Offline Vehicle Routing Problem with Online Bookings: A Novel Problem Formulation with Applications to Paratransit

Vehicle routing problems (VRPs) can be divided into two major categories: offline VRPs, which consider a given set of trip requests to be served, and online VRPs, which consider requests as they arrive in real-time. Based on discussions with public transit agencies, we identify a real-world problem that is not addressed by existing formulations: booking trips with flexible pickup windows (e.g., 3 hours) in advance (e.g., the day before) and confirming tight pickup windows (e.g., 30 minutes) at the time of booking. Such a service model is often required in paratransit service settings, where passengers typically book trips for the next day over the phone. To address this gap between offline and online problems, we introduce a novel formulation, the offline vehicle routing problem with online bookings. This problem is very challenging computationally since it faces the complexity of considering large sets of requests -- similar to offline VRPs -- but must abide by strict constraints on running time -- similar to online VRPs. To solve this problem, we propose a novel computational approach, which combines an anytime algorithm with a learning-based policy for real-time decisions. Based on a paratransit dataset obtained from the public transit agency of Chattanooga, TN, we demonstrate that our novel formulation and computational approach lead to significantly better outcomes in this setting than existing algorithms.

==> data/comparison_1/comparison_anytime_120_n_routing_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,diff_anytime_n_routing
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,-43.93003720609106
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,-120.42817553369674
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,-113.03312740301634
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,-107.38508174150478
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,-226.24037730980405
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,-150.47246376811594
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,-137.6096701213634
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,-172.09181289034285
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,-205.48186714439922
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,-168.4950229199676
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,-119.89473904929652
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,-115.39321759065112
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,-148.96145327454127
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,-135.32721614111117
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,-161.96662537925707
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,-160.67818129935586
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,-130.36923187136313
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,-148.29857334989285
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,-168.0513271692037
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,-133.04057509802809
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,-96.69219315039354
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,-62.22914632406991
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,-130.14660102801707
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,-197.43108295220912
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,-133.5787583452998
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,-160.32534491130852
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,-167.66112134756838
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,-150.98413984279077
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,-124.60918950747431
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,-152.83699488207947
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,-153.23284246509817
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,-139.2417033246551
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,-189.88211759662784
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,-182.24993548427216
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,-196.88065737023126
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,-145.88721365030307
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,-132.3155794221191
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,-148.4043899616692
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,-159.7965986778914
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,-208.1741304232631
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,-155.0139141828498
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,-151.71542072950524
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,-155.52912347854084
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,-119.8333546198142
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,-206.20712836652012
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,-138.24368917169073
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,-150.97487669543773
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,-103.68281885378899
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,-142.7725514540853
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,-176.386983412541
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,-167.36078505753918
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,-171.2842832432837
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,-150.85890650978004
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,-155.97227042617615
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,-192.68379640675866
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,-112.75669813550603
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,-93.89204032228926
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,-151.5194513048813
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,-158.62211026884506
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,-158.39763012025554
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,-162.54694361212
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,-178.66306870539404
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,-142.1680750053122
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,-166.44950870653625
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,-189.52406361790057
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,-69.45173094983646
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,-127.95575847212397
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,-158.4223894186994
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,-128.5288220730202
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,-164.02099078697262
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,-197.87757131801789
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,-187.28967917620963
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,-179.35638035375703
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,-161.3276638106598
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,-213.61914174099206
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,-119.58286509786821
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,-118.55424652716722
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,-166.82973854442582
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,-175.4919278440041
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,-170.53268052545684
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,-181.82531584001285
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,-111.83934510104886
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,-157.72393503011335
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,-204.86779325641885
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,-148.28811769208855
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,-132.71961247464557
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,-171.36767596530152
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,-161.46492111079502
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,-153.78999522295783
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,-184.48140648866956
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,-116.6593246633851
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,-57.8538044494298
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,-111.19270423205816
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,-150.70067942883117
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,-163.20689254828267
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,-124.04533761587012
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,-165.70891643342662
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,-172.08556636168615
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,-174.80039474858398
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,-183.43429568349373
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,-89.72764129041201
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,-136.88916142414814
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,-162.09170957146813
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,-155.62256589104345
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,-184.6861811492263
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,-158.38112602134314
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,-144.78736825351498
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,-108.47589256822349
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,-49.784597450647475
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,-113.98052585067657
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,-102.49259472125205
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,-154.33101825362593
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,-151.09783493941
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,-158.65929393780155
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,-195.8029741734993
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,-143.39960758020942
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,-145.93144077329316
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,-112.63518227803942
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,-158.3484238765929
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,-130.75204808152756
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,-116.97458090539722
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,-148.84817645681193
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,-154.29803790101917
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,-147.92177630585454
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,-144.26830791860056
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,-155.5209107456353
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,-158.23765888685998
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,-194.93473253135397
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,-90.26868481430745
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,-144.86679990479885
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,-137.26747216438986
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,-154.06867673427928
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,-157.6432832347285
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,-176.65808844120969
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,-57.38398850104836
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,-94.62280224436456
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,-149.43542490738275
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,-137.9951902121732
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,-141.58532953240012
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,-142.8809846667362
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,-149.70155565786234
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,-141.87942523163787
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,-183.38006882863854
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,-117.17786339059839
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,-140.1987819319912
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,-96.23318810380754
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,-127.61063095260624
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,-136.29490188133465
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,-150.54263290509698
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,-174.76760731330205
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,-166.4434996879569
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,-136.01222734046877
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,-131.1219296519523
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,-82.02944171835941
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,-65.90166505476122
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,-117.25126722121134
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,-154.60804354816483
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,-159.88285339446867
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,-139.69333734199552
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,-161.0073425222208
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,-183.1167999414445
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,-92.82438101862923
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,-44.97087765768075
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,-87.75912381096752
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,-64.04727939678011
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,-73.73875463044628
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,-104.67446453502231
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,-112.38581504280253
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,-111.89032892902058
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,-119.83329797678309
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,-106.61636596983392
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,-100.53614627170079
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,-121.47292011537209
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,-135.17476465870234
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,-134.581622802313
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,-92.306020683366
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,-118.2029605731954
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,-121.71452157439647
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,-91.63609838894071
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,-111.99784194797914


==> data/comparison_1/comparison_anytime_120_n_vroom_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,diff_anytime_n_vroom
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,-66.90014313122393
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,2.5737409382072034
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,-54.015641181302
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,-90.93843644062895
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,-110.28498932006823
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,-59.402898550724636
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,-54.20519794990311
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,-67.13897268131028
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,-41.41287388575092
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,-50.30945335129577
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,-18.156465580507852
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,-93.24927544335411
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,-58.90679292056977
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,-37.30417425113238
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,-40.0204557332162
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,-61.97600027272417
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,-52.588176243090366
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,-55.082892456772065
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,-36.20125827924503
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,-49.49394783201682
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,-106.0997660072325
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,-79.64716337345168
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,-36.659668428292186
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,-56.28127145345369
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,-50.29135365191808
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,-71.91219457614791
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,-52.52624990081902
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,-54.392871156791514
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,-81.86221437118924
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,-55.96726978194736
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,-45.48612981416644
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,-58.19518420607118
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,-69.65447768711594
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,-70.52330805560479
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,-42.49682074730299
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,-68.5082725469943
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,-53.66894336377943
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,-50.896796123526435
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,-46.203363655197094
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,-47.47471104780108
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,-41.61126124862461
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,-30.545359639721685
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,-59.58426118866839
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,-53.135155455925144
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,-24.29821301004605
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,-70.3850341188299
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,-66.72703452527743
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,-96.55856252879549
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,-82.52709994747147
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,-44.746715857906565
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,-35.567701088323204
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,-36.23552969929137
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,-53.77328736880501
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,-36.42214296827316
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,-40.43223821223196
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,-81.99463314934026
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,-31.44939841745854
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,-47.47030785445736
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,-44.85174678657187
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,-41.90287088793424
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,-43.238268038331455
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,-71.98441756084651
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,-45.748932466693255
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,-56.86989097664314
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,-49.74000729613033
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,-53.35017325690599
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,-39.59488135811202
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,-83.18623218910761
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,-50.710052555071
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,-39.62329358907897
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,-51.80875376728855
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,-59.161233907344396
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,-41.932843305702924
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,-51.3619489021195
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,-55.56784434706054
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,-90.89079351235303
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,-21.946544751186916
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,-66.5138132212798
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,-51.84819541429221
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,-43.73125049340807
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,-33.61600627060922
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,-85.16585657030784
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,-94.44919847110502
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,-46.44549763033175
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,-41.9888167190913
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,-38.47769921641502
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,-41.40878399610887
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,-37.59444366230231
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,-44.11312558811301
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,-34.30535984882024
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,-67.15240339945721
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,-56.59535346957538
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,-47.29108244531688
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,-114.06687787280019
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,-38.21163411645831
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,-55.3055658857072
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,-34.58472620856548
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,-43.22157452818985
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,-40.84850055754905
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,-51.16593362654938
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,-44.79365189369001
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,-90.77165330486854
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,-39.683691406021424
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,-48.964397792446704
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,-52.69741916080293
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,-27.766562116523346
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,-48.65399946530891
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,-83.31355840793873
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,-41.91987025164086
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,-75.07228436270393
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,-83.57020665947805
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,-50.087728408153005
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,-69.67773738369586
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,-74.7768784638704
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,-61.6944537333397
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,-56.44410974051972
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,-31.51880262664905
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,-86.23539159253446
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,-80.18443997317237
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,-42.638282109026335
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,-49.94623517166034
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,-35.51172049649769
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,-38.23575344383771
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,-44.500668434912484
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,-39.36335848447451
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,-49.09471063977239
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,-41.210452881058224
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,-73.35551574097774
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,-77.55385042063419
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,-44.326566009930914
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,-69.76262062588528
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,-50.8009348990993
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,-47.625767096608236
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,-48.26209868791472
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,-57.170361188400825
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,-80.86581090604176
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,-54.44481322469781
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,-73.07030353603838
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,-50.77800908921882
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,-62.137523211669006
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,-59.315840905090525
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,-40.181820760470295
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,-50.05814493787408
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,-54.67021610807057
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,-105.26614889183557
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,-93.17036034511926
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,-27.628652395790994
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,-51.101240602215185
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,-62.6181110116887
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,-37.44834673099488
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,-59.281090695945416
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,-50.40243305723134
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,-57.79523718926103
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,-43.92318171597868
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,-31.33282797919335
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,-91.17900311931375
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,-44.15022509072534
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,-33.478750612899375
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,-42.20675259669758
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,-54.784168054310236
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,-36.36606057437157
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,-96.22450369462322
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,-20.569771786088264
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,-165.19792187466035
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,-45.33868407126477
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,-40.96714291128207
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,-75.08457305889546
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,-47.83042109910141
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,-34.66825792789074
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,-21.222608068027828
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,-25.801601154547495
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,-2.5504957410892724
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,-9.285508882919405
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,-15.043539667181776
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,-11.346685352106318
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,-18.97758723612091
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,-13.688878023696423
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,-17.92371986998185
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,-14.246648339505498
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,-24.533110374972217


==> data/comparison_1/comparison_anytime_120_r_routing_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,diff_anytime_r_routing
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,-145.58705074603967
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,-120.15713981179766
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,-91.13049715958394
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,-83.96838433977312
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,-225.42325501383374
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,-152.67463768115942
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,-175.03822021987583
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,-155.29945759159338
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,-209.26793562003172
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,-190.06337764123901
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,-146.3148183095343
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,-117.52541772670935
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,-177.93794322638328
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,-156.35874007235498
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,-178.81276871233877
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,-156.75905250355535
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,-152.7106365002687
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,-149.20918391884396
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,-162.95590157413196
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,-149.59574323019058
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,-135.1866624122527
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,-100.08557604748374
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,-141.26945630927386
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,-139.6122564611432
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,-183.23193331375265
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,-148.66186483762235
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,-173.90642406238396
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,-192.9230535549283
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,-135.55853135031435
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,-158.2308405901188
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,-161.07105435799855
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,-148.89469845941477
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,-153.808427457158
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,-146.17920159712602
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,-189.83263538113945
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,-182.7185825534043
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,-112.1481529551096
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,-167.9304983004267
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,-151.01455826129538
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,-100.19740897252933
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,-170.3092254904591
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,-204.20114894160847
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,-151.78870877585243
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,-150.03494799571155
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,-150.32384085535108
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,-206.80651321621284
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,-183.2633323057953
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,-85.21664229482583
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,-141.72675612434935
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,-144.18316573089885
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,-163.74052803577035
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,-159.54049292479942
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,-191.1046528283989
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,-169.56538650262695
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,-189.64097754155594
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,-180.04671662750442
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,-117.63287205983308
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,-133.00791266183202
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,-157.11907180635077
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,-175.37843118790903
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,-139.0343151071026
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,-181.79271412842292
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,-198.89686865331947
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,-177.82780296180633
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,-170.59765767156674
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,-109.20204669840345
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,-126.52819754356634
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,-154.14929473970065
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,-132.55442266665716
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,-189.4512503827393
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,-154.57947499248817
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,-178.42986214341104
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,-169.50988286018546
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,-206.18457334909021
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,-191.11209748417647
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,-120.61689673101759
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,-142.86653771760155
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,-172.80707386895685
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,-162.918040614808
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,-176.64676813995993
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,-182.1946297465856
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,-167.79653790398226
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,-147.86517037073259
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,-166.4449771643505
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,-205.21066452436187
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,-185.25539757767245
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,-131.05156402354768
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,-168.58339805358585
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,-160.7553559314616
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,-172.92367487100736
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,-110.46924658814731
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,-175.49366991630117
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,-135.90931565550204
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,-152.61508055436306
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,-171.20396441705478
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,-166.3190723710516
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,-172.5292662527826
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,-182.18749507876598
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,-138.30193836856827
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,-179.73774551184647
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,-147.51377386603832
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,-128.4118007767255
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,-135.3456156702529
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,-154.13241552723673
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,-126.28633487890909
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,-174.25630343036468
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,-166.2463704334989
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,-108.6053284435336
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,-36.126808747877654
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,-106.82346699677262
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,-107.444281394161
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,-141.24492350410765
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,-145.12058073583736
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,-163.39320689819903
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,-167.2913667646073
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,-196.27847908656238
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,-152.72778402699663
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,-115.70730856445142
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,-157.49748490945674
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,-141.33038558701156
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,-143.96737121105608
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,-159.38797206225883
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,-133.62324086099343
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,-145.408334264328
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,-150.31449589108965
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,-147.68578086156708
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,-170.79806142002644
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,-223.849500895828
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,-158.40554010101943
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,-159.5166911733541
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,-150.14326394430816
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,-196.11503665643764
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,-167.64440667074345
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,-175.46760739352516
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,-93.84041248532961
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,-104.57704075716083
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,-133.05066338720582
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,-138.69318857233426
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,-157.94942225003766
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,-191.0307301055494
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,-139.00126225020918
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,-132.4809156218884
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,-164.01594402011338
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,-138.11901651813025
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,-113.10286039022542
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,-126.35510065978684
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,-132.46595989703292
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,-156.58936759224252
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,-171.70289107488819
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,-135.50984000495237
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,-188.572483365026
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,-115.8072024676873
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,-125.34113628689215
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,-86.00790932056556
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,-127.7178032778315
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,-145.66464127891865
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,-165.4677998985244
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,-158.8801736414167
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,-138.00373702972396
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,-184.05673784820704
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,-153.63616161880236
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,-58.56574571223616
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,-51.68833137529844
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,-111.04655302544823
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,-67.30385164051356
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,-103.10297272448666
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,-83.40683248074322
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,-93.72588431650544
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,-116.16335422356228
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,-124.79267083380613
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,-87.07652891732411
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,-107.33451337669338
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,-111.26809980979426
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,-82.36713944779682
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,-126.32836344843054
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,-120.12614810365146
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,-120.7600810955486
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,-97.06181802787685
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,-119.10886909536072
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,-82.73564459905876


==> data/comparison_1/comparison_anytime_120_r_vroom_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,diff_anytime_r_vroom
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,-80.0347169351646
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,-115.05504200069042
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,-111.8403980525896
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,-112.22478046071433
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,-71.48243187063665
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,-66.62620138079673
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,-64.32898550724637
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,-68.07083882114685
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,-44.309316755161525
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,-56.65346066538879
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,-51.477536414213425
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,-74.93237717808391
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,-61.94752687620434
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,-61.51017007701217
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,-53.03763957316418
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,-36.027902367454104
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,-46.99835199181679
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,-55.100014939991034
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,-62.73565073124169
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,-49.8504228679152
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,-80.08934269304403
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,-89.83510153927173
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,-36.19452689495403
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,-66.79429082924237
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,-64.06402235206298
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,-49.69569804312243
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,-37.77542917535491
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,-124.60919205599788
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,-71.13700685699091
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,-61.76763598952975
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,-57.591644971122484
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,-70.26091060415696
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,-48.68157462313353
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,-42.63725193915584
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,-32.85398200564225
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,-80.74073383142584
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,-119.45683739191097
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,-92.15484197584436
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,-79.42369625402566
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,-41.49642077931445
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,-69.56551554312895
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,-58.069882039403666
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,-31.585990904194176
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,-30.74603337788287
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,-49.26247197894766
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,-88.26960717239082
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,-81.14788840937115
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,-102.19747200576911
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,-109.15238049758847
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,-43.71692351777063
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,-56.15393943539786
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,-40.17772882452487
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,-68.78941152877738
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,-56.33310195435451
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,-67.34434178301781
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,-90.15337644975973
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,-109.03049094170154
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,-44.38609921728778
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,-55.000469748214954
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,-48.94016213096998
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,-53.32127294750586
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,-62.52265878807854
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,-53.238610686108494
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,-50.52299870973434
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,-58.228356124235276
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,-84.15407369301009
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,-60.160626963308395
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,-116.34478682449162
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,-69.62605152940002
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,-60.88480229431363
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,-44.8526622172447
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,-52.9423478178056
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,-50.596889414118046
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,-40.8439375249829
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,-44.24240706724341
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,-90.73983998926553
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,-33.66484965711271
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,-39.395071416572854
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,-59.28378414533002
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,-63.94938620036315
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,-38.62370938969674
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,-115.25965720133027
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,-101.80924671768416
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,-39.87734651767137
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,-48.98295451582795
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,-43.75195396031803
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,-41.03770620366651
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,-54.86843869453137
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,-28.656695187867914
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,-44.48460380529891
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,-67.85567395774912
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,-118.82542531177322
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,-71.31638926662964
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,-44.91056910569106
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,-50.005249316276554
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,-50.16564471840398
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,-29.09041652226122
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,-48.7878304910659
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,-47.66034217448321
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,-47.14682874669368
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,-72.036453099553
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,-113.63584747109991
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,-54.010968048478496
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,-44.36947064060914
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,-43.24906452071094
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,-40.81234510215731
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,-43.920300833243154
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,-59.011972818466184
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,-41.4092395022934
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,-74.00857686016181
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,-105.13121944496243
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,-43.72236281845959
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,-55.027302682734316
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,-44.67193189834322
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,-53.13189482123941
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,-48.93243083354696
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,-48.15506616347394
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,-134.17277167277166
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,-80.79896042924211
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,-44.89994291684169
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,-64.02107379945787
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,-58.382295170341315
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,-63.00139453682216
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,-50.03482247619677
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,-50.82587391102849
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,-49.95108773799057
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,-44.58995139302785
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,-96.53575600695875
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,-173.48093166112108
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,-77.2045422683303
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,-48.80986386244305
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,-65.73956979167588
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,-59.262117370374455
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,-31.913019143665593
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,-103.7477087811375
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,-118.5891546167364
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,-45.9929087777584
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,-38.219433721049974
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,-56.0553643764802
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,-47.26597359850724
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,-54.00290146786437
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,-46.97017402033783
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,-90.132133991272
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,-67.04641280444451
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,-149.7016480394014
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,-123.87582473354762
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,-58.17977784874846
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,-53.36046709312682
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,-59.13204234269217
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,-44.556516473326646
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,-57.71565157040916
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,-37.683748814523774
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,-38.728594715272365
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,-55.98452570771362
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,-18.047270755353342
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,-115.97429815440603
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,-55.78804722311544
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,-58.42467382751743
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,-33.768966751036956
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,-24.31183906092731
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,-46.137749187012176
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,-25.27380907264941
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,-51.94661217746669
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,-10.541006251691089
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,-31.01827321513484
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,-59.52916446169225
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,-49.23809037354854
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,-29.40049532492238
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,-19.130914852885997
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,-14.067227598255114
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,-21.536295998391314
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,-28.031647608475748
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,-25.6229741930073
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,-22.242922321614827
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,-9.388618327868217
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,-28.018006246549014
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,-17.318375617375153
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,-5.249268816148467
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,-14.22706750787413
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,-17.56375041843019


==> data/comparison_1/comparison_anytime_120_routing.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_anytime_routing
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,routing,9,3,3,83182,480.0,68182,4.870829,-153.3179035843713
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,routing,7,3,2,42236,480.0,27236,4.914477,-62.00375896590081
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,routing,27,5,3,141290,830.0,116290,5.393383,-63.47143964549756
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,routing,28,5,4,144872,830.0,119872,5.507396,-72.44819007487293
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,routing,79,14,11,431410,2480.0,361410,10.187733,-209.22344710925069
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,routing,139,23,19,705578,4070.0,590578,17.165759,-155.64420289855073
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,routing,155,31,22,790355,5170.0,635355,23.870256,-156.53963379998248
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,routing,193,35,26,976672,6200.0,801672,36.390375,-178.17250208628238
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,routing,156,25,19,760815,4420.0,635815,42.146457,-169.36844117772017
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,routing,174,31,22,912855,5530.0,757855,44.344217,-176.02383918528284
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,routing,12,4,4,119270,730.0,99270,4.571086,-150.0891153467111
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,routing,36,7,4,179905,1120.0,144905,5.063558,-67.65448665977057
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,routing,118,21,19,679041,3900.0,574041,11.936488,-175.96001056631377
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,routing,151,27,19,739508,4620.0,604508,16.731836,-140.80599940735337
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,routing,154,27,24,788678,4800.0,653678,18.956074,-152.86813105776662
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,routing,179,30,21,866530,5220.0,716530,23.477713,-149.01646928998997
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,routing,165,27,22,850097,4860.0,715097,23.520992,-182.2320346607792
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,routing,159,26,18,757838,4550.0,627838,23.94705,-143.83618942206834
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,routing,186,31,23,910633,5440.0,755633,30.353243,-158.69961704980625
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,routing,180,29,25,902736,5180.0,757736,45.155558,-156.50281297948513
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,routing,11,3,3,76493,540.0,61493,4.539562,-103.39555413741758
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,routing,27,5,4,171475,950.0,146475,5.033152,-88.13016336248039
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,routing,36,7,6,255945,1390.0,220945,5.573424,-117.88487077331699
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,routing,127,21,17,602580,3540.0,497580,15.33932,-118.12061101860566
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,routing,165,29,23,792679,4940.0,647679,24.576084,-137.63426676779457
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,routing,175,30,22,863266,5220.0,713266,33.379904,-153.68762250688388
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,routing,159,26,23,798921,4700.0,668921,34.701482,-110.19701011886909
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,routing,160,27,21,815371,4710.0,680371,36.820436,-185.0987426397572
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,routing,180,29,25,901899,5240.0,756899,42.964411,-122.47467895430125
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,routing,182,32,24,882339,5600.0,722339,44.331313,-152.032048901711
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,routing,17,4,4,119505,730.0,99505,4.676691,-70.18413295168112
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,routing,28,8,6,192924,1310.0,152924,4.867678,-144.1983215827247
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,routing,35,8,6,247641,1430.0,207641,5.164515,-135.19003931847968
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,routing,159,27,21,756392,4740.0,621392,19.757244,-146.25662529789423
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,routing,153,26,21,788110,4670.0,658110,26.119374,-151.3153950649566
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,routing,163,28,24,875076,4990.0,735076,28.019431,-161.86551755094712
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,routing,200,36,27,994657,6150.0,814657,31.952106,-186.2775403301242
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,routing,188,33,27,971536,5640.0,806536,32.096995,-177.64120883046368
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,routing,199,34,29,1015607,6010.0,845607,34.839881,-171.0649019278144
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,routing,175,29,23,908797,5270.0,763797,40.520724,-182.56240925046717
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,routing,22,5,5,153010,860.0,128010,4.631853,-148.23569493340256
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,routing,41,9,7,258382,1530.0,213382,5.460785,-133.58465321472482
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,routing,125,21,17,647701,3870.0,542701,16.336396,-143.9689624649227
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,routing,159,27,24,861754,4980.0,726754,29.313852,-139.26578300006108
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,routing,182,31,22,866457,5410.0,711457,30.217478,-158.29614459339814
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,routing,186,32,24,890649,5600.0,730649,32.046628,-134.7810614388182
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,routing,168,29,24,752654,4940.0,607654,41.073641,-126.18931703300336
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,routing,182,33,27,947754,5760.0,782754,43.149414,-195.4188836626488
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,routing,192,33,26,1047853,6000.0,882853,43.674517,-211.69588729780057
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,routing,185,31,22,886051,5440.0,731051,52.771708,-146.73869759541083
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,routing,14,4,4,110704,670.0,90704,4.674709,-109.769962481525
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,routing,20,6,5,126162,990.0,96162,4.83271,-143.06797163995068
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,routing,29,6,6,225196,1230.0,195196,5.597653,-125.55237274894333
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,routing,36,8,6,248675,1370.0,208675,5.873392,-137.50059691514255
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,routing,181,32,24,939548,5690.0,779548,29.793628,-181.10990102564716
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,routing,170,29,24,856225,5060.0,711225,35.551511,-166.23332203590095
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,routing,163,32,25,910803,5660.0,750803,39.331828,-189.92338128236878
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,routing,205,36,26,978879,6210.0,798879,39.363196,-168.45889931958237
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,routing,167,33,24,835604,5640.0,670604,39.515298,-149.41988364839008
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,routing,197,33,28,1069934,5940.0,904934,40.182896,-186.03807481827442
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,routing,23,5,5,155576,890.0,130576,5.673594,-116.30910835198755
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,routing,38,7,7,248448,1330.0,213448,6.841547,-124.41738627741447
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,routing,159,26,22,750371,4640.0,620371,27.076263,-136.08079409775206
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,routing,169,30,23,831935,5250.0,681935,29.192842,-144.8134916898159
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,routing,173,29,23,818407,5060.0,673407,31.630505,-138.22133087274304
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,routing,204,37,27,1016206,6370.0,831206,31.901927,-176.6556498728622
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,routing,203,35,25,999161,5990.0,824161,41.592793,-163.81672576722914
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,routing,175,29,22,863161,4910.0,718161,44.077725,-166.35921236564946
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,routing,178,30,24,797727,5250.0,647727,45.680632,-134.2067714205186
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,routing,202,33,27,1005569,6090.0,840569,63.915878,-177.23315210798532
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,routing,16,5,4,115305,920.0,90305,5.052484,-86.70455649470514
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,routing,25,7,5,158525,1180.0,123525,5.261505,-103.87756414378497
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,routing,48,10,8,304925,1750.0,254925,6.514308,-143.5464289707832
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,routing,54,10,8,313338,1840.0,263338,7.241376,-123.56852867937182
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,routing,174,30,23,849958,5370.0,699958,27.628848,-157.96874478346248
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,routing,168,31,25,869404,5380.0,714404,33.184565,-163.56837315337765
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,routing,210,37,27,1070343,6520.0,885343,45.320709,-175.75001867800916
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,routing,197,32,22,906099,5450.0,746099,51.014753,-161.4936408578132
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,routing,233,41,32,1176468,7280.0,971468,59.540582,-188.5062742318756
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,routing,209,37,27,1132050,6880.0,947050,70.967026,-216.26897320493157
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,routing,19,5,4,123507,860.0,98507,5.534196,-67.79702465865091
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,routing,40,7,6,252641,1390.0,217641,7.704542,-111.87249459083209
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,routing,149,26,24,657740,4220.0,527740,27.619102,-131.3135220678741
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,routing,197,35,25,991954,6200.0,816954,34.285416,-165.3915509537951
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,routing,210,36,26,1109128,6390.0,929128,37.257516,-178.07660389563176
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,routing,184,34,23,886177,5770.0,716177,40.028556,-81.82950425449404
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,routing,233,39,26,1073397,6780.0,878397,50.268685,-141.7691496837667
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,routing,225,43,29,1225486,7660.0,1010486,51.308418,-202.33233993842268
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,routing,209,34,28,1024928,6130.0,854928,57.327919,-116.00077554994499
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,routing,221,38,31,1173194,6740.0,983194,67.900366,-128.8020594630964
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,routing,43,9,7,288873,1650.0,243873,7.337494,-146.33154259401383
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,routing,51,10,9,319009,1840.0,269009,7.981915,-159.98467845121962
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,routing,170,30,23,826931,5070.0,676931,33.913766,-137.9773974554151
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,routing,204,35,30,1071923,6260.0,896923,39.68687,-168.09536076672777
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,routing,181,32,26,956949,5630.0,796949,43.969161,-161.76472197299603
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,routing,200,37,25,1046801,6550.0,861801,45.651148,-178.40304040935953
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,routing,212,36,27,1048130,6360.0,868130,62.666178,-165.154025768358
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,routing,205,35,27,1021026,6170.0,846026,64.67699,-178.99858181609517
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,routing,181,29,22,830268,5060.0,685268,71.310099,-116.46252757051012
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,routing,16,5,5,132300,830.0,107300,4.989793,-153.3948784738848
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,routing,17,5,4,105224,800.0,80224,5.072977,-96.71714339128809
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,routing,41,7,7,257680,1420.0,222680,6.818191,-135.94044719541452
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,routing,170,30,25,884234,5250.0,734234,38.285029,-160.9791803172242
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,routing,196,34,24,928975,5860.0,758975,39.880582,-147.6276156204185
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,routing,188,33,27,934440,5760.0,769440,41.464267,-128.06460903140146
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,routing,188,34,25,931830,5920.0,761830,50.293123,-151.5936722907571
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,routing,218,37,28,1078902,6490.0,893902,60.97908,-183.17489147038597
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,routing,235,42,34,1308584,7770.0,1098584,69.66395,-194.57684731836343
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,routing,213,37,25,1043894,6490.0,858894,71.138671,-163.76745678600577
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,routing,17,5,5,142664,860.0,117664,5.183169,-147.17419175993624
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,routing,51,9,6,284763,1560.0,239763,7.53476,-115.57766119325021
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,routing,167,30,23,822173,5280.0,672173,29.182883,-144.82477272118183
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,routing,216,38,31,1164264,6830.0,974264,41.05294,-171.10015158606527
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,routing,208,36,27,1080239,6480.0,900239,41.752575,-128.00434800962472
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,routing,213,36,31,1040373,6210.0,860373,47.923344,-143.50963507715787
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,routing,204,35,26,1038794,6260.0,863794,51.148055,-181.0285683367601
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,routing,190,31,22,850976,5320.0,695976,63.634272,-65.11302120724112
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,routing,217,35,25,1033783,6230.0,858783,68.886346,-81.26749054896652
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,routing,218,37,30,1112895,6640.0,927895,78.476071,-168.04281382393248
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,routing,15,4,4,115640,700.0,95640,4.981908,-149.4660770143458
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,routing,24,5,5,151102,920.0,126102,5.517247,-91.4573883074428
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,routing,44,7,5,247346,1390.0,212346,6.457896,-118.70639727662585
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,routing,47,8,7,240805,1400.0,200805,7.328672,-95.23199533009574
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,routing,176,31,26,923119,5440.0,768119,28.010785,-152.28585796196796
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,routing,194,31,23,917346,5440.0,762346,46.816975,-168.43232614077286
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,routing,171,29,25,902402,5120.0,757402,50.760894,-164.78232675780276
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,routing,218,34,24,1018110,6220.0,848110,62.807859,-142.63360088463517
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,routing,218,35,27,1014136,6320.0,839136,70.988142,-149.97929443316045
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,routing,213,37,28,1085346,6430.0,900346,73.402236,-159.2428223379353
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,routing,14,4,3,108379,670.0,88379,5.269536,-136.3051630908774
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,routing,47,9,9,320579,1830.0,275579,6.849957,-168.7617370892019
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,routing,168,28,22,808087,4780.0,668087,24.992607,-131.7155138053742
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,routing,191,31,28,924399,5590.0,769399,41.794937,-140.6800181213191
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,routing,193,31,23,981705,5680.0,826705,47.009964,-164.3340657210249
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,routing,197,32,26,942603,5600.0,782603,48.722823,-150.8577465988205
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,routing,167,27,23,835485,4890.0,700485,54.419992,-145.63118498962186
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,routing,221,35,27,1039509,6290.0,864509,59.24736,-146.83627262646243
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,routing,217,34,27,1031152,6190.0,861152,78.284478,-143.0649484122962
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,routing,218,36,26,1032104,6420.0,852104,79.629232,-143.66384388198603
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,routing,15,4,4,110081,700.0,90081,4.782107,-181.7532633734323
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,routing,11,3,3,109218,600.0,94218,4.904756,-137.41495119883487
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,routing,43,8,7,271348,1460.0,231348,6.522374,-128.04844226680225
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,routing,40,7,5,226716,1270.0,191716,6.87734,-66.63432704180632
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,routing,141,25,20,773402,4540.0,648402,20.689106,-152.1532738434854
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,routing,196,33,24,856760,5670.0,691760,38.885594,-122.00225951223557
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,routing,188,31,22,877129,5350.0,722129,42.885442,-158.56392841456116
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,routing,167,27,21,826742,4740.0,691742,45.81256,-143.4580058483493
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,routing,215,37,23,964734,6220.0,779734,53.003734,-136.34145445191638
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,routing,202,33,25,975510,5910.0,810510,54.51566,-101.48379781189392
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,routing,23,5,5,145616,950.0,120616,5.101208,-92.0219429535954
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,routing,40,6,4,211150,1170.0,181150,7.332645,-88.353567701132
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,routing,92,15,13,434094,2550.0,359094,13.509566,-94.76229787692253
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,routing,156,26,20,766847,4610.0,636847,25.965434,-134.59372313641273
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,routing,155,28,23,761178,4870.0,621178,33.546456,-132.00916846754308
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,routing,195,34,24,989822,6010.0,819822,34.899682,-164.9388122182846
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,routing,181,29,22,871624,5150.0,726624,37.350751,-164.5180477915961
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,routing,164,28,21,845962,5140.0,705962,37.437425,-145.1125946014858
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,routing,179,27,21,832297,4890.0,697297,49.525181,-136.08248592378277
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,routing,211,35,30,1029503,6260.0,854503,50.822322,-158.5761899618981
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,routing,19,5,5,138146,860.0,113146,5.213419,-128.4197820731163
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,routing,48,8,7,285609,1610.0,245609,6.790534,-141.59110133649128
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,routing,37,6,4,193712,1170.0,163712,6.82761,-83.47414283008146
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,routing,174,30,23,882091,5400.0,732091,35.4278,-148.2064572042793
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,routing,176,29,25,848862,5150.0,703862,39.503691,-139.59659937677822
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,routing,206,36,25,996818,6210.0,816818,39.669165,-152.93722103949028
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,routing,172,28,26,867192,5170.0,727192,45.626703,-134.43894447433232
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,routing,189,31,25,956179,5590.0,801179,53.434381,-180.15874643640913
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,routing,207,33,24,1002668,5790.0,837668,59.9004,-143.57944703976057
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,routing,205,35,26,1034508,6140.0,859508,70.068457,-177.2119844687459
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,routing,20,6,6,172948,1140.0,142948,5.568136,-128.74601558056793
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,routing,25,5,5,145766,800.0,120766,5.743981,-90.50892647097264
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,routing,49,8,8,285993,1610.0,245993,7.17432,-132.318202495451
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,routing,165,27,22,829372,4920.0,694372,34.509421,-98.21661165774813
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,routing,176,29,23,908645,5330.0,763645,38.751619,-177.11547024343233
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,routing,200,32,24,922320,5600.0,762320,39.803146,-141.12625978745376
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,routing,201,33,26,1032377,6000.0,867377,42.282342,-118.52254807539661
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,routing,200,34,28,945466,5770.0,775466,37.323782,-116.77343323688422
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,routing,165,28,23,856626,4990.0,716626,45.693543,-145.94205062244475
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,routing,176,32,25,905622,5570.0,745622,49.206392,-140.02385338121678
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,routing,202,34,29,1039601,6040.0,869601,57.113468,-173.30087516134884


==> data/comparison_1/comparison_anytime_120_routing_routing_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,diff_anytime_routing_routing
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,-156.03108421616184
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,-165.74184566428002
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,-150.97802135713883
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,-123.31230599223692
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,-154.14059635646754
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,-184.38736101889862
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,-173.641455831105
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,-165.58861614291084
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,-144.277229915145
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,-188.31154923879612
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,-96.80524500701102
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,-144.48404747225646
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,-111.71951683660183
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,-158.51009980421182
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,-109.79102651446686
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,-110.18986884416664
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,-199.41270654744662
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,-185.57216157889553
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,-162.72282630664134
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,-139.28864698201954
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,-180.65183048697295
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,-166.83371392250106
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,-144.49001452485672
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,-154.27715323444187
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,-164.0539858136039
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,-147.5673233472262
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,-186.47392280921156
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,-162.73337681163247
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,-178.05144316368924
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,-153.05197454757993
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,-63.36345088895366
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,-169.01935566844577
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,-159.6092714173895
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,-152.36991002689916
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,-148.3112481393565
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,-168.26584841007525
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,-177.31545212389867
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,-190.18296413634727
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,-188.21610843035162
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,-180.09926945723052
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,-85.03581549678871
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,-184.13098236775818
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,-114.58392690941554
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,-138.3534751071117
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,-134.21717252243346
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,-140.2585510368974
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,-169.60291491033792
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,-188.35327879811086
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,-191.5808257422038
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,-169.45950201909397
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,-107.66331159813245
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,-94.96824110620278
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,-125.23719781648037
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,-137.73542652395608
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,-103.46759333392286
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,-152.5479386703065
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,-166.16193037993986
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,-160.9803793414465
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,-160.879840793718
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,-102.9999894165335
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,-119.94547797337637
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,-82.71642821525833
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,-169.2359228918598
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,-103.90947692378892
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,-116.61131545429656
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,-206.33413134165747
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,-140.7753623188406
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,-144.21276084691462
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,-164.60749741541687
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,-186.85700117321207
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,-169.91481132317298
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,-146.49977973990156
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,-116.22546270330903
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,-120.18880363323383
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,-148.6832530579715
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,-127.23838507718047
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,-156.65350310199696
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,-146.04179012033197
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,-124.34602636884162
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,-166.44931703616103
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,-87.78323211548536
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,-169.17073170731706
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,-172.3558056487393
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,-131.2349613744776
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,-181.50888284149858
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,-178.52163505703382
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,-173.43122393523015
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,-141.02672730379342
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,-183.63892171759807
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,-76.4762198671595
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,-154.20178085854047
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,-146.3148183095343
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,-113.60116301825603
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,-155.8039542397334
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,-136.68580285707773
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,-153.4163960076052
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,-140.93623943825634
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,-158.57084022419707
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,-172.21083909753693
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,-141.72387338750923
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,-171.62929966704922
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,-111.10993894478658
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,-107.23531038420025
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,-135.14277683162751
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,-97.53172949422239
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,-159.45271527660293
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,-94.50431614651568
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,-148.94035314449786
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,-145.86656387759535
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,-146.01775552542216
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,-121.33922319755827
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,-138.1050463439753
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,-136.4279907871562
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,-186.3295641459847
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,-147.23985824562905
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,-146.3254336325859
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,-166.47865947453698
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,-172.59608675021633
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,-188.29582269288795
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,-187.78830721625144
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,-137.2479284032854
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,-119.21044116060835
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,-98.92172017941765
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,-138.0407291121577
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,-111.97311994341041
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,-124.92480319110123
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,-115.3316088081212
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,-154.95776810852317
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,-128.94869215291752
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,-164.4599830233555
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,-79.6128064914447
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,-117.94215552345959
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,-151.7644780507557
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,-140.72401899962284
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,-138.3820657737404
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,-148.3292744336436
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,-134.13879072611704
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,-182.60565809138905
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,-169.0687711782573
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,-152.9910591077854
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,-134.93554259192234
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,-160.49662627874918
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,-180.8192510258813
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,-141.29150145702957
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,-99.12343570243905
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,-152.87697088711369
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,-188.0135719447813
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,-147.16678827078937
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,-149.45830392112887
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,-156.4112778711498
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,-146.44423495665265
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,-103.39555413741758
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,-62.66690072081363
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,-79.53229815779616
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,-141.3708101064215
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,-114.4016291221368
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,-152.6793396308432
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,-186.35645253779774
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,-160.91358177068182
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,-175.8613499385872
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,-106.54819755595791
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,-69.6474424291828
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,-107.17867865349457
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,-157.92956425343226
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,-163.8704840142458
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,-128.29927905749955
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,-143.73739146951073
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,-155.57312296212004
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,-116.08541407194168
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,-177.53083447039623
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,-135.46988492082116
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,-178.41341269461333
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,-122.07640852936342
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,-183.23373255620135
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,-170.28745911240074
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,-162.00718553265958
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,-180.3065810634046
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,-115.58795136078633
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,-201.67141983105708
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,-160.99496369173107


==> data/comparison_1/comparison_anytime_120_rt_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_rt_120,no_of_requests_rt_120,no_of_runs_rt_120,no_of_vehicles_rt_120,objective_rt_120,operational_cost_rt_120,total_travel_time_rt_120,computation_time_rt_120,diff_anytime_rt
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,rt,7,1,1,34557,190.0,29557,18.741527,-32.54957615741629
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,rt,9,2,2,46677,380.0,36677,18.966837,-42.14757742790145
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,rt,11,2,2,76602,410.0,66602,19.200937,-103.68538608806637
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,rt,12,2,2,51966,380.0,41966,19.36293,-8.963955463294962
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,rt,27,3,3,120875,660.0,105875,21.61326,-39.85144219088059
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,rt,27,3,2,112563,600.0,97563,21.658556,-23.496110678354746
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,rt,28,6,6,235713,1290.0,205713,21.779381,-180.58065207299217
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,rt,36,3,3,121387,660.0,106387,22.819987,-13.121231606512156
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,rt,79,5,5,202902,1100.0,177902,29.817053,-45.43486675172384
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,rt,118,9,8,328520,1920.0,283520,36.80825,-33.50943856298132
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,rt,127,10,9,370126,2140.0,320126,37.62161,-33.97741258234996
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,rt,137,10,10,404327,2200.0,354327,40.035189,-46.495289855072464
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,rt,154,10,10,385022,2140.0,335022,42.644628,-23.446823109207326
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,rt,149,10,10,403277,2200.0,353277,42.879691,-31.319094618312782
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,rt,155,10,10,403360,2200.0,353360,44.150551,-30.925757020023823
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,rt,159,11,11,429082,2330.0,374082,44.349728,-38.05815996241932
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,rt,160,10,10,405776,2200.0,355776,44.767432,-41.881704639225724
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,rt,156,11,11,424305,2360.0,369305,44.825957,-50.22623953774907
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,rt,165,11,10,411865,2360.0,356865,45.844057,-36.73909795654123
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,rt,165,11,11,438557,2390.0,383557,45.891835,-31.47335949468029
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,rt,180,12,12,483912,2640.0,423912,47.974713,-37.49843723361937
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,rt,175,11,11,420203,2360.0,365203,48.099833,-23.484881879119683
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,rt,179,12,12,484376,2640.0,424376,48.109992,-39.196105534497576
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,rt,174,11,10,440677,2390.0,385677,48.163063,-33.24937408531792
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,rt,182,11,11,444834,2420.0,389834,49.419388,-27.062755291496472
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,rt,186,12,12,473965,2580.0,413965,49.905258,-34.64761764070863
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,rt,193,12,12,487812,2640.0,427812,51.857828,-38.93700708908782
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,rt,20,2,2,79089,440.0,69089,25.324482,-52.37553945745993
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,rt,22,2,2,80942,440.0,70942,25.771928,-31.31621213841886
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,rt,28,4,4,143340,820.0,123340,26.90056,-81.43614799437997
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,rt,29,5,5,194675,1070.0,169675,27.121468,-94.98307325574407
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,rt,35,4,3,129290,820.0,109290,28.209117,-22.789522669857732
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,rt,36,3,3,116941,660.0,101941,28.210597,-11.686165894656416
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,rt,41,4,4,160470,880.0,140470,29.565428,-45.06942937730527
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,rt,125,8,8,323801,1760.0,283801,46.555797,-21.965836111268057
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,rt,150,11,10,411813,2360.0,356813,53.005746,-31.32043342665995
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,rt,156,11,10,411820,2360.0,356820,54.716802,-34.075193061506205
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,rt,158,11,10,412932,2360.0,357932,54.814501,-14.650466729230411
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,rt,162,10,10,402139,2200.0,352139,55.604945,-28.007372203989775
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,rt,162,11,10,413557,2360.0,358557,56.309923,-23.756471257144568
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,rt,167,11,11,444394,2420.0,389394,56.640768,-32.64740208764279
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,rt,167,11,11,444021,2420.0,389021,57.159036,-33.43821561874538
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,rt,174,11,11,445917,2420.0,390917,58.380558,-38.644143681967
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,rt,180,11,11,445936,2420.0,390936,60.319987,-33.42269349067104
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,rt,182,11,11,445515,2420.0,390515,60.831969,-38.868887870655236
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,rt,182,12,12,485262,2640.0,425262,60.949842,-44.65957770285377
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,rt,185,12,12,486417,2640.0,426417,61.358533,-35.45258350621685
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,rt,185,11,11,440766,2390.0,385766,61.706218,-16.18887948691588
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,rt,188,11,11,445753,2420.0,390753,63.116073,-27.385296849324856
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,rt,192,12,11,482013,2610.0,422013,63.893813,-43.38029258309586
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,rt,196,12,12,483267,2610.0,423267,64.439397,-29.197466669161855
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,rt,198,12,12,486128,2640.0,426128,65.056416,-29.7472729553504
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,rt,204,14,13,552923,3020.0,482923,65.91712,-51.63988602113381
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,rt,200,13,13,524716,2860.0,459716,71.280457,-51.02131272575515
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,rt,16,2,2,52985,380.0,42985,19.684386,14.205447067586386
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,rt,23,3,3,121194,660.0,106194,20.811396,-68.50520695744059
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,rt,25,4,3,123608,790.0,103608,20.954319,-58.97112725869719
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,rt,38,4,4,143904,820.0,123904,22.947301,-29.985186255735808
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,rt,40,4,4,160547,880.0,140547,23.145522,-34.63964039516278
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,rt,48,6,5,208997,1260.0,178997,24.419089,-66.92784460312136
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,rt,54,5,5,202600,1100.0,177600,25.208369,-44.55630632237626
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,rt,148,10,10,386034,2080.0,336034,43.089235,-35.76015473887814
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,rt,158,11,11,440908,2390.0,385908,44.603963,-38.71792855007944
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,rt,167,10,10,405342,2200.0,355342,46.847913,-22.883413822269514
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,rt,172,11,11,442618,2420.0,387618,46.972555,-28.836934469318788
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,rt,168,11,11,446351,2420.0,391351,47.037301,-31.347697631715242
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,rt,169,10,10,404866,2200.0,354866,47.075504,-25.888429045387692
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,rt,174,11,10,424418,2360.0,369418,48.003364,-30.96936051768351
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,rt,172,12,11,448217,2550.0,388217,48.14829,-36.03728287822363
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,rt,177,12,11,448810,2580.0,388810,49.052458,-31.767310221721157
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,rt,197,12,11,486647,2640.0,426647,52.802506,-40.44281678109371
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,rt,196,12,11,485830,2640.0,425830,52.864929,-29.98100436097065
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,rt,201,12,12,486852,2640.0,426852,53.623111,-34.22402099714377
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,rt,209,15,14,574563,3240.0,499563,54.618477,-44.052379674921085
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,rt,202,14,13,524169,2960.0,454169,54.858366,-38.400667488705764
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,rt,203,13,12,524254,2860.0,459254,55.428376,-42.72483243402175
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,rt,208,13,13,526456,2860.0,461456,56.017359,-47.07980968824297
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,rt,210,12,12,482755,2610.0,422755,56.976567,-24.3710663468648
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,rt,224,15,14,607253,3300.0,532253,58.829275,-49.81176482197837
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,rt,232,14,14,566879,3080.0,496879,60.665783,-27.682352199217977
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,rt,232,14,14,566985,3080.0,496985,61.289482,-39.04222630395386
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,rt,16,2,2,74991,410.0,64991,18.917966,-43.63065254448296
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,rt,17,3,3,99059,540.0,84059,19.008682,-71.625835961052
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,rt,17,2,2,69663,380.0,59663,19.185203,-30.235558048233315
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,rt,43,5,5,201126,1100.0,176126,21.967546,-71.50677922742389
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,rt,41,4,4,161943,880.0,141943,21.994091,-48.2804402365997
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,rt,51,4,4,162093,880.0,142093,23.117926,-22.711271604097114
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,rt,51,5,5,190549,1040.0,165549,23.220384,-55.292861625225136
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,rt,169,12,12,486038,2640.0,426038,40.031042,-43.45274988636833
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,rt,167,11,11,440336,2420.0,385336,40.305118,-31.122234761971406
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,rt,170,11,11,442288,2390.0,387288,40.316139,-27.283349113481812
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,rt,181,13,13,524749,2860.0,459749,41.822923,-36.80943367695444
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,rt,180,12,11,452573,2580.0,392573,42.839519,-23.797240519071273
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,rt,187,12,12,486715,2640.0,426715,43.480643,-18.79036233970995
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,rt,187,13,13,523812,2860.0,458812,43.660894,-41.42899957070073
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,rt,195,13,13,526965,2860.0,461965,44.856797,-40.46781287485006
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,rt,200,13,13,524500,2860.0,459500,45.335594,-39.49393886202733
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,rt,204,14,14,558558,3020.0,488558,46.111314,-39.69922141715583
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,rt,203,13,13,523161,2830.0,458161,47.143214,-41.53257223244238
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,rt,205,14,14,560382,3050.0,490382,47.199564,-53.12615278677236
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,rt,212,13,13,527473,2860.0,462473,47.813461,-33.43916254101409
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,rt,215,14,13,534797,3020.0,464797,48.035397,-24.528069035693743
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,rt,212,15,14,559905,3120.0,484905,48.346131,-31.051327002792334
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,rt,212,14,13,530865,2990.0,460865,48.435815,-34.13709720211339
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,rt,217,13,13,527311,2860.0,462311,48.929341,-38.40111075532412
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,rt,217,14,14,566355,3080.0,496355,49.378548,-36.40764656436886
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,rt,234,14,14,568413,3080.0,498413,51.553282,-27.95610332601722
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,rt,14,2,2,80309,440.0,70309,18.681764,-75.10247688819118
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,rt,15,2,2,78978,440.0,68978,18.85951,-102.14486818530843
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,rt,15,3,3,101750,600.0,86750,18.901556,-119.5016718800561
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,rt,24,3,3,86544,600.0,71544,19.892366,-9.657636653911457
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,rt,43,4,4,159848,880.0,139848,22.097776,-34.340726297830855
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,rt,44,4,4,161331,880.0,141331,22.173651,-42.65086873867103
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,rt,47,5,5,197609,1070.0,172609,22.705194,-60.21095643854941
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,rt,47,5,5,201547,1100.0,176547,23.054296,-68.969651240778
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,rt,141,10,10,397111,2170.0,347111,35.910469,-29.47062294804039
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,rt,166,11,11,438309,2390.0,383309,40.052586,-28.862108908737042
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,rt,167,12,11,450172,2550.0,390172,40.082091,-32.566117856312005
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,rt,167,12,12,475723,2580.0,415723,40.137743,-36.41154897187311
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,rt,170,11,11,445664,2420.0,390664,40.684834,-30.76649971098181
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,rt,175,12,12,484277,2640.0,424277,41.291548,-32.35155861405513
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,rt,188,12,12,486588,2640.0,426588,43.661715,-43.43854187854294
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,rt,192,12,12,485779,2640.0,425779,44.162755,-30.800941333591823
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,rt,190,12,12,485429,2640.0,425429,44.191622,-26.388129494529757
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,rt,195,12,12,480830,2610.0,420830,44.78819,-27.964721411995146
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,rt,193,12,12,485301,2640.0,425301,44.908855,-42.008006039643945
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,rt,196,13,13,527290,2860.0,462290,45.737298,-36.630528290544255
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,rt,217,14,13,535669,3020.0,465669,48.577721,-27.65938685630398
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,rt,212,15,13,564238,3180.0,489238,48.653039,-34.772368986767304
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,rt,215,14,14,567417,3080.0,497417,48.705319,-33.75252516918928
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,rt,218,13,13,528074,2860.0,463074,48.996791,-24.67013081446821
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,rt,217,14,14,566779,3080.0,496779,49.349999,-39.70810080653113
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,rt,215,14,14,567298,3080.0,497298,49.610398,-38.97720452234839
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,rt,220,14,14,568337,3080.0,498337,49.631007,-34.95427810216725
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,rt,20,4,3,125307,820.0,105307,18.692694,-65.7346541986853
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,rt,19,3,3,116051,630.0,101051,18.772684,-91.886439921295
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,rt,25,4,3,123596,790.0,103596,19.313765,-61.53383694487283
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,rt,23,3,3,119426,660.0,104426,19.320632,-57.485527408911686
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,rt,37,4,4,156276,850.0,136276,20.912826,-48.01666982383027
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,rt,40,5,5,167837,1040.0,142837,21.075189,-49.716778319937916
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,rt,48,4,4,160828,880.0,140828,21.951793,-36.041278971409234
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,rt,49,6,6,239888,1320.0,209888,22.368477,-94.86612945152066
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,rt,155,10,10,403511,2200.0,353511,37.059656,-22.9912734964841
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,rt,156,11,11,443531,2420.0,388531,37.767919,-35.68493925961277
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,rt,162,11,11,443074,2420.0,388074,38.607201,-28.378127788788056
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,rt,165,12,12,483275,2640.0,423275,38.81337,-38.750918737654466
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,rt,176,13,13,523253,2860.0,458253,40.311415,-38.68170313141888
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,rt,172,12,12,486628,2640.0,426628,40.328842,-31.556281275260137
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,rt,174,11,11,444930,2420.0,389930,40.34997,-25.58427042406178
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,rt,174,11,11,445512,2420.0,390512,40.818519,-25.360031064814034
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,rt,176,12,11,450159,2580.0,390159,41.075607,-37.28796501308349
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,rt,179,13,11,495425,2800.0,430425,41.215372,-40.5281595257343
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,rt,181,12,12,478152,2610.0,418152,42.095974,-45.10825033230758
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,rt,187,13,13,520722,2860.0,455722,42.404878,-52.57061989633723
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,rt,195,13,13,527644,2860.0,462644,44.684524,-41.230821939807925
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,rt,200,13,13,523120,2860.0,458120,45.27817,-36.761610959333865
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,rt,207,14,13,560055,3050.0,490055,45.780877,-36.05489275797483
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,rt,202,13,13,526260,2860.0,461260,45.951956,-38.3485765812186
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,rt,203,13,13,527498,2860.0,462498,45.957007,-41.351026172146106
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,rt,206,15,15,607560,3300.0,532560,46.255791,-54.165091335381895
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,rt,211,14,13,534707,3020.0,464707,46.58523,-34.30023885890245
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,rt,36,4,3,122901,790.0,102901,317.13371,-4.625089386045562
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,rt,159,9,9,395435,2310.0,350435,352.460613,-4.039391499729006
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,rt,17,1,1,46795,280.0,41795,305.386195,33.360390766294984
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,rt,180,10,9,397754,2500.0,347754,355.621428,1.8845863530293985
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,rt,14,1,1,38112,220.0,33112,304.649293,27.782620229658544
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,rt,19,2,2,67673,410.0,57673,305.583991,8.059235106310712
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,rt,221,12,11,501587,2970.0,441587,378.365638,2.1780382443857205
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,rt,209,11,10,454120,2810.0,399120,370.335462,4.295450809480255
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,rt,184,11,10,467306,2900.0,412306,345.657418,4.116199906846381
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,rt,208,10,9,468345,3040.0,418345,378.1816,1.147156908269661
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,rt,217,12,11,535279,3420.0,475279,383.071877,6.1421196967252785
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,rt,190,10,9,452989,2860.0,402989,355.75654,12.107530219833524
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,rt,11,2,1,50215,410.0,40215,304.136185,-9.155924613612155
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,rt,202,11,10,468536,2990.0,413536,363.602991,3.2276320164903143
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,rt,92,5,5,236633,1430.0,211633,324.117017,-6.168679671936972
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,rt,40,4,3,167108,1150.0,147108,308.755824,-22.82295525371906
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,rt,165,10,10,485771,2950.0,435771,344.436686,-16.09733830126405
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,rt,201,10,9,467962,3100.0,417962,354.736935,0.946796913861166
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,rt,200,11,10,421723,2570.0,366723,355.492557,3.3086937182738207


==> data/comparison_1/comparison_anytime_120_rt_sa_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_rt_sa_120,no_of_requests_rt_sa_120,no_of_runs_rt_sa_120,no_of_vehicles_rt_sa_120,objective_rt_sa_120,operational_cost_rt_sa_120,total_travel_time_rt_sa_120,computation_time_rt_sa_120,diff_anytime_rt_sa
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,rt,9,2,2,46677,380.0,36677,1102.109986,-42.14757742790145
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,rt,17,2,2,73250,380.0,63250,1145.988457,-4.3135244442545675
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,rt,35,4,2,104727,730.0,84727,1263.777298,0.5384922217790188
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,rt,36,3,3,102888,540.0,87888,1321.84123,4.11809108445861
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,rt,79,5,5,163919,920.0,138919,1444.062489,-17.492868099258857
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,rt,137,10,8,329217,1780.0,279217,1531.75092,-19.281521739130437
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,rt,162,11,10,380921,2210.0,325921,1556.040158,-13.990184636562228
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,rt,159,10,9,341028,1780.0,291028,1563.125919,10.275151151593603
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,rt,149,10,8,341383,1870.0,291383,1565.450309,-11.16455061430102
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,rt,160,10,8,352456,1900.0,302456,1566.089514,-23.238087245975468
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,rt,174,11,10,370840,1970.0,315840,1580.627705,-12.132464108177409
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,rt,192,12,10,405644,2250.0,345644,1588.07892,-20.66345804900975
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,rt,186,12,11,403654,2220.0,343654,1592.970741,-14.673128714446428
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,rt,182,12,10,390143,2130.0,330143,1611.197721,-16.304020557398847
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,rt,175,11,10,369540,1970.0,314540,1614.834631,-8.596567015489866
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,rt,188,11,10,397342,2150.0,342342,1615.404424,-13.550617989569194
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,rt,12,2,2,51966,380.0,41966,1116.324077,-8.963955463294962
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,rt,28,4,3,101186,700.0,81186,1198.094446,-28.078680556434566
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,rt,28,4,2,94408,640.0,74408,1232.161398,-12.378435643800069
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,rt,180,12,10,393143,2100.0,333143,1630.851654,-11.707393305677105
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,rt,174,10,9,358940,1990.0,308940,1604.469259,-11.601327003019025
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,rt,27,3,2,102481,570.0,87481,1246.979366,-12.434857976675042
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,rt,41,4,3,118424,700.0,98424,1342.502826,-7.05865335936935
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,rt,127,9,8,309247,1680.0,264247,1538.438572,-11.940563237529863
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,rt,125,8,7,292062,1580.0,252062,1548.018071,-10.010735069777953
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,rt,156,11,8,328478,1790.0,273478,1654.899072,-16.298452082536716
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,rt,185,12,10,400697,2160.0,340697,1645.523168,-11.582127789922168
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,rt,155,10,9,361321,1960.0,311321,1636.951268,-17.28040820168591
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,rt,179,12,10,396598,2160.0,336598,1665.174193,-13.971165092346997
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,rt,156,11,9,352723,1970.0,297723,1616.980266,-14.83513263618487
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,rt,180,12,10,393919,2130.0,333919,1672.361264,2.83057963364036
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,rt,154,10,9,351366,1900.0,301366,1653.445702,-12.65594290349575
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,rt,7,1,1,34557,190.0,29557,1162.247733,-32.54957615741629
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,rt,11,2,2,76602,410.0,66602,1236.133741,-103.68538608806637
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,rt,22,2,2,80942,440.0,70942,1232.502251,-31.31621213841886
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,rt,27,3,2,102009,570.0,87009,1540.237102,-18.02362578241603
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,rt,159,11,9,332422,1820.0,277422,2463.787173,-6.957573729560679
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,rt,118,8,7,282487,1490.0,242487,2171.409646,-14.801780017475057
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,rt,36,4,3,112489,730.0,92489,1679.166433,4.238601150951749
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,rt,198,12,10,407903,2130.0,347903,2679.522185,-8.869067159896764
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,rt,150,10,9,360000,1930.0,310000,2594.147378,-14.79811475984872
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,rt,20,2,2,79089,440.0,69089,1628.348715,-52.37553945745993
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,rt,158,10,9,363257,1990.0,313257,3043.008857,-0.8582153784643748
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,rt,185,11,10,386498,2030.0,331498,3216.262252,-1.8834700134175821
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,rt,182,11,11,395508,2090.0,340508,3361.533306,-12.973235453740466
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,rt,165,10,8,345844,1900.0,295844,3277.926252,-14.820139107916535
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,rt,165,10,10,370536,2050.0,320536,3312.840977,-11.081598820041311
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,rt,29,4,3,118392,700.0,98392,1930.58202,-18.579355381502776
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,rt,193,12,10,418369,2250.0,358369,3618.498218,-19.158480559835716
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,rt,25,3,2,75504,510.0,60504,1589.037377,2.894990675840782
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,rt,200,13,10,416665,2230.0,351665,3938.34233,-19.922577674164256
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,rt,167,11,10,390099,2120.0,335099,3984.756253,-17.233451739122597
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,rt,14,2,2,48395,380.0,38395,1528.197895,8.297646568385948
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,rt,196,12,10,421411,2280.0,361411,4071.321917,-12.66077267125247
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,rt,48,6,4,151905,990.0,121905,2457.925013,-21.327934058561365
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,rt,158,11,9,356822,2030.0,301822,4105.68263,-12.262895436454876
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,rt,168,11,9,388882,2030.0,333882,4046.639642,-14.436296435802062
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,rt,202,13,11,422125,2230.0,357125,4518.684931,-11.45714791158943
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,rt,203,13,11,427789,2350.0,362789,4573.76986,-16.46284690649519
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,rt,180,11,9,384005,2060.0,329005,4051.949533,-14.893126847541199
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,rt,16,2,2,52985,380.0,42985,1606.089143,14.205447067586386
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,rt,196,12,11,447822,2460.0,387822,4213.96648,-19.812183963399953
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,rt,180,11,11,412188,2270.0,357188,4008.316053,-12.750289953388625
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,rt,220,14,12,470543,2510.0,400543,4731.833833,8.232391688038147
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,rt,232,14,12,486118,2570.0,416118,5189.67575,-19.211141329004192
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,rt,210,12,11,446070,2460.0,386070,4506.253146,-14.919993713883816
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,rt,224,15,12,514142,2760.0,439142,5100.168448,-26.840905502486777
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,rt,38,3,3,108919,600.0,93919,2304.817844,1.6159627127217546
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,rt,204,13,11,444674,2470.0,379674,4890.201976,-11.216044859177298
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,rt,182,11,10,377977,2030.0,322977,4592.020266,-17.81701094393377
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,rt,169,10,9,349332,1870.0,299332,4503.468828,-8.620770070303196
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,rt,167,11,10,392067,2090.0,337067,4487.708335,-17.028287947847733
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,rt,174,10,9,370617,2050.0,320617,4344.555016,-14.367136848536841
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,rt,23,3,2,82996,540.0,67996,1774.816326,-15.39563143917801
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,rt,197,12,10,423690,2220.0,363690,4480.427272,-22.273880332112586
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,rt,40,4,4,144092,760.0,124092,2064.915287,-20.83997249291357
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,rt,172,11,11,408109,2210.0,353109,4539.619263,-18.792079150281328
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,rt,36,3,2,105112,540.0,90112,1563.299974,-0.3887111408242204
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,rt,162,10,8,353558,2050.0,303558,4493.623656,-12.543251218355387
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,rt,17,2,2,69663,380.0,59663,1311.379572,-30.235558048233315
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,rt,19,3,2,72191,540.0,57191,1486.62376,1.9210651450309082
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,rt,209,14,11,462030,2450.0,392030,4508.399735,-15.838508538147757
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,rt,232,14,12,486274,2600.0,416274,4800.892575,-9.52709155449844
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,rt,200,13,11,437900,2290.0,372900,4413.05867,-16.462146477944266
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,rt,167,10,10,378427,2050.0,328427,3911.427577,-14.72386686432688
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,rt,172,11,10,392373,2090.0,337373,3959.156432,-19.088202354612253
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,rt,183,13,11,458436,2440.0,393436,4621.044617,5.9361836152222045
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,rt,41,4,3,141355,790.0,121355,1882.977357,-29.429377186075044
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,rt,54,5,3,149651,890.0,124651,2498.367549,-6.77687955305987
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,rt,170,11,10,386247,2090.0,331247,4245.619874,-11.155653657876789
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,rt,181,13,12,445074,2320.0,380074,4136.269849,-16.03704225131791
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,rt,204,13,11,435164,2290.0,370164,4196.648033,-19.34431984290882
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,rt,177,11,11,393534,2090.0,338534,3585.396959,-15.538683765501691
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,rt,43,5,3,125194,800.0,100194,2385.407134,-6.7570563656519145
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,rt,16,2,2,74991,410.0,64991,1625.387348,-43.63065254448296
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,rt,201,12,10,418701,2310.0,358701,3965.129237,-15.434940835254029
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,rt,234,14,12,496464,2720.0,426464,4402.988765,-11.75958129326355
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,rt,15,3,2,74933,480.0,59933,1546.929209,-61.65030741020386
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,rt,169,12,9,396392,2190.0,336392,3627.779649,-16.993984900269766
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,rt,212,14,12,479858,2750.0,409858,4067.869447,-21.248828212844558
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,rt,148,10,10,323971,1720.0,273971,3918.677448,-13.933884297520661
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,rt,203,13,12,443119,2410.0,378119,4114.409269,-19.878530462071204
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,rt,44,4,3,126659,760.0,106659,1826.025092,-11.993456828330165
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,rt,208,12,11,432529,2310.0,372529,3725.535016,8.845695065563476
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,rt,208,13,11,444552,2350.0,379552,4244.375848,-24.19769849052492
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,rt,217,14,12,476528,2600.0,406528,4299.504919,-14.7726479010966
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,rt,189,12,10,436436,2370.0,376436,3540.360997,15.319272783717185
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,rt,212,13,11,451043,2350.0,386043,3934.413641,-14.1040398086473
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,rt,205,14,11,437193,2300.0,367193,3957.472988,-19.46436915409019
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,rt,24,3,3,85395,600.0,70395,1586.235888,-8.20176883505233
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,rt,51,4,4,150969,850.0,130969,1762.807532,-14.289932093297903
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,rt,212,15,12,490828,2700.0,415828,4316.740649,-17.2378541059571
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,rt,166,11,10,376186,2060.0,321186,3400.502257,-10.598051379146112
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,rt,195,13,11,420217,2290.0,355217,3941.787815,-12.01306144208983
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,rt,15,2,2,78978,440.0,68978,1557.816535,-102.14486818530843
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,rt,187,12,11,434092,2340.0,374092,3642.997228,-5.946901099759351
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,rt,17,3,2,95670,540.0,80670,1348.792952,-65.75418413666448
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,rt,192,12,10,426278,2280.0,366278,3324.996783,-14.779691320128814
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,rt,217,14,12,470602,2480.0,400602,4025.085882,-16.000966259785844
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,rt,187,14,11,442131,2480.0,372131,3638.060655,-19.375167062215993
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,rt,215,13,11,449821,2470.0,384821,3791.524675,-4.741314071890448
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,rt,51,5,4,154744,860.0,129744,1880.310711,-26.112645982575813
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,rt,167,11,10,385519,2060.0,330519,3078.679981,-14.798955395880544
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,rt,195,12,11,448780,2460.0,388780,3137.381881,-19.435159360429218
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,rt,220,14,12,475548,2600.0,405548,3300.78152,-12.921096185765542
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,rt,216,14,12,481614,2540.0,411614,3249.372016,15.551947368790197
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,rt,175,12,10,406662,2130.0,346662,2491.742653,-11.139594754879722
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,rt,217,13,12,470378,2590.0,405378,2797.616655,-12.099388000228785
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,rt,40,5,3,128710,800.0,103710,1390.597877,5.3992473687305225
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,rt,47,5,3,144105,800.0,119105,1447.868996,-20.81237424547284
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,rt,196,12,11,431720,2370.0,371720,2305.236923,-11.866585130751133
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,rt,218,13,12,465391,2530.0,400391,2725.047049,-9.871640811469934
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,rt,215,14,12,479701,2600.0,409701,2612.514492,-17.517608005977536
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,rt,47,5,3,148042,860.0,123042,1485.023438,-20.024646716878948
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,rt,217,13,12,480588,2620.0,415588,2560.419006,-26.137920535850206
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,rt,155,10,9,363205,2050.0,313205,2206.303,-10.705892752094757
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,rt,170,11,10,385266,2090.0,330266,2297.613273,-13.044549879844723
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,rt,11,3,2,87071,600.0,72071,949.757932,-89.27243875399431
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,rt,14,2,2,80309,440.0,70309,919.651098,-75.10247688819118
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,rt,181,11,10,394557,2120.0,339557,2340.783482,-19.73907026712067
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,rt,188,12,10,411381,2250.0,351381,2405.0839,-21.26869301449455
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,rt,212,15,13,495938,2730.0,420938,2703.897835,-16.07921524385534
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,rt,207,13,11,451660,2380.0,386660,2702.101787,4.668833635864748
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,rt,167,12,11,399746,2190.0,339746,2523.856815,-14.625467037142178
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,rt,19,3,2,92121,540.0,77121,970.608476,-52.3189867557334
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,rt,37,3,3,114408,630.0,99408,1201.479134,-8.361432089410874
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,rt,40,4,3,135686,790.0,115686,1217.723101,-21.036903561902893
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,rt,43,4,3,142168,790.0,122168,1151.008683,-19.48196021414104
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,rt,193,12,10,421074,2250.0,361074,2587.09673,-23.214003546535107
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,rt,141,10,9,352962,1930.0,302962,2440.406624,-15.076666264561373
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,rt,92,6,5,186483,1080.0,156483,1698.86104,16.331813858329895
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,rt,190,12,11,423096,2370.0,363096,2651.749521,-10.158873978723072
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,rt,211,13,12,471705,2500.0,406705,2956.149682,-18.47627611184926
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,rt,167,12,10,390838,2190.0,330838,2423.461734,-15.093511748232391
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,rt,174,11,10,412296,2270.0,357296,2524.129951,-16.013573973088416
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,rt,25,3,2,94277,600.0,79277,1067.882009,-23.21535928065452
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,rt,23,3,2,87833,510.0,72833,1095.163544,-15.824245381298379
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,rt,179,13,10,410045,2290.0,345045,2648.86962,-16.30997461316995
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,rt,165,12,10,401230,2280.0,341230,2355.639177,-15.195346593780146
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,rt,206,15,11,472387,2550.0,397387,2868.285776,-19.865667589451327
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,rt,176,12,9,386831,2250.0,326831,2391.788078,-17.974406363031957
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,rt,215,14,12,485429,2630.0,415429,2674.554503,-14.42617077097511
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,rt,207,14,12,466414,2570.0,396414,2709.974617,-13.306562303377474
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,rt,201,13,10,444844,2410.0,379844,2409.945715,5.8401684887868175
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,rt,202,13,11,457089,2440.0,392089,2573.533575,5.591918424167067
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,rt,162,11,10,389123,2060.0,334123,2195.065067,-12.746137709629938
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,rt,49,5,4,155281,920.0,130281,1186.151002,-26.13806212633221
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,rt,203,13,11,460314,2410.0,395314,2523.522425,-23.348062478730274
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,rt,156,11,9,369242,1970.0,314242,2079.536221,-12.95845914287375
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,rt,200,13,12,445064,2320.0,380064,2496.038633,-16.355080325747377
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,rt,20,3,2,73728,480.0,58728,761.586646,2.4852196225217242
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,rt,172,12,11,419797,2370.0,359797,2163.760361,-13.489014628238367
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,rt,202,12,11,440077,2400.0,380077,2299.455322,-15.691913761511303
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,rt,174,11,11,397162,2150.0,342162,2189.95731,-12.101454184166554
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,rt,48,4,3,130177,700.0,110177,1035.967999,-10.114193875824734
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,rt,165,11,10,389392,2120.0,334392,2046.844112,6.936859640024187
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,rt,195,13,10,442296,2380.0,377296,2367.893822,-18.386312780377082
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,rt,187,13,11,405626,2320.0,340626,2193.710431,-18.847696594481672
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,rt,176,13,11,436902,2350.0,371902,2068.523873,-15.795444004187594
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,rt,200,13,13,442918,2380.0,377918,2119.131056,-1.5508283771328475


==> data/comparison_1/comparison_anytime_120_sim_anneal.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,diff_anytime_sim_anneal
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,sim_anneal,7,1,1,29424,160.0,24424,429.885513,-12.861033332054774
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,sim_anneal,9,1,1,38237,220.0,33237,437.204037,-16.44486402533727
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,sim_anneal,11,2,2,54212,350.0,44212,444.261153,-44.150180812593064
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,sim_anneal,12,3,2,65536,540.0,50536,452.250236,-37.417961460233585
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,sim_anneal,27,4,3,123706,700.0,103706,496.575635,-35.721417051576026
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,sim_anneal,28,4,3,96162,670.0,76162,497.607662,-14.466307181373423
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,sim_anneal,27,4,3,118576,640.0,98576,499.908283,-37.19151693258206
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,sim_anneal,36,4,4,141112,790.0,121112,515.665453,-31.503070629129507
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,-39.575956534828045
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,-16.276999979680166
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,-1.9456309273872439
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,-24.668840579710146
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,-10.24005027365154
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,-9.517839640243961
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,-14.55702084413813
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,-19.235076261916433
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,-12.502448498530901
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,-22.04716149876222
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,-15.006853325954479
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,-18.331775502400475
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,-13.815991362164006
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,-14.108646492653493
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,-10.036708233045877
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,-13.226884515410323
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,-14.631319014648124
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,-12.83563580154399
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,-16.378480434276582
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,sim_anneal,159,10,9,352298,1870.0,302298,929.183714,7.310001525986498
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,sim_anneal,20,2,2,62002,380.0,52002,428.794099,-19.455147965474723
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,sim_anneal,28,3,2,81683,540.0,66683,440.512155,-3.392276242674329
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,sim_anneal,22,3,2,81599,570.0,66599,452.708712,-32.38209575106669
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,sim_anneal,29,4,3,110204,730.0,90204,469.221749,-10.378397868632439
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,sim_anneal,35,4,3,117587,640.0,97587,511.958797,-11.674929245731
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,sim_anneal,36,5,4,141045,860.0,116045,542.901933,-34.70703404803973
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,sim_anneal,41,5,4,127615,860.0,102615,596.196618,-15.367577927243799
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,-14.2177524153907
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,sim_anneal,14,2,2,58568,380.0,48568,413.158141,-10.978891120627582
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,-6.988973003310012
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,-7.756830355806924
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,-12.746942921512195
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,0.5600195465424277
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,-19.924541593163372
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,-13.439057081207139
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,-15.367352850362721
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,2.6922154299557404
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,-26.524778923810146
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,-18.950346502822033
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,-14.657359646708235
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,-15.69022003213584
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,-12.267512892558006
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,-14.151006344198809
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,-13.506950598053024
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,-17.196920120856017
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,-15.204495528331536
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,-21.7920268429225
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,-22.43837154081941
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,sim_anneal,16,2,2,71202,380.0,61202,446.367993,-15.291945982706693
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,sim_anneal,25,3,2,84816,570.0,69816,447.9919,-9.081088032923928
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,sim_anneal,23,3,2,70561,540.0,55561,454.569984,1.8936918649110854
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,sim_anneal,40,4,3,140835,790.0,120835,522.344,-18.10855235571359
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,sim_anneal,38,4,3,109458,640.0,89458,537.617534,1.1290963615998844
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,-16.726720084479105
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,-9.808150029552243
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,sim_anneal,19,3,2,72617,510.0,57617,408.200529,1.3423001154812852
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,-10.560172324497387
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,-10.057953887218417
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,-14.543478986648699
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,-20.440413628382487
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,-12.67158520662587
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,-19.753471035190067
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,-14.236319483095828
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,-15.821168578724702
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,-12.085822994035375
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,-22.00693199888026
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,-7.994931167559472
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,-7.881200676437429
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,-14.751317655242529
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,-19.466921923107286
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,-11.00845666492001
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,-16.277434131034607
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,-23.55177837564501
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,-10.630209249164762
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,-6.35755085860497
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,-15.214613798160277
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,sim_anneal,17,2,2,66068,350.0,56068,429.30668,-23.5146756403066
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,sim_anneal,16,3,2,65163,480.0,50163,432.516067,-24.807033000708664
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,sim_anneal,17,3,3,82161,480.0,67161,476.950582,-42.34900724210818
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,sim_anneal,41,5,5,163237,920.0,138237,542.095043,-49.46527002032706
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,sim_anneal,43,5,4,135353,890.0,110353,567.356949,-15.419971007077685
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,-41.722877063886806
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,sim_anneal,51,5,4,178379,980.0,153379,578.505117,-45.37460371792051
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,-12.571204259564245
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,-1.0524106354002432
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,-4.909758472519586
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,-14.508337527627635
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,-8.900804868631724
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,-16.556081070440577
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,-8.671609804933752
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,-15.31038928523122
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,sim_anneal,207,12,10,422578,2430.0,362578,1106.646851,10.80712567014226
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,-12.08076769292283
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,-17.52137214587166
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,-18.684231379846487
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,-12.676528316338743
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,-15.546023174764507
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,-15.86681928325791
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,-6.487523416260451
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,-6.197564843209713
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,-9.914468075417856
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,-9.450169810481672
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,-9.265574877595814
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,sim_anneal,14,2,1,55008,350.0,45008,434.165821,-19.937205651491364
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,sim_anneal,15,2,2,68440,380.0,58440,435.132262,-75.17276682876887
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,sim_anneal,24,3,2,84148,570.0,69148,463.780814,-6.621727781860571
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,sim_anneal,15,3,3,86706,510.0,71706,477.106664,-87.04778341063532
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,sim_anneal,47,4,3,143753,790.0,123753,546.153875,-20.51727028839705
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,sim_anneal,44,5,3,135549,950.0,110549,567.798918,-19.854104956010435
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,sim_anneal,43,5,4,161346,920.0,136346,570.885168,-35.59968736080412
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,sim_anneal,47,5,4,140997,860.0,115997,599.205151,-14.312932229636056
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,-5.534707664018206
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,-7.255878496375001
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,-13.079333946969241
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,-13.112800695268131
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,-9.260180868889197
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,-16.269241414550024
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,-11.557287842573643
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,-15.093110170495546
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,-13.630802003468219
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,-6.058446740809071
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,-12.502689907467182
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,-23.22775661171293
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,-6.948677572200568
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,-20.00287580528441
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,-9.23764074855554
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,-9.99235656618736
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,-11.668033021296067
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,-14.96882617376499
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,-8.43154062968231
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,sim_anneal,202,14,12,442058,2450.0,372058,1109.708632,8.696451401697363
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,sim_anneal,17,2,2,79645,440.0,69645,819.007123,-13.420486748978226
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,sim_anneal,40,4,3,124318,730.0,104318,979.868325,8.627329922972894
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,sim_anneal,92,7,6,221828,1210.0,186828,1367.077363,0.4737890561906642
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,sim_anneal,11,2,1,52089,380.0,42089,754.49936,-13.229571984435797
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,-15.041200414131529
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,sim_anneal,180,12,11,398141,2190.0,338141,2242.624968,1.7891236673458413
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,sim_anneal,189,13,10,420101,2590.0,355101,2290.60305,18.488717282058246
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,sim_anneal,183,13,11,427589,2560.0,362589,2407.441198,12.265500126188273
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,sim_anneal,36,4,3,122656,640.0,102656,1100.447944,-4.416521946402424
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,-6.516378577241595
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,sim_anneal,23,3,2,86713,600.0,71713,636.891478,-14.347315812377197
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,sim_anneal,220,15,12,469838,2760.0,394838,3241.901655,8.369884252713284
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,-12.786226264443242
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,-23.76105415854865
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,sim_anneal,216,14,11,472119,2810.0,402119,2710.766628,17.216837217784075
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,sim_anneal,208,13,11,444341,2530.0,379341,3056.887195,6.356348339943772
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,-37.93266790729149
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,-14.62494313265479
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,-9.512012795104482
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,sim_anneal,19,2,2,76242,440.0,66242,725.647218,-26.06359232130161
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,-10.8546763237719
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,-12.100677394805384
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,sim_anneal,25,3,2,83868,570.0,68868,821.018443,-9.61131296233369
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,-9.408243630948476
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,-15.5644422566018
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,-18.956105936436966
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,-8.412115501975354
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,-21.735180863008228
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,sim_anneal,37,4,3,126892,730.0,106892,969.019268,-20.185641219928016
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,-17.92772979925582
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,-18.03531979974118
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,-9.590784898161948
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,-9.349528657667863
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,-15.140856511567454
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,-13.935145306847245
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,0.7221553559855569
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,-11.129980782729168
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,sim_anneal,201,14,11,438598,2720.0,368598,2731.786357,7.162255125043656
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,-16.845382959127036
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,sim_anneal,200,11,11,414324,2300.0,359324,2660.770266,5.005112872976059
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,sim_anneal,165,11,9,422478,2720.0,367478,315.882561,-0.9705628595396458


==> data/comparison_1/comparison_anytime_120_vroom.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_anytime_vroom
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,vroom,9,3,3,63805,510.0,48805,26.540316,-94.30824984011937
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,vroom,7,2,2,33730,320.0,23730,29.853557,-29.377469218672086
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,vroom,27,5,4,138360,800.0,113360,33.142581,-60.08145225671345
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,vroom,28,5,4,144131,860.0,119131,35.967353,-71.56614172291064
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,vroom,79,8,8,262299,1430.0,222299,57.217825,-88.00908869360781
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,vroom,155,17,15,519286,2960.0,434286,62.983485,-68.55392864909781
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,vroom,156,14,11,475277,2630.0,405277,63.767843,-68.27300278993359
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,vroom,139,16,12,471837,2800.0,391837,65.108095,-70.95543478260869
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,vroom,174,18,12,555749,3210.0,465749,65.711809,-68.04418292432177
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,vroom,193,21,14,609892,3510.0,504892,67.276267,-73.70743058304828
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,vroom,12,3,2,63523,540.0,48523,30.405873,-33.1970392736575
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,vroom,36,6,5,176348,990.0,146348,40.020219,-64.33969824894928
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,vroom,118,15,11,439761,2670.0,364761,67.030629,-78.71741206591754
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,vroom,179,16,12,498362,2860.0,418362,73.917073,-43.21529048999802
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,vroom,151,13,11,436142,2440.0,371142,76.828844,-42.020924984613984
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,vroom,159,13,11,429237,2410.0,364237,78.498242,-38.108031583214824
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,vroom,165,14,11,464208,2540.0,394208,78.76479,-54.11696352982188
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,vroom,186,21,15,621581,3630.0,516581,79.023853,-76.58350473290076
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,vroom,180,16,13,509448,2860.0,429448,79.207953,-44.754219469227706
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,vroom,154,16,12,451374,2710.0,371374,79.261022,-44.72078565405444
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,vroom,27,5,4,152417,830.0,127417,28.044594,-67.22108242728778
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,vroom,11,2,2,66442,350.0,56442,29.015362,-76.66985747713252
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,vroom,36,6,5,184504,1050.0,154504,35.703333,-57.067456669050294
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,vroom,127,14,12,427256,2420.0,357256,61.716953,-54.65720697893289
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,vroom,165,17,13,493916,2930.0,408916,70.801705,-48.069226641404676
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,vroom,180,15,14,494467,2670.0,419467,71.092438,-21.971958144422462
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,vroom,159,14,11,438556,2570.0,368556,71.440034,-15.384574907519957
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,vroom,160,16,11,457423,2800.0,377423,71.574688,-59.940348816067356
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,vroom,182,16,10,500988,2830.0,420988,72.925353,-43.10263075209232
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,vroom,175,17,12,514335,2960.0,429335,75.309439,-51.147413800703525
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,vroom,17,3,3,95413,510.0,80413,20.082517,-35.87530795630936
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,vroom,35,6,5,209278,1140.0,179278,30.901993,-98.75586453169221
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,vroom,28,5,4,134448,860.0,109448,37.448811,-70.18087920711872
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,vroom,175,19,14,534800,3310.0,439800,66.461583,-66.27957229958928
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,vroom,163,18,13,521478,3060.0,431478,72.703583,-56.05171020737948
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,vroom,159,15,12,453117,2670.0,378117,74.190317,-47.52015262602716
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,vroom,199,16,13,517751,2890.0,437751,74.271879,-38.18743277471288
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,vroom,153,17,12,485360,2930.0,400360,74.80841,-54.773369388444934
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,vroom,200,18,13,536221,3030.0,446221,75.283154,-54.33262818575602
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,vroom,188,17,12,522575,2840.0,437575,76.235476,-49.339144102307635
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,vroom,41,5,4,169753,920.0,144753,33.531503,-53.461524553409994
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,vroom,22,3,3,102301,540.0,87301,33.857876,-65.96797482113597
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,vroom,182,18,14,555916,3090.0,465916,66.81822,-73.28134107606517
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,vroom,125,13,10,379260,2350.0,314260,69.473427,-42.855528560935646
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,vroom,192,17,14,551030,3170.0,466030,75.261392,-63.91019043482917
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,vroom,159,14,12,477748,2600.0,407748,77.861455,-32.64661295069496
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,vroom,186,17,15,516385,3020.0,431385,77.951415,-36.122556036198475
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,vroom,168,17,15,521474,2990.0,436474,78.008642,-56.71456992252535
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,vroom,182,20,15,564160,3320.0,464160,79.387384,-68.17955528527266
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,vroom,185,21,16,575216,3570.0,470216,81.371381,-60.1804486153075
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,vroom,14,3,3,81478,540.0,66478,21.910621,-54.39041952476598
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,vroom,20,3,3,79437,480.0,64437,24.05803,-53.04600801479655
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,vroom,29,5,3,163991,920.0,138991,25.90088,-64.25051581498768
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,vroom,36,6,5,175981,990.0,145981,34.017207,-68.07315791987011
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,vroom,163,16,14,527728,2950.0,447728,62.512168,-67.98438977186275
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,vroom,167,19,14,556878,3250.0,461878,64.146985,-66.22281124354141
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,vroom,181,15,12,483292,2670.0,408292,66.194813,-44.599494955539335
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,vroom,197,18,15,549701,3120.0,459701,68.018874,-46.958051399133275
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,vroom,170,13,11,427671,2290.0,362671,69.310891,-32.97938166768758
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,vroom,205,20,14,553921,3410.0,453921,69.331511,-51.91358888075276
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,vroom,38,6,5,189541,1080.0,159541,25.44332,-71.20804277920296
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,vroom,23,4,4,119338,760.0,99338,25.52713,-65.92466943814914
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,vroom,202,20,16,637854,3530.0,537854,81.458957,-75.85493885022993
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,vroom,175,15,12,472356,2700.0,397356,82.079013,-45.76234574568211
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,vroom,159,16,13,497890,2830.0,417890,82.314198,-56.64553477323853
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,vroom,169,20,14,548705,3350.0,448705,82.649071,-61.46740665756391
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,vroom,178,15,13,503418,2790.0,428418,83.286397,-47.79981679819617
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,vroom,173,19,13,516269,3280.0,421269,83.858895,-50.27521547144658
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,vroom,203,21,16,624453,3630.0,519453,84.008243,-64.87947973902459
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,vroom,204,17,13,579216,3170.0,494216,85.144336,-57.68788896814205
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,vroom,16,3,3,105514,570.0,90514,23.305057,-70.85073998510315
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,vroom,25,5,3,109780,800.0,84780,33.87933,-41.187061925278115
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,vroom,54,9,7,284432,1650.0,239432,34.569643,-102.94392556705886
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,vroom,48,6,6,214728,1140.0,184728,36.650097,-71.50524752000767
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,vroom,174,18,14,522020,3150.0,432020,65.306705,-58.43705706854113
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,vroom,168,18,15,517431,3120.0,427431,72.375378,-56.86429656307695
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,vroom,209,18,14,564896,3150.0,474896,76.628049,-57.819069729758425
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,vroom,233,21,17,629836,3570.0,524836,76.73933,-54.45523187805159
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,vroom,197,17,14,532308,3050.0,447308,77.829519,-53.62025228781936
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,vroom,210,18,16,597807,3300.0,507807,77.938393,-54.01164992515915
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,vroom,40,9,6,255602,1530.0,210602,32.517189,-114.35568004562151
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,vroom,19,3,3,97608,540.0,82608,38.632848,-32.61055634807418
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,vroom,149,15,14,404830,2460.0,329830,78.55963,-42.370318269738
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,vroom,221,23,19,696354,4040.0,581354,82.789901,-35.8063792649511
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,vroom,209,20,16,668007,3740.0,568007,89.426778,-40.78065002887237
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,vroom,184,20,15,556122,3350.0,456122,90.479772,-14.107438542207413
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,vroom,225,21,17,668227,3780.0,563227,92.546794,-64.85429659745796
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,vroom,210,20,15,616189,3500.0,516189,93.537018,-54.48870146443462
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,vroom,233,20,15,624862,3440.0,524862,93.740467,-40.74229237616448
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,vroom,197,20,15,619018,3500.0,519018,94.092489,-65.61468282633705
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,vroom,43,9,7,233794,1470.0,188794,23.222224,-99.36386117506609
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,vroom,51,6,5,196280,1050.0,166280,35.695751,-59.963489075246734
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,vroom,181,19,14,545179,3160.0,450179,74.888233,-49.12877212946145
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,vroom,200,19,15,566183,3220.0,471183,75.675156,-50.57978415008431
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,vroom,170,17,14,497977,2840.0,412977,75.733772,-43.30974464937853
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,vroom,205,21,16,619846,3570.0,514846,76.377614,-69.37487874390987
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,vroom,212,17,14,559244,3170.0,474244,77.094989,-41.47653247860437
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,vroom,181,16,13,511095,2920.0,431095,77.187387,-33.249644125330455
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,vroom,204,19,16,575201,3250.0,480201,78.656522,-43.861750898509115
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,vroom,17,3,3,92002,510.0,77002,23.23742,-71.99850439334455
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,vroom,16,4,4,105864,670.0,85864,24.761185,-102.76187010400108
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,vroom,41,6,5,212148,1170.0,182148,31.871715,-94.24982145146227
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,vroom,170,21,15,565494,3480.0,460494,62.333677,-66.90396500734917
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,vroom,188,15,12,511071,2880.0,436071,77.491085,-37.98893541880979
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,vroom,188,17,14,546126,3110.0,461126,80.485896,-33.29054050755871
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,vroom,218,20,16,638847,3590.0,538847,80.66301,-67.67549776641593
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,vroom,196,19,16,590217,3430.0,495217,81.248021,-57.32826869252299
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,vroom,213,20,16,632526,3500.0,532526,81.762983,-59.824440384775734
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,vroom,235,22,17,636948,3790.0,526948,82.756579,-43.38409589734932
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,vroom,17,4,4,109985,640.0,89985,20.577234,-90.55580581447728
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,vroom,51,10,6,279539,1780.0,229539,33.289245,-111.6228717645901
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,vroom,213,20,15,568864,3440.0,468864,78.042282,-33.14826994600237
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,vroom,167,17,13,501512,3050.0,416512,83.79961,-49.33908242784102
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,vroom,216,19,14,595434,3400.0,500434,88.521467,-38.647461108045235
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,vroom,190,21,16,606653,3690.0,501653,89.096849,-17.7075612642853
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,vroom,204,20,15,582166,3530.0,482166,89.440246,-57.49540093063521
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,vroom,208,21,13,574621,3630.0,469621,89.751696,-21.284351386719575
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,vroom,217,18,13,564771,3240.0,474771,91.056346,0.9708788935101734
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,vroom,218,18,13,532463,3120.0,442463,91.139975,-28.24469584024779
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,vroom,15,4,3,86743,700.0,66743,18.646487,-87.12760220040988
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,vroom,24,4,3,105230,640.0,85230,26.62706,-33.33417804921315
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,vroom,47,8,7,249124,1430.0,209124,29.761389,-101.97660183391031
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,vroom,44,7,6,233794,1300.0,198794,32.460201,-106.72355099694947
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,vroom,171,17,13,500694,2930.0,415694,70.902743,-46.91337376653786
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,vroom,218,22,15,649064,3790.0,539064,71.421722,-54.683418809936896
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,vroom,176,19,14,560775,3370.0,465775,71.910396,-53.25824947663582
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,vroom,194,18,13,514465,3150.0,424465,73.04423,-50.54192929168788
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,vroom,213,21,15,654550,3750.0,549550,73.846064,-56.34405006449147
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,vroom,218,21,15,568874,3510.0,463874,74.273783,-40.22450750330303
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,vroom,14,3,3,100400,510.0,85400,25.764958,-118.90807605093319
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,vroom,47,7,6,241229,1330.0,206229,40.661667,-102.23759221998658
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,vroom,168,20,15,544266,3440.0,444266,80.655973,-56.065962992593356
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,vroom,193,19,16,571255,3430.0,476255,83.205141,-53.81622454144991
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,vroom,167,14,12,456729,2540.0,386729,83.936201,-34.27755793236863
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,vroom,218,19,15,610403,3340.0,515403,84.305527,-44.1067385622921
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,vroom,197,20,15,600956,3500.0,500956,85.610172,-59.93421192701569
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,vroom,191,17,15,574847,3230.0,489847,85.953282,-49.669337999052274
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,vroom,221,20,14,615626,3500.0,515626,87.295734,-46.18327226790586
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,vroom,217,22,16,665589,3820.0,555589,88.015187,-56.89380028239465
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,vroom,11,4,3,109264,730.0,89264,18.085935,-137.51494467752104
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,vroom,15,3,3,92973,570.0,77973,23.067272,-137.96519068338878
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,vroom,43,7,5,233015,1300.0,198015,27.442053,-95.83231781623202
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,vroom,40,8,5,228183,1400.0,188183,30.89866,-67.7125595343094
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,vroom,141,13,11,430212,2440.0,365212,56.908465,-40.26258562397504
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,vroom,167,18,14,547604,3150.0,457604,65.488377,-61.2577779217452
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,vroom,215,22,14,634056,3700.0,524056,66.293584,-55.33164296475949
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,vroom,202,20,15,611035,3500.0,511035,67.561202,-26.20439810559667
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,vroom,188,14,12,481733,2660.0,411733,67.673418,-42.007363713811536
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,vroom,196,17,14,539236,3110.0,454236,68.303075,-39.725956405924485
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,vroom,23,3,3,112671,630.0,97671,25.385497,-48.577795946355806
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,vroom,40,7,5,229685,1270.0,194685,45.39804,-104.88746955924462
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,vroom,92,9,8,271122,1590.0,226122,53.232237,-21.642648193679225
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,vroom,155,16,13,506010,2920.0,426010,70.776744,-54.233253373404736
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,vroom,181,18,14,525613,3150.0,435613,71.244576,-59.51158372633636
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,vroom,164,19,14,590296,3520.0,495296,71.384695,-71.03485043403683
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,vroom,156,21,15,555636,3660.0,450636,71.608697,-69.98008461743193
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,vroom,211,19,16,568039,3340.0,473039,73.125039,-42.6721052486167
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,vroom,179,16,14,520947,2920.0,440947,73.270118,-47.76751904012254
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,vroom,195,19,14,576736,3310.0,481736,75.115873,-54.370938212652966
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,vroom,19,4,3,107091,730.0,87091,23.121115,-77.0713801484813
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,vroom,48,9,6,265300,1590.0,220300,30.409196,-124.41211300964304
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,vroom,37,8,6,229724,1460.0,189724,37.471709,-117.58287554461072
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,vroom,174,19,14,591280,3460.0,496280,65.834523,-66.3768409560309
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,vroom,172,18,13,514671,3090.0,424671,68.986681,-39.137498952422405
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,vroom,189,18,14,543996,3210.0,453996,72.617605,-59.38986050354674
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,vroom,176,20,15,552805,3350.0,452805,74.671053,-56.03266269249876
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,vroom,207,20,14,576146,3440.0,476146,75.710056,-39.96390040788166
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,vroom,206,19,14,616443,3520.0,521443,76.676658,-56.41910494116931
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,vroom,205,20,15,602300,3500.0,502300,77.004419,-61.39534759086025
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,vroom,20,3,3,101782,540.0,86782,20.103683,-34.61981033502189
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,vroom,49,7,5,224934,1240.0,189934,34.273655,-82.71867689108396
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,vroom,25,4,3,103413,670.0,83413,36.062386,-35.15565778811721
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,vroom,176,17,12,514870,2990.0,429870,79.224565,-57.023306312405836
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,vroom,165,19,13,561965,3250.0,466965,81.290239,-61.34325187192797
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,vroom,165,15,13,498562,2820.0,423562,82.236305,-19.154336463384613
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,vroom,202,20,15,577470,3440.0,477470,82.87742,-51.811181770144614
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,vroom,176,17,14,547335,3080.0,462335,82.985615,-45.06433786989306
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,vroom,200,19,15,579450,3280.0,484450,82.999103,-51.48821584031581
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,vroom,201,19,14,560850,3280.0,465850,83.70012,-18.71474382719316
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,vroom,200,17,14,516529,2900.0,431529,66.693359,-18.428124011243735


==> data/comparison_1/comparison_anytime_120_vroom_vroom_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,diff_anytime_vroom_vroom
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,-21.062008083386512
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,-77.93294332263949
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,-167.34778166641306
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,-11.676204191457915
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,-121.9409558695273
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,-61.72365440621292
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,-46.70112929180729
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,-94.39390166823084
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,-64.08238608763237
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,-111.18761197850013
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,-109.42167088256696
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,-66.7807066741447
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,-37.596630663677736
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,-94.10835388409372
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,-87.36586253079581
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,-115.9850094907445
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,-103.6676498207838
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,-130.33660998567913
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,-60.069435645320695
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,-37.177745836245435
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,-89.03419750512907
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,-55.09999356954537
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,-59.717175941657736
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,-60.13315950027214
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,-57.41271208509445
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,-103.3848082511824
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,-109.39878706843035
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,-40.389722944449105
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,-44.20012258657677
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,-78.43154966217436
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,-83.58690539189746
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,-144.4768985661179
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,-78.9571888615268
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,-42.13364418577347
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,-135.79771461633038
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,-86.00519384470573
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,-84.0760637844291
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,-137.79565851717584
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,-92.6255318769346
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,-108.70337189787827
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,-65.68425424513985
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,-115.26911468812877
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,-121.78227034342751
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,-101.36713672991942
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,-100.01892605967008
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,-93.23977408865309
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,-65.40209628049347
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,-16.40269262691618
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,-28.552071929793076
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,-54.097494564444354
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,-47.994642727865056
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,-53.64845347044037
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,-65.93178522327062
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,-34.32882011605416
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,-60.01213252724665
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,-43.83725453930879
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,-42.20618615770023
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,-44.18099854786439
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,-48.18184482427376
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,-29.197909924700458
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,-57.2472009050233
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,-50.05979614803795
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,-60.07394117665349
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,-66.37225695464272
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,-66.25428121215278
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,-56.912412086281634
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,-39.33669592058895
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,-71.00107623264613
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,-35.99425442140228
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,-38.68160606679448
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,-53.013532905617154
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,-64.53849541624653
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,-50.3878795534935
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,-72.86702490515457
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,-50.29839380899254
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,-30.165122354015253
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,-54.888142260099976
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,-32.79515556715514
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,-62.66723839727411
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,-55.28826943950668
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,-48.714761363202236
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,-53.44466393320164
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,-63.4598881667769
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,-13.559401471161388
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,-54.698665697107096
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,-49.37638364418346
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,-62.19315033277157
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,-63.501091355216026
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,-30.782199462666114
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,-65.46654270505088
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,-58.06428208662845
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,-56.18837970692759
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,-39.54869005490659
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,-9.64117456311201
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,-28.807425221527733
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,-43.84973375657006
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,-62.339048594972766
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,-63.82299809221522
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,-28.80814774706907
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,-41.31317514461996
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,-53.70933329799499
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,-50.08382110587032
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,-63.65202635429383
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,-51.015898679601186
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,-55.901069306030614
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,-61.43816095182916
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,-47.70122123004936
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,-46.943388552567775
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,-58.93348574694578
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,-67.32733662302664
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,-66.97884207198663
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,-58.163991820216054
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,-44.327034597457164
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,-39.16775428173367
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,-80.16635726517866
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,-53.7433717097406
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,-51.558584073887566
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,-61.2123853505765
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,-30.174829841185105
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,-39.344908738819974
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,-67.94072059982597
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,-70.68871459617053
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,-52.80393495357166
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,-50.45303833242734
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,-48.55949335808006
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,-47.842677131194414
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,-50.493196167370364
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,-14.726681977414882
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,-64.04979045126078
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,-44.84556600316855
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,-28.416551549084023
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,-44.88485266733694
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,-61.4777104472003
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,-67.0573560024948
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,-52.61696172610543
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,-50.386116008916595
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,-54.0068935803533
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,-39.6565923053938
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,-56.153415348501944
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,-49.897614039183246
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,-60.46026762414574
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,-40.87991470078635
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,-6.8744908867444865
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,-28.18354846696963
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,-42.98681224717993
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,-39.89591612032751
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,-39.08769265565931
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,-71.62490764123997
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,-50.414627107846606
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,-47.23685640143217
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,-4.878053512873746
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,-62.23998807724244
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,-58.10048241216582
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,-38.37319502809325
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,-52.864060786044895
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,-40.535764533738536
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,-59.49449568791507
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,-56.679764938276264
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,-62.935337727556494
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,-44.93639776507659
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,-50.26268802077697
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,-24.31328002832443
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,-18.79201568000312
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,-35.02596141669129
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,-58.09115220652088
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,-7.201897921824698
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,-38.03193045611259
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,-38.38202965926086
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,-36.16387128922668
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,-53.228257701839865
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,-34.64385715929577
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,-166.154033559704
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,-43.69034258541495
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,-93.4554631051435
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,-86.5898762848173
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,-84.12717391304348
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,-55.91123171353174
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,-73.46341221622693
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,-45.34555328438902
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,-67.21474894831431


==> data/comparison_1/comparison_anytime_180_n_routing_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,diff_anytime_n_routing
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,-47.18800214247456
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,-122.4026084298475
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,-106.36630104646073
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,-103.2533859709621
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,-231.799750702089
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,-134.9619017722097
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,-154.97327377901442
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,-172.2836822671299
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,-200.66044159439423
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,-185.83305854534282
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,-167.14034941068294
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,-146.97728830383096
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,-158.60960176078135
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,-168.51890834765013
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,-157.9897135087179
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,-143.72427011046537
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,-172.98741395778336
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,-147.0817668114996
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,-167.04958777885548
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,-172.9155531801176
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,-119.02552204176334
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,-101.39930967389421
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,-167.88838231581448
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,-135.89443824625536
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,-206.48815945386696
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,-159.17777137718005
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,-194.26566605308287
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,-159.47010526035638
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,-176.50800472762438
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,-144.79680674900794
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,-176.3055113103272
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,-141.8085754389682
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,-159.27565222216643
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,-159.03006382264024
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,-215.10226628895185
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,-155.04366930240397
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,-118.31257387035186
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,-156.689181548078
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,-145.97327769149604
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,-171.500302778317
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,-161.3761154696538
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,-177.0559212974956
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,-171.95130968971304
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,-144.26735739557841
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,-205.26521206974073
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,-203.18103573045263
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,-155.57745285018012
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,-167.88148992975454
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,-177.74919328905202
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,-182.7778999853351
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,-162.64305566301056
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,-188.04900144509122
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,-187.81249645373975
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,-200.8077033146474
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,-165.54471127446516
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,-93.78070049120785
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,-122.52141234940066
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,-178.0314371257485
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,-147.59651453008917
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,-194.36605160041472
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,-144.07175363131975
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,-196.17163643508374
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,-168.95292685799538
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,-173.29080225701074
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,-184.91588963700855
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,-115.42682432979672
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,-128.4490949249164
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,-128.08951235804943
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,-169.44470009454406
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,-161.0886592590992
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,-213.38926039893877
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,-175.02299422037163
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,-180.2090793425937
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,-188.21470102209437
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,-191.2680380898705
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,-102.52343003946557
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,-122.04160736889531
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,-184.07041562834638
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,-178.92514723349842
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,-185.22333361308847
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,-149.51407181477887
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,-128.7054688430835
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,-150.9576240198269
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,-134.1277893373228
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,-153.32464509086455
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,-186.1420429754933
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,-186.50651645681467
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,-168.98663987004332
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,-175.54831161453896
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,-124.48840677966102
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,-116.37205926305452
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,-67.95663083093716
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,-169.54436682233973
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,-146.8640355492485
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,-138.9432885085246
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,-184.85715662444184
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,-173.5881395826422
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,-151.14320257925846
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,-169.18017105026377
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,-177.16411460399854
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,-85.69455196806169
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,-113.59839771267679
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,-166.14222938196428
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,-186.19533384864948
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,-171.24003087852378
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,-189.74216272638677
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,-135.79416364932152
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,-133.80841068470144
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,-66.84772528549853
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,-82.72710757249038
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,-139.73600212794256
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,-160.16194676547204
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,-150.20569593990595
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,-161.2032963074301
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,-181.90466315871328
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,-156.4720011040412
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,-157.94582008598343
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,-107.46509129967777
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,-162.0733194009056
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,-143.78379376456
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,-173.9587144282917
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,-139.38622731045714
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,-151.6792498490816
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,-152.37565419303343
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,-174.08868154241225
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,-172.5935277065044
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,-151.8687758956784
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,-200.152241330702
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,-110.30634840374523
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,-150.30549019477695
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,-126.9874061419888
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,-160.66529368882925
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,-172.38019911727943
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,-163.3203180462871
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,-64.2507294018245
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,-108.13250714966635
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,-159.9285328081532
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,-142.7002844146397
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,-164.7481596161966
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,-151.9224095024146
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,-123.24766597126667
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,-162.72958926228682
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,-136.30578623013403
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,-96.1551910242182
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,-122.18058489936617
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,-145.26698508793743
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,-129.49297252832972
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,-159.3444907294444
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,-150.30906753914465
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,-152.64837005540522
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,-169.03688229995805
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,-147.2733533054528
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,-196.86302126484398
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,-140.4273334894698
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,-66.88578677031131
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,-118.26746902892874
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,-157.03120450661433
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,-153.90164003831518
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,-160.4883244168365
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,-135.88652524329999
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,-157.3569435625591
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,-118.09979818764592
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,-129.91447985004686
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,-58.959766350038215
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,-139.14703900188357
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,-134.99079189686924
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,-45.077783413481605
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,-112.49502120381435
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,-75.2046695406467
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,-124.93165705931177
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,-118.78748699594573
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,-121.31792523870028
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,-112.84846299850489
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,-107.7386772504612
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,-135.19495368144788
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,-115.23837094850447
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,-89.42855240833467
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,-129.30028110131025
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,-116.74932434615012
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,-114.26647880396769


==> data/comparison_1/comparison_anytime_180_n_vroom_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,diff_anytime_n_vroom
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,-37.89695343545155
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,-80.28942768469743
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,2.764616208644061
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,-120.83637279997878
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,-60.98986849045965
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,-100.06983345097392
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,-52.70630445925167
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,-52.59014043866075
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,-59.87801330473338
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,-53.76685014049417
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,-49.92058848115021
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,-89.94517051497176
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,-79.0877123598597
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,-45.994920652166535
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,-49.357058342269866
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,-68.85351059292911
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,-65.61098526537867
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,-59.596472474612504
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,-37.30635036103028
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,-67.10782548008736
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,-108.64197530864197
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,-97.45059104175273
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,-58.095846265797405
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,-73.67702456537502
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,-75.95852802819338
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,-33.73549030313101
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,-59.741775068626815
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,-74.14534179674504
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,-90.38358224991941
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,-35.39997267877907
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,-49.437220265367195
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,-50.42047799366024
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,-71.60396600566573
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,-58.55061983149062
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,-55.539693203448664
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,-53.53361325663188
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,-54.53586689699063
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,-86.71005150664652
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,-49.3659280686987
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,-53.42162439819674
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,-41.975492636166095
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,-34.42877051278405
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,-42.34608285984986
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,-77.08361247830113
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,-57.36030623969626
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,-62.147522456634135
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,-59.816369301737616
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,-70.54672600127145
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,-75.35317141450011
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,-60.74635925941355
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,-71.37057969787875
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,-55.815763114543756
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,-52.545363761192
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,-89.12883187717792
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,-58.24656596763944
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,-100.81281300500808
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,-128.74397857237426
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,-46.25116887974565
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,-40.09718442995503
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,-50.58118592624843
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,-49.179074361207284
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,-42.97169880168727
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,-43.50291582184697
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,-46.970403455384314
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,-32.26899579992364
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,-47.40625253097919
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,-59.66462248436015
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,-88.0944428539619
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,-91.44250801114448
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,-35.742799541838146
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,-51.20175654889805
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,-60.86601205642906
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,-44.4452314432246
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,-41.67378664544954
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,-58.62170726536132
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,-106.15307907479865
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,-19.632627958035055
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,-44.62532278378103
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,-53.20942723950346
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,-40.241000046212854
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,-67.86286166071196
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,-118.52635132451647
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,-79.19067159631089
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,-68.1450187762315
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,-47.031238687184285
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,-37.08176271186441
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,-33.333906533913414
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,-41.02702406916661
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,-68.38274151018561
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,-59.586387870709764
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,-39.99011007124412
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,-22.55027539387729
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,-62.45802616851287
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,-64.18162278344975
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,-54.52498278759745
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,-49.287924702052706
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,-37.62085361559613
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,-45.3280699936567
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,-52.45722951518886
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,-54.59662066809998
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,-63.78857567891677
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,-88.19111340101449
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,-56.313928428149815
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,-47.260355293035126
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,-19.23264568156924
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,-47.96621234197717
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,-55.41027511349657
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,-42.60490661098881
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,-73.98982538883442
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,-95.44323594227625
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,-124.26602606729618
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,-45.84357912078226
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,-54.346780487945374
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,-35.531928515029435
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,-52.05348727269524
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,-49.727077870985404
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,-28.69238356218836
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,-92.90870032223415
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,-30.061825148032046
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,-54.980935469873735
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,-47.017932032199475
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,-58.945248842785055
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,-56.019221834166004
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,-58.96585944773539
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,-48.309513407307456
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,-42.324035476606575
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,-52.54822649991659
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,-82.26106568931492
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,-47.997489233344375
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,-40.82782698734564
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,-66.21594011248773
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,-38.88300344370708
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,-38.69247421508816
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,-51.5783993563349
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,-64.55569197459965
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,-102.02383222116302
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,-47.89342724323852
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,-50.82810072218763
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,-64.35675499726278
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,-57.08283367717732
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,-65.78477147420404
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,-43.616661620748815
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,-51.750225319146075
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,-70.83479027623638
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,-111.4900478149672
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,-98.9195400327568
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,-63.919139985978035
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,-54.225474257929285
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,-64.2320838474521
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,-40.63084654039428
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,-69.11488539077602
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,-49.93767090236449
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,-52.31266191567329
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,-37.47328692652811
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,-19.613742410867097
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,-109.89645492595518
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,-60.612683030975155
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,-48.55444831947671
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,-53.88160041370904
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,-37.14184442053295
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,-44.65489668109592
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,-32.25788841576591
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,-100.6648313027179
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,-157.84496062680543
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,-133.12654443657226
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,-51.01667383613799
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,-101.69515255296005
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,-48.5789929945409
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,-13.566010861887282
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,-24.754790206453393
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,-32.16802416033678
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,-23.80745693189058
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,-21.105740621026538
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,-2.8608285804356615
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,-27.568789747177398
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,-25.62793913409809
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,-31.17331670282935
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,-38.13810257017648
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,-26.303633381264728
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,-14.45378635082107


==> data/comparison_1/comparison_anytime_180_r_routing_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,diff_anytime_r_routing
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,-178.63293642618763
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,-188.63227252657677
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,-104.83846034935848
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,-105.90872315874637
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,-224.73005241263309
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,-171.70462034121695
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,-142.02251965158274
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,-207.1187676019193
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,-177.28577405096678
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,-186.8411781781697
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,-204.90400958510963
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,-235.55763004277645
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,-177.94767521837815
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,-155.94955963140777
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,-168.34673542095157
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,-175.1215782950749
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,-177.2090777402221
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,-150.6430243814584
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,-164.3114199180474
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,-151.26507989256197
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,-134.5764945146229
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,-100.1759132161467
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,-136.9715015518957
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,-153.5499798229164
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,-175.72325486797658
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,-195.0249366750051
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,-163.5534289896134
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,-229.95861444901325
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,-156.04706135167078
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,-151.7217366967311
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,-165.64727738589147
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,-164.59209660342805
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,-164.1039222437035
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,-130.77791019377068
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,-183.9728045325779
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,-153.1054753107155
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,-141.2510228202564
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,-206.67941481869866
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,-156.43220429406395
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,-153.00946970261498
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,-166.99977110538714
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,-152.58157245727156
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,-154.26756826769332
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,-173.6987002644976
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,-190.46243575570384
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,-212.86843682869562
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,-236.18351345624072
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,-167.92944347961327
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,-181.64136569787428
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,-216.77183545394988
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,-164.92093626695393
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,-161.08243691396058
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,-188.61453292271594
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,-197.8677046334018
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,-188.3651625400452
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,-156.26650026400424
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,-147.29863225753888
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,-141.97930303597033
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,-191.1635725571635
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,-168.13480187120797
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,-157.8999605914206
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,-183.30958056261179
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,-168.1984748207543
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,-157.86092054119496
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,-167.70823107882595
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,-168.33846278448206
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,-133.9387732438335
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,-152.99805961128607
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,-163.7561600053547
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,-183.25492511341744
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,-209.8863694968283
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,-190.85769750390222
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,-174.96565571171934
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,-171.5192511338271
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,-204.7444764061448
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,-108.47875873608776
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,-166.09264040162768
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,-180.24814603536794
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,-192.7425019640464
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,-179.86119058700257
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,-177.84511339115193
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,-195.20632272925852
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,-164.73814650794296
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,-137.84872090290554
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,-183.2115857214262
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,-148.0716000289608
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,-184.39868775226765
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,-146.2893559322034
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,-182.5212613209631
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,-175.68678675667545
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,-209.0047393364929
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,-80.23113129796158
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,-158.66494268400942
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,-165.6437438553978
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,-160.9707146695325
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,-167.63797538443345
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,-180.74498838917586
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,-176.18792798083024
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,-182.9409780595145
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,-171.82285256499358
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,-121.7708760265343
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,-134.58270139256766
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,-191.91761182518482
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,-164.0335644997986
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,-159.35874937014265
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,-156.31322673375774
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,-175.35408102185087
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,-191.51669200916868
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,-40.11817386926685
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,-96.79233509474498
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,-114.85403644101609
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,-159.41591522372983
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,-181.6274920440004
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,-162.02770073528777
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,-180.34090993786506
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,-156.36329578246261
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,-150.38342290967302
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,-135.8689581095596
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,-164.17885754092651
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,-147.75284126125092
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,-145.399739651453
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,-169.833376747671
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,-154.72155221245058
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,-163.85726143678252
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,-162.54386503381318
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,-143.44044857575267
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,-177.99633331063717
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,-267.45136735269244
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,-180.11002039997908
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,-169.1250800646491
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,-129.46786835190156
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,-171.5390455187066
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,-148.48360073832174
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,-169.25906317823117
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,-84.37693902068729
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,-127.3117254528122
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,-151.54055328169537
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,-138.30300455659076
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,-164.9569112640873
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,-139.90664388813408
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,-145.91829789752467
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,-152.6125239681098
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,-198.3441135255206
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,-120.70936649588762
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,-150.75160568356242
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,-134.3811853663961
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,-154.90476393084572
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,-171.91632145816072
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,-180.329596701456
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,-160.41515391150713
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,-160.59155176443093
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,-178.14259434751102
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,-156.7986468553965
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,-218.70935197362496
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,-114.52441356211806
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,-156.77581482913382
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,-141.0754422692579
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,-168.68288888065666
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,-166.6046639072804
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,-156.0149376542819
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,-171.02805464406862
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,-44.81619247358633
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,-207.62945173383318
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,-45.83606288896168
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,-127.49831516010299
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,-166.71620733848127
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,-76.06851874442226
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,-105.13202596002905
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,-107.36159563977223
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,-100.29063200404093
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,-114.51380891425244
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,-125.90348388588383
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,-112.73050294488172
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,-115.85140752921014
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,-126.24154940862101
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,-92.51798171560749
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,-115.08780728334759
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,-104.17853406623975
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,-88.79828858993989
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,-119.74455615464393


==> data/comparison_1/comparison_anytime_180_r_vroom_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,diff_anytime_r_vroom
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,-114.33957137519954
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,-145.83659511350996
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,-111.44209981829516
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,-114.3215572493668
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,-119.50530884406867
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,-67.24353811232335
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,-70.26283718645979
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,-48.25046215702875
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,-70.6835538534817
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,-42.731928109825006
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,-132.71475939702972
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,-199.2177345023988
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,-44.35596640079793
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,-64.12021115620057
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,-51.012530435299006
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,-86.65548220648722
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,-64.24152706382459
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,-72.97585692813786
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,-71.06108872329409
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,-49.24527158098933
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,-98.60788863109049
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,-143.81171955168784
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,-50.01002420660261
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,-37.73470695753317
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,-55.5164330328346
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,-67.92203288209119
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,-66.20872610225845
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,-149.26829268292684
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,-61.07762119578958
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,-65.1761556388563
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,-59.656248344050894
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,-70.97320188049964
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,-60.01152043221484
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,-42.17808756018363
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,-46.84822044356128
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,-83.55212464589235
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,-126.35512319301755
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,-174.39883210478158
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,-77.0042719336724
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,-70.78589751090882
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,-51.69169294351297
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,-52.49947092470439
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,-32.72310190694662
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,-50.8185205198942
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,-64.75121147025028
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,-48.87914074700771
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,-61.00656918838737
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,-154.28989864952436
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,-124.40868919173661
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,-92.8450743077825
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,-54.30610192288236
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,-36.674915408312714
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,-54.31439585213147
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,-73.5301486043897
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,-71.73403615483257
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,-181.20449927198834
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,-73.66459247792568
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,-59.17586185399913
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,-77.33017571414548
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,-69.70612129027582
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,-59.04228828450703
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,-41.25114941689898
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,-57.74964592617253
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,-54.352605084853764
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,-66.21802214585719
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,-100.27537053535272
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,-111.88751650358452
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,-81.55358335719058
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,-146.1826791944512
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,-68.08769828689516
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,-74.13701015427458
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,-73.38418991983096
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,-63.0902748026195
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,-48.59507601096551
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,-68.00754098548532
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,-99.58844258900879
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,-50.625449554785746
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,-33.84764465676424
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,-66.86961630311215
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,-42.36146555779065
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,-40.96168954203059
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,-137.20957941141427
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,-49.92727420468858
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,-48.01414659031635
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,-49.25648694257406
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,-53.95156836757234
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,-74.92364519337346
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,-48.563254237288135
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,-62.02645993002333
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,-53.41338148730095
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,-73.12881601981128
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,-75.87040530393216
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,-97.61955305106333
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,-56.68188448151483
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,-43.80243037729713
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,-48.54827656362098
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,-39.14987267331912
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,-58.59699086512627
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,-55.3153581185414
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,-44.57251640889158
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,-87.16092111055451
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,-86.6425259246896
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,-71.13148458564893
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,-70.1738103273709
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,-39.855387235056554
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,-46.90392444952336
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,-57.698654511190085
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,-104.99435242450811
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,-78.28109751946077
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,-103.04575925386185
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,-108.13688655406304
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,-64.32672638352325
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,-53.767393787419216
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,-49.52506863134424
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,-54.02795418347921
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,-43.75739497651391
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,-66.6359428686421
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,-146.89366272824918
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,-90.92302333681644
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,-65.23033943963888
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,-65.96398907874061
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,-55.287752847369894
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,-52.01369092589955
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,-58.80603742218346
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,-56.937326975701474
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,-41.04952048075492
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,-64.70821439898509
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,-227.8065971243304
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,-135.0530922532387
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,-69.48781855774114
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,-52.59113378774894
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,-59.42574091660917
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,-58.93487623645227
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,-52.230349832165935
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,-86.86152586901132
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,-128.5481410867493
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,-39.37325225265214
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,-66.68102788886911
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,-71.87799227332727
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,-49.31825720587294
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,-75.547219689506
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,-41.72399413497626
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,-38.69209809264305
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,-66.7847423871566
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,-110.05085021909328
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,-142.75214055376404
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,-47.620938555573424
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,-69.50318399069623
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,-59.13969385370414
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,-60.51325984843373
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,-39.4713710779832
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,-57.72107152720243
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,-71.04754541940471
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,-136.41702848289404
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,-104.25159653573616
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,-97.16511741271789
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,-44.9274470089206
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,-55.017524715482836
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,-45.8236972041554
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,-48.396403137374755
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,-44.376985885182606
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,-121.48254451733833
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,-74.89847759594947
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,-41.27656206719164
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,-4.012446773665247
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,-63.57145164938128
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,-12.916605137621747
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,-58.5173730699843
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,-44.674838559173764
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,-30.464072046277753
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,-15.681069950038745
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,-25.777997911125947
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,-12.03681850365825
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,-8.67435253252568
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,-17.73075906990442
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,-10.546356429718351
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,-31.069855952865083
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,-12.438309532762743
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,-20.399735979712126
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,-19.749973292051916


==> data/comparison_1/comparison_anytime_180_routing.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_anytime_routing
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,routing,9,3,3,83182,480.0,68182,4.870829,-182.51876507149407
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,routing,7,3,2,42236,480.0,27236,4.914477,-74.01837583947922
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,routing,27,5,3,141290,830.0,116290,5.393383,-68.00837128553931
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,routing,28,5,4,144872,830.0,119872,5.507396,-92.14557608392907
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,routing,79,14,11,431410,2480.0,361410,10.187733,-223.94461381350715
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,routing,139,23,19,705578,4070.0,590578,17.165759,-158.3210075419199
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,routing,155,31,22,790355,5170.0,635355,23.870256,-150.61277424223687
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,routing,193,35,26,976672,6200.0,801672,36.390375,-175.2592166710351
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,routing,156,25,19,760815,4420.0,635815,42.146457,-176.7757425832621
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,routing,174,31,22,912855,5530.0,757855,44.344217,-191.81384881449776
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,routing,12,4,4,119270,730.0,99270,4.571086,-232.33024046365182
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,routing,36,7,4,179905,1120.0,144905,5.063558,-112.58832982771253
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,routing,118,21,19,679041,3900.0,574041,11.936488,-191.90496251461587
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,routing,151,27,19,739508,4620.0,604508,16.731836,-151.08411481499087
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,routing,154,27,24,788678,4800.0,653678,18.956074,-157.07170632967507
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,routing,179,30,21,866530,5220.0,716530,23.477713,-157.29853316705268
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,routing,165,27,22,850097,4860.0,715097,23.520992,-186.29735154650285
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,routing,159,26,18,757838,4550.0,627838,23.94705,-167.10112185304888
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,routing,186,31,23,910633,5440.0,755633,30.353243,-156.26224138319188
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,routing,180,29,25,902736,5180.0,757736,45.155558,-175.22187297067404
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,routing,11,3,3,76493,540.0,61493,4.539562,-119.10859041562831
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,routing,27,5,4,171475,950.0,146475,5.033152,-128.52059650572383
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,routing,36,7,6,255945,1390.0,220945,5.573424,-175.64537494749766
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,routing,127,21,17,602580,3540.0,497580,15.33932,-123.71801535559945
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,routing,165,29,23,792679,4940.0,647679,24.576084,-135.20515346452393
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,routing,175,30,22,863266,5220.0,713266,33.379904,-171.6338635326694
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,routing,159,26,23,798921,4700.0,668921,34.701482,-111.78730104870264
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,routing,160,27,21,815371,4710.0,680371,36.820436,-188.40740675238314
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,routing,180,29,25,901899,5240.0,756899,42.964411,-117.20677414227433
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,routing,182,32,24,882339,5600.0,722339,44.331313,-159.3238421612598
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,routing,17,4,4,119505,730.0,99505,4.676691,-63.09777268260727
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,routing,28,8,6,192924,1310.0,152924,4.867678,-156.72881152940238
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,routing,35,8,6,247641,1430.0,207641,5.164515,-166.08036961426882
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,routing,159,27,21,756392,4740.0,621392,19.757244,-150.40122884610292
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,routing,153,26,21,788110,4670.0,658110,26.119374,-162.58691979888917
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,routing,163,28,24,875076,4990.0,735076,28.019431,-178.2232142005513
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,routing,200,36,27,994657,6150.0,814657,31.952106,-181.77252124645892
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,routing,188,33,27,971536,5640.0,806536,32.096995,-171.95610793864068
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,routing,199,34,29,1015607,6010.0,845607,34.839881,-168.36884342704334
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,routing,175,29,23,908797,5270.0,763797,40.520724,-183.279355886451
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,routing,22,5,5,153010,860.0,128010,4.631853,-178.2252932084735
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,routing,41,9,7,258382,1530.0,213382,5.460785,-165.63653373633943
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,routing,125,21,17,647701,3870.0,542701,16.336396,-155.96075037443637
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,routing,159,27,24,861754,4980.0,726754,29.313852,-174.94041788835253
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,routing,182,31,22,866457,5410.0,711457,30.217478,-157.9915854540907
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,routing,186,32,24,890649,5600.0,730649,32.046628,-153.30593555359633
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,routing,168,29,24,752654,4940.0,607654,41.073641,-124.344021151089
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,routing,182,33,27,947754,5760.0,782754,43.149414,-191.85279164369936
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,routing,192,33,26,1047853,6000.0,882853,43.674517,-227.17596293150822
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,routing,185,31,22,886051,5440.0,731051,52.771708,-156.72443116791302
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,routing,14,4,4,110704,670.0,90704,4.674709,-224.22680412371133
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,routing,20,6,5,126162,990.0,96162,4.83271,-167.3490146217419
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,routing,29,6,6,225196,1230.0,195196,5.597653,-191.86344902667255
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,routing,36,8,6,248675,1370.0,208675,5.873392,-175.75098967631763
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,routing,181,32,24,939548,5690.0,779548,29.793628,-187.04966515129294
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,routing,170,29,24,856225,5060.0,711225,35.551511,-188.2766863626416
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,routing,163,32,25,910803,5660.0,750803,39.331828,-185.5083367031231
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,routing,205,36,26,978879,6210.0,798879,39.363196,-177.70877543377856
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,routing,167,33,24,835604,5640.0,670604,39.515298,-148.64874515708598
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,routing,197,33,28,1069934,5940.0,904934,40.182896,-195.23320723062446
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,routing,23,5,5,155576,890.0,130576,5.673594,-148.92558280932494
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,routing,38,7,7,248448,1330.0,213448,6.841547,-153.02522634457333
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,routing,159,26,22,750371,4640.0,620371,27.076263,-133.89159029985663
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,routing,169,30,23,831935,5250.0,681935,29.192842,-155.20731078825955
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,routing,173,29,23,818407,5060.0,673407,31.630505,-147.1610247551514
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,routing,204,37,27,1016206,6370.0,831206,31.901927,-177.31171322612423
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,routing,203,35,25,999161,5990.0,824161,41.592793,-164.93387000975775
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,routing,175,29,22,863161,4910.0,718161,44.077725,-170.36218015980654
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,routing,178,30,24,797727,5250.0,647727,45.680632,-132.8687986221593
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,routing,202,33,27,1005569,6090.0,840569,63.915878,-166.9784520294811
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,routing,16,5,4,115305,920.0,90305,5.052484,-133.46764396209605
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,routing,25,7,5,158525,1180.0,123525,5.261505,-95.60603630171637
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,routing,48,10,8,304925,1750.0,254925,6.514308,-142.4889461462608
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,routing,54,10,8,313338,1840.0,263338,7.241376,-162.16146116582024
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,routing,174,30,23,849958,5370.0,699958,27.628848,-162.4112774503478
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,routing,168,31,25,869404,5380.0,714404,33.184565,-170.15225902678515
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,routing,210,37,27,1070343,6520.0,885343,45.320709,-180.78621178137175
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,routing,197,32,22,906099,5450.0,746099,51.014753,-165.97713903272395
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,routing,233,41,32,1176468,7280.0,971468,59.540582,-188.01468878144317
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,routing,209,37,27,1132050,6880.0,947050,70.967026,-224.34546423475615
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,routing,19,5,4,123507,860.0,98507,5.534196,-113.42514990754981
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,routing,40,7,6,252641,1390.0,217641,7.704542,-113.50364655077706
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,routing,149,26,24,657740,4220.0,527740,27.619102,-135.1910520556958
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,routing,197,35,25,991954,6200.0,816954,34.285416,-173.3717504595449
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,routing,210,36,26,1109128,6390.0,929128,37.257516,-177.50122596851512
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,routing,184,34,23,886177,5770.0,716177,40.028556,-89.6937250889413
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,routing,233,39,26,1073397,6780.0,878397,50.268685,-148.02370719534176
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,routing,225,43,29,1225486,7660.0,1010486,51.308418,-211.66909544990983
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,routing,209,34,28,1024928,6130.0,854928,57.327919,-106.59414198953048
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,routing,221,38,31,1173194,6740.0,983194,67.900366,-128.27939267875524
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,routing,43,9,7,288873,1650.0,243873,7.337494,-186.8193732872632
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,routing,51,10,9,319009,1840.0,269009,7.981915,-159.21992443017916
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,routing,170,30,23,826931,5070.0,676931,33.913766,-136.99866444264842
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,routing,204,35,30,1071923,6260.0,896923,39.68687,-179.05359671776074
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,routing,181,32,26,956949,5630.0,796949,43.969161,-166.48092763696513
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,routing,200,37,25,1046801,6550.0,861801,45.651148,-189.04379279876298
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,routing,212,36,27,1048130,6360.0,868130,62.666178,-173.11481646511314
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,routing,205,35,27,1021026,6170.0,846026,64.67699,-176.7000631434603
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,routing,181,29,22,830268,5060.0,685268,71.310099,-125.15742372881355
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,routing,16,5,5,132300,830.0,107300,4.989793,-182.4388369412066
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,routing,17,5,4,105224,800.0,80224,5.072977,-92.71441914983242
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,routing,41,7,7,257680,1420.0,222680,6.818191,-148.63946891041724
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,routing,170,30,25,884234,5250.0,734234,38.285029,-165.8478874594494
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,routing,196,34,24,928975,5860.0,758975,39.880582,-148.6842668836801
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,routing,188,33,27,934440,5760.0,769440,41.464267,-151.05857066093498
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,routing,188,34,25,931830,5920.0,761830,50.293123,-150.46433054421422
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,routing,218,37,28,1078902,6490.0,893902,60.97908,-184.05762760058764
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,routing,235,42,34,1308584,7770.0,1098584,69.66395,-209.84722919409376
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,routing,213,37,25,1043894,6490.0,858894,71.138671,-163.81411852117677
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,routing,17,5,5,142664,860.0,117664,5.183169,-116.56116702339207
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,routing,51,9,6,284763,1560.0,239763,7.53476,-106.64499321495178
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,routing,167,30,23,822173,5280.0,672173,29.182883,-155.68976616462086
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,routing,216,38,31,1164264,6830.0,974264,41.05294,-188.99319629954155
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,routing,208,36,27,1080239,6480.0,900239,41.752575,-133.91821603197909
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,routing,213,36,31,1040373,6210.0,860373,47.923344,-148.8109188832395
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,routing,204,35,26,1038794,6260.0,863794,51.148055,-182.7327360020903
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,routing,190,31,22,850976,5320.0,695976,63.634272,-64.58196741920074
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,routing,217,35,25,1033783,6230.0,858783,68.886346,-85.99943504756216
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,routing,218,37,30,1112895,6640.0,927895,78.476071,-175.27418708538016
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,routing,15,4,4,115640,700.0,95640,4.981908,-162.44241200099856
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,routing,24,5,5,151102,920.0,126102,5.517247,-100.18282504438145
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,routing,44,7,5,247346,1390.0,212346,6.457896,-95.37135770874308
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,routing,47,8,7,240805,1400.0,200805,7.328672,-100.16375182870063
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,routing,176,31,26,923119,5440.0,768119,28.010785,-171.05356655224963
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,routing,194,31,23,917346,5440.0,762346,46.816975,-164.2041870793264
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,routing,171,29,25,902402,5120.0,757402,50.760894,-174.28882330234015
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,routing,218,34,24,1018110,6220.0,848110,62.807859,-141.40760043534033
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,routing,218,35,27,1014136,6320.0,839136,70.988142,-150.1402225308132
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,routing,213,37,28,1085346,6430.0,900346,73.402236,-169.64381097659444
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,routing,14,4,3,108379,670.0,88379,5.269536,-132.82277121374867
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,routing,47,9,9,320579,1830.0,275579,6.849957,-179.15273423894112
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,routing,168,28,22,808087,4780.0,668087,24.992607,-144.31883803828256
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,routing,191,31,28,924399,5590.0,769399,41.794937,-145.83052992971324
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,routing,193,31,23,981705,5680.0,826705,47.009964,-187.3263304543286
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,routing,197,32,26,942603,5600.0,782603,48.722823,-146.04234859281766
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,routing,167,27,23,835485,4890.0,700485,54.419992,-157.11265460118358
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,routing,221,35,27,1039509,6290.0,864509,59.24736,-150.9139755098494
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,routing,217,34,27,1031152,6190.0,861152,78.284478,-163.74062592717638
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,routing,218,36,26,1032104,6420.0,852104,79.629232,-160.27543040729503
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,routing,15,4,4,110081,700.0,90081,4.782107,-210.34959120383422
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,routing,11,3,3,109218,600.0,94218,4.904756,-116.09354596177437
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,routing,43,8,7,271348,1460.0,231348,6.522374,-136.5595522466131
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,routing,40,7,5,226716,1270.0,191716,6.87734,-45.561241195996224
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,routing,141,25,20,773402,4540.0,648402,20.689106,-156.67216471579954
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,routing,196,33,24,856760,5670.0,691760,38.885594,-137.4789687698359
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,routing,188,31,22,877129,5350.0,722129,42.885442,-153.19156306198383
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,routing,167,27,21,826742,4740.0,691742,45.81256,-134.60728616264748
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,routing,215,37,23,964734,6220.0,779734,53.003734,-128.2961806048559
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,routing,202,33,25,975510,5910.0,810510,54.51566,-110.07397198324594
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,routing,23,5,5,145616,950.0,120616,5.101208,-92.23995669795504
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,routing,40,6,4,211150,1170.0,181150,7.332645,-101.28693994280268
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,routing,92,15,13,434094,2550.0,359094,13.509566,-103.41322836859493
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,routing,156,26,20,766847,4610.0,636847,25.965434,-126.92144939115511
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,routing,155,28,23,761178,4870.0,621178,33.546456,-137.64013899165488
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,routing,195,34,24,989822,6010.0,819822,34.899682,-166.29951976755135
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,routing,181,29,22,871624,5150.0,726624,37.350751,-166.68706438130673
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,routing,164,28,21,845962,5140.0,705962,37.437425,-155.53055177142582
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,routing,179,27,21,832297,4890.0,697297,49.525181,-142.17348797420843
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,routing,211,35,30,1029503,6260.0,854503,50.822322,-159.7393783429206
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,routing,19,5,5,138146,860.0,113146,5.213419,-110.02174012192712
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,routing,48,8,7,285609,1610.0,245609,6.790534,-144.9119768129861
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,routing,37,6,4,193712,1170.0,163712,6.82761,-115.40309129322807
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,routing,174,30,23,882091,5400.0,732091,35.4278,-157.68024071044636
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,routing,176,29,25,848862,5150.0,703862,39.503691,-149.54565899289457
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,routing,206,36,25,996818,6210.0,816818,39.669165,-156.87875273804923
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,routing,172,28,26,867192,5170.0,727192,45.626703,-145.98051312598392
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,routing,189,31,25,956179,5590.0,801179,53.434381,-180.5352055650582
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,routing,207,33,24,1002668,5790.0,837668,59.9004,-151.99754704841564
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,routing,205,35,26,1034508,6140.0,859508,70.068457,-185.69676884838444
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,routing,20,6,6,172948,1140.0,142948,5.568136,-211.57871980110616
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,routing,25,5,5,145766,800.0,120766,5.743981,-82.16878913230939
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,routing,49,8,8,285993,1610.0,245993,7.17432,-140.3666100754736
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,routing,165,27,22,829372,4920.0,694372,34.509421,-110.51707114011508
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,routing,176,29,23,908645,5330.0,763645,38.751619,-179.69839872439712
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,routing,200,32,24,922320,5600.0,762320,39.803146,-143.00163613513791
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,routing,201,33,26,1032377,6000.0,867377,42.282342,-117.54312397537097
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,routing,200,34,28,945466,5770.0,775466,37.323782,-118.96684692613222
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,routing,165,28,23,856626,4990.0,716626,45.693543,-154.01229991875175
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,routing,176,32,25,905622,5570.0,745622,49.206392,-139.63452389142617
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,routing,202,34,29,1039601,6040.0,869601,57.113468,-163.20678523957213


==> data/comparison_1/comparison_anytime_180_routing_routing_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,diff_anytime_routing_routing
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,-209.07502283649072
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,-167.63336448218422
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,-134.6195954350306
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,-174.42398623247732
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,-139.33586440677965
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,-209.27739120830572
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,-176.46862745629414
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,-183.47009330223258
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,-184.39034940289602
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,-156.3596772127578
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,-86.13761652716983
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,-126.65579528349222
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,-141.80704671250626
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,-147.06766189747904
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,-164.14132186996238
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,-164.94474724003896
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,-195.1447798682527
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,-191.41657800365434
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,-195.01979485333814
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,-98.28316407850996
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,-133.5529705449083
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,-163.54357473620047
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,-88.2777974404945
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,-180.18981415958106
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,-133.59470075919984
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,-167.4564188358995
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,-95.73478901545343
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,-181.02531376302915
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,-140.68871999196438
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,-155.7564590588807
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,-157.46949150450996
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,-183.8494449215892
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,-114.75574141595673
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,-191.2860501501828
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,-95.12300242539993
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,-137.28179016098005
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,-146.97455719767956
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,-174.74364551612703
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,-94.65367474238059
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,-187.8930934605453
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,-187.15171369192294
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,-220.7998831032645
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,-183.77444614960848
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,-173.62641486774552
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,-104.43755077029753
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,-118.39495338850308
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,-200.04014933594468
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,-191.38099852238423
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,-164.50737095059844
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,-142.35603367416655
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,-84.9430652051629
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,-143.67619259423998
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,-125.80155551934966
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,-140.7786405318248
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,-62.10930177337316
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,-122.56559815770453
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,-101.88238160870526
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,-156.8714083229055
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,-139.53509481059154
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,-148.27479767052853
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,-170.51939705538678
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,-169.3175032167109
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,-136.08190136484635
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,-172.81459683547462
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,-176.046385775029
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,-150.6335083637858
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,-194.30544048605358
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,-146.4563579973416
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,-150.55895126266688
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,-109.52583645551056
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,-95.47176785879309
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,-108.26310772163966
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,-116.93868466062182
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,-135.5452737529932
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,-111.65105715596195
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,-147.11035126457057
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,-176.39688649283735
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,-151.42982675644063
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,-165.0985350892533
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,-161.0654455545464
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,-143.3684210526316
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,-204.36084987809124
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,-144.0388691190654
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,-144.634696521608
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,-158.35077427127018
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,-186.19160649634588
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,-168.50923765224246
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,-171.11736901875327
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,-184.97413899627531
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,-169.37717390517247
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,-207.25291872161387
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,-99.59898026410013
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,-77.08128616661207
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,-117.81787651425297
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,-190.97795003899512
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,-197.8269258919185
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,-168.477134284935
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,-210.7046626054358
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,-176.78373342810679
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,-171.9283746556474
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,-148.96099709895776
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,-173.99362347391067
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,-190.83469553506256
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,-182.32998081635822
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,-176.54154343489924
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,-172.46163756140163
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,-161.82893505799188
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,-151.03046929642883
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,-179.19346269308622
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,-158.07461243710776
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,-118.44613867475373
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,-148.94522817091277
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,-187.57158844052398
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,-162.72012569258877
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,-157.06803317196042
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,-159.24084324267062
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,-179.6809507808217
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,-163.71121845847082
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,-198.85696008619092
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,-138.44246194383754
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,-172.3394223515465
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,-182.1768812978673
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,-183.69157187583582
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,-173.2813706277095
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,-190.34132570758175
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,-180.11298677146246
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,-179.802410025994
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,-212.47686589455466
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,-174.26656007712066
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,-161.59554032166938
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,-174.36076468222922
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,-166.49983204568358
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,-167.95341429424647
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,-209.9487310785832
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,-106.57352863260007
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,-143.30579256624418
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,-164.08640226628896
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,-167.1794776937773
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,-199.84169494218176
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,-181.359149896662
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,-137.3765980255684
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,-126.16125714169323
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,-145.6193504145627
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,-160.37443555511928
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,-150.39160451301214
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,-186.24448335374507
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,-156.09939508883406
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,-198.35629587204616
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,-203.30850950609772
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,-174.1533208725388
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,-138.98282005310577
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,-60.98010121618399
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,-137.8561329510359
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,-150.07231679744646
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,-140.1942874859041
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,-165.42765447033918
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,-173.28108844477853
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,-168.3245923713886
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,-161.5403019532493
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,-143.0249514510159
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,-105.95148589292074
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,-238.43811671835354
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,-48.58012365732923
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,-147.81266891008318
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,-159.21000667067128
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,-149.88904464888734
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,-186.49795484789092
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,-166.1318890271722
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,-122.50277260344772
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,-163.51412750248474
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,-95.220633678052
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,-163.86917094046123
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,-154.93189384193005
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,-100.97863181801966
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,-239.50545902353312
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,-179.41019257523615
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,-142.55015553209097
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,-189.1416410498936
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,-167.2755345708888
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,-183.01077450756583


==> data/comparison_1/comparison_anytime_180_rt_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_rt_180,no_of_requests_rt_180,no_of_runs_rt_180,no_of_vehicles_rt_180,objective_rt_180,operational_cost_rt_180,total_travel_time_rt_180,computation_time_rt_180,diff_anytime_rt
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,rt,7,1,1,38157,220.0,33157,17.383858,-57.212310988422395
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,rt,9,1,1,40570,220.0,35570,17.641092,-37.791665251502906
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,rt,11,2,2,77701,440.0,67701,17.886307,-122.5688178511071
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,rt,12,2,2,80286,440.0,70286,17.981434,-123.70642815347321
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,rt,27,3,2,115854,630.0,100854,19.568794,-54.39583138984767
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,rt,27,3,3,121394,660.0,106394,19.900391,-44.34997681249034
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,rt,28,5,5,197131,1070.0,172131,20.026739,-161.4573524145523
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,rt,36,3,3,120756,660.0,105756,20.875249,-42.693734785999574
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,rt,79,5,5,203241,1100.0,178241,26.6765,-52.613122681604516
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,rt,118,9,8,355308,1950.0,310308,32.467872,-52.73918426301671
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,rt,127,9,9,364533,1980.0,319533,33.958073,-35.33904094331497
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,rt,137,9,9,364580,1980.0,319580,35.465195,-33.477337629054695
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,rt,149,10,9,372863,2140.0,322863,37.481645,-26.597651820212818
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,rt,154,11,10,435081,2360.0,380081,38.357041,-41.815817179661856
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,rt,155,11,11,434847,2360.0,379847,38.501016,-37.88514406932831
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,rt,156,9,9,365150,1980.0,320150,39.159193,-32.837368354038965
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,rt,159,10,10,405422,2200.0,355422,39.509603,-42.89158240139289
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,rt,160,10,10,405210,2200.0,355210,40.181219,-43.328086588967686
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,rt,165,12,11,453162,2580.0,393162,40.325198,-34.46305219930211
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,rt,165,10,10,372208,2140.0,322208,40.529036,-25.35294751589611
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,rt,174,11,10,413386,2360.0,358386,42.146843,-32.14777780264113
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,rt,175,11,11,447022,2420.0,392022,42.265648,-40.65920926354211
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,rt,179,12,12,486396,2640.0,426396,42.459157,-44.42544094067344
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,rt,180,12,12,484606,2640.0,424606,43.375065,-47.74438038676475
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,rt,182,11,11,433420,2360.0,378420,43.633781,-27.384304297478884
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,rt,186,11,11,446153,2420.0,391153,44.240992,-25.552410004727708
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,rt,193,11,11,446365,2420.0,391365,45.301401,-25.800760387690627
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,rt,22,3,3,109255,600.0,94255,20.650683,-98.66351486498773
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,rt,20,2,2,68669,380.0,58669,20.659681,-45.51599915236279
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,rt,28,3,3,121409,660.0,106409,21.794153,-61.562005136598934
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,rt,29,3,3,120927,660.0,105927,21.875745,-56.72645739910314
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,rt,35,3,3,121465,660.0,106465,22.769055,-30.50929407972494
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,rt,36,3,2,119712,660.0,104712,22.861651,-32.74636564243023
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,rt,41,6,6,242073,1320.0,212073,23.749105,-148.86962958393732
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,rt,125,8,8,323999,1760.0,283999,39.561757,-28.03905993748197
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,rt,150,10,10,403245,2200.0,353245,44.942722,-34.35543575681448
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,rt,158,10,10,404693,2200.0,354693,45.771996,-29.11627046290595
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,rt,156,10,10,405855,2200.0,355855,46.5193,-34.35704070552716
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,rt,162,11,11,445244,2420.0,390244,47.586317,-39.5701088677193
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,rt,162,11,10,445467,2420.0,390467,47.620794,-41.63256741160424
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,rt,167,11,10,433193,2360.0,378193,49.180293,-28.90423676865303
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,rt,167,10,10,405629,2200.0,355629,49.338376,-20.906074976675978
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,rt,174,11,11,444922,2420.0,389922,50.758802,-38.68577644920873
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,rt,180,11,11,445977,2420.0,390977,51.215009,-36.254399472063355
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,rt,182,12,12,486108,2640.0,426108,52.207341,-44.74090880668876
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,rt,182,11,11,423117,2360.0,368117,52.379117,-30.295285107640954
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,rt,185,12,12,463773,2580.0,403773,53.34403,-34.37359657179613
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,rt,185,11,11,444161,2420.0,389161,53.738374,-26.32206137481869
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,rt,188,11,11,446521,2420.0,391521,54.005015,-24.991882208039414
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,rt,192,12,11,483804,2610.0,423804,54.710095,-51.06034870360194
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,rt,196,12,12,487006,2640.0,427006,54.966729,-34.38244164645436
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,rt,198,12,12,486712,2640.0,426712,56.659347,-28.6111030369652
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,rt,200,12,12,485696,2640.0,425696,56.83094,-37.59093484419263
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,rt,204,13,13,516608,2800.0,451608,57.734048,-46.56211345763212
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,rt,16,2,2,54785,380.0,44785,19.616829,-10.927755730136875
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,rt,23,3,3,119944,660.0,104944,20.632782,-91.91347061552985
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,rt,25,4,3,127158,820.0,107158,21.022478,-56.90189158841603
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,rt,38,3,3,121373,660.0,106373,23.17033,-23.609088409324684
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,rt,40,5,4,169644,1040.0,144644,23.220716,-43.36395365542419
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,rt,48,5,5,197540,1070.0,172540,24.648614,-57.09196170118014
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,rt,54,5,5,202668,1100.0,177668,25.459151,-69.56685436032161
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,rt,148,9,9,363786,1980.0,318786,44.892054,-30.08059729244588
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,rt,158,10,10,402386,2200.0,352386,46.51369,-25.424225422355214
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,rt,167,11,11,444301,2420.0,389301,48.070084,-38.05885277484308
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,rt,168,11,11,444561,2420.0,389561,48.229519,-36.375098164327085
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,rt,169,10,10,405784,2200.0,355784,49.059023,-36.62070939178156
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,rt,172,11,11,445068,2420.0,390068,49.272909,-37.40780418829094
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,rt,172,11,11,444904,2420.0,389904,49.28413,-34.36215545280756
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,rt,174,11,11,412307,2360.0,357307,50.392721,-29.144179840318735
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,rt,177,11,11,443995,2420.0,388995,50.690185,-29.608979317793704
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,rt,196,13,12,526956,2860.0,461956,55.682239,-45.22335121906856
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,rt,197,12,11,484427,2640.0,424427,56.216168,-42.19914990547982
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,rt,201,12,12,486107,2640.0,426107,56.665717,-29.061351713005248
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,rt,202,13,13,521575,2830.0,456575,57.345761,-38.298916040897716
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,rt,203,12,12,482870,2610.0,422870,57.965386,-31.770041670191485
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,rt,209,14,13,535779,3020.0,465779,58.257137,-34.050650013510676
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,rt,208,12,12,487756,2640.0,427756,58.726747,-39.747755181562404
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,rt,210,12,12,486950,2640.0,426950,59.155611,-27.743018664987737
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,rt,224,14,14,567125,3080.0,497125,62.288497,-44.232847831007554
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,rt,232,14,14,569231,3080.0,499231,64.564735,-31.528952354545034
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,rt,232,13,13,526753,2860.0,461753,64.91103,-28.955994858926495
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,rt,16,2,2,80892,440.0,70892,18.182211,-72.69117458690918
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,rt,17,2,2,69113,380.0,59113,18.250234,-26.57826779729309
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,rt,17,3,3,106259,570.0,91259,18.261531,-61.29908769373226
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,rt,41,5,5,201879,1100.0,176879,21.112902,-94.7962098112625
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,rt,43,5,4,176778,1040.0,151778,21.662082,-75.52126772310258
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,rt,51,4,4,161858,880.0,141858,22.355831,-31.522366229228457
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,rt,51,5,5,202159,1100.0,177159,22.660848,-46.70145062153944
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,rt,170,10,10,404371,2200.0,354371,40.708719,-15.892845883560033
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,rt,167,11,11,429637,2360.0,374637,41.220544,-33.613952374584436
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,rt,169,11,11,445645,2420.0,390645,41.518903,-33.98464864149798
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,rt,180,11,11,445590,2420.0,390590,42.78012,-24.083139797162953
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,rt,181,12,12,483030,2640.0,423030,43.69676,-30.991186440677968
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,rt,187,12,12,476104,2580.0,416104,44.721369,-27.916174099946264
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,rt,187,12,11,451642,2580.0,391642,44.904208,-21.395760144715233
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,rt,195,12,12,485807,2640.0,425807,47.28718,-30.04930987589545
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,rt,204,12,12,486499,2640.0,426499,47.451971,-26.65023117294235
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,rt,200,13,13,512070,2800.0,447070,47.639402,-41.39330682571239
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,rt,203,12,12,486716,2640.0,426716,47.764366,-32.47144894559786
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,rt,212,14,13,532310,3020.0,462310,49.035143,-27.304861074573466
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,rt,205,13,13,525196,2860.0,460196,49.195326,-42.329153579529596
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,rt,215,14,14,565631,3080.0,495631,49.504687,-40.400725794240806
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,rt,212,13,13,505388,2800.0,440388,49.963748,-31.690678507122776
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,rt,212,13,13,527776,2860.0,462776,50.002156,-33.380170991147175
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,rt,217,13,13,527273,2860.0,462273,50.190333,-30.420791222055673
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,rt,217,13,13,528138,2860.0,463138,51.123302,-39.05028197715748
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,rt,234,14,14,567839,3080.0,497839,54.498701,-34.45322637166968
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,rt,14,3,2,89033,600.0,74033,18.804056,-91.26315789473684
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,rt,15,2,2,80778,440.0,70778,18.870407,-127.7361150267832
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,rt,15,2,2,81311,440.0,71311,18.936024,-84.533508839616
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,rt,24,3,3,104938,600.0,89938,19.751133,-39.02387324130256
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,rt,44,5,5,203106,1100.0,178106,22.233641,-60.427478021847826
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,rt,43,4,3,151452,820.0,131452,22.332133,-32.0349415026241
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,rt,47,6,6,241255,1320.0,211255,22.708981,-100.53780422928581
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,rt,47,5,5,202145,1100.0,177145,22.791202,-76.02316266109369
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,rt,141,10,10,402452,2200.0,352452,37.091821,-33.56343277390407
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,rt,167,11,11,445087,2420.0,390087,41.300264,-34.5686029671868
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,rt,167,12,12,485293,2640.0,425293,41.945329,-37.71318467397288
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,rt,166,10,10,404598,2200.0,354598,42.259588,-24.511230993171235
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,rt,175,11,11,445110,2420.0,390110,42.345648,-30.696749831897982
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,rt,170,11,11,444731,2420.0,389731,43.23437,-35.17782836925565
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,rt,188,11,10,446411,2420.0,391411,45.267405,-28.86074780113674
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,rt,192,11,11,444489,2420.0,389489,45.589216,-30.093453020320837
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,rt,196,11,11,445813,2420.0,390813,46.529891,-23.571608740121906
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,rt,190,12,12,486973,2640.0,426973,46.534351,-29.503418601125972
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,rt,193,12,12,485435,2640.0,425435,47.487531,-39.80979865269246
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,rt,195,13,13,523660,2860.0,458660,47.739307,-36.688018459643025
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,rt,212,12,12,486885,2640.0,426885,49.931161,-20.96191159993143
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,rt,217,14,13,533937,3020.0,463937,51.057128,-26.603657712471456
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,rt,215,14,14,566405,3080.0,496405,51.501393,-34.034975625916985
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,rt,215,13,13,527936,2860.0,462936,51.617301,-35.03166467163889
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,rt,220,13,13,527473,2860.0,462473,51.80673,-27.32005918573749
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,rt,218,13,13,523618,2830.0,458618,52.15424,-32.04570500551012
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,rt,217,13,12,501146,2800.0,436146,52.89976,-23.609429071078146
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,rt,19,2,2,80856,440.0,70856,19.154404,-22.92442647125895
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,rt,20,3,2,86470,600.0,71470,19.295997,-55.782153602248364
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,rt,23,4,4,160433,880.0,140433,19.769279,-111.80112743739026
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,rt,25,3,2,87342,600.0,72342,19.988946,-9.154304710249072
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,rt,37,3,3,121625,660.0,106625,21.489836,-35.24407872789948
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,rt,40,4,4,127604,820.0,107604,21.937224,-21.643469971401334
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,rt,48,4,4,161486,880.0,141486,22.75952,-38.475522436694476
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,rt,49,5,5,202247,1100.0,177247,22.952362,-69.98117362290094
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,rt,156,10,10,405007,2200.0,355007,39.258321,-19.84760382913874
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,rt,155,10,10,404426,2200.0,354426,39.452531,-26.261992401040253
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,rt,162,11,10,440978,2390.0,385978,40.600913,-33.20143417678313
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,rt,165,11,11,436201,2360.0,381201,41.159933,-29.345150902330104
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,rt,172,12,11,462707,2580.0,402707,41.847864,-31.2476421449744
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,rt,174,11,11,445367,2420.0,390367,42.29037,-30.10253563916803
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,rt,174,11,11,444189,2420.0,389189,42.740108,-30.581221355644207
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,rt,176,12,11,452855,2580.0,392855,42.856487,-39.39747465108691
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,rt,176,11,11,445299,2420.0,390299,43.054214,-17.82952915711874
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,rt,179,12,12,487699,2640.0,427699,43.339596,-41.905795541175166
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,rt,181,12,11,452058,2580.0,392058,43.791047,-38.31425127128757
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,rt,187,12,12,485476,2640.0,425476,44.984336,-42.43474229919523
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,rt,195,12,12,486957,2640.0,426957,47.262313,-31.00983333109135
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,rt,200,11,11,445985,2420.0,390985,47.821677,-17.50269395841951
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,rt,203,12,12,485012,2640.0,425012,47.99549,-33.94421430544049
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,rt,202,12,12,486840,2640.0,426840,48.222299,-23.25843407810621
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,rt,207,13,12,526562,2860.0,461562,48.243261,-32.33925124658195
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,rt,206,13,13,527277,2860.0,462277,48.875754,-35.87862388867414
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,rt,211,13,12,495016,2800.0,430016,50.447407,-24.890503582601674
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,rt,36,4,3,120374,790.0,100374,321.830004,-29.639322369767267
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,rt,159,9,8,379182,2580.0,334182,358.275731,-0.5179891206379166
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,rt,17,2,2,50824,410.0,40824,305.417146,30.636532372529754
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,rt,180,9,9,394059,2400.0,349059,358.232888,5.097705827669751
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,rt,14,2,2,54674,410.0,44674,305.007054,-60.12769447047798
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,rt,19,2,2,58457,410.0,48457,305.398274,-1.0160880609652836
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,rt,221,11,10,505590,3230.0,450590,382.716661,1.62259767399777
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,rt,209,10,9,455044,2890.0,405044,372.985084,8.277045072937895
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,rt,184,10,9,457790,2950.0,407790,346.737506,2.0061563226461057
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,rt,208,11,10,471983,3050.0,416983,383.881817,-2.2046244927479743
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,rt,217,11,10,540820,3440.0,485820,383.998981,2.695039033895347
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,rt,190,10,9,456704,2950.0,406704,358.07776,11.67172417527797
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,rt,11,1,1,44987,280.0,39987,304.1757,10.990859087491591
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,rt,202,12,10,505356,3330.0,445356,365.585848,-8.827323334015269
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,rt,92,5,5,227292,1460.0,202292,324.15392,-6.507345188725663
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,rt,40,4,4,195402,1180.0,175402,309.242348,-25.45633149923276
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,rt,165,9,9,437291,2700.0,392291,347.633231,-10.996296662935409
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,rt,201,10,10,500557,3160.0,450557,356.035113,-5.477682578883265
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,rt,200,9,9,405168,2370.0,360168,359.642235,6.164410528387971


==> data/comparison_1/comparison_anytime_180_rt_sa_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_rt_sa_180,no_of_requests_rt_sa_180,no_of_runs_rt_sa_180,no_of_vehicles_rt_sa_180,objective_rt_sa_180,operational_cost_rt_sa_180,total_travel_time_rt_sa_180,computation_time_rt_sa_180,diff_anytime_rt_sa
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,rt,9,1,1,40570,220.0,35570,1270.30302,-37.791665251502906
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,rt,17,2,2,81156,440.0,71156,1300.715899,-10.759908286930887
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,rt,35,3,2,104897,570.0,89897,1347.653295,-12.707639411195874
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,rt,36,3,3,104936,570.0,89936,1353.676067,-23.99971639921537
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,rt,79,5,4,166460,950.0,141460,1452.839607,-24.99436827008275
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,rt,137,9,8,310038,1650.0,265038,1536.483576,-13.508823314051401
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,rt,149,10,9,343172,2020.0,293172,1576.827259,-16.516708202331884
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,rt,162,11,9,370213,2000.0,315213,1593.622408,-17.706177290690984
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,rt,175,11,10,405373,2240.0,350373,1609.028115,-27.554003240981103
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,rt,159,10,9,356189,1930.0,306189,1610.847774,5.577263617759021
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,rt,174,10,9,370047,1930.0,320047,1616.145749,-18.29352888712714
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,rt,160,10,8,339065,1810.0,289065,1616.772275,-19.93173337106273
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,rt,186,11,10,399572,2150.0,344572,1633.469191,-12.44399918953601
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,rt,192,12,10,392998,2160.0,332998,1646.046374,-22.7075735624719
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,rt,182,12,10,376567,2160.0,316567,1646.299895,-12.12456862797643
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,rt,188,11,10,386779,2060.0,331779,1666.130211,-8.268670921509349
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,rt,12,2,2,80286,440.0,70286,1213.062264,-123.70642815347321
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,rt,28,3,2,94284,540.0,79284,1324.817653,-25.466086470517784
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,rt,28,5,3,109774,830.0,84774,1379.099121,-45.594652307120974
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,rt,27,3,2,112578,600.0,97578,1402.450749,-50.029985207297734
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,rt,180,12,10,395930,2100.0,335930,1760.955105,-20.709261805532268
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,rt,174,11,9,359029,2030.0,304029,1744.527654,-11.912235476741902
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,rt,41,4,3,110948,670.0,90948,1449.596335,-14.063062229487299
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,rt,156,9,9,320870,1770.0,275870,1636.486739,-16.72881386761737
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,rt,127,9,7,292284,1560.0,247284,1589.3825,-8.515377875462228
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,rt,125,8,7,287212,1580.0,247212,1570.634666,-13.501444395705146
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,rt,179,11,10,393304,2090.0,338304,1670.845549,-16.783656986756935
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,rt,185,12,10,400924,2130.0,340924,1697.11189,-16.163726288401417
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,rt,154,11,9,349699,1910.0,294699,1667.15132,-13.985325610427878
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,rt,180,10,10,380207,2110.0,330207,1694.625103,8.43372043176487
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,rt,156,10,9,360949,1960.0,310949,1647.707589,-19.491048491750313
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,rt,155,11,9,374206,2090.0,319206,1705.094755,-18.656557873475197
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,rt,7,1,1,38157,220.0,33157,1542.865242,-57.212310988422395
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,rt,11,2,2,77701,440.0,67701,1789.483337,-122.5688178511071
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,rt,22,3,3,91942,570.0,76942,2198.071475,-67.18247113373943
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,rt,27,3,2,97018,570.0,82018,2207.22426,-15.364400632602827
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,rt,159,10,9,331140,1840.0,281140,3142.005116,-16.71078184310975
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,rt,36,3,2,107746,570.0,92746,2415.180281,-16.039330985536278
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,rt,118,9,7,298412,1590.0,253412,2863.847501,-28.280830868697986
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,rt,198,12,11,409079,2190.0,349079,3234.242424,-8.096988402296816
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,rt,150,10,8,348620,1900.0,298620,3442.182934,-16.155171207431373
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,rt,165,9,8,334104,1830.0,289104,3645.132666,-12.520206918849015
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,rt,165,11,10,371796,2060.0,316796,3772.90398,-10.319984807842951
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,rt,182,11,10,379355,1970.0,324355,3862.283267,-11.494330572585717
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,rt,158,10,9,347978,1930.0,297978,3842.435768,-11.021494226836356
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,rt,185,11,11,386742,2060.0,331742,3960.6985,-9.991752225477091
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,rt,20,2,2,68669,380.0,58669,2622.716559,-45.51599915236279
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,rt,193,11,10,405894,2240.0,350894,4222.76694,-14.394663194473802
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,rt,200,12,11,422217,2250.0,362217,4346.057959,-19.608215297450425
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,rt,29,3,3,109147,600.0,94147,2768.33869,-41.459083957593506
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,rt,25,3,2,84134,570.0,69134,2773.080103,-3.814024653578964
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,rt,167,10,9,369450,2020.0,319450,4922.931698,-10.122179134462623
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,rt,48,4,3,126655,700.0,106655,2863.570517,-0.7212838375163024
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,rt,196,12,11,411610,2250.0,351610,5090.783563,-13.577978107245249
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,rt,14,2,2,62501,380.0,52501,2545.36657,-83.05119493908154
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,rt,158,10,10,362287,1960.0,312287,4992.914308,-12.92531637678449
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,rt,168,11,10,388583,2060.0,333583,4846.067207,-19.203089722194953
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,rt,203,12,10,415243,2250.0,355243,5265.194384,-13.315359026767709
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,rt,202,13,12,426253,2290.0,361253,5666.359301,-13.023683763947224
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,rt,180,11,10,411336,2240.0,356336,5116.447788,-14.544452055938915
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,rt,196,13,10,436848,2380.0,371848,5687.428781,-20.39056493017949
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,rt,180,11,10,395304,2150.0,340304,5355.074595,-20.772840592462238
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,rt,16,2,2,54785,380.0,44785,3091.175685,-10.927755730136875
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,rt,232,13,12,486823,2680.0,421823,6059.047654,-19.18061080849501
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,rt,224,13,13,483576,2680.0,418576,5925.106963,-22.98442781172988
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,rt,220,13,11,454380,2500.0,389380,5931.937684,11.58700910047886
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,rt,204,12,12,441628,2400.0,381628,5565.83541,-14.96896867710763
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,rt,38,3,3,106954,570.0,91954,3067.421814,-8.924443177073256
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,rt,182,11,10,379456,2030.0,324456,5231.633986,-16.850251126296047
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,rt,210,12,11,440475,2340.0,380475,5390.563139,-15.551095895801362
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,rt,167,11,9,382302,2150.0,327302,4845.263698,-13.760719875735736
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,rt,40,5,3,143241,890.0,118241,2443.775896,-21.051119317845703
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,rt,174,11,10,383220,2120.0,328220,5037.696847,-20.033452253798615
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,rt,169,10,9,328768,1750.0,278768,5123.608204,-10.690705856606568
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,rt,197,12,10,428253,2340.0,368253,5156.891515,-25.709781957800555
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,rt,172,11,11,399020,2180.0,344020,4978.024988,-20.505069113290226
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,rt,23,3,3,119646,660.0,104646,2718.63945,-91.43666298660779
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,rt,36,3,2,114293,630.0,99293,2477.808291,-26.737339350861046
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,rt,162,11,10,382545,2060.0,327545,4259.683341,-19.915927663936355
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,rt,172,11,9,382157,2030.0,327157,4550.360984,-17.98501403197871
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,rt,200,13,12,445007,2290.0,380007,4899.045254,-22.87580075104926
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,rt,183,11,11,422740,2390.0,367740,4658.85538,9.508906974454257
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,rt,170,10,9,379106,2080.0,329106,4605.450072,-8.65188955571223
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,rt,209,14,11,450683,2450.0,380683,5140.274629,-12.759830265910068
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,rt,232,14,12,502955,2750.0,432955,4981.815628,-16.214935995193862
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,rt,19,3,2,80479,510.0,65479,2655.810803,-39.07100520140317
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,rt,54,5,4,177994,950.0,152994,3060.479283,-48.92278344391362
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,rt,167,11,10,386501,2090.0,331501,4378.609055,-20.098502268348767
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,rt,17,2,2,69113,380.0,59113,2396.154681,-26.57826779729309
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,rt,41,4,3,144771,820.0,124771,2771.292544,-39.69180593616118
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,rt,177,11,10,401079,2180.0,346079,4286.745735,-17.08113788624057
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,rt,181,12,10,414901,2340.0,354901,4283.655577,-12.515525423728814
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,rt,43,4,3,119564,730.0,99564,2569.812203,-18.714007704833392
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,rt,204,13,11,438592,2350.0,373592,4966.903162,-24.42891024840844
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,rt,201,12,11,424571,2220.0,364571,4244.980349,-12.723550901637603
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,rt,148,9,9,316836,1740.0,271836,4014.734287,-13.292474487059378
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,rt,208,12,12,437550,2430.0,377550,4390.750867,-25.36315346134672
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,rt,16,2,2,80892,440.0,70892,2161.474569,-72.69117458690918
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,rt,169,11,10,398599,2240.0,343599,4131.060301,-19.840112564602883
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,rt,234,14,13,499060,2840.0,429060,5082.911434,-18.16769745129424
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,rt,15,2,2,81311,440.0,71311,2137.150551,-84.533508839616
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,rt,208,13,11,436234,2380.0,371234,4436.028161,12.068565853737198
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,rt,212,13,11,451798,2530.0,386798,4539.883667,-17.726549043825845
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,rt,203,12,12,442316,2430.0,382316,4311.934141,-20.386922582822553
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,rt,44,4,3,130110,790.0,110110,2337.491305,-2.7700765384706525
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,rt,189,12,11,428409,2370.0,368409,3689.76582,17.144083875347402
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,rt,217,13,11,465826,2560.0,400826,3950.05597,-15.221897369683838
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,rt,212,13,12,467450,2560.0,402450,3772.529284,-18.13451337274099
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,rt,212,13,11,466746,2530.0,401746,3293.85543,-15.95857007634574
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,rt,205,13,11,440291,2380.0,375291,3390.703882,-19.31973084083783
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,rt,15,2,2,80778,440.0,70778,1286.253198,-127.7361150267832
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,rt,166,10,9,366579,1960.0,316579,2953.903758,-12.811241148611012
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,rt,24,3,2,82029,480.0,67029,1531.886026,-8.673591054821017
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,rt,51,5,4,165395,890.0,140395,1684.807024,-20.022786151244894
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,rt,192,11,10,414242,2240.0,359242,2418.752561,-21.240732990116165
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,rt,195,12,11,409960,2250.0,349960,2517.719536,-9.745259077621562
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,rt,187,12,10,412926,2310.0,352926,2439.315461,-10.941966684578183
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,rt,220,13,13,476208,2560.0,411208,2914.850205,-14.945846981213597
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,rt,195,13,11,457519,2530.0,392519,2665.954009,-19.423605999383984
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,rt,215,13,12,461730,2470.0,396730,2914.966257,-14.610456500748382
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,rt,217,13,12,465059,2590.0,400059,2936.261067,-14.70844319692571
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,rt,51,4,4,134260,730.0,114260,1779.629498,-9.096818754316825
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,rt,17,3,2,72988,480.0,57988,1474.471566,-10.794359184540887
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,rt,216,13,11,458254,2440.0,393254,3138.155184,17.550409410596277
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,rt,167,11,9,370078,2030.0,315078,3023.048116,-15.09154068872434
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,rt,187,11,11,420871,2330.0,365871,3082.150805,-13.124897524735177
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,rt,47,5,3,149753,800.0,124753,1943.371692,-30.401428073841867
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,rt,175,11,10,399294,2210.0,344294,3042.33385,-17.24389033582232
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,rt,40,4,3,122733,730.0,102733,1722.310271,21.200233703363658
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,rt,215,14,12,475301,2600.0,405301,3391.334855,-12.47598087936012
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,rt,218,13,12,456460,2590.0,391460,3504.481043,-15.1098367642349
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,rt,217,14,13,478407,2720.0,408407,3558.363282,-13.436746423736007
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,rt,196,11,10,417705,2300.0,362705,3180.127224,-15.780560075171923
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,rt,47,5,3,145791,860.0,120791,2053.324876,-21.185496741587976
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,rt,188,11,10,402477,2180.0,347477,3071.744892,-16.17878410872069
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,rt,14,3,2,89033,600.0,74033,1714.07371,-91.26315789473684
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,rt,167,11,10,392940,2090.0,337940,3140.754547,-18.80236189762087
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,rt,217,13,12,466706,2470.0,401706,3598.099542,-22.8762196631018
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,rt,170,11,10,391631,2060.0,336631,3243.791106,-19.03786356714499
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,rt,212,14,12,493055,2840.0,423055,3475.66772,-17.91681215292559
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,rt,11,3,2,88871,600.0,73871,1766.899608,-75.83593842744648
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,rt,155,10,10,371837,2080.0,321837,3169.209883,-16.087690871570086
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,rt,181,11,9,393256,2210.0,338256,3233.296008,-20.32285502732274
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,rt,207,12,11,428111,2340.0,368111,3421.047172,7.295550907098713
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,rt,19,2,2,80856,440.0,70856,1712.697303,-22.92442647125895
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,rt,193,12,11,406201,2250.0,346201,3365.558867,-16.98966910610551
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,rt,43,4,3,135137,760.0,115137,1924.357711,-17.811622757309994
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,rt,37,3,3,111308,630.0,96308,1935.684542,-23.771822528633383
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,rt,167,11,9,399999,2180.0,344999,3257.959071,-13.509026827925561
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,rt,190,12,11,426745,2250.0,366745,3430.029394,-13.486654025864889
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,rt,141,10,9,347507,1870.0,297507,3182.408987,-15.32860523232853
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,rt,40,4,3,124330,820.0,104330,1883.410195,-18.522402287893232
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,rt,92,7,5,194704,1180.0,159704,2518.065016,8.76314987933741
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,rt,174,11,10,401172,2150.0,346172,3387.204013,-17.192100958167796
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,rt,211,12,12,446839,2400.0,386839,3710.107401,-12.735644363709758
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,rt,165,11,9,383455,2060.0,328455,3142.223394,-13.70456472876722
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,rt,215,13,13,481609,2680.0,416609,3684.423046,-23.182478540662757
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,rt,25,3,2,79634,510.0,64634,1454.3431,0.47864828723896174
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,rt,206,13,12,464878,2530.0,399878,3624.555086,-19.79847957737405
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,rt,179,12,10,420734,2280.0,360734,3214.845797,-22.420987086749808
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,rt,23,3,2,91143,600.0,76143,1108.66085,-20.325557447819715
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,rt,176,11,9,377120,2030.0,322120,2992.340397,-16.084785727038224
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,rt,207,13,11,461780,2500.0,396780,3207.961182,-16.05778510535628
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,rt,201,13,12,463507,2500.0,398507,3183.889952,2.3295164804598767
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,rt,202,12,12,459320,2550.0,399320,2764.413926,1.0864298558246208
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,rt,49,5,4,165210,950.0,140210,1482.023082,-38.852935738178886
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,rt,162,11,10,377288,2030.0,322288,2592.995646,-13.963287732472264
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,rt,203,12,12,440306,2400.0,380306,2688.859064,-21.597901132283898
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,rt,172,12,10,418629,2310.0,358629,2401.226281,-18.74484108411692
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,rt,202,12,11,445051,2430.0,385051,2602.424876,-12.678270776631432
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,rt,156,10,9,377623,2050.0,327623,2269.377967,-11.744270347847959
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,rt,200,11,11,426274,2360.0,371274,2633.463749,-12.309479835490695
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,rt,20,3,2,86470,600.0,71470,810.895083,-55.782153602248364
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,rt,48,4,4,149381,850.0,129381,996.394081,-28.095389179965185
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,rt,165,11,10,388538,2240.0,333538,2178.55986,1.3785348593417248
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,rt,174,11,10,395097,2120.0,340097,2369.201099,-16.149316651134896
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,rt,195,12,11,432811,2310.0,372811,2030.758627,-16.442513351000148
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,rt,187,12,10,416401,2220.0,356401,1989.440845,-22.168694493913584
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,rt,176,11,10,405814,2240.0,350814,1939.277198,-7.3814954566863715
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,rt,200,14,12,440655,2510.0,370655,2248.424667,-2.0542631170605743


==> data/comparison_1/comparison_anytime_180_sim_anneal.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,diff_anytime_sim_anneal
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,sim_anneal,7,1,1,29424,160.0,24424,429.885513,-21.23109884223971
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,sim_anneal,9,1,1,38237,220.0,33237,437.204037,-29.8678803111096
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,sim_anneal,11,2,2,54212,350.0,44212,444.261153,-55.286299447165646
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,sim_anneal,12,3,2,65536,540.0,50536,452.250236,-82.60748418735545
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,sim_anneal,27,4,3,123706,700.0,103706,496.575635,-64.86000239881659
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,sim_anneal,28,4,3,96162,670.0,76162,497.607662,-27.54088358953274
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,sim_anneal,27,4,3,118576,640.0,98576,499.908283,-40.999084390644136
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,sim_anneal,36,4,4,141112,790.0,121112,515.665453,-66.74780800226881
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,-46.220733776863355
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,-22.99547768072082
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,-4.5617565380103064
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,-25.97422567181665
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,-12.072635294807899
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,-14.192295417042978
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,-13.386011346642295
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,-16.48037695524925
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,-14.122952365556634
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,-23.46355870753232
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,-25.979903216824624
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,-21.585754042599632
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,-22.1220537617034
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,-13.033555460501137
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,-16.331384401942326
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,-16.502765646032575
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,-13.430791473962781
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,-20.81779707682384
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,-20.249124057248054
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,sim_anneal,159,10,9,352298,1870.0,302298,929.183714,6.608735300666971
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,sim_anneal,20,2,2,62002,380.0,52002,428.794099,-31.38800593346048
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,sim_anneal,28,3,2,81683,540.0,66683,440.512155,-8.697619332774428
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,sim_anneal,22,3,2,81599,570.0,66599,452.708712,-48.37530684607692
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,sim_anneal,29,4,3,110204,730.0,90204,469.221749,-42.82900023328754
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,sim_anneal,35,4,3,117587,640.0,97587,511.958797,-26.342537874717955
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,sim_anneal,36,5,4,141045,860.0,116045,542.901933,-56.402124616049946
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,sim_anneal,41,5,4,127615,860.0,102615,596.196618,-31.19801786797438
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,-19.831888937628186
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,sim_anneal,14,2,2,58568,380.0,48568,413.158141,-71.5323336457357
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,-11.787440901200467
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,-14.487970673050938
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,-14.644521835853704
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,-14.266525860391216
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,-19.55376750441888
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,-12.513599470626634
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,-13.61050245916285
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,-4.985637496089417
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,-24.997459482596685
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,-16.514668010301197
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,-17.08003372928582
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,-15.553808728379291
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,-15.8765242009586
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,-13.015640648245283
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,-13.794952199567973
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,-21.93998325302706
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,-19.173919950976497
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,-27.84071039616326
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,-20.511614730878186
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,sim_anneal,16,2,2,71202,380.0,61202,446.367993,-44.168623957236576
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,sim_anneal,25,3,2,84816,570.0,69816,447.9919,-4.655553224831262
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,sim_anneal,23,3,2,70561,540.0,55561,454.569984,-12.899406390502248
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,sim_anneal,40,4,3,140835,790.0,120835,522.344,-19.017839788390194
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,sim_anneal,38,4,3,109458,640.0,89458,537.617534,-11.474575062887638
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,-36.87636482291815
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,-9.331361134968349
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,sim_anneal,19,3,2,72617,510.0,57617,408.200529,-25.485147488292522
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,-15.254122901737508
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,-14.18808116621316
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,-16.5160557327348
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,-22.250447126332375
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,-11.626768904681754
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,-15.323856757503027
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,-23.694762890763094
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,-16.095827795955234
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,-12.560455644648085
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,-24.098829358789203
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,-10.692623205518613
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,-7.264898632376338
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,-18.201835974855246
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,-23.156350060147354
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,-10.778765224527376
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,-18.401080811658076
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,-26.706892896231228
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,-12.484713690097331
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,-9.10901612828689
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,-15.018299773547954
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,sim_anneal,17,2,2,66068,350.0,56068,429.30668,-21.00144685994762
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,sim_anneal,16,3,2,65163,480.0,50163,432.516067,-39.11233508389906
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,sim_anneal,17,3,3,82161,480.0,67161,476.950582,-24.718794116307663
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,sim_anneal,41,5,5,163237,920.0,138237,542.095043,-57.50993863136362
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,sim_anneal,43,5,4,135353,890.0,110353,567.356949,-34.390762143055724
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,-35.850453183167275
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,sim_anneal,51,5,4,178379,980.0,153379,578.505117,-44.94697923861374
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,-14.671280692945771
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,-11.240730789897905
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,-9.565512158257944
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,-16.57143016268177
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,-8.411976099408399
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,-16.919419300823026
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,-13.036745762711865
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,-14.836150614184422
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,sim_anneal,207,12,10,422578,2430.0,362578,1106.646851,8.493683440089043
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,-12.559027294435104
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,-18.23402610693173
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,-17.706456080064825
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,-16.9831013916501
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,-18.663273029489027
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,-15.8873166823775
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,-10.840136621126291
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,-13.2067744105404
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,-13.214459740104074
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,-11.832935538028115
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,-14.929723535038784
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,sim_anneal,14,2,1,55008,350.0,45008,434.165821,-18.169709989258862
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,sim_anneal,15,2,2,68440,380.0,58440,435.132262,-92.9517902452777
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,sim_anneal,24,3,2,84148,570.0,69148,463.780814,-11.480882859489679
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,sim_anneal,15,3,3,86706,510.0,71706,477.106664,-96.7773415337131
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,sim_anneal,47,4,3,143753,790.0,123753,546.153875,-25.17676767676768
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,sim_anneal,44,5,3,135549,950.0,110549,567.798918,-7.066183265799388
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,sim_anneal,43,5,4,161346,920.0,136346,570.885168,-40.66047111746552
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,sim_anneal,47,5,4,140997,860.0,115997,599.205151,-17.200591834020482
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,-7.426016945496301
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,-12.269309953254202
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,-19.229873832581006
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,-21.527335296725756
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,-5.288115007633501
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,-14.037368247952264
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,-13.944594993497876
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,-25.104121240147627
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,-17.7104958403876
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,-13.45222619209309
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,-10.165142063741778
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,-21.286767988341385
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,-14.239817623813812
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,-30.210603316861565
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,-9.307964195773838
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,-14.405320599933916
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,-11.103786939315547
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,-11.055184817076057
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,-10.2228154742221
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,sim_anneal,202,14,12,442058,2450.0,372058,1109.708632,4.80376428025368
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,sim_anneal,17,2,2,79645,440.0,69645,819.007123,-8.697729009717218
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,sim_anneal,40,4,3,124318,730.0,104318,979.868325,20.18259680391389
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,sim_anneal,92,7,6,221828,1210.0,186828,1367.077363,-3.946955319697289
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,sim_anneal,11,2,1,52089,380.0,42089,754.49936,-3.060820703573266
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,-18.009299402347548
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,sim_anneal,180,12,11,398141,2190.0,338141,2242.624968,4.114626733393381
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,sim_anneal,189,13,10,420101,2590.0,355101,2290.60305,18.750882404705127
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,sim_anneal,183,13,11,427589,2560.0,362589,2407.441198,8.470937276576434
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,sim_anneal,36,4,3,122656,640.0,102656,1100.447944,-32.09697048022142
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,-9.101580671043717
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,sim_anneal,23,3,2,86713,600.0,71713,636.891478,-14.477141008884841
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,sim_anneal,220,15,12,469838,2760.0,394838,3241.901655,8.579200628880644
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,-9.097607528074926
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,-24.775880110392432
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,sim_anneal,216,14,11,472119,2810.0,402119,2710.766628,15.055802547323763
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,sim_anneal,208,13,11,444341,2530.0,379341,3056.887195,10.434442569848843
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,-39.82866991948001
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,-22.495710200190658
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,-14.16657353176605
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,sim_anneal,19,2,2,76242,440.0,66242,725.647218,-15.90981650120863
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,-15.08588455246553
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,-12.604955091331114
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,sim_anneal,25,3,2,83868,570.0,68868,821.018443,-4.812727295449717
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,-13.189389979089594
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,-17.365287978353305
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,-19.115951426031494
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,-8.968912683786439
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,-25.461198563932616
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,sim_anneal,37,4,3,126892,730.0,106892,969.019268,-41.100856221505616
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,-21.797365658674288
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,-18.953347753805133
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,-14.141455713878347
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,-14.732870981009517
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,-19.129784337126623
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,-13.750337374774421
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,-35.22798926261552
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,-7.02550794354073
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,sim_anneal,201,14,11,438598,2720.0,368598,2731.786357,7.57835646343365
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,-17.934471443610597
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,sim_anneal,200,11,11,414324,2300.0,359324,2660.770266,4.043910742614959
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,sim_anneal,165,11,9,422478,2720.0,367478,315.882561,-7.236356160002437


==> data/comparison_1/comparison_anytime_180_vroom.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_anytime_vroom
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,vroom,9,3,3,63805,510.0,48805,26.540316,-116.70685731752879
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,vroom,7,2,2,33730,320.0,23730,29.853557,-38.97243624078118
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,vroom,27,5,4,138360,800.0,113360,33.142581,-64.52429932102216
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,vroom,28,5,4,144131,860.0,119131,35.967353,-91.1627783598817
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,vroom,79,8,8,262299,1430.0,222299,57.217825,-96.9596167420067
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,vroom,155,17,15,519286,2960.0,434286,62.983485,-64.6598112052865
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,vroom,156,14,11,475277,2630.0,405277,63.767843,-72.90030376339196
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,vroom,139,16,12,471837,2800.0,391837,65.108095,-72.74547850918943
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,vroom,174,18,12,555749,3210.0,465749,65.711809,-77.6571905338836
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,vroom,193,21,14,609892,3510.0,504892,67.276267,-71.88820215377417
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,vroom,12,3,2,63523,540.0,48523,30.405873,-76.9985232243863
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,vroom,36,6,5,176348,990.0,146348,40.020219,-108.38512986552597
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,vroom,118,15,11,439761,2670.0,364761,67.030629,-89.04369282619162
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,vroom,179,16,12,498362,2860.0,418362,73.917073,-47.978502286359046
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,vroom,151,13,11,436142,2440.0,371142,76.828844,-48.08268200430522
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,vroom,159,13,11,429237,2410.0,364237,78.498242,-51.28521430812013
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,vroom,165,14,11,464208,2540.0,394208,78.76479,-56.33688975105076
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,vroom,186,21,15,621581,3630.0,516581,79.023853,-74.91979783426011
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,vroom,180,16,13,509448,2860.0,429448,79.207953,-55.31809160282071
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,vroom,154,16,12,451374,2710.0,371374,79.261022,-47.126564165414464
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,vroom,27,5,4,152417,830.0,127417,28.044594,-103.12245958660394
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,vroom,11,2,2,66442,350.0,56442,29.015362,-90.31823780470339
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,vroom,36,6,5,184504,1050.0,154504,35.703333,-98.70548070606227
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,vroom,127,14,12,427256,2420.0,357256,61.716953,-58.62601541500215
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,vroom,165,17,13,493916,2930.0,408916,70.801705,-46.55565314406438
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,vroom,180,15,14,494467,2670.0,419467,71.092438,-19.08382423065993
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,vroom,159,14,11,438556,2570.0,368556,71.440034,-16.257541857974488
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,vroom,160,16,11,457423,2800.0,377423,71.574688,-61.79650885167041
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,vroom,182,16,10,500988,2830.0,420988,72.925353,-47.242877212369876
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,vroom,175,17,12,514335,2960.0,429335,75.309439,-61.83980742908387
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,vroom,17,3,3,95413,510.0,80413,20.082517,-30.217545583578993
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,vroom,35,6,5,209278,1140.0,179278,30.901993,-124.86085741914688
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,vroom,28,5,4,134448,860.0,109448,37.448811,-78.91332987344803
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,vroom,175,19,14,534800,3310.0,439800,66.461583,-66.70147406744739
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,vroom,163,18,13,521478,3060.0,431478,72.703583,-65.79963945403038
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,vroom,159,15,12,453117,2670.0,378117,74.190317,-50.002979422124525
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,vroom,199,16,13,517751,2890.0,437751,74.271879,-36.81299661502443
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,vroom,153,17,12,485360,2930.0,400360,74.80841,-61.71497302862398
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,vroom,200,18,13,536221,3030.0,446221,75.283154,-51.90396600566572
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,vroom,188,17,12,522575,2840.0,437575,76.235476,-46.281211510469156
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,vroom,41,5,4,169753,920.0,144753,33.531503,-74.51911708766411
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,vroom,22,3,3,102301,540.0,87301,33.857876,-86.0187289753614
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,vroom,182,18,14,555916,3090.0,465916,66.81822,-71.1896088219082
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,vroom,125,13,10,379260,2350.0,314260,69.473427,-49.87729552217572
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,vroom,192,17,14,551030,3170.0,466030,75.261392,-72.05063196283159
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,vroom,159,14,12,477748,2600.0,407748,77.861455,-52.4242820634713
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,vroom,186,17,15,516385,3020.0,431385,77.951415,-46.8630016211143
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,vroom,168,17,15,521474,2990.0,436474,78.008642,-55.43606236829006
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,vroom,182,20,15,564160,3320.0,464160,79.387384,-67.98125336834927
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,vroom,185,21,16,575216,3570.0,470216,81.371381,-66.66309320646585
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,vroom,14,3,3,81478,540.0,66478,21.910621,-138.63050609184629
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,vroom,20,3,3,79437,480.0,64437,24.05803,-68.33439287984743
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,vroom,29,5,3,163991,920.0,138991,25.90088,-112.53920526711423
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,vroom,36,6,5,175981,990.0,145981,34.017207,-95.14199221565518
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,vroom,163,16,14,527728,2950.0,447728,62.512168,-65.4262705674726
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,vroom,167,19,14,556878,3250.0,461878,64.146985,-65.70889548827881
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,vroom,181,15,12,483292,2670.0,408292,66.194813,-47.65483697511854
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,vroom,197,18,15,549701,3120.0,459701,68.018874,-51.68224324853823
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,vroom,170,13,11,427671,2290.0,362671,69.310891,-43.989697490025755
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,vroom,205,20,14,553921,3410.0,453921,69.331511,-57.14784217155956
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,vroom,38,6,5,189541,1080.0,159541,25.44332,-93.03296636147915
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,vroom,23,4,4,119338,760.0,99338,25.52713,-90.94385510168162
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,vroom,202,20,16,637854,3530.0,537854,81.458957,-69.35016248592851
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,vroom,175,15,12,472356,2700.0,397356,82.079013,-47.95292879493581
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,vroom,159,16,13,497890,2830.0,417890,82.314198,-55.192943083348915
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,vroom,169,20,14,548705,3350.0,448705,82.649071,-68.32267841366448
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,vroom,178,15,13,503418,2790.0,428418,83.286397,-46.95546830528513
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,vroom,173,19,13,516269,3280.0,421269,83.858895,-55.91456951042362
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,vroom,203,21,16,624453,3630.0,519453,84.008243,-65.57766959399262
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,vroom,204,17,13,579216,3170.0,494216,85.144336,-58.06183125073339
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,vroom,16,3,3,105514,570.0,90514,23.305057,-113.6429902000486
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,vroom,25,5,3,109780,800.0,84780,33.87933,-35.45895388867638
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,vroom,54,9,7,284432,1650.0,239432,34.569643,-137.97658988796948
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,vroom,48,6,6,214728,1140.0,184728,36.650097,-70.76056875656074
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,vroom,174,18,14,522020,3150.0,432020,65.306705,-61.165534125957464
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,vroom,168,18,15,517431,3120.0,427431,72.375378,-60.78273569075881
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,vroom,209,18,14,564896,3150.0,474896,76.628049,-61.849260513543406
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,vroom,233,21,17,629836,3570.0,524836,76.73933,-54.192055817369486
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,vroom,197,17,14,532308,3050.0,447308,77.829519,-56.25418295818803
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,vroom,210,18,16,597807,3300.0,507807,77.938393,-56.82445992208712
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,vroom,40,9,6,255602,1530.0,210602,32.517189,-116.00594941308702
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,vroom,19,3,3,97608,540.0,82608,38.632848,-68.6706181202371
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,vroom,149,15,14,404830,2460.0,329830,78.55963,-44.75688509700996
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,vroom,221,23,19,696354,4040.0,581354,82.789901,-35.49614830064075
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,vroom,209,20,16,668007,3740.0,568007,89.426778,-34.649783212089325
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,vroom,184,20,15,556122,3350.0,456122,90.479772,-19.04264473565915
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,vroom,225,21,17,668227,3780.0,563227,92.546794,-69.94539688352776
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,vroom,210,20,15,616189,3500.0,516189,93.537018,-54.169043544400076
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,vroom,233,20,15,624862,3440.0,524862,93.740467,-44.383289431119735
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,vroom,197,20,15,619018,3500.0,519018,94.092489,-70.5946386888571
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,vroom,43,9,7,233794,1470.0,188794,23.222224,-132.13193534294453
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,vroom,51,6,5,196280,1050.0,166280,35.695751,-59.492950879616465
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,vroom,181,19,14,545179,3160.0,450179,74.888233,-51.81561990053076
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,vroom,200,19,15,566183,3220.0,471183,75.675156,-56.33504528385244
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,vroom,170,17,14,497977,2840.0,412977,75.733772,-42.720352632996864
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,vroom,205,21,16,619846,3570.0,514846,76.377614,-67.97949057048626
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,vroom,212,17,14,559244,3170.0,474244,77.094989,-45.724120499571356
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,vroom,181,16,13,511095,2920.0,431095,77.187387,-38.60203389830509
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,vroom,204,19,16,575201,3250.0,480201,78.656522,-49.74201307897368
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,vroom,17,3,3,92002,510.0,77002,23.23742,-68.49874544422264
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,vroom,16,4,4,105864,670.0,85864,24.761185,-126.0023056231587
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,vroom,41,6,5,212148,1170.0,182148,31.871715,-104.70492878922383
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,vroom,170,21,15,565494,3480.0,460494,62.333677,-70.01764834986426
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,vroom,188,15,12,511071,2880.0,436071,77.491085,-37.36953722842375
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,vroom,188,17,14,546126,3110.0,461126,80.485896,-46.72917786136486
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,vroom,218,20,16,638847,3590.0,538847,80.66301,-68.19818965925785
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,vroom,196,19,16,590217,3430.0,495217,81.248021,-57.99960380772896
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,vroom,213,20,16,632526,3500.0,532526,81.762983,-59.85271409906164
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,vroom,235,22,17,636948,3790.0,526948,82.756579,-50.81689287101143
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,vroom,17,4,4,109985,640.0,89985,20.577234,-66.95508295763317
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,vroom,51,10,6,279539,1780.0,229539,33.289245,-102.85407429446384
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,vroom,213,20,15,568864,3440.0,468864,78.042282,-36.046951006605475
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,vroom,167,17,13,501512,3050.0,416512,83.79961,-55.96654962976324
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,vroom,216,19,14,595434,3400.0,500434,88.521467,-47.79841586222817
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,vroom,190,21,16,606653,3690.0,501653,89.096849,-17.32897788041071
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,vroom,204,20,15,582166,3530.0,482166,89.440246,-58.45045888539296
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,vroom,208,21,13,574621,3630.0,469621,89.751696,-24.430167041286094
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,vroom,217,18,13,564771,3240.0,474771,91.056346,-1.614252634495564
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,vroom,218,18,13,532463,3120.0,442463,91.139975,-31.704535897854488
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,vroom,15,4,3,86743,700.0,66743,18.646487,-96.86131221206
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,vroom,24,4,3,105230,640.0,85230,26.62706,-39.4107204366604
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,vroom,47,8,7,249124,1430.0,209124,29.761389,-107.0787338741854
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,vroom,44,7,6,233794,1300.0,198794,32.460201,-84.66703000718782
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,vroom,171,17,13,500694,2930.0,415694,70.902743,-52.188013872466925
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,vroom,218,22,15,649064,3790.0,539064,71.421722,-53.901820794377564
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,vroom,176,19,14,560775,3370.0,465775,71.910396,-64.65923004871289
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,vroom,194,18,13,514465,3150.0,424465,73.04423,-48.170708877310915
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,vroom,213,21,15,654550,3750.0,549550,73.846064,-62.61667383003197
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,vroom,218,21,15,568874,3510.0,463874,74.273783,-40.314779232759534
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,vroom,14,3,3,100400,510.0,85400,25.764958,-115.68206229860365
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,vroom,47,7,6,241229,1330.0,206229,40.661667,-110.05660048763497
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,vroom,168,20,15,544266,3440.0,444266,80.655973,-64.55460452122594
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,vroom,193,19,16,571255,3430.0,476255,83.205141,-67.1954435433124
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,vroom,167,14,12,456729,2540.0,386729,83.936201,-40.554056174969
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,vroom,218,19,15,610403,3340.0,515403,84.305527,-53.93109952766787
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,vroom,197,20,15,600956,3500.0,500956,85.610172,-56.864157700479765
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,vroom,191,17,15,574847,3230.0,489847,85.953282,-52.872236597514565
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,vroom,221,20,14,615626,3500.0,515626,87.295734,-48.59820077289042
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,vroom,217,22,16,665589,3820.0,555589,88.015187,-70.23955679690617
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,vroom,11,4,3,109264,730.0,89264,18.085935,-116.18455937636026
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,vroom,15,3,3,92973,570.0,77973,23.067272,-162.1172822103186
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,vroom,43,7,5,233015,1300.0,198015,27.442053,-103.14107370146287
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,vroom,40,8,5,228183,1400.0,188183,30.89866,-46.503117114919135
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,vroom,141,13,11,430212,2440.0,365212,56.908465,-42.776260375216964
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,vroom,167,18,14,547604,3150.0,457604,65.488377,-55.395381306151634
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,vroom,215,22,14,634056,3700.0,524056,66.293584,-50.044015334374556
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,vroom,202,20,15,611035,3500.0,511035,67.561202,-31.585067780732828
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,vroom,188,14,12,481733,2660.0,411733,67.673418,-39.05677642460648
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,vroom,196,17,14,539236,3110.0,454236,68.303075,-49.46683925903546
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,vroom,23,3,3,112671,630.0,97671,25.385497,-48.7464850093073
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,vroom,40,7,5,229685,1270.0,194685,45.39804,-118.95614871306006
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,vroom,92,9,8,271122,1590.0,226122,53.232237,-27.04575806564982
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,vroom,155,16,13,506010,2920.0,426010,70.776744,-57.97656623177139
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,vroom,181,18,14,525613,3150.0,435613,71.244576,-60.81955977652264
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,vroom,164,19,14,590296,3520.0,495296,71.384695,-78.30430041593543
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,vroom,156,21,15,555636,3660.0,450636,71.608697,-64.42096852945093
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,vroom,211,19,16,568039,3340.0,473039,73.125039,-43.31390654960137
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,vroom,179,16,14,520947,2920.0,440947,73.270118,-51.579967294967965
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,vroom,195,19,14,576736,3310.0,481736,75.115873,-55.16377675244488
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,vroom,19,4,3,107091,730.0,87091,23.121115,-62.809188622162765
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,vroom,48,9,6,265300,1590.0,220300,30.409196,-127.49684865842887
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,vroom,37,8,6,229724,1460.0,189724,37.471709,-155.4475703324808
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,vroom,174,19,14,591280,3460.0,496280,65.834523,-72.72727272727273
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,vroom,172,18,13,514671,3090.0,424671,68.986681,-45.987320767561584
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,vroom,189,18,14,543996,3210.0,453996,72.617605,-59.60403824657245
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,vroom,176,20,15,552805,3350.0,452805,74.671053,-62.51179581553549
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,vroom,207,20,14,576146,3440.0,476146,75.710056,-44.80104954157954
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,vroom,206,19,14,616443,3520.0,521443,76.676658,-58.85659064553537
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,vroom,205,20,15,602300,3500.0,502300,77.004419,-66.33526650096658
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,vroom,20,3,3,101782,540.0,86782,20.103683,-83.3678635127101
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,vroom,49,7,5,224934,1240.0,189934,34.273655,-89.04876367853961
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,vroom,25,4,3,103413,670.0,83413,36.062386,-29.238786757813966
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,vroom,176,17,12,514870,2990.0,429870,79.224565,-58.486883822868506
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,vroom,165,19,13,561965,3250.0,466965,81.290239,-66.63750822861006
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,vroom,165,15,13,498562,2820.0,423562,82.236305,-26.548535544674834
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,vroom,202,20,15,577470,3440.0,477470,82.87742,-46.20419013861637
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,vroom,176,17,14,547335,3080.0,462335,82.985615,-44.829036986859585
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,vroom,200,19,15,579450,3280.0,484450,82.999103,-52.66642603272797
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,vroom,201,19,14,560850,3280.0,465850,83.70012,-18.18266106430772
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,vroom,200,17,14,516529,2900.0,431529,66.693359,-19.6264344523316


==> data/comparison_1/comparison_anytime_180_vroom_vroom_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,diff_anytime_vroom_vroom
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,-152.65962017702157
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,-37.1334731510427
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,-87.18270222073616
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,-45.18802717900656
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,-99.9656283566058
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,-106.51980238114521
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,-150.99970496788688
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,-100.8176422868366
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,-61.6087617442904
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,-167.86862137017198
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,-27.689481913262597
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,-34.91647559777268
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,-140.22015241320915
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,-92.58741258741259
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,-116.95972361123738
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,-147.87116593865503
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,-93.21343326694742
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,-97.03821139676077
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,-57.681724516614636
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,-50.24906600249066
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,-65.80062576735712
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,-130.73174525000647
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,-116.37059050868238
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,-68.91910469025332
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,-97.44899996007824
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,-91.62240383229283
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,-83.96406654058435
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,-80.96566895132955
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,-100.01000778383187
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,-118.75255184269905
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,-47.187127633502634
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,-21.17069976180234
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,-91.66095526197623
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,-98.68286431240779
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,-102.28235663348038
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,-140.6265099877659
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,-107.86766750069502
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,-93.11706673617529
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,-170.89704480457578
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,-105.25972580080797
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,-113.52905971538769
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,-104.18756530825496
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,-92.57790598464226
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,-130.3394873817711
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,-105.40585970987208
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,-95.7714543887685
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,-96.5174923622853
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,-17.49551281308985
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,-42.07117921323305
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,-48.2953282069833
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,-65.01321888819074
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,-49.62242155130166
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,-37.12052406118815
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,-83.14834238943531
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,-60.26663337060222
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,-55.750742137418456
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,-62.930208475917844
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,-40.65409234976074
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,-48.65242496170227
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,-46.274667740636325
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,-57.28167734052286
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,-38.36447837601906
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,-70.9742081260119
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,-72.85262518094824
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,-46.18028322025337
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,-63.39194287457598
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,-54.13378218315567
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,-50.781845591227736
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,-54.10755689203249
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,-56.79448777708549
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,-54.142852418304976
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,-70.06728710761152
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,-67.3666104511903
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,-57.3921351849874
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,-63.99327011889249
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,-57.68590888410531
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,-63.553973085007186
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,-50.64597406125181
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,-77.4811965359252
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,-56.04810114706556
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,-25.622947465894285
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,-49.75449942560524
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,-51.026905436415916
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,-50.75776489145606
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,-43.9960139511709
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,-42.36434917051144
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,-67.78408859455654
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,-53.861951587374925
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,-53.30045142067856
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,-18.937618628521744
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,-35.55989398457097
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,-67.72938104845939
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,-71.35595918150788
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,-40.846300156101634
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,-58.931066962993974
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,-73.44768292160546
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,-70.6473751570444
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,-67.40000070490295
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,-43.77804021174069
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,-47.29708474576271
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,-52.07123167463111
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,-42.069116616031785
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,-60.61040761288101
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,-43.67236578377433
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,-42.6000780102904
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,-37.493664823199836
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,-34.45448488283038
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,-45.22278623801466
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,-56.50629108740166
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,-76.79341940141995
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,-39.51638903815153
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,-46.14794631143405
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,-52.890057240766225
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,-55.09487942274828
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,-48.11174391444082
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,-50.711346330108775
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,-50.261953084438574
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,-43.99253859144836
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,-51.788035494470044
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,-12.201145477303282
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,-14.483437935004071
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,-58.888568859002014
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,-52.82792462043728
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,-59.3382277815889
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,-40.9648081277924
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,-68.54469924893067
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,-60.01240087269693
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,-70.1580048190067
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,-59.028469042404936
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,-63.497100248550126
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,-55.8940858136838
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,-55.25115377614066
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,-46.557137204265246
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,-48.474696396976036
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,-52.32427436678823
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,-61.41788159929313
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,-52.05785350175203
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,-38.25524081002435
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,-64.3466196897724
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,-39.838027563456144
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,-63.66649085526657
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,-49.80013436345314
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,-50.8490686264098
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,-34.54854482202707
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,-22.761055051566693
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,-58.242272578590594
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,-46.33987266986675
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,-55.59474227980882
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,-45.701844611858185
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,-57.78636083597934
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,-8.54786646630036
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,-59.240262486100455
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,-32.28516239162661
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,-53.94702549575071
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,-37.358050064877865
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,-50.11839825693556
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,-57.387485548837255
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,-44.562235310768294
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,-63.323670191581236
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,-69.40354242281437
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,-11.698484399534777
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,-51.7513835930385
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,-34.941598347343664
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,-29.039225262633554
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,-32.14393334258068
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,-52.24055462197389
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,-16.362569921860242
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,-43.69827300475406
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,-55.94924733151747
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,-46.57262350385877
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,-117.38288492439537
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,-164.9118636008559
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,-77.40347455914004
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,-105.00683051049776
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,-70.03018607235647
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,-56.064655488028116
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,-49.2375598108882
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,-71.68052094512251
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,-80.04226058992204
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,-57.6913863124579


==> data/comparison_1/comparison_anytime_240_n_routing_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,diff_anytime_n_routing
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,-129.45604212243688
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,-59.3199643075189
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,-118.63857787752812
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,-90.76009386264121
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,-233.40513344601234
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,-172.09683783762873
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,-152.73455006258789
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,-193.96331511459073
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,-168.17719096292802
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,-205.480142527453
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,-154.78450986851956
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,-107.97056422627533
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,-172.45448459063127
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,-161.17832989542603
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,-148.4757792551509
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,-167.28299455434197
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,-168.4104308716899
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,-159.56075787623513
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,-143.82118936206467
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,-139.55044473517972
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,-91.17467675042694
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,-116.99344444277763
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,-152.45366601669727
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,-198.29242144586036
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,-149.52820396686104
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,-188.55332789016904
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,-175.9544997523898
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,-190.5359448596941
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,-141.54912791601464
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,-169.83883926461553
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,-152.1133885353138
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,-172.85310379308632
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,-143.6166539190153
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,-148.83736109524665
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,-204.87199742531965
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,-177.40583418484397
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,-157.49804470423578
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,-169.4769585020754
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,-152.1225409100875
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,-164.9644400965415
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,-203.56351603629759
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,-136.8078710350364
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,-170.2333955802651
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,-165.24333654009394
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,-200.38378127757588
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,-177.78673081599945
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,-220.09340111400286
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,-146.91126103939246
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,-201.3487579204683
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,-181.5878137312692
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,-154.6513429136579
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,-188.1303170157653
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,-178.21586255483857
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,-157.18618116724934
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,-164.93502571241086
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,-75.48731305662913
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,-151.22773725965385
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,-150.60051230427285
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,-151.43247479758978
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,-153.89194221701655
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,-192.57409450800472
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,-210.88990334076115
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,-169.39989949837346
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,-190.7132546653807
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,-171.53715785204542
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,-135.72593436543573
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,-80.58819487390916
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,-194.29032258064515
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,-148.29842478795223
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,-157.8146088811029
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,-181.27867133521823
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,-187.63865305955736
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,-170.02452278037228
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,-180.05386874432344
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,-209.30808469822261
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,-108.75411256209162
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,-162.02887830066211
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,-179.81257627788287
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,-146.20649523387274
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,-144.96531037483112
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,-190.42266107146574
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,-162.5627159674365
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,-188.2727788342842
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,-165.33214700047475
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,-157.020739990094
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,-153.18476847709488
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,-163.8143517310283
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,-135.05678140955078
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,-211.80297083305138
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,-205.37337119946542
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,-140.30215408064913
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,-186.34433113377324
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,-110.9477185952444
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,-144.48395047324593
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,-182.02781229593342
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,-146.6114369939278
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,-183.19663288152597
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,-167.27729191381357
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,-196.40659240913394
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,-170.91147910833786
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,-141.21488638396852
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,-137.3688415446072
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,-161.4067342045659
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,-182.08077184036844
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,-185.10054490637015
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,-181.5596431212308
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,-151.2649698085879
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,-120.24937291478948
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,-50.00067920940026
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,-133.7421938929325
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,-128.9979112537572
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,-161.6057863088742
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,-138.55157317437923
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,-149.03909625540086
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,-174.5237029884841
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,-189.96006932514868
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,-167.17047715583587
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,-150.989549735518
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,-160.00311224209582
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,-171.43911618455147
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,-173.4839778258518
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,-144.12009212276467
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,-185.9962336712063
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,-136.63151808967132
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,-175.8313945882721
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,-162.0471355464895
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,-171.71715905415468
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,-115.40361599185128
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,-153.50457699760412
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,-158.13837385069826
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,-163.17965519931352
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,-168.72426331425424
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,-156.8025078369906
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,-174.5451176672367
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,-110.90260167183244
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,-83.90097537660867
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,-147.749970774738
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,-139.20258702460066
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,-151.84112277526035
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,-183.01932031851393
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,-164.79672781358454
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,-127.04588665030245
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,-180.7632224949788
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,-119.25053983298618
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,-119.95331393612196
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,-110.22258363106309
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,-140.0358970237617
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,-137.12841509599573
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,-129.42616380462044
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,-179.54555334966017
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,-192.29733332974223
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,-120.0334698423379
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,-134.64843703518605
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,-188.37789513077468
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,-115.06246402816807
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,-162.84469228678398
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,-149.59089417170722
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,-152.05763130066973
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,-152.33727674772325
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,-192.29083665338646
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,-174.4796489905925
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,-189.35577376806057
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,-108.38712520103104
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,-151.9318086854787
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,-182.45486769433683
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,-127.11027254497141
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,-76.76050833945571
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,-159.1767952309734
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,-95.62327463112804
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,-125.85867058083456
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,-120.35260872275438
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,-91.57133671551517
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,-106.03495033292181
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,-105.50008215383893
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,-119.28820595040142
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,-105.07076317866594
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,-106.44549036963905
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,-118.4246652203187
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,-101.15949871643426
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,-119.1875309548614


==> data/comparison_1/comparison_anytime_240_n_vroom_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,diff_anytime_n_vroom
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,-47.95135155178168
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,-67.08880663812081
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,-30.98670924717043
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,-102.71238746206228
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,-95.66369246491884
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,-45.58438547960871
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,-57.50578349981044
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,-69.57013615417596
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,-65.52648931044102
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,-60.07211905191185
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,-29.410883824013897
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,-89.54518318164651
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,-55.34587391745675
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,-60.63007091083061
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,-65.31993688981764
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,-65.32404453172917
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,-37.343325021722265
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,-68.9931671736028
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,-65.01886573005073
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,-39.23084928623878
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,0.8203220297633569
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,-135.3280028802448
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,-58.354240578845186
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,-74.01737879332866
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,-40.59930677436198
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,-57.62526837823944
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,-63.68774104476492
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,-97.17751468528925
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,-90.06663695812131
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,-43.81158003104618
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,-65.68477391772596
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,-35.79655572522945
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,-34.47635643842265
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,-65.5235312497361
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,-51.29385446697229
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,-65.60256297726674
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,-57.12756761206932
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,-58.722239615419575
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,-69.33168563512787
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,-29.619222858348326
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,-47.761854392344276
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,-62.20630498583358
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,-57.182213846637055
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,-80.90446049641366
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,-51.39720445928357
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,-61.07701385044921
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,-105.81081409773064
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,-93.75368549709985
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,-91.44339698285243
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,-48.3015134182741
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,-61.21034993149673
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,-67.13317127809157
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,-50.48768781243597
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,-48.22014705426116
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,-55.07727451190349
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,-98.37330528818674
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,-65.18232229877331
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,-55.278197218746854
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,-52.04823257350512
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,-46.839635255500404
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,-61.57717953573671
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,-37.26724907978175
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,-56.183611778184854
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,-80.38236181184098
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,-70.18508421586981
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,-9.478810624846414
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,-35.07180650037793
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,-52.851116625310176
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,-81.79851133806474
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,-60.02396689572528
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,-38.793762443866356
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,-35.36628836925889
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,-49.414851164371115
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,-54.06725366289145
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,-30.206488822717386
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,-57.48555419366136
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,-40.74509206680736
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,-25.17122777962694
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,-51.7034118619133
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,-61.43957106844474
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,-37.905799922148695
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,-130.33988637916562
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,-98.59540252894271
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,-49.79642653906252
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,-69.55553910880097
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,-68.72053416345221
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,-50.09680220819666
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,-75.54070609199243
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,-54.25797489754858
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,-53.71684052079791
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,-65.85972698540785
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,-89.14489849922504
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,-49.72765446910618
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,-38.268313669442456
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,-45.200353784307296
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,-53.92167773703112
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,-50.30585967163869
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,-41.851165082534784
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,-54.061715452313294
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,-49.58358951428092
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,-39.63365539452496
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,-74.02396804260985
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,-43.057240372555874
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,-51.14716501928526
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,-30.805551958485008
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,-45.15697175891351
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,-43.827670641936585
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,-70.57448311131675
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,-71.52074984717788
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,-133.00831215814634
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,-78.11316589400037
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,-31.659886237007118
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,-44.6977686882675
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,-61.39403716176436
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,-55.86044369113152
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,-40.31660221996972
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,-44.77016322611618
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,-163.38020900528963
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,-81.6972703806089
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,-71.80058868378447
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,-52.08507808266417
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,-43.15423877771769
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,-49.30940471959816
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,-62.84777565386077
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,-68.30050564141173
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,-34.96849605981361
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,-45.26146766634945
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,-51.965877259994905
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,-103.67973425732367
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,-56.70790053946109
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,-54.36149465636945
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,-60.772129248345394
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,-49.53563218390805
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,-53.94214662897576
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,-67.45410773397532
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,-44.42753827369212
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,-48.08013724814933
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,-56.55335894893406
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,-78.87321277589187
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,-41.85615512808165
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,-70.5971144628173
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,-56.2555791118054
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,-37.46271725527924
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,-77.26586535705414
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,-81.59108760827958
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,-72.5191830237809
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,-39.96029301020059
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,-46.25269900155057
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,-49.76188266412984
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,-42.616319144157515
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,-61.31186925478134
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,-58.31276701497726
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,-42.96457597068028
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,-72.15060917293859
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,-52.02119375698277
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,-155.81888804131486
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,-31.574412716275145
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,-44.72842130771942
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,-60.68707409134164
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,-58.50791279327136
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,-45.596820774112324
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,-74.56323940869335
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,-141.61067793182482
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,-120.20947658709156
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,-70.69474765635033
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,-119.39658725579095
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,-78.6675628780892
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,-65.56305689549849
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,-33.638016622845306
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,-25.813784362208324
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,-20.837255241287032
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,-32.51464729318022
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,-33.1564433625833
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,-5.699428843407901
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,-26.942657290341888
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,-23.2766452629055
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,-18.685303851841418
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,-11.174978449189549
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,-23.069697538981778
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,-8.469817408317228


==> data/comparison_1/comparison_anytime_240_r_routing_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,diff_anytime_r_routing
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,-234.50899356596065
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,-215.10994104342024
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,-102.20612614450764
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,-110.35633935699252
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,-258.04960496835815
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,-177.75190139809823
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,-166.9959356503732
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,-198.598671345159
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,-175.51314523712588
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,-190.23896173061803
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,-223.3280421695768
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,-183.29860984197765
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,-191.07012504589335
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,-177.88984572634448
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,-185.16808116882007
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,-175.71866583661526
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,-193.78306496951174
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,-182.10740241794204
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,-174.00054518533204
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,-193.49198698277644
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,-226.5949011954135
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,-179.21723346484453
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,-170.6347613728868
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,-224.98627674193276
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,-166.46678157791285
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,-170.7429843929872
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,-182.53102630670648
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,-381.9411860985324
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,-181.53648451182988
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,-160.1739470978901
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,-199.4216661744884
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,-153.15221986632716
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,-203.61390739953055
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,-188.33845343632055
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,-197.97692335841418
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,-180.40582624338825
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,-255.04054665953154
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,-163.19419897593343
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,-221.83117117745314
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,-167.47783641428896
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,-123.97905667121786
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,-187.97961832709714
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,-169.78772597715812
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,-157.71263652311697
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,-204.8111754236401
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,-183.00810832182677
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,-247.5810570865663
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,-145.37175977365666
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,-204.61022182672
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,-174.863649055316
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,-172.05378053434592
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,-193.0920974237983
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,-177.56761731950087
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,-163.2005654054148
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,-196.44766794003476
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,-156.16983140088502
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,-192.13173597933195
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,-164.53871020256284
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,-184.49565988516983
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,-187.65084591893466
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,-152.919689796734
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,-174.2703546866084
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,-168.29716553777126
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,-184.4158861058797
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,-209.20912772430594
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,-159.35259030896052
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,-206.72988387274103
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,-191.56575682382135
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,-162.8353816859962
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,-187.7132211133372
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,-211.20725486491594
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,-175.11341305506892
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,-184.8157030242559
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,-211.39772045590882
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,-187.18730820999508
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,-122.80087366024938
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,-160.08347293837798
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,-176.6115436343316
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,-191.70417532983507
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,-177.28053646641544
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,-180.94177180408948
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,-173.9765339788767
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,-160.9807159777133
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,-190.9798878852569
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,-176.06076822790646
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,-192.87124134352936
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,-187.53953669673683
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,-143.7164777474035
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,-175.16508893054007
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,-133.90787748712532
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,-162.50269946010798
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,-156.0509268598839
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,-131.61078138585415
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,-186.0935765003458
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,-169.61659058758332
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,-165.18983390381678
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,-182.82197930298182
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,-163.69911738253361
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,-189.91299161036838
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,-181.07567522829476
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,-185.85390946502056
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,-145.7546128970896
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,-184.3212883375505
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,-183.94303719390587
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,-178.3508557363375
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,-174.745387658009
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,-141.22746435303088
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,-235.23853590823856
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,-88.91122733138627
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,-131.08071390969144
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,-128.02446272449288
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,-166.7868071668547
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,-149.23377257198632
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,-162.31603004089777
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,-167.72183549367898
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,-144.3207174109258
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,-195.2311424063302
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,-172.64611017933169
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,-148.76700291086172
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,-180.8558919158579
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,-165.82839472796917
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,-167.95142644672796
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,-140.05505667442836
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,-182.71062229507825
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,-184.53611607691323
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,-175.0144977668352
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,-181.2261931939147
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,-186.80926916221034
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,-165.2816356919905
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,-173.80840117045028
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,-148.03775645526173
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,-186.1397552218947
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,-160.97526994078717
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,-174.17505239252958
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,-199.66563351178735
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,-102.87302402152555
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,-112.10303736067453
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,-158.51244996161222
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,-182.53842340109074
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,-145.83379825931712
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,-177.95704352434916
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,-157.87475028493537
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,-149.8267248617074
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,-191.50025797328544
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,-168.09970019139072
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,-136.57707379949306
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,-133.16588744387855
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,-148.08524942466983
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,-145.94015376784805
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,-150.41207058627543
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,-179.00950276357196
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,-186.115611459707
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,-198.6167035204572
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,-235.3237140837457
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,-192.40274909435624
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,-168.6061498803167
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,-170.8245783224867
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,-170.12208702583578
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,-155.044391082129
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,-176.1885790172643
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,-176.24901054428844
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,-69.14806900046264
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,-160.82286587421072
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,-175.83776706872058
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,-114.71436814772072
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,-66.81256154940365
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,-136.69626892947812
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,-143.8954774292756
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,-118.18982483508877
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,-102.88243693479295
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,-106.55458660713184
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,-113.32019708640036
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,-114.92924969351922
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,-113.37328115479121
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,-122.53409384315658
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,-123.48905892265923
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,-101.9688961745545
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,-93.46522199757722
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,-122.63704297512133
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,-106.3398668362385


==> data/comparison_1/comparison_anytime_240_r_vroom_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,diff_anytime_r_vroom
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,-170.9481256257184
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,-249.3636406330719
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,-71.16142922805236
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,-89.44885102910047
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,-88.60579379741363
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,-76.59558829218473
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,-81.0025472612438
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,-41.70331793104514
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,-41.887410920341864
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,-72.98891863029277
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,-143.74195094192697
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,-137.8132729022747
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,-74.77226097661058
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,-55.40892793533589
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,-52.96324695581508
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,-66.29319167952026
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,-90.43474988796869
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,-63.38262194665573
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,-93.37494290488387
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,-52.54843166287721
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,-118.16601610148817
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,-103.32428256401793
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,-47.197622247884446
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,-75.86917037839352
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,-42.86487132549523
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,-69.0426078804923
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,-63.30086888665456
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,-150.58398018509115
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,-224.31301944095878
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,-56.32880549665818
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,-67.79821241696781
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,-50.85129644436467
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,-60.65378010933094
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,-54.08233125603441
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,-54.76365209916466
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,-63.676949537087864
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,-122.61968468283044
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,-76.64239474029712
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,-47.223866253347474
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,-51.38566839416824
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,-87.31498275896435
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,-73.58499747565375
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,-64.29808343124701
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,-64.00005658989305
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,-80.4046237278251
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,-55.23937721541706
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,-214.3652859192956
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,-122.49115130410877
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,-92.02431623977442
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,-62.159277758818604
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,-58.57826027766272
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,-54.69692095040633
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,-58.928313150040104
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,-64.0924235066929
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,-71.1348329722888
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,-104.67988573349017
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,-111.13194174535312
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,-56.23619153933812
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,-59.80869147370634
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,-63.94092353710974
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,-64.27736897124234
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,-52.756007323100974
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,-36.94889032732859
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,-48.41768669614018
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,-63.270363026446425
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,-62.777293747067894
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,-91.42032570603999
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,-117.38213399503722
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,-131.2679591483469
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,-51.14186030545309
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,-74.50449795811595
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,-77.62510472998706
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,-95.03445539470536
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,-38.02585032938493
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,-57.91516395516077
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,-106.672257600752
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,-61.54007933917862
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,-53.937093166199794
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,-64.32856319606813
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,-63.9159272278554
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,-42.35133835550569
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,-80.58085610382678
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,-68.7916249025504
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,-43.336470352532416
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,-121.98328875700369
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,-69.28728852725997
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,-50.49606754625762
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,-58.73835047907498
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,-84.36816223410254
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,-67.75241867231622
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,-125.06778644271145
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,-59.6238764485688
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,-125.07088042944089
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,-55.13803613877992
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,-52.50914080560324
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,-53.86657473785359
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,-61.08842889288046
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,-60.479778005420194
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,-57.618355597786596
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,-67.88079013435595
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,-155.36992306315977
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,-105.23796842305498
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,-56.79501394667096
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,-74.31776062844024
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,-39.71153648456936
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,-58.59331223310212
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,-55.00064747269823
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,-156.28181087597108
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,-172.4349656999253
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,-123.01866286277107
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,-115.90852319221328
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,-67.77812448484563
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,-63.41003371882232
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,-59.51884682043412
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,-39.707424509767115
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,-49.986897933579144
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,-43.86576852296368
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,-98.13701457876402
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,-126.55749409589367
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,-41.555059326483956
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,-81.68998472831174
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,-69.11597192057326
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,-48.90583610797565
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,-49.89803046691905
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,-70.05850863265249
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,-56.10712069263717
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,-62.316874728900636
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,-97.90861277359373
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,-133.91392920804685
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,-56.11816832850268
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,-84.14790545284343
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,-57.971717171717174
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,-49.5604535928631
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,-53.1884814351751
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,-187.32037193575655
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,-85.67824963268485
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,-92.45940753594448
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,-82.0670632876998
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,-52.18022996171275
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,-41.429167651685624
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,-95.25447042640991
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,-56.735770366214915
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,-58.47271814327159
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,-113.15281573063767
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,-184.91442732130412
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,-119.1198733531147
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,-44.40961934340009
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,-70.62948826525285
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,-57.59506796629023
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,-57.97949210052261
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,-53.25915805703638
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,-65.81303346037359
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,-63.302449136593516
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,-119.91350991725227
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,-148.2100113107294
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,-140.98588211395875
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,-65.24332481494537
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,-45.85539383178883
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,-54.03054448871182
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,-55.89335115112299
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,-37.29241691949005
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,-63.823224868365976
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,-19.528480751792927
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,-69.32783642998412
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,-66.75954430038425
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,-54.348709611867505
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,-52.685442206438736
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,-43.68746445347882
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,-27.816991908614945
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,-20.18038214981223
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,-15.05442834410363
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,-32.885020226884265
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,-29.148051755824998
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,-21.135600779287845
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,-16.221530817555152
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,-25.55450111921561
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,-10.376919400752177
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,-34.454682082899254
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,-14.797635969177826
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,-4.252575498494976


==> data/comparison_1/comparison_anytime_240_routing.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_anytime_routing
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,routing,9,3,3,83182,480.0,68182,4.870829,-208.43561125736957
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,routing,7,3,2,42236,480.0,27236,4.914477,-98.3562673178979
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,routing,27,5,3,141290,830.0,116290,5.393383,-70.90016208239592
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,routing,28,5,4,144872,830.0,119872,5.507396,-84.74329873243389
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,routing,79,14,11,431410,2480.0,361410,10.187733,-239.14547384143705
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,routing,139,23,19,705578,4070.0,590578,17.165759,-172.9572059699645
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,routing,155,31,22,790355,5170.0,635355,23.870256,-144.27977561081147
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,routing,193,35,26,976672,6200.0,801672,36.390375,-170.91022564941818
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,routing,156,25,19,760815,4420.0,635815,42.146457,-174.11521403119403
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,routing,174,31,22,912855,5530.0,757855,44.344217,-189.38367020871902
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,routing,12,4,4,119270,730.0,99270,4.571086,-257.21345353260057
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,routing,36,7,4,179905,1120.0,144905,5.063558,-119.19051622257149
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,routing,118,21,19,679041,3900.0,574041,11.936488,-193.3032416906032
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,routing,151,27,19,739508,4620.0,604508,16.731836,-152.9711386827855
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,routing,154,27,24,788678,4800.0,653678,18.956074,-162.5574682988052
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,routing,179,30,21,866530,5220.0,716530,23.477713,-159.42536203030366
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,routing,165,27,22,850097,4860.0,715097,23.520992,-178.56323646992516
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,routing,159,26,18,757838,4550.0,627838,23.94705,-173.11052168773696
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,routing,186,31,23,910633,5440.0,755633,30.353243,-163.25416143897039
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,routing,180,29,25,902736,5180.0,757736,45.155558,-179.63546926207925
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,routing,11,3,3,76493,540.0,61493,4.539562,-133.26726030739204
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,routing,27,5,4,171475,950.0,146475,5.033152,-157.23436492101828
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,routing,36,7,6,255945,1390.0,220945,5.573424,-152.83263032075155
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,routing,127,21,17,602580,3540.0,497580,15.33932,-128.15061620884842
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,routing,165,29,23,792679,4940.0,647679,24.576084,-149.32187183503495
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,routing,175,30,22,863266,5220.0,713266,33.379904,-161.049925912486
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,routing,159,26,23,798921,4700.0,668921,34.701482,-106.34462701909716
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,routing,160,27,21,815371,4710.0,680371,36.820436,-200.39051418929623
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,routing,180,29,25,901899,5240.0,756899,42.964411,-122.49059489595797
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,routing,182,32,24,882339,5600.0,722339,44.331313,-164.81954469739034
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,routing,17,4,4,119505,730.0,99505,4.676691,-168.53245848594477
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,routing,28,8,6,192924,1310.0,152924,4.867678,-250.85383817993343
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,routing,35,8,6,247641,1430.0,207641,5.164515,-156.64141440311732
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,routing,159,27,21,756392,4740.0,621392,19.757244,-146.8521449667934
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,routing,153,26,21,788110,4670.0,658110,26.119374,-154.34307641168138
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,routing,163,28,24,875076,4990.0,735076,28.019431,-176.66625565535753
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,routing,200,36,27,994657,6150.0,814657,31.952106,-191.014072968782
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,routing,188,33,27,971536,5640.0,806536,32.096995,-184.06073382317254
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,routing,199,34,29,1015607,6010.0,845607,34.839881,-185.88434656060082
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,routing,175,29,23,908797,5270.0,763797,40.520724,-186.3389889251225
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,routing,22,5,5,153010,860.0,128010,4.631853,-214.92611040217346
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,routing,41,9,7,258382,1530.0,213382,5.460785,-160.9471100922064
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,routing,125,21,17,647701,3870.0,542701,16.336396,-158.1973650116601
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,routing,159,27,24,861754,4980.0,726754,29.313852,-191.70765392648357
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,routing,182,31,22,866457,5410.0,711457,30.217478,-153.87928634843988
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,routing,186,32,24,890649,5600.0,730649,32.046628,-152.0086582536359
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,routing,168,29,24,752654,4940.0,607654,41.073641,-120.52434500823318
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,routing,182,33,27,947754,5760.0,782754,43.149414,-200.3946079752015
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,routing,192,33,26,1047853,6000.0,882853,43.674517,-213.44221594053334
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,routing,185,31,22,886051,5440.0,731051,52.771708,-169.4818703276784
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,routing,14,4,4,110704,670.0,90704,4.674709,-208.37627789074904
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,routing,20,6,5,126162,990.0,96162,4.83271,-206.86644127161725
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,routing,29,6,6,225196,1230.0,195196,5.597653,-157.95351714184258
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,routing,36,8,6,248675,1370.0,208675,5.873392,-166.6155611068821
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,routing,181,32,24,939548,5690.0,779548,29.793628,-179.88727628035556
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,routing,170,29,24,856225,5060.0,711225,35.551511,-181.45668152472618
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,routing,163,32,25,910803,5660.0,750803,39.331828,-182.5684857133993
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,routing,205,36,26,978879,6210.0,798879,39.363196,-174.75531404288284
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,routing,167,33,24,835604,5640.0,670604,39.515298,-142.0363863874012
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,routing,197,33,28,1069934,5940.0,904934,40.182896,-193.75955807051213
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,routing,23,5,5,155576,890.0,130576,5.673594,-117.8569428107321
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,routing,38,7,7,248448,1330.0,213448,6.841547,-184.0119801550104
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,routing,159,26,22,750371,4640.0,620371,27.076263,-149.29848866917172
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,routing,169,30,23,831935,5250.0,681935,29.192842,-139.27836978874555
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,routing,173,29,23,818407,5060.0,673407,31.630505,-145.7900111121122
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,routing,204,37,27,1016206,6370.0,831206,31.901927,-197.56346099224325
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,routing,203,35,25,999161,5990.0,824161,41.592793,-168.36298100811942
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,routing,175,29,22,863161,4910.0,718161,44.077725,-179.36001915994018
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,routing,178,30,24,797727,5250.0,647727,45.680632,-134.42357027620315
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,routing,202,33,27,1005569,6090.0,840569,63.915878,-178.08954117682848
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,routing,16,5,4,115305,920.0,90305,5.052484,-157.58997386234168
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,routing,25,7,5,158525,1180.0,123525,5.261505,-117.85886071600358
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,routing,48,10,8,304925,1750.0,254925,6.514308,-152.21257237386268
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,routing,54,10,8,313338,1840.0,263338,7.241376,-171.19439155270902
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,routing,174,30,23,849958,5370.0,699958,27.628848,-158.95589915454337
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,routing,168,31,25,869404,5380.0,714404,33.184565,-171.31399754089665
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,routing,210,37,27,1070343,6520.0,885343,45.320709,-181.93110968873717
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,routing,197,32,22,906099,5450.0,746099,51.014753,-164.35223274458662
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,routing,233,41,32,1176468,7280.0,971468,59.540582,-183.4295791444121
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,routing,209,37,27,1132050,6880.0,947050,70.967026,-229.04125913761283
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,routing,19,5,4,123507,860.0,98507,5.534196,-103.62212513395433
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,routing,40,7,6,252641,1390.0,217641,7.704542,-132.82953487729128
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,routing,149,26,24,657740,4220.0,527740,27.619102,-138.50343392148758
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,routing,197,35,25,991954,6200.0,816954,34.285416,-168.43157789341797
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,routing,210,36,26,1109128,6390.0,929128,37.257516,-179.39985086959152
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,routing,184,34,23,886177,5770.0,716177,40.028556,-84.13302304319821
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,routing,233,39,26,1073397,6780.0,878397,50.268685,-145.78045932269364
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,routing,225,43,29,1225486,7660.0,1010486,51.308418,-211.10891094135954
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,routing,209,34,28,1024928,6130.0,854928,57.327919,-118.80347719160419
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,routing,221,38,31,1173194,6740.0,983194,67.900366,-107.2400124358775
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,routing,43,9,7,288873,1650.0,243873,7.337494,-181.97587021455206
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,routing,51,10,9,319009,1840.0,269009,7.981915,-166.08030560838088
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,routing,170,30,23,826931,5070.0,676931,33.913766,-159.98641795596527
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,routing,204,35,30,1071923,6260.0,896923,39.68687,-182.5750446168487
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,routing,181,32,26,956949,5630.0,796949,43.969161,-172.40066950942494
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,routing,200,37,25,1046801,6550.0,861801,45.651148,-195.1661929575241
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,routing,212,36,27,1048130,6360.0,868130,62.666178,-159.06491143946099
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,routing,205,35,27,1021026,6170.0,846026,64.67699,-184.28165720013365
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,routing,181,29,22,830268,5060.0,685268,71.310099,-129.63364512863632
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,routing,16,5,5,132300,830.0,107300,4.989793,-217.45650869826034
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,routing,17,5,4,105224,800.0,80224,5.072977,-135.8595028354964
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,routing,41,7,7,257680,1420.0,222680,6.818191,-143.5262541110649
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,routing,170,30,25,884234,5250.0,734234,38.285029,-157.91071767125086
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,routing,196,34,24,928975,5860.0,758975,39.880582,-160.3169843889672
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,routing,188,33,27,934440,5760.0,769440,41.464267,-153.647519957872
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,routing,188,34,25,931830,5920.0,761830,50.293123,-156.74986843301656
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,routing,218,37,28,1078902,6490.0,893902,60.97908,-179.8018646507346
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,routing,235,42,34,1308584,7770.0,1098584,69.66395,-200.84880587818762
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,routing,213,37,25,1043894,6490.0,858894,71.138671,-165.21562390435008
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,routing,17,5,5,142664,860.0,117664,5.183169,-219.0731794596529
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,routing,51,9,6,284763,1560.0,239763,7.53476,-116.67338786380064
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,routing,167,30,23,822173,5280.0,672173,29.182883,-159.7186026162249
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,routing,216,38,31,1164264,6830.0,974264,41.05294,-199.22281390710776
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,routing,208,36,27,1080239,6480.0,900239,41.752575,-114.3475948774322
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,routing,213,36,31,1040373,6210.0,860373,47.923344,-149.48633832606725
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,routing,204,35,26,1038794,6260.0,863794,51.148055,-187.33272480845295
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,routing,190,31,22,850976,5320.0,695976,63.634272,-79.59369737080918
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,routing,217,35,25,1033783,6230.0,858783,68.886346,-93.34611356325279
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,routing,218,37,30,1112895,6640.0,927895,78.476071,-184.7494965880568
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,routing,15,4,4,115640,700.0,95640,4.981908,-181.61605338138958
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,routing,24,5,5,151102,920.0,126102,5.517247,-105.25979759559873
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,routing,44,7,5,247346,1390.0,212346,6.457896,-113.05482578922434
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,routing,47,8,7,240805,1400.0,200805,7.328672,-104.4636337391954
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,routing,176,31,26,923119,5440.0,768119,28.010785,-144.3387162092413
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,routing,194,31,23,917346,5440.0,762346,46.816975,-170.0427430939877
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,routing,171,29,25,902402,5120.0,757402,50.760894,-175.86521030701553
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,routing,218,34,24,1018110,6220.0,848110,62.807859,-154.5682309169467
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,routing,218,35,27,1014136,6320.0,839136,70.988142,-153.81637071241755
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,routing,213,37,28,1085346,6430.0,900346,73.402236,-176.21796193224765
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,routing,14,4,3,108379,670.0,88379,5.269536,-179.65165785059992
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,routing,47,9,9,320579,1830.0,275579,6.849957,-193.44689965765338
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,routing,168,28,22,808087,4780.0,668087,24.992607,-148.8075151485295
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,routing,191,31,28,924399,5590.0,769399,41.794937,-162.1679646509623
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,routing,193,31,23,981705,5680.0,826705,47.009964,-176.5303880475933
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,routing,197,32,26,942603,5600.0,782603,48.722823,-149.98355725522853
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,routing,167,27,23,835485,4890.0,700485,54.419992,-153.7855890938583
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,routing,221,35,27,1039509,6290.0,864509,59.24736,-160.63373942869177
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,routing,217,34,27,1031152,6190.0,861152,78.284478,-162.27019767832255
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,routing,218,36,26,1032104,6420.0,852104,79.629232,-164.73912229355892
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,routing,15,4,4,110081,700.0,90081,4.782107,-180.31830914183854
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,routing,11,3,3,109218,600.0,94218,4.904756,-140.615981141636
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,routing,43,8,7,271348,1460.0,231348,6.522374,-159.01129215467293
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,routing,40,7,5,226716,1270.0,191716,6.87734,-77.19662982820877
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,routing,141,25,20,773402,4540.0,648402,20.689106,-168.13643234547698
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,routing,196,33,24,856760,5670.0,691760,38.885594,-138.73493556252177
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,routing,188,31,22,877129,5350.0,722129,42.885442,-151.52527500258083
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,routing,167,27,21,826742,4740.0,691742,45.81256,-157.9739449255012
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,routing,215,37,23,964734,6220.0,779734,53.003734,-141.5524714000636
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,routing,202,33,25,975510,5910.0,810510,54.51566,-107.56768488335476
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,routing,23,5,5,145616,950.0,120616,5.101208,-173.5343289189443
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,routing,40,6,4,211150,1170.0,181150,7.332645,-86.88817687773273
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,routing,92,15,13,434094,2550.0,359094,13.509566,-128.6004676342342
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,routing,156,26,20,766847,4610.0,636847,25.965434,-142.28437285747233
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,routing,155,28,23,761178,4870.0,621178,33.546456,-122.1554841477616
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,routing,195,34,24,989822,6010.0,819822,34.899682,-176.11638027226064
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,routing,181,29,22,871624,5150.0,726624,37.350751,-174.9845412213066
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,routing,164,28,21,845962,5140.0,705962,37.437425,-162.13497768963808
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,routing,179,27,21,832297,4890.0,697297,49.525181,-147.7944635318356
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,routing,211,35,30,1029503,6260.0,854503,50.822322,-161.32900451581295
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,routing,19,5,5,138146,860.0,113146,5.213419,-163.98501844031261
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,routing,48,8,7,285609,1610.0,245609,6.790534,-147.07302092614862
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,routing,37,6,4,193712,1170.0,163712,6.82761,-114.30452146784525
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,routing,174,30,23,882091,5400.0,732091,35.4278,-155.8357599452417
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,routing,176,29,25,848862,5150.0,703862,39.503691,-152.66682739960888
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,routing,206,36,25,996818,6210.0,816818,39.669165,-157.33566363159946
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,routing,172,28,26,867192,5170.0,727192,45.626703,-149.1494307032388
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,routing,189,31,25,956179,5590.0,801179,53.434381,-177.12521918066284
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,routing,207,33,24,1002668,5790.0,837668,59.9004,-138.61968847796857
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,routing,205,35,26,1034508,6140.0,859508,70.068457,-178.627584590896
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,routing,20,6,6,172948,1140.0,142948,5.568136,-259.57420266954966
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,routing,25,5,5,145766,800.0,120766,5.743981,-146.7515319768426
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,routing,49,8,8,285993,1610.0,245993,7.17432,-150.7588710313807
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,routing,165,27,22,829372,4920.0,694372,34.509421,-97.3755354593051
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,routing,176,29,23,908645,5330.0,763645,38.751619,-190.1591549205822
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,routing,200,32,24,922320,5600.0,762320,39.803146,-155.1792828685259
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,routing,201,33,26,1032377,6000.0,867377,42.282342,-127.09918542520452
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,routing,200,34,28,945466,5770.0,775466,37.323782,-121.92474708353872
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,routing,165,28,23,856626,4990.0,716626,45.693543,-151.0391756927838
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,routing,176,32,25,905622,5570.0,745622,49.206392,-149.38920955234403
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,routing,202,34,29,1039601,6040.0,869601,57.113468,-180.85710503494502


==> data/comparison_1/comparison_anytime_240_routing_routing_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,diff_anytime_routing_routing
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,-229.07049561638934
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,-176.92569953486105
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,-97.94471235481899
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,-198.22990581860404
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,-116.7233730996167
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,-143.81357515241055
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,-196.4822510664006
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,-148.13467757276013
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,-157.14621985405833
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,-144.74265973693286
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,-158.42671372896854
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,-157.7695253875697
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,-174.13690165938533
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,-163.7751773974895
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,-139.2607660197419
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,-171.15332612222824
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,-96.68259348210555
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,-172.21345642088406
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,-166.7954424568181
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,-191.48756673028518
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,-151.9508398530893
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,-181.49577922161203
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,-190.9178961594774
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,-174.00053655735772
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,-182.80949951992318
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,-199.0601291198059
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,-133.9505045975324
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,-175.1709809560605
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,-83.78993042567517
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,-128.72068987016974
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,-147.17830351990767
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,-143.7152678579657
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,-181.05440915213867
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,-168.98625429553263
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,-141.15738021161948
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,-167.71937987908208
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,-167.17069643782273
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,-85.75311155900015
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,-143.80327578672538
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,-189.04358697505256
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,-184.8475107712436
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,-189.72268626795858
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,-165.00659940382914
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,-200.2307490780113
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,-126.80093248851468
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,-190.3095104404744
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,-200.8367414809004
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,-110.39967921088704
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,-163.19762782497196
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,-122.2340814832886
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,-128.61643239675374
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,-126.7141488279282
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,-159.69445128069214
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,-97.47790421976455
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,-203.40484163912805
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,-158.96129385344128
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,-161.70189603556202
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,-132.22848543904877
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,-180.98863994477543
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,-225.65815088801702
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,-182.59195633368665
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,-168.83528065136167
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,-179.50152054705487
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,-173.68825799063197
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,-166.1158297615771
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,-186.76500266682044
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,-172.1117660971382
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,-175.15379802122504
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,-172.6648820226993
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,-173.52369526094782
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,-135.20274359491629
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,-150.1568820171625
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,-162.7796817803964
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,-146.2173459013096
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,-146.38342458353804
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,-172.1033001459944
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,-177.43331734073314
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,-190.09021436256793
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,-180.73587024456177
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,-99.73783349122073
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,-199.59511077158135
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,-211.16182962336808
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,-103.53977459240618
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,-169.4166833710375
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,-102.11626630790745
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,-146.60754534156257
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,-183.9486055832143
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,-133.9681233272919
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,-157.6258976894666
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,-165.1096029331461
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,-165.77869360436293
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,-191.70662185567957
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,-184.39325871054857
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,-159.3078369905956
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,-180.87926802053113
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,-154.88207167993522
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,-113.03503187423932
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,-182.9532110298481
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,-159.17314170108313
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,-185.09917252276603
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,-184.4110776314453
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,-165.5820641642774
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,-91.8155640171347
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,-137.33969850424344
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,-151.04093232287627
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,-176.65397855368286
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,-121.58110931155083
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,-180.25059907659806
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,-106.78409038414581
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,-192.35447100486942
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,-159.15805163287536
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,-183.9143277538693
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,-136.64974004515688
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,-152.49747671032634
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,-137.97150499481413
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,-161.48213631939421
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,-156.79047053197502
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,-152.08552229057648
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,-195.21636900834125
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,-127.12431133164364
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,-194.32397815877582
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,-299.19617364104244
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,-200.00310903381592
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,-148.0302458198999
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,-149.56638306886336
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,-162.87355384037988
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,-189.53542227893567
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,-173.06595870965478
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,-183.0542348930756
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,-206.38988852804354
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,-102.93788158852854
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,-116.31704756160222
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,-162.1067821067821
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,-148.82599053476304
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,-165.57237386269645
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,-187.29963648952744
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,-142.02456535534048
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,-180.8458316949713
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,-177.86091857719552
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,-168.32046248759653
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,-150.69225455746763
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,-171.2536167623585
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,-152.83535071247425
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,-187.02073770469786
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,-182.06510640035944
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,-188.8262965328997
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,-156.8280534285797
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,-244.05266752895696
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,-193.76766058873997
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,-190.11354355634896
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,-221.0590824256943
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,-283.42616690584487
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,-137.5562708330947
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,-172.06205573007688
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,-175.93863431886575
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,-154.16276840102074
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,-195.71252942027272
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,-163.34274683634803
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,-190.1011303129903
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,-189.93413339703093
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,-201.3296011196641
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,-201.30684629912037
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,-147.11446851766956
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,-176.7714789602494
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,-146.27602533826348
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,-181.37703920406463
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,-161.82567750895873
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,-175.9922505611348
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,-182.02563522154944
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,-204.88476092191263
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,-187.92091297609542
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,-188.3013830694501
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,-140.93702976357469
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,-117.8435783922394
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,-244.0281435478165
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,-206.5676572763778
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,-151.7563244680029
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,-186.83098363195498
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,-175.11222134868504
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,-199.83024284703828


==> data/comparison_1/comparison_anytime_240_rt_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_rt_240,no_of_requests_rt_240,no_of_runs_rt_240,no_of_vehicles_rt_240,objective_rt_240,operational_cost_rt_240,total_travel_time_rt_240,computation_time_rt_240,diff_anytime_rt
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,rt,7,1,1,40470,220.0,35470,23.187677,-90.06246184191988
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,rt,9,1,1,40665,220.0,35665,23.484046,-50.78423374986095
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,rt,11,2,2,80700,440.0,70700,23.841618,-146.09660892900706
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,rt,12,2,2,58236,380.0,48236,24.05713,-74.41672407080176
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,rt,27,3,3,119931,660.0,104931,26.631368,-79.9117925023627
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,rt,27,3,3,121734,660.0,106734,26.74664,-47.24580883953843
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,rt,28,4,4,157245,850.0,137245,27.007679,-100.52156392664949
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,rt,36,3,3,121810,660.0,106810,28.393691,-48.40942042228639
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,rt,79,6,5,210136,1260.0,180136,37.95154,-65.19476435674699
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,rt,118,7,7,282953,1540.0,247953,46.794515,-22.21799883376887
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,rt,127,9,9,363978,1980.0,318978,49.263486,-37.810423489767714
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,rt,137,9,9,365045,1980.0,320045,51.783629,-41.2199122610196
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,rt,149,10,10,405241,2200.0,355241,54.976555,-38.62497391637504
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,rt,154,10,9,403651,2200.0,353651,56.425369,-34.37877642875928
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,rt,155,10,10,404448,2200.0,354448,56.711452,-25.005177023288876
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,rt,156,9,9,364637,1980.0,319637,56.88886,-31.375629159115558
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,rt,159,9,9,365318,1980.0,320318,58.100788,-31.6537169710686
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,rt,160,9,9,365042,1980.0,320042,58.15163,-34.48498178214466
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,rt,165,11,11,446072,2420.0,391072,59.275516,-40.30333339623947
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,rt,165,9,9,364399,1980.0,319399,59.647823,-19.407743829709148
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,rt,174,11,10,413686,2360.0,358686,62.238161,-31.142375288478608
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,rt,175,11,11,433721,2360.0,378721,62.311828,-31.15637001421271
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,rt,179,11,11,446467,2420.0,391467,62.853533,-33.665150784835596
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,rt,180,10,10,405658,2200.0,355658,63.744919,-25.65840421775198
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,rt,182,11,11,429371,2360.0,374371,64.003064,-28.868646547713734
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,rt,186,11,11,445309,2420.0,390309,65.243048,-28.734020594714295
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,rt,193,11,11,446818,2420.0,391818,67.033823,-23.938809758262487
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,rt,20,2,2,80841,440.0,70841,20.417257,-96.63123586213607
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,rt,22,3,3,112433,600.0,97433,20.647526,-131.41028279751367
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,rt,29,4,4,156159,850.0,136159,21.623932,-78.8742396994307
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,rt,28,3,3,112809,600.0,97809,21.68328,-105.15576408969393
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,rt,35,4,3,129492,820.0,109492,22.823392,-34.198335630563875
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,rt,36,4,4,160833,880.0,140833,22.928672,-72.4362341992688
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,rt,41,5,5,201993,1100.0,176993,23.567982,-103.99830332165183
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,rt,125,8,8,323745,1760.0,283745,39.771843,-29.0566263379243
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,rt,150,10,9,404421,2200.0,354421,45.916761,-30.516909194767976
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,rt,156,10,9,396586,2140.0,346586,46.887855,-29.42773689277614
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,rt,158,9,9,365371,1980.0,320371,47.918999,-23.679747611004107
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,rt,162,10,10,405176,2200.0,355176,48.871316,-25.702230633202
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,rt,162,10,10,405376,2200.0,355376,49.09391,-28.16470803969737
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,rt,167,11,11,445215,2420.0,390215,49.820062,-28.958489626027188
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,rt,167,11,11,412347,2360.0,357347,50.461229,-20.815875676087455
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,rt,174,10,10,406631,2200.0,356631,52.946674,-28.119161271011546
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,rt,180,12,12,487577,2640.0,427577,53.809252,-45.24707466456948
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,rt,182,11,11,445813,2420.0,390813,54.266753,-30.627008939690057
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,rt,182,11,11,427416,2360.0,372416,55.172641,-35.47129504315331
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,rt,185,11,11,446285,2420.0,391285,55.362923,-26.276102088167054
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,rt,185,11,11,424286,2360.0,369286,55.385646,-29.041539182111812
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,rt,188,11,10,446358,2420.0,391358,56.009034,-30.507547870427494
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,rt,192,12,12,486397,2640.0,426397,56.813423,-45.494982127099505
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,rt,196,11,11,446911,2420.0,391911,57.366234,-22.703248851658746
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,rt,198,11,11,445915,2420.0,390915,58.646574,-25.5211104261494
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,rt,200,11,11,446502,2420.0,391502,59.813108,-30.636355656982357
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,rt,204,12,11,483496,2640.0,423496,60.006815,-35.70941384836909
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,rt,16,2,2,81295,440.0,71295,19.106288,-81.6120456627125
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,rt,23,2,2,81232,440.0,71232,20.121115,-13.751190276144065
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,rt,25,3,3,100466,600.0,85466,20.611954,-38.06912664055521
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,rt,40,4,4,162267,880.0,142267,22.105022,-49.54243426812523
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,rt,38,3,3,121349,660.0,106349,22.189801,-38.71944946157891
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,rt,48,6,5,209733,1260.0,179733,23.37456,-73.47642679900744
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,rt,54,4,4,162551,880.0,142551,24.225223,-40.68807339449541
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,rt,148,9,9,363357,1980.0,318357,40.495208,-31.757065465700673
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,rt,158,10,9,404423,2200.0,354423,41.750969,-34.3629253836468
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,rt,167,11,10,409918,2360.0,354918,43.116954,-27.922681795769595
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,rt,168,11,11,445475,2420.0,390475,43.297924,-28.126033622388082
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,rt,172,11,10,446098,2420.0,391098,44.109341,-33.97543322221221
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,rt,169,10,10,406042,2200.0,356042,44.28527,-33.47336725704443
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,rt,172,11,11,446437,2420.0,391437,44.364307,-36.01553812171529
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,rt,174,11,11,432684,2360.0,377684,45.288768,-40.0371547488818
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,rt,177,10,10,404405,2200.0,354405,46.349486,-18.84023473888678
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,rt,196,12,11,453933,2580.0,393933,49.693297,-22.838308477906136
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,rt,197,12,10,454887,2580.0,394887,50.360172,-32.71220263623155
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,rt,201,12,12,487275,2640.0,427275,51.2734,-34.755627089676686
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,rt,203,12,11,451880,2580.0,391880,51.943977,-32.318621178358406
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,rt,209,13,12,494407,2800.0,429407,51.977707,-24.545807218717883
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,rt,202,12,12,476414,2580.0,416414,52.246376,-27.959239035553036
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,rt,208,12,12,487513,2640.0,427513,52.253816,-41.70035896467032
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,rt,210,12,12,486539,2640.0,426539,53.87112,-28.155628781473315
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,rt,224,14,14,566745,3080.0,496745,56.001122,-43.87713913619643
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,rt,232,13,13,528238,2860.0,463238,57.631354,-27.26081289766143
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,rt,232,13,13,527274,2860.0,462274,57.641271,-20.73226020653493
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,rt,16,2,2,80684,440.0,70684,18.638499,-93.60287942411517
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,rt,17,3,3,113135,600.0,98135,18.753058,-153.0305063517624
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,rt,17,2,2,71240,380.0,61240,18.8524,-59.68439692466321
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,rt,41,4,4,161673,880.0,141673,21.783153,-52.79268891997127
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,rt,43,4,4,162154,880.0,142154,22.010664,-58.28241219764559
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,rt,51,4,4,161828,880.0,141828,23.000695,-23.13334601483736
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,rt,51,4,4,162365,880.0,142365,23.191427,-35.42605011176726
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,rt,167,10,10,404326,2200.0,354326,42.435251,-27.723707445279455
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,rt,169,11,11,445373,2420.0,390373,42.628596,-29.90505913751112
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,rt,170,11,10,432210,2360.0,377210,43.547686,-35.886464172642874
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,rt,181,12,12,485228,2640.0,425228,45.696859,-34.203262510993966
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,rt,180,11,11,445727,2420.0,390727,45.745364,-26.878583099441506
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,rt,187,12,12,486276,2640.0,426276,46.225978,-31.996384374635248
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,rt,187,12,12,485517,2640.0,425517,46.720744,-33.775931094719965
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,rt,200,13,13,526686,2860.0,461686,49.185301,-48.509508019219055
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,rt,195,12,12,468905,2580.0,408905,49.222677,-31.396362189411622
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,rt,205,12,11,486601,2640.0,426601,50.411453,-35.48307161153803
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,rt,203,12,12,486680,2640.0,426680,50.715815,-34.61676762647637
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,rt,204,12,12,471117,2580.0,411117,50.795471,-24.193535631529414
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,rt,212,13,13,526172,2860.0,461172,51.624401,-26.17852021313842
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,rt,215,13,13,528007,2860.0,463007,52.781465,-35.700958118304996
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,rt,212,13,12,495280,2800.0,430280,53.122548,-25.832693939563317
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,rt,217,13,12,526694,2860.0,461694,53.182268,-36.59253880366706
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,rt,217,13,13,527031,2860.0,462031,53.808601,-34.848132066637156
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,rt,234,14,14,567800,3080.0,497800,57.427326,-30.539538904369095
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,rt,212,12,12,486626,2640.0,426626,72.050932,-20.278707406656746
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,rt,15,2,2,46621,380.0,36621,19.339584,-18.71912401324166
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,rt,14,2,2,81032,440.0,71032,19.378972,-109.08785963101535
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,rt,15,2,2,81311,440.0,71311,19.588615,-98.01524486764241
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,rt,24,3,2,87104,600.0,72104,20.674626,-18.32371120016301
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,rt,43,4,4,161565,880.0,141565,22.632752,-54.21952406861201
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,rt,44,5,5,202868,1100.0,177868,23.241906,-74.74309832464792
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,rt,47,4,4,162475,880.0,142475,23.383481,-48.72398074071362
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,rt,47,6,6,242453,1320.0,212453,23.54856,-105.86292390510638
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,rt,141,10,10,403141,2200.0,353141,38.184227,-39.76792078658697
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,rt,167,11,10,437239,2360.0,382239,42.37046,-36.43466729074031
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,rt,166,11,9,410127,2360.0,355127,43.119438,-24.579522431039248
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,rt,175,11,11,443231,2420.0,388231,44.124247,-17.318020238060576
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,rt,167,10,10,405501,2200.0,355501,44.126351,-24.852517365387456
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,rt,170,10,9,403807,2200.0,353807,44.241762,-23.44421109266715
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,rt,188,11,10,446770,2420.0,391770,47.894453,-28.115644463816658
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,rt,192,12,12,486629,2640.0,426629,47.9844,-37.07550252388678
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,rt,190,12,12,484268,2640.0,424268,48.925656,-37.34280965859137
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,rt,195,12,12,485731,2640.0,425731,49.539422,-28.81856226761363
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,rt,193,12,12,475103,2580.0,415103,49.722562,-39.85793514353673
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,rt,196,12,12,479353,2580.0,419353,49.766263,-33.57102055033089
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,rt,215,13,13,528342,2860.0,463342,53.142103,-34.382089916675994
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,rt,215,13,13,523654,2830.0,458654,53.210243,-31.113776293287998
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,rt,212,12,12,487378,2640.0,427378,53.271498,-24.036535676747317
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,rt,218,13,13,527451,2860.0,462451,53.607637,-35.29345375355579
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,rt,217,13,13,528274,2860.0,463274,54.357933,-32.08963434149464
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,rt,217,13,13,527876,2860.0,462876,54.796687,-32.11597902666717
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,rt,220,13,13,528042,2860.0,463042,55.729933,-32.39477583686651
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,rt,19,2,2,80856,440.0,70856,19.975673,-54.50879975540311
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,rt,20,2,2,80793,440.0,70793,20.187508,-67.97579940953885
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,rt,25,3,2,87236,600.0,72236,20.773788,-47.67241087449639
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,rt,23,3,3,119533,660.0,104533,20.794264,-124.5383676152907
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,rt,37,3,3,121997,660.0,106997,22.565181,-34.96587049595646
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,rt,40,3,3,121670,660.0,106670,23.385423,-7.689720486449169
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,rt,48,4,4,161662,880.0,141662,24.514691,-39.84965007742415
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,rt,49,4,4,161445,880.0,141445,24.564558,-41.55509377383802
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,rt,155,10,10,404571,2200.0,354571,46.20125,-18.077067883128596
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,rt,156,11,11,444616,2420.0,389616,46.528788,-40.475882050002056
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,rt,162,10,10,405393,2200.0,355393,47.964563,-25.61756321269212
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,rt,165,11,11,445679,2420.0,390679,48.575554,-30.60879401697379
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,rt,172,11,11,445270,2420.0,390270,50.352292,-27.92872513726042
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,rt,174,11,11,437870,2360.0,382870,50.60863,-30.333580385818593
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,rt,174,12,12,486174,2640.0,426174,50.804712,-41.00664756314025
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,rt,176,13,12,524862,2860.0,459862,51.709003,-44.53593144166373
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,rt,176,11,10,413030,2360.0,358030,51.957161,-31.893573130153214
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,rt,179,12,11,468760,2580.0,408760,52.56521,-39.56091722688325
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,rt,181,11,10,412761,2360.0,357761,53.703485,-30.220019433893214
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,rt,187,12,12,477784,2580.0,417784,54.58838,-38.474067848189314
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,rt,195,11,11,446757,2420.0,391757,57.896771,-24.62536264226735
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,rt,200,12,12,486486,2640.0,426486,58.476853,-34.59661354581673
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,rt,202,13,13,525222,2860.0,460222,58.728533,-41.89321712913309
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,rt,203,12,11,473764,2580.0,413764,59.057212,-27.600481568166945
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,rt,207,13,12,526933,2860.0,461933,59.445708,-25.402015730791657
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,rt,206,12,12,486362,2640.0,426362,59.503359,-25.557812996145714
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,rt,211,12,12,487047,2640.0,427047,62.140715,-23.631992973709796
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,rt,36,4,3,135442,850.0,115442,319.96434,-33.79498375003704
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,rt,159,9,8,385954,2460.0,340954,359.760559,0.31613366461937403
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,rt,17,1,1,44722,280.0,39722,305.437612,-0.4921016560681302
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,rt,180,9,9,411706,2670.0,366706,360.629582,-1.564269238834137
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,rt,14,2,2,60074,440.0,50074,304.816502,-67.34170868269311
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,rt,19,2,2,68560,410.0,58560,305.548888,-13.03272607369549
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,rt,221,11,10,465044,2960.0,410044,387.314014,17.851843477523566
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,rt,209,10,10,513916,3160.0,463916,377.38827,-9.711714173483852
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,rt,184,11,10,510570,3320.0,455570,353.093654,-6.088058678080911
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,rt,208,11,11,536286,3470.0,481286,394.491235,-6.413131044554593
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,rt,217,12,11,525801,3390.0,465801,397.682394,1.6606194359242912
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,rt,190,10,9,455744,2920.0,405744,367.003854,3.8177927290992204
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,rt,11,1,1,44987,280.0,39987,304.748734,0.8900442819061047
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,rt,202,11,10,475225,3020.0,420225,378.101646,-1.1177261624096755
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,rt,92,4,4,217206,1390.0,197206,327.53047,-14.383965622564405
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,rt,40,3,3,157331,960.0,142331,308.937222,-22.96672033514139
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,rt,165,9,9,414252,2700.0,369252,354.252067,1.4155164207520228
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,rt,201,10,10,510775,3160.0,460775,359.695892,-12.35874727503503
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,rt,200,9,9,415157,2670.0,370157,364.281152,2.552167687721522


==> data/comparison_1/comparison_anytime_240_rt_sa_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_rt_sa_240,no_of_requests_rt_sa_240,no_of_runs_rt_sa_240,no_of_vehicles_rt_sa_240,objective_rt_sa_240,operational_cost_rt_sa_240,total_travel_time_rt_sa_240,computation_time_rt_sa_240,diff_anytime_rt_sa
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,rt,9,1,1,40665,220.0,35665,1259.702141,-50.78423374986095
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,rt,17,2,2,81161,440.0,71161,1281.623599,-82.37197492303889
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,rt,35,4,3,119006,760.0,99006,1355.992526,-23.33122609930254
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,rt,36,3,3,98330,510.0,83330,1372.945079,-19.802137017678522
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,rt,79,5,4,155033,830.0,130033,1474.553165,-21.87649856530797
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,rt,137,9,8,327730,1770.0,282730,1550.437065,-26.784374105395095
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,rt,160,9,8,339040,1860.0,294040,1586.307726,-24.9055950367857
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,rt,149,10,9,370542,2050.0,320542,1607.980861,-26.75512863930708
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,rt,159,10,9,357279,1900.0,307279,1608.851621,7.722287939913941
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,rt,162,10,9,362785,1930.0,312785,1611.778387,-14.699029064822806
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,rt,186,11,10,402284,2180.0,347284,1619.183014,-16.295957954867394
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,rt,174,10,10,367277,2050.0,317277,1620.243203,-16.430283279653064
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,rt,175,11,9,376684,2120.0,321684,1643.638741,-13.908494360276997
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,rt,182,11,10,390154,2090.0,335154,1650.353845,-14.318447523638463
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,rt,192,11,10,393660,2090.0,338660,1656.179059,-17.75474491856239
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,rt,188,11,10,410950,2300.0,355950,1661.303331,-20.154846104141022
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,rt,12,2,2,58236,380.0,48236,1205.397431,-74.41672407080176
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,rt,28,3,3,95273,570.0,80273,1353.409249,-73.26458981213742
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,rt,28,3,2,94642,570.0,79642,1310.281375,-20.689127496238108
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,rt,180,10,9,382995,2140.0,332995,1754.347188,-18.638213774603038
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,rt,27,3,3,113431,630.0,98431,1432.004316,-70.16096368191296
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,rt,174,10,9,371701,2050.0,321701,1762.641728,-17.11360020164784
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,rt,41,4,3,121747,700.0,101747,1461.798892,-22.955654079602493
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,rt,156,9,8,317303,1740.0,272303,1623.69063,-14.321589029842949
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,rt,127,9,9,307908,1620.0,262908,1574.630696,-16.581034776517804
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,rt,125,8,7,305868,1670.0,265868,1568.924773,-21.930198720376314
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,rt,154,10,9,357899,1960.0,307899,1654.415038,-19.147554954840988
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,rt,179,11,10,392906,2090.0,337906,1667.469237,-17.629835428523528
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,rt,156,10,8,353809,2020.0,303809,1634.857358,-15.467258456668244
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,rt,155,10,9,354177,1930.0,304177,1677.209493,-9.467616560293004
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,rt,180,11,9,380028,2090.0,325028,1705.684626,6.250416291490385
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,rt,185,11,9,382304,2150.0,327304,1707.01652,-16.273213340713752
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,rt,7,1,1,40470,220.0,35470,1448.030657,-90.06246184191988
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,rt,11,2,2,80700,440.0,70700,1763.155356,-146.09660892900706
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,rt,22,3,3,92897,510.0,77897,2254.720959,-91.20116906104639
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,rt,159,9,8,317408,1710.0,272408,2943.10111,-14.387856597137132
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,rt,27,3,3,114817,630.0,99817,2369.371516,-38.87921232793865
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,rt,118,7,7,257841,1450.0,222841,2793.334138,-11.3711854523465
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,rt,36,4,3,113587,670.0,93587,2512.710208,-12.205747251336053
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,rt,198,11,10,415478,2330.0,360478,3162.167307,-16.95336536702219
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,rt,150,10,9,362743,1990.0,312743,3101.417831,-17.06636201393528
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,rt,165,9,9,339048,1860.0,294048,3618.317493,-11.10062522118674
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,rt,158,9,8,347269,1920.0,302269,3630.901506,-17.552138164019
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,rt,165,11,10,387320,2120.0,332320,3861.773695,-21.824026370252945
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,rt,182,11,10,378358,2090.0,323358,4000.90699,-13.557933280309738
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,rt,185,11,10,381497,2030.0,326497,4055.648768,-7.944372135136665
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,rt,20,2,2,80841,440.0,70841,2682.147438,-96.63123586213607
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,rt,193,11,10,409142,2270.0,354142,4271.550549,-13.48820437429788
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,rt,200,11,11,415803,2270.0,360803,4355.136685,-21.65452470815413
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,rt,29,3,3,95373,570.0,80373,2691.80493,-9.246171292425059
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,rt,25,3,3,97567,600.0,82567,2996.03239,-34.08506837078266
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,rt,167,10,9,378707,2110.0,328707,4917.833457,-10.959502141798174
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,rt,158,10,9,346438,1810.0,296438,4717.661091,-15.098357769117554
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,rt,196,11,11,423594,2300.0,368594,4888.515164,-16.301366478044923
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,rt,48,6,3,143339,990.0,113339,3457.995422,-18.559966914805624
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,rt,168,11,9,390291,2060.0,335291,4995.656304,-12.254195608093532
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,rt,14,2,2,72869,380.0,62869,2781.290175,-102.9833700103067
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,rt,203,11,11,419268,2300.0,364268,5203.144304,-22.769238878038355
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,rt,202,12,11,419772,2250.0,359772,5333.425918,-12.745859039474427
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,rt,196,12,11,434333,2520.0,374333,5429.772875,-17.5343740951515
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,rt,180,11,10,409522,2270.0,354522,5305.73989,-16.572635510187816
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,rt,232,13,12,480637,2620.0,415637,6046.136256,-15.79298598111703
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,rt,180,12,9,383921,2070.0,323921,5594.984298,-14.368401611019756
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,rt,224,14,12,482748,2630.0,412748,6008.063403,-22.553178526004736
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,rt,204,12,12,432879,2340.0,372879,5629.929927,-14.11342301517632
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,rt,16,2,2,81295,440.0,71295,2907.226896,-81.6120456627125
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,rt,220,13,12,454177,2530.0,389177,6045.365665,19.771455421618644
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,rt,38,3,3,108713,600.0,93713,3219.125048,-24.274674775372095
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,rt,182,11,10,384137,2060.0,329137,5321.872412,-21.75383435339759
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,rt,210,12,12,428529,2340.0,368529,5395.298044,-12.87564500707236
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,rt,167,11,9,380240,2060.0,325240,4985.478051,-10.138194120594719
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,rt,174,11,9,369784,2120.0,314784,5013.7363,-19.679718297095587
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,rt,40,4,3,135007,760.0,115007,2667.660199,-24.420094185735746
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,rt,172,12,10,430565,2370.0,370565,4882.291547,-29.31044838874373
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,rt,197,11,10,418775,2300.0,363775,5193.030747,-22.176612343258586
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,rt,169,10,10,345771,1870.0,295771,5267.339115,-13.661196796970534
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,rt,23,2,2,81232,440.0,71232,2511.603353,-13.751190276144065
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,rt,36,4,3,113402,640.0,93402,2523.410923,-21.5833431613256
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,rt,209,12,11,434460,2340.0,374460,4718.345623,-9.444589992140424
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,rt,172,11,9,377959,2030.0,322959,4545.326317,-15.152410693883768
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,rt,162,10,10,367010,1990.0,317010,4741.887246,-13.861570440232061
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,rt,183,12,12,433567,2430.0,373567,4566.05288,9.911899765204563
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,rt,200,13,11,447861,2410.0,382861,5048.817015,-26.28324423089937
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,rt,170,11,10,378922,2120.0,323922,4661.345381,-19.13276133644798
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,rt,232,13,12,479837,2650.0,414837,4915.523591,-9.8704004762668
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,rt,19,3,2,74774,480.0,59774,2509.090526,-23.277553375649163
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,rt,167,10,9,386716,2140.0,336716,4314.134922,-20.682057907515244
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,rt,54,5,4,185010,1040.0,160010,3000.377871,-60.126363164272114
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,rt,17,2,2,71240,380.0,61240,2424.157035,-59.68439692466321
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,rt,177,10,10,388533,2170.0,338533,4522.357294,-14.176018901358535
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,rt,204,12,11,432727,2340.0,372727,4662.049099,-21.459386481714866
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,rt,41,4,3,120879,730.0,100879,2355.950745,-14.239405738479567
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,rt,43,4,3,125699,670.0,105699,2304.479727,-22.697811529976768
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,rt,181,12,10,430860,2400.0,370860,3985.677533,-19.166284067462843
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,rt,201,12,12,426581,2370.0,366581,4432.100368,-17.97073553853855
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,rt,148,9,9,322172,1770.0,277172,3940.945965,-16.82295179455939
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,rt,208,12,11,438764,2400.0,378764,4429.54186,-27.530991585403072
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,rt,15,2,2,81311,440.0,71311,2138.090544,-98.01524486764241
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,rt,234,14,13,487148,2630.0,417148,5023.302621,-11.997314720298691
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,rt,208,12,11,452090,2520.0,392090,4144.582587,3.487011767116971
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,rt,212,12,11,436001,2430.0,376001,4264.163791,-7.765792842983623
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,rt,16,2,2,80684,440.0,70684,2117.245852,-93.60287942411517
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,rt,169,11,9,385390,2060.0,330390,4185.514581,-12.409397832839913
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,rt,44,5,3,151208,890.0,126208,2333.700054,-30.245057926697964
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,rt,203,12,11,429359,2310.0,369359,4168.665744,-18.761651868447984
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,rt,189,12,10,425036,2280.0,365036,3664.487755,10.29854337172934
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,rt,212,12,11,452742,2490.0,392742,3645.701852,-15.025330155842704
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,rt,217,13,12,480154,2680.0,415154,3968.021621,-22.854006698513174
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,rt,212,12,12,457775,2520.0,397775,3163.400756,-16.502642957669412
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,rt,166,11,9,367932,2120.0,312932,2837.817884,-11.762436628403233
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,rt,15,2,2,46621,380.0,36621,1326.017807,-18.71912401324166
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,rt,205,13,12,455206,2500.0,390206,3342.377665,-26.741842075955006
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,rt,192,12,11,423681,2310.0,363681,2692.890177,-19.344071119524067
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,rt,24,3,2,76595,540.0,61595,1562.073208,-4.048088025538274
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,rt,51,4,4,144030,760.0,124030,1686.328772,-9.591021495149326
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,rt,187,12,10,435788,2400.0,375788,2345.209637,-18.291752736827533
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,rt,195,12,11,439241,2430.0,379241,2391.695172,-16.489155744617655
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,rt,220,13,13,463650,2560.0,398650,2872.376224,-16.249915379388675
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,rt,217,13,12,453699,2440.0,388699,2862.142514,-13.551075571573376
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,rt,195,12,10,392423,2190.0,332423,2632.550342,-9.96460826703805
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,rt,215,13,12,457025,2470.0,392025,2857.644148,-17.458159425951436
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,rt,51,4,4,140323,730.0,120323,1812.784743,-17.041170386681348
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,rt,47,4,3,129226,760.0,109226,1706.058578,-18.288999139556598
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,rt,216,12,11,472998,2580.0,412998,2955.677062,11.536245978903269
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,rt,187,12,11,429977,2340.0,369977,2897.922165,-18.472831073503926
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,rt,167,10,10,378321,2080.0,328321,2899.735812,-19.50891291780783
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,rt,17,3,2,76157,480.0,61157,1568.803486,-70.3278761853641
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,rt,175,10,9,389553,2110.0,339553,3053.489393,-3.1100864736383778
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,rt,218,13,11,471698,2560.0,406698,3536.906116,-20.992569070197533
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,rt,215,13,12,459455,2590.0,394455,3491.329732,-15.039472794693895
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,rt,40,3,2,101653,570.0,86653,1675.299093,20.550075813233708
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,rt,14,2,2,81032,440.0,71032,1577.424906,-109.08785963101535
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,rt,188,11,10,422499,2330.0,367499,2997.513942,-21.155699062869203
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,rt,217,13,12,461874,2380.0,396874,3403.139664,-15.486977916466635
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,rt,167,10,9,378182,2110.0,328182,2948.362866,-16.44108084142076
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,rt,47,5,3,154119,890.0,129119,2069.262749,-30.859952111671507
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,rt,170,10,9,372131,2050.0,322131,3006.607325,-13.760825637310198
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,rt,217,13,12,480797,2620.0,415797,3499.008712,-24.689635498385613
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,rt,196,12,10,412812,2250.0,352812,3254.093631,-15.0294670846395
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,rt,212,13,12,485110,2650.0,420110,3459.778517,-16.331659496506045
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,rt,155,10,9,365389,1990.0,315389,3094.800047,-6.641508552883114
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,rt,11,2,2,70793,380.0,60793,1789.873745,-55.96263576479919
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,rt,207,12,11,438181,2370.0,378181,3325.836913,13.053459955631928
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,rt,181,10,10,375009,2050.0,325009,3294.722486,-18.309819163837815
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,rt,193,12,11,411367,2340.0,351367,3236.193974,-21.095718625627015
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,rt,43,4,3,125744,700.0,105744,1957.157522,-20.02710880749883
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,rt,19,2,2,80856,440.0,70856,1673.065317,-54.50879975540311
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,rt,37,3,3,108229,600.0,93229,1911.320861,-19.734265579537787
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,rt,167,11,9,393692,2150.0,338692,3213.702008,-22.846399875185273
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,rt,190,12,10,423327,2280.0,363327,3422.972571,-20.059387744683747
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,rt,174,12,10,407535,2310.0,347535,3356.580809,-18.19871921296565
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,rt,211,12,12,442291,2430.0,382291,3724.14906,-12.271131542407774
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,rt,40,3,3,117145,660.0,102145,1812.996531,-3.684657733090227
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,rt,206,12,11,456829,2520.0,396829,3380.496436,-17.93365878340876
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,rt,141,10,8,337190,1780.0,287190,3110.96162,-16.902883135253575
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,rt,92,6,5,193268,1110.0,163268,2404.255994,-1.777852674151623
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,rt,25,3,2,87236,600.0,72236,1532.086751,-47.67241087449639
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,rt,215,13,12,476131,2590.0,411131,3715.774821,-21.10238984240673
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,rt,165,11,10,394053,2120.0,339053,2964.771989,-15.479497819665212
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,rt,179,11,10,405007,2240.0,350007,3202.534231,-20.580144217314412
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,rt,176,11,10,386963,2300.0,331963,3030.640561,-23.569553638146086
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,rt,23,3,3,93012,600.0,78012,1341.177734,-74.71963933502396
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,rt,201,12,11,438878,2400.0,378878,3142.708908,3.456938404242916
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,rt,207,13,11,462481,2530.0,397481,3382.896193,-10.063422934589893
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,rt,49,4,3,151838,850.0,131838,1300.250622,-33.13166916554874
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,rt,162,10,9,376531,2080.0,326531,2664.126018,-16.674206742687158
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,rt,203,12,11,447734,2460.0,387734,2708.420297,-20.589732471107258
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,rt,172,11,10,399068,2180.0,344068,2509.227109,-14.654615139300295
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,rt,202,12,11,447529,2370.0,387529,2673.375731,4.775390874349961
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,rt,200,12,11,437757,2400.0,377757,2660.644517,-21.114707835325365
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,rt,20,2,2,80793,440.0,70793,925.395479,-67.97579940953885
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,rt,156,11,9,380822,2030.0,325822,2365.91687,-20.32024568177007
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,rt,202,13,11,441658,2440.0,376658,2850.623288,-19.317687550823578
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,rt,48,4,4,155201,850.0,135201,1023.674034,-34.2604046817824
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,rt,165,10,10,384118,2140.0,334118,2334.084306,8.586863398381723
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,rt,174,11,10,402759,2210.0,347759,2377.87515,-19.88266495218195
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,rt,187,12,11,409414,2190.0,349414,2159.724937,-18.658686799889868
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,rt,195,11,11,398045,2210.0,343045,2281.329959,-11.036877929033698
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,rt,176,13,11,436162,2260.0,371162,2022.005814,-20.10982111385266
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,rt,200,13,12,457083,2500.0,392083,2254.475375,-7.288923315259488


==> data/comparison_1/comparison_anytime_240_sim_anneal.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,diff_anytime_sim_anneal
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,sim_anneal,7,1,1,29424,160.0,24424,429.885513,-38.186258394777624
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,sim_anneal,9,1,1,38237,220.0,33237,437.204037,-41.78130446067707
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,sim_anneal,11,2,2,54212,350.0,44212,444.261153,-65.32080995364723
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,sim_anneal,12,3,2,65536,540.0,50536,452.250236,-96.28021204588337
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,sim_anneal,27,4,3,123706,700.0,103706,496.575635,-85.57477385577774
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,sim_anneal,28,4,3,96162,670.0,76162,497.607662,-22.62745798158586
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,sim_anneal,27,4,3,118576,640.0,98576,499.908283,-43.42598640443187
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,sim_anneal,36,4,4,141112,790.0,121112,515.665453,-71.92636183096361
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,-53.0820329389568
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,-23.584648942833077
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,-6.633474054862465
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,-33.1117936973392
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,-14.464200703768189
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,-15.050508160326208
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,-20.191297564903408
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,-13.536911403359657
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,-11.040003670061473
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,-28.59337525834724
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,-28.814273976157185
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,-20.417001437563275
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,-24.08046439877829
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,-16.117589921194284
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,-15.36259541984733
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,-18.971742425379293
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,-11.638628073727862
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,-16.110254316731684
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,-21.24310293725806
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,sim_anneal,159,10,9,352298,1870.0,302298,929.183714,9.008776325101117
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,sim_anneal,20,2,2,62002,380.0,52002,428.794099,-50.80874662515506
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,sim_anneal,28,3,2,81683,540.0,66683,440.512155,-48.54965719169986
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,sim_anneal,22,3,2,81599,570.0,66599,452.708712,-67.94755690939778
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,sim_anneal,29,4,3,110204,730.0,90204,469.221749,-26.234521941329422
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,sim_anneal,35,4,3,117587,640.0,97587,511.958797,-21.860653104370265
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,sim_anneal,36,5,4,141045,860.0,116045,542.901933,-51.22063663946993
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,sim_anneal,41,5,4,127615,860.0,102615,596.196618,-28.881909167112717
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,-20.87899384106356
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,sim_anneal,14,2,2,58568,380.0,48568,413.158141,-63.14660575503496
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,-8.27790525429144
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,-13.847287167278441
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,-13.019597604555912
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,-21.235067717836145
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,-16.374453639362876
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,-10.597945514529654
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,-12.440666397791084
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,-4.447965593345028
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,-28.65582894615899
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,-21.700675697406854
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,-14.15868306284407
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,-13.711919879749303
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,-15.298129432405052
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,-20.39177933348534
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,-15.024024449800715
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,-27.999562041131636
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,-17.9064930544835
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,-22.47438716142445
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,-24.464144650223822
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,sim_anneal,16,2,2,71202,380.0,61202,446.367993,-59.06440587092018
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,sim_anneal,25,3,2,84816,570.0,69816,447.9919,-16.561533704390847
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,sim_anneal,23,3,2,70561,540.0,55561,454.569984,1.1916764689407942
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,sim_anneal,40,4,3,140835,790.0,120835,522.344,-29.791077237832805
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,sim_anneal,38,4,3,109458,640.0,89458,537.617534,-25.126317474107775
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,-41.59252207027869
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,-13.715467328370554
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,sim_anneal,19,3,2,72617,510.0,57617,408.200529,-19.72137498969582
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,-8.060457022879906
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,-13.554674595308887
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,-14.981796024068855
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,-26.319025950067644
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,-18.97984338506211
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,-20.123396358950107
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,-20.768411502504833
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,-24.57416934839199
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,-14.017356177665807
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,-23.340685373524487
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,-11.16863582177118
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,-7.981063377736245
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,-16.06577961070204
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,-22.93499259981366
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,-11.536698172144858
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,-18.883857899575133
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,-28.54132453603453
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,-14.068925004895242
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,-8.122180752409955
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,-13.187242069658357
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,sim_anneal,17,2,2,66068,350.0,56068,429.30668,-48.09136350391142
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,sim_anneal,16,3,2,65163,480.0,50163,432.516067,-56.35992801439712
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,sim_anneal,17,3,3,82161,480.0,67161,476.950582,-83.75603864734299
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,sim_anneal,41,5,5,163237,920.0,138237,542.095043,-54.27078214191207
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,sim_anneal,43,5,4,135353,890.0,110353,567.356949,-32.121312691564334
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,-42.44321856572189
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,sim_anneal,51,5,4,178379,980.0,153379,578.505117,-48.78307143095453
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,-11.247648354212545
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,-12.387859967806818
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,-11.291907140126925
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,-19.161006769104645
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,-11.132633295952697
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,-15.167727797300277
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,-15.283962363301454
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,-25.97471601895198
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,sim_anneal,207,12,10,422578,2430.0,362578,1106.646851,16.149502148954493
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,-17.824207048643316
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,-20.15766326445938
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,-20.931618220291792
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,-19.46098666847127
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,-22.747823239081654
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,-16.502964923958718
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,-12.238856332429133
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,-17.214003742007115
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,-7.390343613902744
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,-12.136516021352211
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,-11.59199382017822
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,sim_anneal,14,2,1,55008,350.0,45008,434.165821,-41.93781447555154
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,sim_anneal,15,2,2,68440,380.0,58440,435.132262,-74.28062133944486
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,sim_anneal,24,3,2,84148,570.0,69148,463.780814,-14.308225225837125
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,sim_anneal,15,3,3,86706,510.0,71706,477.106664,-111.1535932591384
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,sim_anneal,47,4,3,143753,790.0,123753,546.153875,-31.586511176610585
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,sim_anneal,44,5,3,135549,950.0,110549,567.798918,-16.75696627761747
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,sim_anneal,43,5,4,161346,920.0,136346,570.885168,-54.010480799518916
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,sim_anneal,47,5,4,140997,860.0,115997,599.205151,-19.71827398237302
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,-12.224202249372478
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,-10.816532962343071
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,-21.4203901670033
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,-9.549685947438215
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,-15.774709415711055
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,-15.864066237740873
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,-21.517138497665897
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,-20.403483865152335
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,-18.38699914709416
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,-14.052246603970742
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,-9.440130303621201
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,-23.967041895297083
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,-16.199016562483166
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,-29.484642541026137
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,-10.914392261390796
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,-17.194621956526717
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,-17.16074571931509
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,-17.503736958203657
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,-14.492564668951632
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,sim_anneal,202,14,12,442058,2450.0,372058,1109.708632,5.939502778888955
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,sim_anneal,17,2,2,79645,440.0,69645,819.007123,-78.96546300249422
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,sim_anneal,40,4,3,124318,730.0,104318,979.868325,2.835571256623888
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,sim_anneal,92,7,6,221828,1210.0,186828,1367.077363,-16.817980746950898
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,sim_anneal,11,2,1,52089,380.0,42089,754.49936,-14.756229208433389
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,-20.748358054316693
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,sim_anneal,180,12,11,398141,2190.0,338141,2242.624968,1.7820976157290342
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,sim_anneal,189,13,10,420101,2590.0,355101,2290.60305,11.340047358357568
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,sim_anneal,183,13,11,427589,2560.0,362589,2407.441198,11.154029962391173
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,sim_anneal,36,4,3,122656,640.0,102656,1100.447944,-21.16446543054993
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,-1.9925109373586316
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,sim_anneal,23,3,2,86713,600.0,71713,636.891478,-62.88719827181366
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,sim_anneal,220,15,12,469838,2760.0,394838,3241.901655,17.005002614360613
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,-16.483679665852573
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,-28.658051815302297
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,sim_anneal,216,14,11,472119,2810.0,402119,2710.766628,11.70064337547692
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,sim_anneal,208,13,11,444341,2530.0,379341,3056.887195,5.141282257100404
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,-41.062484320527346
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,-13.733161034501071
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,-17.117315319781856
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,sim_anneal,19,2,2,76242,440.0,66242,725.647218,-45.69184613326709
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,-14.26209728876875
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,-13.294106597554507
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,sim_anneal,25,3,2,83868,570.0,68868,821.018443,-41.97108711108102
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,-7.18047573150561
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,-17.57404591582529
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,-17.668062660309822
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,-12.98594063825039
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,-22.35682908370075
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,sim_anneal,37,4,3,126892,730.0,106892,969.019268,-40.38123264484296
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,-20.371770525624793
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,-24.914508632138116
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,-15.56906902884561
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,-16.210951528611364
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,-24.280365801264345
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,-18.38071686640818
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,-56.05846396939582
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,-14.202505450448868
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,sim_anneal,201,14,11,438598,2720.0,368598,2731.786357,3.518531961556821
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,-22.34523589032872
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,sim_anneal,200,11,11,414324,2300.0,359324,2660.770266,2.747693824378565
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,sim_anneal,165,11,9,422478,2720.0,367478,315.882561,-0.5421227986673013


==> data/comparison_1/comparison_anytime_240_vroom.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_anytime_vroom
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,vroom,9,3,3,63805,510.0,48805,26.540316,-136.5864511105343
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,vroom,7,2,2,33730,320.0,23730,29.853557,-58.408866763725165
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,vroom,27,5,4,138360,800.0,113360,33.142581,-67.35612163437115
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,vroom,28,5,4,144131,860.0,119131,35.967353,-83.79836262082685
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,vroom,79,8,8,262299,1430.0,222299,57.217825,-106.20180024370111
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,vroom,155,17,15,519286,2960.0,434286,62.983485,-60.498848691835754
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,vroom,156,14,11,475277,2630.0,405277,63.767843,-71.23828602104824
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,vroom,139,16,12,471837,2800.0,391837,65.108095,-82.53305686012054
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,vroom,174,18,12,555749,3210.0,465749,65.711809,-76.17769014227385
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,vroom,193,21,14,609892,3510.0,504892,67.276267,-69.17243387931154
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,vroom,12,3,2,63523,540.0,48523,30.405873,-90.2512803617958
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,vroom,36,6,5,176348,990.0,146348,40.020219,-114.8567808277593
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,vroom,118,15,11,439761,2670.0,364761,67.030629,-89.94924734898386
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,vroom,179,16,12,498362,2860.0,418362,73.917073,-49.20169211931058
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,vroom,151,13,11,436142,2440.0,371142,76.828844,-49.19559811034827
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,vroom,159,13,11,429237,2410.0,364237,78.498242,-54.688919000735176
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,vroom,165,14,11,464208,2540.0,394208,78.76479,-52.11356218788093
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,vroom,186,21,15,621581,3630.0,516581,79.023853,-79.69235127806333
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,vroom,180,16,13,509448,2860.0,429448,79.207953,-57.808850588242585
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,vroom,154,16,12,451374,2710.0,371374,79.261022,-50.26616020214193
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,vroom,27,5,4,152417,830.0,127417,28.044594,-128.64493481945965
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,vroom,11,2,2,66442,350.0,56442,29.015362,-102.61649182727494
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,vroom,36,6,5,184504,1050.0,154504,35.703333,-82.26037478637967
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,vroom,127,14,12,427256,2420.0,357256,61.716953,-61.76892641462999
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,vroom,165,17,13,493916,2930.0,408916,70.801705,-55.35173966923953
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,vroom,180,15,14,494467,2670.0,419467,71.092438,-21.980684074846128
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,vroom,159,14,11,438556,2570.0,368556,71.440034,-13.269865539880882
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,vroom,160,16,11,457423,2800.0,377423,71.574688,-68.51903019853594
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,vroom,182,16,10,500988,2830.0,420988,72.925353,-50.363311673694795
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,vroom,175,17,12,514335,2960.0,429335,75.309439,-55.53388369772294
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,vroom,17,3,3,95413,510.0,80413,20.082517,-114.39678223939958
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,vroom,35,6,5,209278,1140.0,179278,30.901993,-116.8841263096805
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,vroom,28,5,4,134448,860.0,109448,37.448811,-144.5087020568498
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,vroom,175,19,14,534800,3310.0,439800,66.461583,-68.50197709406557
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,vroom,163,18,13,521478,3060.0,431478,72.703583,-64.87181189593194
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,vroom,159,15,12,453117,2670.0,378117,74.190317,-47.87689897687776
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,vroom,199,16,13,517751,2890.0,437751,74.271879,-45.742306144106564
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,vroom,153,17,12,485360,2930.0,400360,74.80841,-56.63797638295881
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,vroom,200,18,13,536221,3030.0,446221,75.283154,-56.886099651833
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,vroom,188,17,12,522575,2840.0,437575,76.235476,-52.79211267276188
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,vroom,41,5,4,169753,920.0,144753,33.531503,-71.43823787834413
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,vroom,22,3,3,102301,540.0,87301,33.857876,-110.55653892067674
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,vroom,182,18,14,555916,3090.0,465916,66.81822,-76.19990935109968
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,vroom,125,13,10,379260,2350.0,314260,69.473427,-51.18694066293277
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,vroom,192,17,14,551030,3170.0,466030,75.261392,-64.82852485006207
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,vroom,159,14,12,477748,2600.0,407748,77.861455,-61.719873940903874
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,vroom,186,17,15,516385,3020.0,431385,77.951415,-46.11085960047536
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,vroom,168,17,15,521474,2990.0,436474,78.008642,-52.78961154637242
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,vroom,182,20,15,564160,3320.0,464160,79.387384,-65.30368868430382
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,vroom,185,21,16,575216,3570.0,470216,81.371381,-74.94510307240311
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,vroom,14,3,3,81478,540.0,66478,21.910621,-126.96453940221176
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,vroom,20,3,3,79437,480.0,64437,24.05803,-93.21625763140612
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,vroom,29,5,3,163991,920.0,138991,25.90088,-87.8455000515458
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,vroom,36,6,5,175981,990.0,145981,34.017207,-88.67708076465354
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,vroom,163,16,14,527728,2950.0,447728,62.512168,-63.72289268761828
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,vroom,167,19,14,556878,3250.0,461878,64.146985,-61.302170380519
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,vroom,181,15,12,483292,2670.0,408292,66.194813,-43.970591739949
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,vroom,197,18,15,549701,3120.0,459701,68.018874,-50.925125130072125
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,vroom,170,13,11,427671,2290.0,362671,69.310891,-40.58321170762495
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,vroom,205,20,14,553921,3410.0,453921,69.331511,-55.47655870638527
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,vroom,38,6,5,189541,1080.0,159541,25.44332,-116.67276343766433
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,vroom,23,4,4,119338,760.0,99338,25.52713,-67.11196997703468
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,vroom,202,20,16,637854,3530.0,537854,81.458957,-76.39816481793368
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,vroom,175,15,12,472356,2700.0,397356,82.079013,-52.876903857232556
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,vroom,159,16,13,497890,2830.0,417890,82.314198,-65.41580701212321
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,vroom,169,20,14,548705,3350.0,448705,82.649071,-57.81670189970807
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,vroom,178,15,13,503418,2790.0,428418,83.286397,-47.93663107968721
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,vroom,173,19,13,516269,3280.0,421269,83.858895,-55.04970417755354
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,vroom,203,21,16,624453,3630.0,519453,84.008243,-67.720786319185
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,vroom,204,17,13,579216,3170.0,494216,85.144336,-69.60490060291237
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,vroom,16,3,3,105514,570.0,90514,23.305057,-135.7169984138686
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,vroom,25,5,3,109780,800.0,84780,33.87933,-50.869236583522294
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,vroom,54,9,7,284432,1650.0,239432,34.569643,-146.17621602908085
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,vroom,48,6,6,214728,1140.0,184728,36.650097,-77.60794044665012
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,vroom,174,18,14,522020,3150.0,432020,65.306705,-59.04333917282352
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,vroom,168,18,15,517431,3120.0,427431,72.375378,-61.47415132847754
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,vroom,209,18,14,564896,3150.0,474896,76.628049,-64.19247482160763
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,vroom,233,21,17,629836,3570.0,524836,76.73933,-51.737363370699356
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,vroom,197,17,14,532308,3050.0,447308,77.829519,-55.29959563778949
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,vroom,210,18,16,597807,3300.0,507807,77.938393,-57.46390726121898
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,vroom,40,9,6,255602,1530.0,210602,32.517189,-135.55834078279221
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,vroom,19,3,3,97608,540.0,82608,38.632848,-60.92325447201385
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,vroom,149,15,14,404830,2460.0,329830,78.55963,-46.795610962440804
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,vroom,221,23,19,696354,4040.0,581354,82.789901,-23.008139847095233
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,vroom,209,20,16,668007,3740.0,568007,89.426778,-42.607338650453435
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,vroom,184,20,15,556122,3350.0,456122,90.479772,-15.553015978556735
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,vroom,225,21,17,668227,3780.0,563227,92.546794,-69.63994222015745
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,vroom,210,20,15,616189,3500.0,516189,93.537018,-55.22384675842889
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,vroom,233,20,15,624862,3440.0,524862,93.740467,-43.077416252604586
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,vroom,197,20,15,619018,3500.0,519018,94.092489,-67.51177825224538
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,vroom,43,9,7,233794,1470.0,188794,23.222224,-128.21193604435507
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,vroom,51,6,5,196280,1050.0,166280,35.695751,-63.71400927501418
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,vroom,181,19,14,545179,3160.0,450179,74.888233,-55.18812873254351
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,vroom,200,19,15,566183,3220.0,471183,75.675156,-59.646466355372084
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,vroom,170,17,14,497977,2840.0,412977,75.733772,-56.56355421970843
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,vroom,205,21,16,619846,3570.0,514846,76.377614,-72.58213609533355
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,vroom,212,17,14,559244,3170.0,474244,77.094989,-38.22760280981358
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,vroom,181,16,13,511095,2920.0,431095,77.187387,-41.35749885220239
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,vroom,204,19,16,575201,3250.0,480201,78.656522,-51.63164540611218
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,vroom,17,3,3,92002,510.0,77002,23.23742,-106.22240154215139
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,vroom,16,4,4,105864,670.0,85864,24.761185,-154.0227954409118
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,vroom,41,6,5,212148,1170.0,182148,31.871715,-100.49521793369372
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,vroom,170,21,15,565494,3480.0,460494,62.333677,-64.94159168137205
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,vroom,188,15,12,511071,2880.0,436071,77.491085,-40.816900088997144
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,vroom,188,17,14,546126,3110.0,461126,80.485896,-48.24226861490604
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,vroom,218,20,16,638847,3590.0,538847,80.66301,-65.6782375290136
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,vroom,196,19,16,590217,3430.0,495217,81.248021,-65.39035988600668
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,vroom,213,20,16,632526,3500.0,532526,81.762983,-60.70192732760504
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,vroom,235,22,17,636948,3790.0,526948,82.756579,-46.43694650591773
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,vroom,17,4,4,109985,640.0,89985,20.577234,-145.9854177849347
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,vroom,51,10,6,279539,1780.0,229539,33.289245,-112.69849724177287
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,vroom,213,20,15,568864,3440.0,468864,78.042282,-36.416262595742026
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,vroom,167,17,13,501512,3050.0,416512,83.79961,-58.42407356513554
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,vroom,216,19,14,595434,3400.0,500434,88.521467,-53.03010054074059
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,vroom,190,21,16,606653,3690.0,501653,89.096849,-28.030702735557178
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,vroom,204,20,15,582166,3530.0,482166,89.440246,-61.02840704782452
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,vroom,208,21,13,574621,3630.0,469621,89.751696,-14.019794986169702
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,vroom,217,18,13,564771,3240.0,474771,91.056346,-5.627852173262512
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,vroom,218,18,13,532463,3120.0,442463,91.139975,-36.2379839982806
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,vroom,15,4,3,86743,700.0,66743,18.646487,-111.24369870686506
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,vroom,24,4,3,105230,640.0,85230,26.62706,-42.946410378319634
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,vroom,47,8,7,249124,1430.0,209124,29.761389,-111.52716219199483
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,vroom,44,7,6,233794,1300.0,198794,32.460201,-101.38162711572419
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,vroom,171,17,13,500694,2930.0,415694,70.902743,-53.06266565173929
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,vroom,218,22,15,649064,3790.0,539064,71.421722,-62.291966714674345
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,vroom,176,19,14,560775,3370.0,465775,71.910396,-48.430531255707336
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,vroom,194,18,13,514465,3150.0,424465,73.04423,-51.445081600452156
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,vroom,213,21,15,654550,3750.0,549550,73.846064,-66.58140996765336
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,vroom,218,21,15,568874,3510.0,463874,74.273783,-42.37689429490308
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,vroom,14,3,3,100400,510.0,85400,25.764958,-159.06334666494647
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,vroom,47,7,6,241229,1330.0,206229,40.661667,-120.81266133313805
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,vroom,168,20,15,544266,3440.0,444266,80.655973,-67.57783634661806
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,vroom,193,19,16,571255,3430.0,476255,83.205141,-60.91327519379845
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,vroom,167,14,12,456729,2540.0,386729,83.936201,-38.73527151444827
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,vroom,218,19,15,610403,3340.0,515403,84.305527,-56.57099910993005
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,vroom,197,20,15,600956,3500.0,500956,85.610172,-59.376873014273365
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,vroom,191,17,15,574847,3230.0,489847,85.953282,-63.03183795710696
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,vroom,221,20,14,615626,3500.0,515626,87.295734,-54.354513976817714
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,vroom,217,22,16,665589,3820.0,555589,88.015187,-69.29042333479158
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,vroom,11,4,3,109264,730.0,89264,18.085935,-140.7173228172986
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,vroom,15,3,3,92973,570.0,77973,23.067272,-136.75324675324674
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,vroom,43,7,5,233015,1300.0,198015,27.442053,-122.42108377957867
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,vroom,40,8,5,228183,1400.0,188183,30.89866,-78.3432072905757
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,vroom,141,13,11,430212,2440.0,365212,56.908465,-49.15336504458528
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,vroom,167,18,14,547604,3150.0,457604,65.488377,-70.87261096809424
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,vroom,215,22,14,634056,3700.0,524056,66.293584,-58.756500554597146
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,vroom,202,20,15,611035,3500.0,511035,67.561202,-30.01519239444052
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,vroom,188,14,12,481733,2660.0,411733,67.673418,-38.1416248953327
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,vroom,196,17,14,539236,3110.0,454236,68.303075,-50.25733194009056
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,vroom,23,3,3,112671,630.0,97671,25.385497,-111.64835164835165
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,vroom,40,7,5,229685,1270.0,194685,45.39804,-103.29344497353561
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,vroom,92,9,8,271122,1590.0,226122,53.232237,-42.77694689613043
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,vroom,155,16,13,506010,2920.0,426010,70.776744,-47.68279762894993
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,vroom,181,18,14,525613,3150.0,435613,71.244576,-65.82316419115884
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,vroom,164,19,14,590296,3520.0,495296,71.384695,-82.9127416955875
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,vroom,156,21,15,555636,3660.0,450636,71.608697,-75.55251542619911
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,vroom,211,19,16,568039,3340.0,473039,73.125039,-44.19099934255449
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,vroom,179,16,14,520947,2920.0,440947,73.270118,-55.09821901739301
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,vroom,195,19,14,576736,3310.0,481736,75.115873,-60.88373130997545
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,vroom,19,4,3,107091,730.0,87091,23.121115,-104.64160822457052
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,vroom,48,9,6,265300,1590.0,220300,30.409196,-129.5042258882151
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,vroom,37,8,6,229724,1460.0,189724,37.471709,-154.14477105021518
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,vroom,174,19,14,591280,3460.0,496280,65.834523,-71.49088715384526
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,vroom,172,18,13,514671,3090.0,424671,68.986681,-47.868046118352815
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,vroom,189,18,14,543996,3210.0,453996,72.617605,-57.66400510093179
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,vroom,176,20,15,552805,3350.0,452805,74.671053,-64.54439652221538
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,vroom,207,20,14,576146,3440.0,476146,75.710056,-37.11395899522841
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,vroom,206,19,14,616443,3520.0,521443,76.676658,-59.13914926902812
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,vroom,205,20,15,602300,3500.0,502300,77.004419,-62.21952290276794
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,vroom,20,3,3,101782,540.0,86782,20.103683,-111.61378851511498
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,vroom,49,7,5,224934,1240.0,189934,34.273655,-97.22229528894968
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,vroom,25,4,3,103413,670.0,83413,36.062386,-75.05670853505772
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,vroom,176,17,12,514870,2990.0,429870,79.224565,-64.41431372423791
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,vroom,165,19,13,561965,3250.0,466965,81.290239,-64.68707506916115
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,vroom,165,15,13,498562,2820.0,423562,82.236305,-18.648738695859116
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,vroom,202,20,15,577470,3440.0,477470,82.87742,-56.00846136597569
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,vroom,176,17,14,547335,3080.0,462335,82.985615,-50.72452194219246
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,vroom,200,19,15,579450,3280.0,484450,82.999103,-60.31706507304117
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,vroom,201,19,14,560850,3280.0,465850,83.70012,-23.374095069655713
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,vroom,200,17,14,516529,2900.0,431529,66.693359,-21.242400769898833


==> data/comparison_1/comparison_anytime_240_vroom_vroom_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,diff_anytime_vroom_vroom
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,-163.49719443766773
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,-52.86172092605349
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,-101.38353418078474
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,-111.23151062703697
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,-194.52792051238342
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,-151.8255708940782
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,-98.28101476304968
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,-60.15682595000335
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,-132.45830833833233
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,-186.44003055767763
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,-98.11938224284401
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,-170.00805152979066
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,-84.92622207567389
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,-104.45051690202747
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,-131.50701848269048
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,-63.58001786573215
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,-152.09057962201737
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,-102.0290707444127
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,-177.83899538442347
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,-123.70432985817601
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,-98.0954968416763
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,-124.24416833124556
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,-172.02793387527961
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,-83.4354703840735
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,-169.48440617452482
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,-87.07160104878074
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,-121.57476600443867
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,-84.49289249340617
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,-98.04900975955911
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,-127.37716911680651
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,-118.3759876006502
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,-65.3572600941022
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,-113.762686258026
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,-114.9893241583786
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,-119.40474867951968
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,-132.69458851852508
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,-132.54870517262773
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,-73.74616871327333
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,-131.11213001171737
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,-131.92213273612128
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,-71.95616211745244
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,-118.36314373066291
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,-134.8712418128732
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,-99.85314818337454
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,-121.48671678330753
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,-143.4007273212558
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,-89.51358836766488
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,-3.7072506630988427
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,-46.41743728013818
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,-93.6146685959873
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,-38.278022830963785
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,-57.50703795642708
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,-46.58747084969404
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,-53.345035698789005
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,-66.53181522042627
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,-45.60735145926719
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,-50.32339915247119
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,-38.72426371936848
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,-83.05796083937905
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,-61.50144742319944
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,-13.19367319424141
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,-66.30415160792376
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,-65.57754601456737
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,-52.283993929801085
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,-58.99662811776826
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,-30.88523288766698
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,-43.191668711116144
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,-69.58042068588303
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,-42.00096680326185
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,-62.88654053547147
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,-70.07276048561724
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,-76.56296479920674
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,-61.312724337259084
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,-42.17259501866098
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,-36.82051227756264
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,-29.52070442646359
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,-42.01198792457233
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,-72.46130046679778
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,-52.94417831833273
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,-54.59415783467006
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,-67.07080671247175
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,-44.655989187137756
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,-45.9925128066632
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,-59.994691518225785
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,-58.3702723957961
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,-52.73549245516949
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,-60.314594218042494
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,-41.65476131829154
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,-12.52074591677802
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,-47.72635908476277
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,-49.562255203565584
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,-28.58608908021166
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,-39.794668651223844
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,-53.39702633663013
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,-64.48540416213747
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,-61.97277629936651
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,-42.47091476480147
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,-48.807884649277405
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,-57.3816446607966
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,-48.34584828325267
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,-60.6388920855636
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,-71.25361230644978
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,-52.277154371331676
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,-53.98911795074074
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,-56.69162643962142
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,-47.119754971559196
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,-62.35667897841651
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,-39.95285650524436
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,-47.28515894395793
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,-56.90511717721408
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,-52.188647951164455
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,-46.18846601971321
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,-54.202489636152336
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,-51.29653806902484
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,-62.93669035331727
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,-40.905995043981044
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,-61.73058756848668
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,-41.594691911170116
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,-62.38404478346729
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,-63.54616738678188
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,-35.43750827360578
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,-40.90200347887024
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,-49.53487312910259
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,-75.25122383397904
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,-57.52075033200531
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,-64.57371245281344
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,-19.452785238664035
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,-49.597058690262735
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,-44.12620463129272
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,-51.931183682997606
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,-49.54771266321883
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,-65.78811306638119
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,-41.18405234615727
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,-21.637711504725257
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,-62.88962746809367
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,-69.31065942776806
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,-14.017495376815509
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,-33.295017789359704
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,-72.2963637294061
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,-38.07662619623555
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,-49.35457129322596
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,-40.43708650098217
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,-76.7062033634035
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,-46.47586208714586
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,-56.36487186993879
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,-31.199361316123802
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,-74.38459049609352
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,-50.43985188012135
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,-75.64223279769028
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,-64.0050481832104
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,-47.336679736794665
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,-53.369986644017686
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,-59.0939578559052
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,-56.388399537800005
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,-20.892548867324845
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,-42.41914273365152
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,-41.50291004137414
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,-58.032525867068195
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,-38.451462082586005
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,-52.00569653419049
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,-40.38420048128786
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,-10.566281830136798
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,-11.592728360888756
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,-11.761443127057925
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,-23.9962616525718
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,-48.66885498935033
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,-47.064089941153576
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,-63.44578201780538
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,-40.06493822169571
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,-42.6108976849254
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,-123.1061851312638
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,-209.23653083169566
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,-75.10220867503689
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,-131.00691167844118
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,-79.68869148225306
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,-93.27063684263464
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,-24.398460801434112
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,-75.39280786012041
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,-63.83746290989323
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,-44.655839562847596


==> data/comparison_1/comparison_r_routing_120_n_routing_120.csv <==
date,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,diff_r_routing_n_routing
2021-01-03,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,41.39347462789136
2021-01-10,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,-0.12311012131188359
2021-01-02,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,-15.7987706243934
2021-01-09,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,-8.504443206857308
2021-01-01,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,-0.2510952377805824
2021-01-07,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,0.8715452936840928
2021-01-05,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,13.608490510370025
2021-01-08,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,-6.577513112312399
2021-01-06,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,1.2242033652929643
2021-01-04,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,7.435738663964657
2021-01-17,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,10.726142844981698
2021-01-16,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,0.9802073515551367
2021-01-12,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,10.425525070623534
2021-01-20,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,6.87878460515019
2021-01-13,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,-4.956367439991714
2021-01-14,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,-4.602156790596784
2021-01-19,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,10.137945050617958
2021-01-18,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,3.2951045235475602
2021-01-15,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,3.8597376988275753
2021-01-11,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,11.376556410037528
2021-01-24,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,16.367624280658912
2021-01-23,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,18.920119316561752
2021-01-26,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,4.610138163116194
2021-01-22,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,-5.013258735457365
2021-01-21,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,2.5180256656953723
2021-01-27,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,4.958291576243666
2021-01-25,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,-7.6405992219002465
2021-02-07,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,14.317382398949087
2021-02-06,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,4.648246777594555
2021-02-04,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,-1.5839214121740495
2021-02-02,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,0.22677930667095517
2021-02-09,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,7.353551272988539
2021-02-03,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,-2.5338041024842743
2021-02-01,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,-8.112305356239021
2021-02-05,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,-2.431755823433554
2021-02-08,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,0.1186078860150027
2021-02-14,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,-9.506293684902804
2021-02-13,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,7.287751287224925
2021-02-16,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,-3.4986179596222122
2021-02-19,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,-1.3060376318359226
2021-02-18,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,-1.280917409949668
2021-02-17,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,-0.5559118417962724
2021-02-15,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,5.467849639649078
2021-02-11,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,-9.8082915998075
2021-02-12,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,0.1953624919528105
2021-02-10,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,4.715844292383905
2021-02-21,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,11.398741710593436
2021-02-27,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,-9.970041746879799
2021-02-20,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,-0.4326353220071118
2021-02-23,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,5.055800129905064
2021-03-01,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,-1.3726585931752588
2021-02-24,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,-4.524839336683769
2021-02-25,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,-2.733907048382759
2021-02-22,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,5.042604413277793
2021-02-26,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,-1.050548472467487
2021-03-07,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,24.028140483968663
2021-03-06,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,10.908660770242843
2021-03-02,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,-7.9445965725272885
2021-03-11,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,6.084834185009222
2021-03-04,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,-8.100642371986195
2021-03-03,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,5.5001188458402845
2021-03-08,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,1.1106197094941916
2021-03-09,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,5.814814395526021
2021-03-10,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,1.5329581936238477
2021-03-05,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,3.1357990057400387
2021-03-21,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,19.000921059760525
2021-03-14,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,-0.6301912715670188
2021-03-20,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,-1.6813324952859836
2021-03-13,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,1.7310359216032791
2021-03-16,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,8.78567964800305
2021-03-19,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,2.7130700741089497
2021-03-15,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,-3.182064224215703
2021-03-12,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,-3.6534829035118155
2021-03-18,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,-2.6507199051968846
2021-03-17,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,-7.731401220122416
2021-03-27,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,0.46870010795687805
2021-03-25,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,10.010556175797252
2021-03-22,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,-1.4878012632646644
2021-03-26,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,2.3752053356226597
2021-03-23,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,0.8337002817575473
2021-03-24,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,-1.8718988603665858
2021-04-03,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,20.895413077743637
2021-04-10,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,-3.9774707534079923
2021-04-02,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,-6.875381095429092
2021-04-06,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,6.8144874283227
2021-04-08,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,-0.7219377449995825
2021-04-07,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,-1.0366530217032155
2021-04-01,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,-0.2721191197775211
2021-04-05,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,7.010633891359093
2021-04-09,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,6.79178693444302
2021-04-18,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,21.355969910593863
2021-04-11,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,24.999111742760704
2021-04-17,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,10.477166344519224
2021-04-20,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,7.5600978150503275
2021-04-13,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,-4.192866067487305
2021-04-15,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,5.982578593485152
2021-04-19,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,0.22910711282999832
2021-04-12,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,0.1628081626598181
2021-04-16,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,2.6177986122737504
2021-04-14,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,-1.3214341757432615
2021-04-25,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,23.346633067338654
2021-04-24,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,-3.7114372456217106
2021-04-27,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,-11.364602576106487
2021-04-26,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,-0.5863676858047273
2021-04-23,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,-3.802967366075436
2021-04-21,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,2.9541226794377216
2021-04-22,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,-8.175939295895274
2021-05-02,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,0.062048211460304654
2021-05-09,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,-10.033136623415306
2021-05-01,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,-3.1508434036299966
2021-05-08,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,2.0939946217941316
2021-05-04,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,-3.7575129310396425
2021-05-06,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,-4.084194308500997
2021-05-05,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,1.797279822112917
2021-05-07,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,0.1604925590711382
2021-05-03,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,8.9384702070974
2021-05-10,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,2.689195127425113
2021-05-16,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,1.4242105688755913
2021-05-15,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,-0.330464962574436
2021-05-18,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,4.3833425615897
2021-05-11,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,11.586303066751166
2021-05-20,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,-6.516875435726621
2021-05-12,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,-2.6696151133309187
2021-05-13,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,-1.6208745764520691
2021-05-19,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,5.828976580313141
2021-05-14,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,-2.079949399658792
2021-05-17,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,4.638291155889935
2021-05-23,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,8.928458523014669
2021-05-22,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,26.368186711505874
2021-05-27,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,5.645067067678241
2021-05-25,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,5.147366983579848
2021-05-26,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,5.072301007644467
2021-05-24,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,6.4705699256077445
2021-05-21,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,6.570739681079607
2021-06-06,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,18.807442430014625
2021-06-05,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,4.865765227590838
2021-06-03,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,-7.030557768872005
2021-06-01,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,0.29242491766770057
2021-06-02,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,-1.0811939894634026
2021-06-08,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,5.841624862681491
2021-06-09,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,-7.407334916033241
2021-06-07,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,8.384538619678622
2021-06-04,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,2.628815614810211
2021-06-13,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,8.794406021720413
2021-06-12,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,-6.115913108143963
2021-06-19,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,7.916211098962639
2021-06-17,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,-5.469432136624939
2021-06-10,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,-0.33334567946960997
2021-06-16,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,2.3565803773890908
2021-06-11,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,-1.1279660022348263
2021-06-18,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,7.66843166022774
2021-06-15,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,-1.5254996667067346
2021-06-14,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,-2.5653520082105064
2021-06-27,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,2.138870124791126
2021-06-20,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,27.14593998943961
2021-06-26,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,11.565919258786534
2021-06-22,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,1.6502345595492909
2021-06-24,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,-9.192761692650334
2021-06-21,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,5.497175240241154
2021-06-23,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,1.6802253900505544
2021-06-25,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,0.33089794450319676
2021-05-30,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,-21.605319076016176
2021-01-31,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,31.30857833048806
2021-02-28,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,-23.779543296857042
2021-03-28,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,1.9465016565971545
2021-05-29,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,5.271383688125161
2021-01-30,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,-0.7737414127696673
2021-05-31,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,-9.632130880254943
2021-01-28,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,1.976757489672565
2021-01-29,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,2.2061986445677366
2021-06-29,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,-10.444836220552915
2021-03-30,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,5.079779459253669
2021-06-30,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,-0.6118182793470188
2021-04-28,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,-7.332380304673758
2021-03-29,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,-3.646586414593584
2021-04-29,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,-5.449929886307296
2021-05-28,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,-5.241986497807911
2021-06-28,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,-12.510137069288682
2021-04-30,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,-4.870671953143291
2021-03-31,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,3.969122997276401


==> data/comparison_1/comparison_r_routing_120_routing_routing_120.csv <==
date,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,diff_r_routing_routing_routing
2021-02-14,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,-20.685040453940626
2021-02-13,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,0.8168732749836355
2021-02-16,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,0.014555691275288638
2021-02-11,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,-11.546052038505332
2021-02-18,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,-0.9340719018138373
2021-02-19,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,6.513383658032501
2021-02-15,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,-1.2327475448164058
2021-02-10,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,-6.2205976691970495
2021-02-17,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,2.4155154057819463
2021-02-12,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,6.028217518440668
2021-02-28,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,-29.74316694148803
2021-02-21,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,13.690188743410985
2021-02-27,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,-14.309121585083602
2021-02-20,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,-6.943105491900434
2021-03-07,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,25.087132232471774
2021-03-06,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,3.4199811568999365
2021-02-23,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,-2.85397489814262
2021-02-25,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,-16.94997921912818
2021-03-01,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,0.3858723332012903
2021-03-02,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,-2.695502589778073
2021-02-22,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,-4.112710510864486
2021-03-11,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,3.102899972430065
2021-03-09,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,4.911754383978807
2021-03-03,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,8.476707326013022
2021-03-04,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,-10.466978640824397
2021-02-24,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,4.613218323910019
2021-02-26,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,1.0934415286214096
2021-03-08,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,6.763601882234769
2021-03-05,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,6.974119730176282
2021-03-10,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,6.484048411565551
2021-03-21,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,21.91116030309832
2021-03-14,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,-18.757558037209673
2021-03-20,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,-2.1483343808925204
2021-03-13,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,-8.5207957488065
2021-03-16,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,14.213102271620404
2021-03-18,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,-5.37607103557382
2021-03-12,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,-2.8962089185287985
2021-03-19,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,5.226131753704991
2021-03-15,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,-3.514797662723399
2021-03-17,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,3.7830197103178014
2021-01-31,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,12.324644565752806
2021-02-07,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,3.001495130024458
2021-02-06,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,8.904200718464374
2021-02-04,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,4.235214095579435
2021-02-02,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,7.718914273652893
2021-02-09,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,6.9597765751567335
2021-02-03,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,4.639124717098806
2021-02-01,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,-10.45011462768333
2021-02-05,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,-0.6031723648944548
2021-02-08,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,-9.456647950327797
2021-06-27,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,-11.642194332847442
2021-06-20,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,14.381643288413416
2021-06-26,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,8.315174441097403
2021-06-22,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,8.167773846887512
2021-06-29,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,-8.761689406714702
2021-06-24,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,-6.110913140311804
2021-06-25,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,6.299729977829194
2021-06-21,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,-2.8955720177164643
2021-06-23,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,1.7282544649709597
2021-06-28,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,-3.013354615360654
2021-06-30,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,0.08207572422973287
2021-01-03,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,25.60013744201665
2021-01-10,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,-22.292614775981075
2021-01-09,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,-6.685997239642607
2021-01-02,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,-17.743772241992882
2021-01-01,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,5.86593716892322
2021-01-07,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,4.709327169327571
2021-01-05,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,11.207700278280655
2021-01-08,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,-3.645930121290623
2021-01-04,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,1.1054054786580854
2021-01-06,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,12.724605354888203
2021-04-18,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,10.524339882367663
2021-04-11,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,-2.734944039793924
2021-04-17,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,6.663794508744557
2021-04-25,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,-0.4724905501889962
2021-04-24,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,0.5137281416961647
2021-04-20,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,5.365135921347471
2021-04-27,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,-4.544879418984235
2021-04-15,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,5.856398859056622
2021-04-13,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,-5.4764095838770945
2021-04-29,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,-2.969884094299193
2021-04-19,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,-1.0707679742487208
2021-04-23,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,0.6929641207345716
2021-04-28,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,-5.534277242715977
2021-04-12,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,-3.294918271414929
2021-04-16,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,1.2990866305783433
2021-04-21,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,-2.6985733138945567
2021-04-22,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,-6.514044444076674
2021-04-14,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,-1.3945834154820487
2021-04-30,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,3.425398884619961
2021-04-26,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,-0.02729495611956707
2021-01-17,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,0.0
2021-01-16,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,1.8040442121497728
2021-01-12,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,7.963644232850032
2021-01-19,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,7.67398732328172
2021-01-14,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,-1.6882251378549944
2021-01-15,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,13.584933519727363
2021-01-18,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,-0.7056373292297513
2021-01-20,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,-7.716415449433411
2021-01-11,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,8.074368386304132
2021-01-13,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,-8.827697200163444
2021-06-06,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,-8.909146569611211
2021-06-05,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,-1.2993978293951696
2021-06-13,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,1.2498958420131656
2021-06-19,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,7.306861516307102
2021-06-12,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,-14.621987540966453
2021-05-31,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,-0.40182128101087583
2021-06-01,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,-4.2930276450089195
2021-06-03,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,-5.499190735662632
2021-06-08,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,4.625583814275734
2021-06-17,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,-2.5634087586577525
2021-06-10,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,-1.1019524020602913
2021-06-15,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,-1.7043488396659054
2021-06-04,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,1.615350364499206
2021-06-09,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,-6.34845341358896
2021-06-02,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,-3.064490669806204
2021-06-18,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,7.656247620304702
2021-06-16,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,-6.2382628353528595
2021-06-11,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,-6.1070132718706756
2021-06-07,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,-9.004139232715065
2021-06-14,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,-5.28389636823086
2021-05-02,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,-5.083816792314295
2021-05-09,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,-46.12971684941452
2021-05-16,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,-10.353576193749243
2021-05-08,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,-2.489878455967543
2021-05-01,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,-8.426610596088608
2021-05-30,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,-35.79957502227706
2021-05-23,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,21.27276176024279
2021-05-15,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,11.08701809906135
2021-05-22,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,-2.343000432563933
2021-05-29,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,2.068639394716594
2021-05-27,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,16.019985251015406
2021-05-04,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,-2.7104608250248687
2021-05-06,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,0.21592350915352546
2021-05-18,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,1.2216944029238919
2021-05-25,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,0.7251802355423077
2021-05-11,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,4.592160071496429
2021-05-21,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,4.562206201207748
2021-05-07,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,9.18382867098334
2021-05-13,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,-3.6987273551932978
2021-05-20,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,-0.5617171160251707
2021-05-26,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,2.6706257309488586
2021-05-14,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,-12.186571547204396
2021-05-05,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,8.391144821632288
2021-05-28,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,3.9603043123535
2021-05-10,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,-0.0590306525621755
2021-05-24,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,-4.55442462726056
2021-05-03,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,7.5290791234349195
2021-05-12,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,-0.7156337571725413
2021-05-19,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,1.1475837400797346
2021-05-17,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,8.993353325967625
2021-01-24,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,13.517394204569865
2021-01-23,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,18.70133573136227
2021-01-30,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,11.6052829018237
2021-01-26,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,-0.04200854873966852
2021-01-28,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,0.8149971153775935
2021-01-21,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,-5.453428536039445
2021-01-22,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,-1.1031662946649021
2021-01-25,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,-4.9270590571094965
2021-01-27,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,-0.7137203455140633
2021-01-29,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,8.116133506566472
2021-03-28,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,-1.400799064509842
2021-03-27,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,6.091200754177627
2021-04-03,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,3.6845038131477974
2021-04-10,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,-6.457266109463467
2021-03-25,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,5.998050944770494
2021-04-06,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,8.522429635006064
2021-04-01,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,1.9873927232787731
2021-03-30,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,-2.280190083824519
2021-03-23,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,-1.7315388983309323
2021-04-08,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,-1.9122661713829203
2021-04-02,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,2.398547035800128
2021-03-31,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,-0.5962705880892898
2021-04-09,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,7.200578001561392
2021-04-07,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,-0.6344625435392385
2021-03-24,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,5.291795998821851
2021-04-05,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,-2.705117537306594
2021-03-29,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,4.7454998233535255
2021-03-26,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,-6.901899622243651
2021-03-22,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,0.7314358948438824


==> data/comparison_1/comparison_r_routing_180_n_routing_180.csv <==
date,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,diff_r_routing_n_routing
2021-01-03,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,47.17494491844973
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,22.946035631074817
2021-01-02,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,-0.22222365361451604
2021-01-09,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,0.7738167801559244
2021-01-01,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,-2.1771000980446567
2021-01-05,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,2.9173392168371626
2021-01-07,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,6.157917572837251
2021-01-08,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,1.8039482194703083
2021-01-04,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,2.102875723927172
2021-01-06,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,0.351455686812404
2021-01-17,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,12.385425900371937
2021-01-16,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,26.39795188911466
2021-01-12,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,6.9574510534773335
2021-01-19,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,-4.9108694440980685
2021-01-11,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,-2.676310460264246
2021-01-14,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,9.175615746493552
2021-01-18,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,1.522916860029726
2021-01-13,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,1.4208484671565629
2021-01-15,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,2.9339721610501974
2021-01-20,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,-3.2553013656156056
2021-01-24,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,6.629382242682524
2021-01-23,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,-0.6111606726761913
2021-01-26,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,-13.046666186207263
2021-01-21,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,6.9633377959611655
2021-01-22,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,-11.157892576243311
2021-01-27,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,1.6602544801668284
2021-01-25,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,0.25735811707287937
2021-02-07,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,21.362833428781144
2021-02-06,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,-7.99108697750343
2021-02-02,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,2.7510258107213765
2021-02-01,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,-4.012175102759698
2021-02-04,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,8.441884018731887
2021-02-08,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,-12.348557106036647
2021-02-03,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,-2.3407587309802986
2021-02-05,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,-10.96212780220745
2021-02-09,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,3.608734888002086
2021-02-14,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,9.508125056528687
2021-02-13,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,16.30048541085604
2021-02-16,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,4.078632257348658
2021-02-10,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,-1.6855938318963881
2021-02-11,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,-3.48186248380015
2021-02-15,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,-8.962351425727501
2021-02-17,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,0.6384358322110828
2021-02-18,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,3.4552510296598586
2021-02-12,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,2.4301667614742075
2021-02-19,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,-4.378741761101905
2021-02-21,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,23.976803555107313
2021-02-27,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,0.017897827590710545
2021-02-20,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,1.3819604940410335
2021-02-22,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,2.0222934993172217
2021-02-25,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,0.859834121093399
2021-02-23,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,9.06735725658734
2021-02-26,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,3.3757295682784476
2021-03-01,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,-15.215602730787383
2021-02-24,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,7.913733775802742
2021-03-07,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,24.383132289403363
2021-03-06,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,10.019149593328528
2021-03-11,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,-3.8561406966537795
2021-03-04,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,3.995132856051388
2021-03-03,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,-3.9026110644921985
2021-03-02,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,-0.8647229614668216
2021-03-05,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,-1.720017320139536
2021-03-09,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,-0.30511704600746065
2021-03-08,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,-1.8987160309766054
2021-03-10,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,-10.492078070236854
2021-03-21,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,19.718246093248922
2021-03-14,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,2.3466303780242734
2021-03-20,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,9.845351103287861
2021-03-13,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,-2.1567420791513876
2021-03-18,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,3.8415662356062077
2021-03-19,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,-1.130379147620527
2021-03-16,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,2.906191618645174
2021-03-15,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,3.661109282199985
2021-03-17,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,5.4241427372158695
2021-03-12,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,-5.928879494406012
2021-03-27,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,2.856563773080119
2021-03-25,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,16.554773167060848
2021-03-24,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,-1.3638875571708775
2021-03-23,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,-0.3887179548218285
2021-03-26,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,-1.9160009341913111
2021-03-22,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,14.766707894905089
2021-04-03,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,22.526907036189964
2021-04-10,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,5.205340699815838
2021-04-06,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,1.5644110052211297
2021-04-01,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,-2.1175519734183466
2021-04-09,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,-3.7924400881953666
2021-04-02,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,-1.4106036187216509
2021-04-05,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,5.022727377182541
2021-04-07,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,3.1119609614507153
2021-04-08,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,8.851762622881505
2021-04-18,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,29.977753827447078
2021-04-11,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,6.810421916917324
2021-04-17,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,-4.205990972507181
2021-04-20,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,7.069508972276768
2021-04-13,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,10.721455665882981
2021-04-19,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,-0.6772361423463706
2021-04-16,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,2.5492347512941707
2021-04-15,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,3.7657528365658326
2021-04-14,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,2.5373147124130897
2021-04-12,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,-1.9649790253480899
2021-04-25,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,16.26738582849633
2021-04-24,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,8.945375577704771
2021-04-27,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,8.82967707294623
2021-04-23,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,-8.393542461480418
2021-04-21,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,-4.581022054291609
2021-04-26,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,-5.225301782759531
2021-04-22,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,8.005463996499161
2021-05-02,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,19.79587547002359
2021-05-09,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,-19.07643432547937
2021-05-08,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,7.147243573019727
2021-05-01,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,-11.580869551760692
2021-05-04,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,7.621963723333758
2021-05-10,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,2.4019038387545506
2021-05-05,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,6.826550443414277
2021-05-07,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,-7.585824845101446
2021-05-06,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,1.1348240207813376
2021-05-03,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,-3.0203266208396626
2021-05-16,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,12.04222337586637
2021-05-15,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,0.7970123573173183
2021-05-11,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,0.6584953550432392
2021-05-14,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,-1.5288463311484408
2021-05-20,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,9.274345527984782
2021-05-13,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,1.1943639385612508
2021-05-18,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,-1.8658970400698034
2021-05-19,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,-4.397290527856066
2021-05-17,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,-11.975445864198694
2021-05-12,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,9.398525909967116
2021-05-23,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,18.31511105996087
2021-05-22,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,24.92009100444129
2021-05-27,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,6.992878502944169
2021-05-25,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,1.0809627629907832
2021-05-26,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,3.1916361098357653
2021-05-21,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,-0.30977261371971637
2021-05-24,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,-5.970904020982018
2021-06-06,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,10.915795503365315
2021-06-05,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,8.437408261690083
2021-06-08,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,1.8978098861222865
2021-06-01,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,3.5144507522632438
2021-06-04,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,11.260806694766638
2021-06-09,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,-5.008517238015029
2021-06-03,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,9.218765793387595
2021-06-07,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,-4.004973757933793
2021-06-02,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,0.8381003547030201
2021-06-13,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,11.125117099245054
2021-06-19,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,5.205452156049701
2021-06-12,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,2.1872723728622283
2021-06-17,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,9.969131612389196
2021-06-15,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,0.41113705019890817
2021-06-10,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,3.94582408971624
2021-06-16,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,9.874528758920372
2021-06-18,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,3.273756782528712
2021-06-14,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,3.709246005220348
2021-06-11,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,-9.174403240271012
2021-06-27,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,24.56219687291556
2021-06-20,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,22.206622547420423
2021-06-26,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,14.996874151029239
2021-06-23,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,-0.3969560767211072
2021-06-24,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,5.501373349051262
2021-06-25,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,3.888796767210538
2021-06-22,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,2.152403818951584
2021-06-21,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,3.468701638294466
2021-05-30,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,-50.604566010410835
2021-02-28,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,25.26252653826747
2021-01-31,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,-8.99894251195523
2021-03-28,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,-5.120356093003472
2021-01-30,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,11.8948210002665
2021-05-29,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,17.601519880976692
2021-05-31,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,-3.5893933233126676
2021-04-29,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,8.993088344618352
2021-06-29,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,-12.302634830556482
2021-03-30,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,-1.9922624577523607
2021-03-29,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,-0.7159991180619323
2021-01-28,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,-2.6460383572011157
2021-01-29,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,8.040959051609258
2021-04-28,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,-3.957453569527981
2021-06-30,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,0.28400860931273564
2021-04-30,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,-0.33382920104942254
2021-06-28,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,-6.607754292292244
2021-05-28,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,-1.8891608611058808
2021-03-31,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,-4.940746971204726


==> data/comparison_1/comparison_r_routing_180_routing_routing_180.csv <==
date,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,diff_r_routing_routing_routing
2021-04-03,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,-4.697968518767658
2021-04-10,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,-1.0936157151626764
2021-04-06,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,1.3576383575311153
2021-04-01,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,-10.622895244937363
2021-04-08,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,2.823301680701878
2021-04-02,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,-9.470483659261967
2021-04-09,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,-0.2835974508668645
2021-04-05,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,-0.09127719127305485
2021-04-07,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,0.0029319225899138196
2021-04-18,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,17.03697562593268
2021-04-11,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,-3.2771725875945044
2021-04-17,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,12.374752863058156
2021-04-20,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,8.97318220144756
2021-04-13,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,7.685872476582342
2021-04-15,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,-1.214928351039242
2021-04-19,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,6.360418679152991
2021-04-16,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,-5.12913571910871
2021-04-12,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,-7.2082701118648105
2021-04-14,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,-6.818497466628945
2021-04-25,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,10.590981272587888
2021-04-24,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,0.4389628227258385
2021-04-27,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,9.719878465563824
2021-04-29,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,2.202487392256535
2021-04-23,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,-6.11901357707679
2021-04-28,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,-3.250133041344273
2021-04-21,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,-3.122188661621092
2021-04-30,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,-3.6740271732967136
2021-04-26,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,-2.0596145588734642
2021-04-22,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,6.095864400327318
2021-03-21,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,4.688855855787877
2021-03-14,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,-10.058494337811394
2021-03-20,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,-12.194316967372854
2021-03-28,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,5.601172797775938
2021-03-13,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,-10.437629264950324
2021-03-27,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,6.406291169257585
2021-03-25,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,10.82737583315416
2021-03-18,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,9.039761944559098
2021-03-16,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,3.0048125708255307
2021-03-30,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,9.25820779202636
2021-03-23,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,-3.6163961808634517
2021-03-12,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,-4.431847296951063
2021-03-19,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,-3.5217791683308923
2021-03-15,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,2.435297884526059
2021-03-24,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,2.362809981546406
2021-03-31,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,-0.12685795068631633
2021-03-29,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,0.6141689194753354
2021-03-17,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,1.5436955989090662
2021-03-26,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,-4.116257745927226
2021-03-22,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,9.645039864049423
2021-06-30,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,-12.279107395382473
2021-06-13,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,16.205157877335097
2021-06-19,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,-3.965765090450187
2021-06-12,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,9.950105841275704
2021-06-27,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,24.451968842209986
2021-06-20,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,24.43316866290721
2021-06-26,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,13.322990210037412
2021-06-29,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,-0.7947199470778106
2021-06-22,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,-6.552291641553854
2021-06-17,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,6.029573117128505
2021-06-15,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,4.661923877557471
2021-06-10,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,-3.809734131339141
2021-06-25,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,0.6311344519681354
2021-06-24,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,12.133629964910416
2021-06-18,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,1.915563319072091
2021-06-16,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,1.5279196263348958
2021-06-21,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,5.990576199765591
2021-06-11,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,-8.233826828720842
2021-06-23,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,3.733602322005152
2021-06-14,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,2.4298008066386694
2021-06-28,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,2.5859070758529477
2021-06-06,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,-6.017471001002434
2021-06-05,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,8.379953868735583
2021-05-31,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,-5.755638908813465
2021-06-01,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,6.358926749592281
2021-06-03,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,13.934400585287904
2021-06-08,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,6.735646152565812
2021-06-04,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,7.356346593647766
2021-06-02,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,-5.508458537597909
2021-06-09,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,-10.500705938292358
2021-06-07,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,-3.3462005183494714
2021-05-16,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,-3.1795039937338907
2021-05-15,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,-15.210146910011437
2021-05-18,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,1.499063390465498
2021-05-11,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,0.31175384738859124
2021-05-13,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,-1.424780128456765
2021-05-14,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,-6.0623448239955655
2021-05-20,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,-1.7630654506639443
2021-05-19,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,-3.26555106661354
2021-05-12,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,-2.510035151377707
2021-05-17,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,-10.654238225883375
2021-01-17,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,-0.7703765980973617
2021-01-24,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,14.91092034728243
2021-01-31,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,-21.42489495306812
2021-01-23,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,-8.81322983103205
2021-01-16,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,13.285252967753522
2021-02-07,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,9.738096582430613
2021-02-14,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,-11.285386957701467
2021-02-28,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,-0.9996477431762141
2021-01-30,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,-3.77462104387573
2021-02-21,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,19.11311418576066
2021-02-06,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,2.7674850925082772
2021-02-27,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,-2.263349602619855
2021-02-13,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,5.166541514696417
2021-02-20,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,-0.24450070279187516
2021-01-12,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,0.5058980192491799
2021-02-16,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,-6.250943913797939
2021-01-26,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,-10.489629910477879
2021-01-19,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,1.9218983389004003
2021-01-14,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,-4.042056727509477
2021-02-11,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,-2.174758802234253
2021-01-28,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,-5.345513956324643
2021-02-09,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,5.913581181514607
2021-02-23,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,9.218069204789137
2021-02-25,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,0.8307424114443865
2021-02-02,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,-2.1238914626075447
2021-02-04,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,1.841350540998566
2021-01-22,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,-1.4353870567573774
2021-01-21,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,-4.007588027674534
2021-03-01,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,-14.46842752761608
2021-02-18,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,5.757495075539806
2021-01-15,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,1.0112459955956141
2021-01-18,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,-1.7920782386140415
2021-01-25,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,3.841493850282209
2021-01-20,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,-3.393705316419292
2021-02-22,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,-0.5983041697100575
2021-01-11,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,-11.48106489418885
2021-02-15,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,-10.042508343579835
2021-02-19,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,-7.579097132328074
2021-01-27,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,-4.064880175749669
2021-02-10,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,2.024058208493622
2021-02-01,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,-3.280096593529219
2021-02-03,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,-5.292005919083737
2021-02-17,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,2.0991279698073053
2021-02-12,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,0.9332055926469267
2021-01-29,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,8.556731804564983
2021-01-13,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,2.9273632622815535
2021-02-05,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,7.002924910018116
2021-02-08,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,-15.773419331790613
2021-02-26,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,-0.6627070602398623
2021-02-24,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,2.4295627743903605
2021-03-07,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,7.371194525611249
2021-03-06,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,8.547307731905693
2021-03-02,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,-1.5042804623878359
2021-03-11,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,2.7394733042583472
2021-03-04,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,2.9113444070290613
2021-03-03,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,-1.0359348897785179
2021-03-09,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,4.488565713358923
2021-03-08,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,-11.24459080964099
2021-03-05,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,-4.171173214516676
2021-03-10,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,-6.318289835136548
2021-05-02,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,18.02087955718523
2021-05-09,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,-14.888809046556485
2021-05-08,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,-20.866563647675047
2021-05-01,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,-16.391723860444603
2021-05-04,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,14.712059627908383
2021-05-06,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,-2.3174134252420813
2021-05-07,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,-4.294732075239423
2021-05-05,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,4.28632323735403
2021-05-03,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,-4.455917613843459
2021-05-10,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,5.202907183236156
2021-05-30,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,-42.21578566256336
2021-05-23,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,7.895806958990295
2021-05-29,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,15.612328247615158
2021-05-22,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,11.530237812905575
2021-05-27,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,3.684187810216728
2021-05-25,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,-8.899362008134736
2021-05-21,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,-5.508934930742328
2021-05-26,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,1.1613997739377855
2021-05-28,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,-4.5937322214191285
2021-05-24,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,-6.048900901106813
2021-01-03,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,29.936268058615642
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,8.579463886470077
2021-01-02,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,-23.808204883767367
2021-01-09,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,1.8843280332979224
2021-01-01,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,-4.550058271824185
2021-01-07,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,-2.836010747385243
2021-01-05,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,-0.21801106825423444
2021-01-08,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,-4.275685270729989
2021-01-04,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,12.973232909906196
2021-01-06,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,1.335374402982215


==> data/comparison_1/comparison_r_routing_240_n_routing_240.csv <==
date,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,diff_r_routing_n_routing
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,27.182226824504014
2021-01-03,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,52.371993766408806
2021-01-02,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,-8.126584513704072
2021-01-09,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,9.315738025415445
2021-01-01,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,6.882976878168521
2021-01-07,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,2.036012546450279
2021-01-05,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,5.341424225446025
2021-01-08,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,-6.696656837039604
2021-01-06,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,10.188082969420146
2021-01-04,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,-5.2512525217
2021-01-17,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,21.199377524176516
2021-01-16,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,26.589627692744372
2021-01-12,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,6.395586098823069
2021-01-19,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,8.412495246686476
2021-01-14,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,9.88068272374706
2021-01-11,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,2.451655936102742
2021-01-18,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,8.636520318301868
2021-01-13,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,7.992220107824059
2021-01-15,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,12.25977015289337
2021-01-20,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,18.37922145750516
2021-01-24,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,41.46428004519267
2021-01-23,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,22.285081851833944
2021-01-26,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,6.717945345956208
2021-01-22,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,8.213840770042612
2021-01-21,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,7.835763675904756
2021-01-25,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,-8.288667796213936
2021-01-27,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,2.327718353727781
2021-02-07,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,39.71547706647044
2021-02-06,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,14.203259185093296
2021-02-01,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,11.124348164483072
2021-02-09,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,10.089818063736324
2021-02-03,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,8.873293212495593
2021-02-02,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,3.766732107799393
2021-02-04,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,4.357310226138091
2021-02-05,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,-5.734075282695695
2021-02-08,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,6.903584660758044
2021-02-14,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,27.473623188405796
2021-02-13,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,-2.3871193022443755
2021-02-16,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,6.54780902396066
2021-02-11,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,0.9396652640237922
2021-02-19,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,5.676160912046343
2021-02-18,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,-5.727684790926751
2021-02-10,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,4.513903441605545
2021-02-17,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,-2.922130679572424
2021-02-12,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,1.4525038788065543
2021-02-15,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,3.5394475380963475
2021-02-21,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,7.908272160446743
2021-02-27,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,-0.6274158310458798
2021-02-20,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,1.070700742310278
2021-02-23,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,-2.4463637512867282
2021-02-22,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,13.115588870537415
2021-03-01,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,-3.80545100983664
2021-02-26,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,6.150092362637206
2021-02-25,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,2.285095485604801
2021-02-24,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,2.6166718977229264
2021-03-07,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,31.495714348187345
2021-03-06,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,14.001901773031607
2021-03-02,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,5.268868925692282
2021-03-11,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,6.285825161953584
2021-03-09,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,7.430045617900262
2021-03-10,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,-2.8684081307216234
2021-03-05,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,-0.5435724452331822
2021-03-04,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,-6.51598525796242
2021-03-03,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,-2.18547965994296
2021-03-08,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,5.601821894669613
2021-03-21,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,9.10985925198546
2021-03-14,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,41.12468188823972
2021-03-20,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,-0.9344601322541936
2021-03-13,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,5.530821917808219
2021-03-18,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,6.287881053078048
2021-03-16,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,2.2364456361163354
2021-03-12,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,-0.9911497172826355
2021-03-15,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,5.9761643147102905
2021-03-17,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,10.065536660222087
2021-03-19,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,0.6102589631201474
2021-03-27,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,6.304625680946728
2021-03-25,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,-0.7479926887723021
2021-03-23,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,-1.1572303171059557
2021-03-24,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,11.206715634837355
2021-03-22,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,12.8056647461973
2021-03-26,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,0.4393198201295158
2021-04-03,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,4.165983796378769
2021-04-10,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,-10.457501717828665
2021-04-06,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,8.81426584881217
2021-04-01,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,6.897042401220037
2021-04-07,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,-3.8849612538322753
2021-04-05,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,4.125064427187219
2021-04-08,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,-0.4911779520930046
2021-04-02,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,-6.464181803127485
2021-04-09,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,-6.202219947769352
2021-04-11,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,6.150640801176553
2021-04-18,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,-9.082432951242254
2021-04-17,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,8.92145981589084
2021-04-20,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,9.321622256095253
2021-04-13,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,1.4211308950543566
2021-04-15,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,7.005697253322033
2021-04-19,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,-0.13246975340017259
2021-04-14,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,4.909134631900787
2021-04-16,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,-2.239844707439909
2021-04-12,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,-2.73507237998892
2021-04-25,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,15.616026789556454
2021-04-24,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,3.4122538957158737
2021-04-27,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,8.059387415894122
2021-04-21,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,0.6558587848962402
2021-04-23,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,-3.7690013057656047
2021-04-26,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,-1.1527851697832587
2021-04-22,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,-4.161012711582183
2021-05-02,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,34.30069955469675
2021-05-09,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,20.597266065996966
2021-05-08,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,-2.507507791103976
2021-05-01,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,0.9013312364736012
2021-05-04,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,1.9420078949931534
2021-05-06,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,2.3612996464984057
2021-05-10,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,6.978414444166334
2021-05-07,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,7.013975303914999
2021-05-05,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,-10.538448328888224
2021-05-03,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,-7.196739189376458
2021-05-16,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,7.943102665051484
2021-05-15,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,-4.516720143651939
2021-05-11,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,-2.110655433300843
2021-05-14,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,-2.064759069391926
2021-05-18,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,13.07994628223751
2021-05-13,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,-1.1621817919167925
2021-05-20,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,1.4261472481290725
2021-05-12,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,1.9183129936700778
2021-05-19,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,4.7151558647427345
2021-05-17,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,4.50521262449982
2021-05-23,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,24.89656397052295
2021-05-22,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,4.439454945181475
2021-05-27,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,5.722989964065124
2021-05-25,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,-6.104674933545017
2021-05-21,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,6.086358707525671
2021-05-26,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,1.5989109254464404
2021-05-24,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,-0.1349740873496039
2021-06-06,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,29.620691168266188
2021-06-05,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,9.351686226604423
2021-06-03,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,4.163234377482554
2021-06-01,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,-12.77659669618224
2021-06-02,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,-0.8063180248902724
2021-06-04,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,-1.8212442937145166
2021-06-08,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,6.279392152733909
2021-06-07,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,11.954975661854817
2021-06-09,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,-14.208552478539373
2021-06-13,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,24.785473139073716
2021-06-19,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,17.95838869677888
2021-06-12,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,11.139917213941992
2021-06-15,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,2.400688400666616
2021-06-16,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,15.01063126981219
2021-06-17,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,7.521239438185591
2021-06-18,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,2.2962948706390507
2021-06-11,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,2.116214570790773
2021-06-10,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,5.632220795892169
2021-06-14,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,6.295077355569515
2021-06-27,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,14.000148805833188
2021-06-20,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,26.449917213750624
2021-06-26,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,2.144946270254743
2021-06-22,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,7.600708657402334
2021-06-24,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,1.1710744818918586
2021-06-23,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,8.65586224162481
2021-06-21,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,-5.830167812665288
2021-06-25,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,-1.3496081820732981
2021-01-31,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,-10.939573030997467
2021-05-30,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,-23.19805152517648
2021-02-28,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,8.666673399109298
2021-03-28,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,-31.549122739662916
2021-01-30,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,4.04991444430533
2021-05-29,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,-5.9635477674178885
2021-05-31,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,-6.265519132526374
2021-06-29,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,3.5780141511204535
2021-01-29,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,-9.345754209960587
2021-03-30,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,-2.5233229246222413
2021-03-29,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,5.148099363801587
2021-01-28,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,5.57077971502741
2021-06-30,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,7.654562676280666
2021-04-28,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,1.5041688390975165
2021-04-29,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,-5.998773868118826
2021-05-28,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,7.626131066630107
2021-04-30,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,-5.856744297344774
2021-06-28,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,5.724138642033856
2021-03-31,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,-2.7504821149610255


==> data/comparison_1/comparison_r_routing_240_routing_routing_240.csv <==
date,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,diff_r_routing_routing_routing
2021-04-25,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,-15.118417037657165
2021-05-02,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,17.394431166868856
2021-05-09,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,-4.781867732819433
2021-05-16,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,-9.383517565112053
2021-05-08,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,4.956086504863538
2021-05-01,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,-5.510135842706124
2021-05-15,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,-19.180698242618703
2021-04-24,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,-0.9684720248434128
2021-05-04,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,3.6135922218848293
2021-05-18,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,12.858278290898127
2021-05-11,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,2.784383138067329
2021-05-06,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,-5.5045712533760325
2021-04-27,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,3.581999342263148
2021-05-13,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,6.69781868960868
2021-05-20,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,0.3308785349869527
2021-05-14,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,-1.1949552640791212
2021-04-29,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,-1.6630231786923586
2021-05-07,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,7.796496601895281
2021-05-05,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,-1.7076396037336972
2021-04-23,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,-6.093707055463326
2021-05-19,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,8.386342575037595
2021-05-12,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,-0.09586092413214396
2021-05-03,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,-16.724909773394145
2021-05-17,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,3.702721350391817
2021-05-10,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,-5.635574699546845
2021-04-21,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,-5.323987541760537
2021-04-28,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,-5.081571993244297
2021-04-26,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,1.1423980615633793
2021-04-30,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,10.928540740243896
2021-04-22,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,5.184639533646873
2021-03-28,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,-15.119591507659232
2021-03-27,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,-9.387034195210934
2021-04-03,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,-2.5833873691561147
2021-04-10,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,-3.0674827018648427
2021-03-25,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,7.276930176660119
2021-04-06,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,7.993854205946769
2021-04-01,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,3.2203314680137387
2021-03-30,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,13.57476387049372
2021-04-08,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,-4.230468168026846
2021-03-23,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,-4.4944051059400385
2021-04-02,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,2.739678547978072
2021-04-09,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,-0.7592519610700601
2021-04-07,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,-8.73561026862184
2021-03-24,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,-8.276892746987185
2021-03-31,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,-6.3194838492739
2021-04-05,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,-5.503758332423209
2021-03-26,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,-3.1307629178564187
2021-03-29,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,-4.174297724064463
2021-03-22,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,6.315950762740666
2021-01-24,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,31.954209735099955
2021-01-23,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,18.12237749087998
2021-01-30,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,4.217269729977881
2021-01-26,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,4.0424629994669745
2021-01-28,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,9.492615263327979
2021-01-22,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,6.640721977298208
2021-01-21,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,4.35161434227402
2021-01-25,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,1.7881724371552203
2021-01-29,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,-12.429595127194554
2021-01-27,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,0.5459175164205488
2021-01-17,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,-0.7206639742117159
2021-01-16,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,0.24943769003496427
2021-01-12,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,7.638999155624742
2021-01-19,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,1.9870949787015566
2021-01-14,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,0.7364056545908535
2021-01-15,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,4.236936378151082
2021-01-18,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,2.388858698652234
2021-01-20,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,7.28477158965602
2021-01-11,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,-0.4208943581163197
2021-01-13,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,3.347136698403134
2021-04-18,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,-4.198431415565184
2021-04-11,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,8.142201834862385
2021-04-17,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,-8.007442710713587
2021-04-20,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,2.5357893563919958
2021-04-13,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,13.938177531569986
2021-04-15,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,7.091678079597774
2021-04-19,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,3.789903169267017
2021-04-16,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,4.304627467818837
2021-04-14,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,-3.20715733474674
2021-04-12,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,-6.460678758099092
2021-05-30,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,-18.084607569876788
2021-05-23,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,-4.457959691023706
2021-06-06,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,-3.836341183624089
2021-05-29,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,-22.01705477205641
2021-05-22,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,-1.558738760133421
2021-06-05,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,0.37302037432921775
2021-05-31,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,-1.1119795827593504
2021-05-27,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,-3.7033941871095344
2021-06-01,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,-10.308709502088107
2021-06-03,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,0.34294374304885056
2021-05-25,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,-6.882761206140654
2021-06-08,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,5.931840913876606
2021-05-21,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,-1.9455061843706092
2021-06-04,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,-2.315543115796451
2021-05-26,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,0.6389237380882471
2021-06-09,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,-14.255757348811084
2021-06-02,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,-2.0235412448472987
2021-05-28,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,4.677646010419523
2021-05-24,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,-3.2016620625099885
2021-06-07,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,-0.5034969165120411
2021-06-27,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,14.977927134743682
2021-06-20,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,2.7331040791042875
2021-06-26,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,1.125843811612937
2021-06-29,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,5.454820577305656
2021-06-22,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,12.136137730365189
2021-06-24,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,1.5697105677433008
2021-06-25,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,-2.152463512471436
2021-06-30,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,0.428242034803631
2021-06-23,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,-1.4485440235334617
2021-06-28,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,3.0881049093795747
2021-06-21,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,-5.8532079947428315
2021-06-13,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,11.09508669572913
2021-06-19,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,-5.898785993117051
2021-06-12,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,-0.030715675232927203
2021-06-10,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,-8.290916599496473
2021-06-17,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,4.076721390453602
2021-06-15,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,-6.319416456987666
2021-06-18,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,10.249402602717385
2021-06-16,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,9.649843538056984
2021-06-11,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,1.1386953482603892
2021-06-14,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,9.299775046829605
2021-01-31,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,-12.84439237038441
2021-02-07,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,17.169110016792136
2021-02-06,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,-6.559229633774198
2021-02-02,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,2.023278345784146
2021-02-09,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,10.99814636082372
2021-02-04,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,-1.0376160920809019
2021-02-01,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,4.6369697755869765
2021-02-03,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,8.802204530341099
2021-02-08,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,5.0080013905604375
2021-02-05,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,-6.2605021552248985
2021-03-07,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,20.77994489876241
2021-03-21,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,16.59345013523524
2021-03-14,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,14.548012473565361
2021-03-06,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,14.824046863444087
2021-03-20,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,8.915101431760865
2021-03-13,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,-9.30782402528978
2021-03-02,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,8.510718461575172
2021-03-16,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,2.386886981346141
2021-03-18,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,-0.9986810499772423
2021-03-11,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,-0.008683263492022654
2021-03-09,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,8.596663739353815
2021-03-03,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,4.654567710507845
2021-03-04,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,0.03334619156283259
2021-03-08,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,0.21905314139572146
2021-03-12,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,0.9657461280013111
2021-03-10,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,-1.5506906057202865
2021-03-15,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,10.57123832200004
2021-03-19,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,-10.55419247160484
2021-03-05,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,4.993858767757252
2021-03-17,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,6.835045827695293
2021-02-28,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,-16.39417105116993
2021-02-21,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,-10.312733990664865
2021-02-27,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,3.1851623625193732
2021-02-20,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,10.685185120005068
2021-02-23,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,-0.39109764686760695
2021-02-25,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,3.4338060750260544
2021-03-01,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,-6.537114190768764
2021-02-22,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,10.15017151569051
2021-02-26,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,2.140862726681393
2021-02-24,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,-6.572359636968059
2021-02-14,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,15.128115942028986
2021-02-13,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,-14.480808266853922
2021-02-16,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,8.404110074825349
2021-02-11,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,-3.474546777612554
2021-02-18,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,-9.954934625774255
2021-02-19,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,12.569985631094351
2021-02-15,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,9.081872172089573
2021-02-10,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,2.4790306547379166
2021-02-17,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,-9.434150776014265
2021-02-12,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,-0.02414133870592611
2021-01-03,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,13.92730284863886
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,8.50768398013697
2021-01-02,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,-19.1541692418299
2021-01-09,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,-3.559312287965039
2021-01-01,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,3.9160667198001127
2021-01-07,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,-10.37463856529224
2021-01-05,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,5.707806429805106
2021-01-08,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,-4.107912304905877
2021-01-04,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,5.211822799990825
2021-01-06,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,-0.412450429310734


==> data/comparison_1/comparison_r_vroom_120_n_vroom_120.csv <==
date,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,diff_r_vroom_n_vroom
2021-01-10,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,7.295578334855712
2021-01-03,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,54.69705887598766
2021-01-02,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,27.296378501390723
2021-01-09,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,10.030093551693307
2021-01-01,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,-22.627715869287165
2021-01-07,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,2.997698148817766
2021-01-05,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,7.4544119279941246
2021-01-08,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,0.5544484375592472
2021-01-04,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,2.0071073264970014
2021-01-06,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,4.049707735243584
2021-01-17,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,32.45591954642981
2021-01-16,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,-27.57619381590442
2021-01-12,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,1.6118967339338734
2021-01-19,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,10.280781490039875
2021-01-14,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,13.539614692448867
2021-01-13,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,0.4668002709326928
2021-01-18,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,-12.174174259411693
2021-01-20,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,-3.491795010461194
2021-01-15,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,12.184883842891972
2021-01-11,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,-1.69770327788366
2021-01-24,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,-14.443066383179778
2021-01-23,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,5.366730432470858
2021-01-26,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,-0.34152733148882
2021-01-21,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,4.743727958777203
2021-01-27,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,-9.084293586655
2021-01-22,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,-3.0683926418950787
2021-01-25,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,-1.8908705425063066
2021-02-07,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,31.26155268022181
2021-02-06,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,-6.267029972752043
2021-02-02,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,8.395139419547204
2021-02-09,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,7.681571671629094
2021-02-04,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,2.2083847375316727
2021-02-05,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,-18.941213028616627
2021-02-01,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,5.653084149448402
2021-02-03,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,4.159731218550226
2021-02-08,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,-26.837201266453448
2021-02-14,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,29.977600520436752
2021-02-13,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,21.471249658910207
2021-02-16,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,18.515019639209562
2021-02-18,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,-4.225046990984103
2021-02-19,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,16.48581328872508
2021-02-11,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,0.7908374267821272
2021-02-15,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,-0.958044081343223
2021-02-10,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,-2.594545987100963
2021-02-17,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,4.931560982199202
2021-02-12,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,9.49944779838242
2021-02-21,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,7.960818097699499
2021-02-27,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,2.7888130455027293
2021-02-20,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,12.730087263063202
2021-02-25,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,-0.7165421544864885
2021-02-23,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,19.68234271306178
2021-03-01,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,12.755624230887173
2021-02-26,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,8.109658366465307
2021-02-22,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,12.736239949933877
2021-02-24,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,-0.1815619284470543
2021-03-07,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,12.933930198681663
2021-03-06,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,30.871909365128374
2021-03-02,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,3.8161469576708718
2021-03-11,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,10.872891283761641
2021-03-08,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,10.3176735423345
2021-03-04,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,7.588494234236965
2021-03-10,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,-14.257900144879489
2021-03-09,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,-0.943881202410304
2021-03-03,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,-5.324103809354113
2021-03-05,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,2.2831082677619996
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,4.252264639275316
2021-03-14,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,24.196691086605814
2021-03-13,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,-7.994161591008513
2021-03-20,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,30.33802442518127
2021-03-16,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,13.215361800513667
2021-03-18,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,-4.8021841252812925
2021-03-12,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,-4.066163608882952
2021-03-19,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,5.7531374931591985
2021-03-15,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,-4.935817406012284
2021-03-17,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,-10.45405793164929
2021-03-27,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,-0.07914105574168359
2021-03-25,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,8.766930824361443
2021-03-24,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,-19.45459156419125
2021-03-23,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,4.668139177465545
2021-03-26,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,12.331937420153816
2021-03-22,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,3.6124434565590393
2021-04-03,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,13.980232535108048
2021-04-10,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,3.647032217941573
2021-04-02,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,-1.3571645513699575
2021-04-06,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,-1.509515481946302
2021-04-05,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,3.668996906545666
2021-04-09,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,-0.26310537971066156
2021-04-08,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,7.644170361996493
2021-04-01,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,-12.013700785392633
2021-04-07,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,13.277772423515268
2021-04-16,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,-11.43103602129748
2021-04-18,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,8.59289403662545
2021-04-11,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,12.251353217650859
2021-04-17,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,2.174586171690629
2021-04-15,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,-7.06575889978957
2021-04-20,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,-4.380556778823838
2021-04-14,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,8.53712080995865
2021-04-12,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,3.006066206353688
2021-04-13,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,6.204577737022853
2021-04-19,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,-4.316706889954969
2021-04-25,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,15.835481791814374
2021-04-24,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,10.702414616687573
2021-04-22,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,9.302763838187959
2021-04-23,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,-3.5047848913601274
2021-04-27,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,-5.7684969566212825
2021-04-21,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,10.808100182706
2021-04-26,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,-5.568868523184234
2021-05-02,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,-15.282865282865282
2021-05-09,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,-0.3611014040841196
2021-05-08,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,-0.6112960186996621
2021-05-01,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,10.510839278303658
2021-05-06,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,-4.428931910710177
2021-05-04,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,-9.450228732253613
2021-05-07,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,-14.134863065528284
2021-05-05,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,-9.138659865283604
2021-05-10,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,-8.13715396463253
2021-05-03,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,11.692301071994253
2021-05-16,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,20.47094533570451
2021-05-15,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,0.33989158710359507
2021-05-11,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,13.036612427361273
2021-05-18,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,5.326390799936272
2021-05-20,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,16.864686414762254
2021-05-14,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,4.59916638947785
2021-05-17,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,0.06174907540613155
2021-05-13,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,7.599833589106646
2021-05-19,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,0.5711042921639398
2021-05-12,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,5.881547663069048
2021-05-23,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,36.611479751799266
2021-05-22,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,9.658245385970615
2021-05-27,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,18.5536870768325
2021-05-25,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,-14.080220369538502
2021-05-26,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,-14.318462179129574
2021-05-24,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,7.306414397784956
2021-05-21,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,10.545140865110985
2021-06-06,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,22.860304968027545
2021-06-05,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,17.25764655471444
2021-06-09,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,-0.28695027991122096
2021-06-08,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,-17.52226214039216
2021-06-01,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,3.3817198840597826
2021-06-03,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,-11.05849220285567
2021-06-04,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,16.20783001762137
2021-06-02,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,4.618864545215928
2021-06-07,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,-8.565156793158778
2021-06-13,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,7.408837154056301
2021-06-19,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,17.79543687294934
2021-06-12,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,13.715399786901227
2021-06-15,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,7.303037944062797
2021-06-17,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,-4.527450085652945
2021-06-10,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,-2.190676759800047
2021-06-14,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,0.9228436191580234
2021-06-16,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,-3.8605930948445453
2021-06-18,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,4.916775644326555
2021-06-11,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,-0.05046145899879029
2021-06-27,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,-21.919956975754044
2021-06-20,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,15.803937997486385
2021-06-26,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,11.480669342129513
2021-06-22,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,7.470292066581155
2021-06-24,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,0.21695326291763503
2021-06-23,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,2.689925506710872
2021-06-25,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,2.297941150991886
2021-06-21,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,-9.696760666163335
2021-01-30,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,-31.48419629564136
2021-01-28,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,-5.700624381557794
2021-05-30,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,-74.53361945636624
2021-05-29,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,8.895226423526484
2021-02-28,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,-12.527226524685382
2021-03-28,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,-33.63370525529885
2021-01-31,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,-33.73355835255015
2021-05-31,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,-4.070898329825632
2021-06-29,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,-1.755793798549143
2021-03-29,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,-10.132916741362973
2021-04-29,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,6.251219451628123
2021-04-30,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,-3.8349340685886597
2021-06-30,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,2.14369713647152
2021-03-30,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,13.031904664222159
2021-01-29,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,5.289945568934235
2021-03-31,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,11.193056854249253
2021-04-28,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,-0.5159841750460122
2021-05-28,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,6.541298122006235
2021-06-28,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,-2.465777282385315


==> data/comparison_1/comparison_r_vroom_120_vroom_vroom_120.csv <==
date,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,diff_r_vroom_vroom_vroom
2021-01-24,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,32.77669501535554
2021-01-17,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,-1.7152720342335215
2021-05-30,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,-75.94849785407726
2021-02-28,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,10.854307841239109
2021-05-16,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,5.2234150520013785
2021-05-02,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,-1.7053317053317054
2021-01-31,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,-32.71195393118019
2021-04-18,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,-13.470697404020303
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,-2.448641216434811
2021-05-23,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,22.777938960589243
2021-04-25,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,-21.7309861424428
2021-04-11,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,0.640411645468113
2021-03-28,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,-5.020946534489195
2021-02-21,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,-7.154632377184306
2021-06-13,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,-12.163954547254226
2021-02-14,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,1.5820094477012812
2021-06-27,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,-72.53058754985882
2021-03-07,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,-10.192828303656354
2021-05-09,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,-13.19588183113357
2021-06-06,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,32.672741864498924
2021-01-23,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,0.4218945957036104
2021-03-14,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,15.77704991305198
2021-06-20,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,-2.3929618768328447
2021-02-07,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,28.705874397006447
2021-02-27,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,22.14902069566768
2021-02-06,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,-18.843265981120663
2021-02-20,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,-0.1178119848579635
2021-01-16,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,7.319774094717803
2021-01-30,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,3.375792181715505
2021-03-06,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,6.164406336840605
2021-05-29,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,-15.080465701293257
2021-04-17,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,-11.722345891843942
2021-06-19,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,28.33159481859389
2021-03-27,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,25.48298027629022
2021-02-13,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,-22.712346039124174
2021-05-22,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,5.358089731967227
2021-04-03,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,14.486501475627389
2021-05-08,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,-36.657435402322214
2021-06-05,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,11.87781835989308
2021-05-01,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,-1.7413987313005157
2021-03-20,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,23.416571909564805
2021-05-15,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,-19.06546043022021
2021-06-12,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,0.9351408945614472
2021-06-26,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,6.763379508261464
2021-04-24,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,6.3738935073955165
2021-04-10,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,4.246323084005718
2021-03-13,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,2.490157149106572
2021-06-30,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,0.9875984624355691
2021-05-31,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,0.6556569918831675
2021-01-12,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,4.589602938956268
2021-01-26,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,-8.664163018835831
2021-05-27,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,13.293163085075067
2021-02-16,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,7.519581478052579
2021-03-25,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,-0.49674275671181556
2021-05-25,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,-7.527907340308272
2021-02-02,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,15.519508248303142
2021-02-23,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,15.749344185932483
2021-03-16,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,10.38246217681409
2021-01-19,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,3.1729414818692097
2021-01-28,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,-13.26470595019248
2021-02-25,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,-9.41453313644001
2021-01-14,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,7.340483030193842
2021-03-01,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,-2.5103444430727078
2021-01-22,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,0.2530265709344374
2021-02-04,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,-2.7735122635490734
2021-06-03,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,-7.4794751333749625
2021-05-04,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,10.121189294157059
2021-01-21,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,-4.228260273722294
2021-02-09,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,13.704654554293006
2021-06-01,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,11.13307343140855
2021-01-18,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,-12.486872356731288
2021-06-08,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,-11.728793417568104
2021-06-22,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,3.466355581110767
2021-02-22,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,-10.576085770771412
2021-04-20,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,-1.0152465513752842
2021-06-29,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,-9.262253643191885
2021-03-18,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,-6.928060478311703
2021-02-11,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,-0.9189159534781655
2021-04-06,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,-16.29276823372081
2021-03-02,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,-1.2829247071763343
2021-01-25,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,0.655287154369399
2021-01-15,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,1.0672797210431342
2021-05-06,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,-13.73309272214542
2021-01-29,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,9.602998813983993
2021-02-24,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,-10.35894716967458
2021-05-21,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,9.872830108138873
2021-01-27,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,-17.72284165875382
2021-04-27,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,-13.251846550184293
2021-02-18,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,7.572079390869413
2021-02-26,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,1.122116862727103
2021-05-26,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,-19.824626191355453
2021-02-01,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,13.584294809490961
2021-06-17,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,3.464268882921027
2021-05-28,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,10.308774953324717
2021-05-11,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,21.468978200316187
2021-05-18,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,9.175622438190693
2021-06-25,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,-2.47081131548805
2021-06-10,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,-2.947838587668624
2021-03-11,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,20.744498823989527
2021-01-20,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,5.697179600767857
2021-06-24,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,-14.906571405361817
2021-01-11,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,-2.098982112551368
2021-03-12,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,-7.002428489751094
2021-06-02,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,-2.7527521731746107
2021-01-13,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,4.199805878122185
2021-05-07,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,-5.4242560900106245
2021-05-24,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,7.2590370712198125
2021-04-08,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,1.3689928286685262
2021-02-03,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,-6.895212907045134
2021-06-04,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,11.994183670863448
2021-06-15,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,-21.277088624981292
2021-06-09,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,-2.7019558155662273
2021-04-01,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,-12.179964195961203
2021-02-08,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,-4.752414779576028
2021-02-05,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,-26.310872381382847
2021-05-05,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,-3.7719301074055323
2021-03-09,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,-4.967572983466959
2021-03-19,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,-7.048947675982524
2021-05-10,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,10.020673579823903
2021-06-07,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,-0.8142668418403411
2021-06-18,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,-6.170790529501765
2021-02-15,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,-7.983072040011542
2021-02-19,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,9.885017325526888
2021-03-15,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,-4.305690255355098
2021-06-23,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,-1.657165369345319
2021-05-03,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,0.7317101428167117
2021-06-21,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,-21.061032725620873
2021-06-28,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,5.602946811104531
2021-02-10,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,-9.906923204647683
2021-02-17,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,-10.78390851410011
2021-04-15,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,0.5220100696328536
2021-02-12,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,23.04395019283607
2021-03-04,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,-4.178852302516933
2021-04-13,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,-11.248718916877934
2021-03-03,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,-2.468642132873653
2021-03-17,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,-6.77500121880724
2021-04-02,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,-6.590522120880234
2021-06-14,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,-0.6689302894086622
2021-06-11,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,0.9905397507169945
2021-06-16,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,2.2579828554126564
2021-04-09,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,-13.771183567344709
2021-04-19,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,2.7814771757365278
2021-03-30,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,16.52494294725506
2021-04-05,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,10.830047915485018
2021-04-07,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,7.672077375808788
2021-03-08,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,11.586064883031323
2021-05-14,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,4.011216391243187
2021-03-10,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,-14.019059620382768
2021-03-05,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,1.8428668633954728
2021-04-12,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,0.28679723127732576
2021-04-29,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,4.123431563487756
2021-05-20,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,0.4671165309617768
2021-04-16,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,-5.396633206362648
2021-05-13,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,8.256328015895347
2021-03-23,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,4.03036843563924
2021-04-14,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,4.4928349929550855
2021-05-12,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,-6.3049851065202445
2021-05-19,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,-4.487248009859527
2021-03-24,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,-16.887445210049876
2021-05-17,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,-0.23960611972751578
2021-04-23,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,-4.406874604078671
2021-03-31,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,2.8939102606313627
2021-03-29,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,-3.996380430421458
2021-04-28,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,-15.093616584897209
2021-03-26,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,3.5731966612445247
2021-04-30,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,-1.8552424426692433
2021-04-22,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,10.375259499268994
2021-03-22,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,0.17434227629594967
2021-04-21,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,4.946065969219566
2021-04-26,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,-8.81734665428304
2021-01-03,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,37.3909786505431
2021-01-10,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,-47.834838796982304
2021-01-09,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,32.29332490132368
2021-01-02,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,8.678672772736212
2021-01-01,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,-8.809907959304804
2021-01-07,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,-12.047897907167489
2021-01-05,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,6.430543082943895
2021-01-08,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,-3.2085122159821027
2021-01-04,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,-0.7180662707908158
2021-01-06,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,-6.741816132287301


==> data/comparison_1/comparison_r_vroom_180_n_vroom_180.csv <==
date,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,diff_r_vroom_n_vroom
2021-01-10,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,35.664258097230146
2021-01-09,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,15.879004427479222
2021-01-03,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,60.44714833995341
2021-01-02,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,-4.442952935936922
2021-01-08,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,5.4462669888703
2021-01-01,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,8.854216554234343
2021-01-07,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,8.692254311977216
2021-01-05,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,-2.9272612162485885
2021-01-04,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,6.330744998445501
2021-01-06,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,-7.731221862412132
2021-01-17,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,35.57753325590584
2021-01-16,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,36.51941425502338
2021-01-12,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,-9.119840328144521
2021-01-19,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,11.109618095895678
2021-01-14,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,-3.4644165157584323
2021-01-18,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,9.53734195380595
2021-01-11,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,4.257745441214313
2021-01-20,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,-5.684258130480947
2021-01-15,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,7.999530634027679
2021-01-13,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,2.31102425029077
2021-01-24,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,-5.052209530402677
2021-01-23,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,19.01513536559369
2021-01-26,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,-5.39018782375405
2021-01-22,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,-4.493325132954669
2021-01-25,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,-13.144652688274297
2021-01-21,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,2.9035649348970676
2021-01-27,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,4.871461876124534
2021-02-07,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,-8.11268536494692
2021-02-06,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,23.623024733398278
2021-02-02,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,20.806318657226875
2021-02-04,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,6.608461777180097
2021-02-09,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,8.933297659171885
2021-02-05,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,6.509409064742206
2021-02-01,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,0.6925056325873978
2021-02-03,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,-9.39779530907609
2021-02-08,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,-4.552586877033369
2021-02-14,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,31.728575559911313
2021-02-13,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,31.956688709465915
2021-02-16,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,15.614506680002858
2021-02-11,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,-15.59526728493887
2021-02-18,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,6.900993311468232
2021-02-17,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,10.867199831036805
2021-02-10,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,4.388162004682418
2021-02-15,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,-16.739162865196327
2021-02-12,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,4.486100687574386
2021-02-19,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,5.058014262402971
2021-02-20,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,28.783341733621906
2021-02-21,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,-5.925321470406296
2021-02-27,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,31.042022374557224
2021-02-25,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,-4.173689346225495
2021-02-23,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,11.135619972139006
2021-02-24,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,-0.9729275445247121
2021-02-26,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,11.173482451865496
2021-03-01,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,-38.3785980859476
2021-02-22,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,8.807450900992103
2021-03-07,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,28.58833570412518
2021-03-06,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,-31.715956205321277
2021-03-02,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,8.119756867475543
2021-03-09,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,17.447182597306455
2021-03-03,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,5.320033086497558
2021-03-10,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,3.35176119690522
2021-03-04,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,-1.2180781479590888
2021-03-05,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,9.031227943923941
2021-03-11,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,17.120477175695594
2021-03-08,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,20.42439556653075
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,26.398212552571984
2021-03-14,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,24.64651758676916
2021-03-20,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,-3.6027157249233466
2021-03-13,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,22.23558999456226
2021-03-18,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,22.048277145921794
2021-03-12,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,10.04591169377302
2021-03-16,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,7.2199073451795295
2021-03-15,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,2.792720108326257
2021-03-17,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,13.131677031686488
2021-03-19,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,5.586555023107488
2021-03-27,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,-3.289086482481211
2021-03-25,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,10.620296483499457
2021-03-23,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,3.983474763885992
2021-03-26,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,8.18614518702763
2021-03-22,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,0.5112662157776197
2021-03-24,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,-17.91313119951634
2021-04-03,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,7.876253620640581
2021-04-10,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,-19.518394866347258
2021-04-02,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,-9.219425666889666
2021-04-01,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,1.4908888055538454
2021-04-08,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,7.728352198778081
2021-04-06,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,9.918133093748065
2021-04-07,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,8.073844209711034
2021-04-09,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,3.7392907493764236
2021-04-05,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,1.5059713458946093
2021-04-11,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,20.401553729680195
2021-04-18,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,29.214397573276447
2021-04-17,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,17.792534361954054
2021-04-15,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,-3.521272306529922
2021-04-20,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,-11.04931669637552
2021-04-19,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,-0.4979176840970894
2021-04-13,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,4.298659449275146
2021-04-12,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,6.430328749113204
2021-04-16,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,2.6963263687477523
2021-04-14,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,-6.9336167815308825
2021-04-25,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,12.487834155203737
2021-04-24,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,-0.8297077360331883
2021-04-27,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,8.658579801008587
2021-04-26,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,-0.24262853756112016
2021-04-22,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,24.39209703396128
2021-04-21,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,-5.7994370236797925
2021-04-23,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,8.675562464913417
2021-05-02,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,20.01120219970467
2021-05-09,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,14.310042215016018
2021-05-08,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,4.659209568102216
2021-05-01,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,-7.749294120935954
2021-05-04,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,11.24780348852265
2021-05-07,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,-0.20699249441849507
2021-05-10,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,5.721769278601837
2021-05-06,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,1.1146098483618845
2021-05-03,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,-0.13510058312644854
2021-05-05,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,22.770333130568577
2021-05-16,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,21.86567358978152
2021-05-15,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,31.877348852482942
2021-05-11,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,0.19757989401632164
2021-05-13,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,6.320609083037214
2021-05-18,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,3.803835674591629
2021-05-20,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,5.992123532205757
2021-05-19,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,3.486380428689226
2021-05-17,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,2.436739412108432
2021-05-12,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,-0.9035939941572118
2021-05-14,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,3.940537163351401
2021-05-23,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,44.3998176704824
2021-05-22,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,37.03656998738966
2021-05-27,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,16.909764851703255
2021-05-25,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,-8.928963293300255
2021-05-21,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,12.885458367508786
2021-05-26,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,8.893020105388507
2021-05-24,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,4.6286108211849735
2021-06-06,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,11.9370928770259
2021-06-05,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,11.605567535777299
2021-06-01,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,11.271589144600677
2021-06-02,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,-1.0111580087845449
2021-06-03,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,-17.925607920321195
2021-06-08,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,8.607942413373145
2021-06-04,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,5.561152282883775
2021-06-07,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,-3.5507167285163357
2021-06-09,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,-7.0744768698947
2021-06-13,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,-2.4283083878730425
2021-06-19,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,12.878194469256597
2021-06-12,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,5.299340695229736
2021-06-10,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,-3.0033023292526897
2021-06-15,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,-10.578589043694539
2021-06-17,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,3.1097351796845585
2021-06-16,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,17.782598870056496
2021-06-11,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,-7.2240276795282155
2021-06-14,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,-1.5693792286240607
2021-06-18,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,5.108984728429249
2021-06-20,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,32.694143273207864
2021-06-27,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,49.405614655408904
2021-06-26,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,-6.457195715095635
2021-06-22,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,-3.609371473168343
2021-06-24,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,-1.8726387875752595
2021-06-25,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,-6.178369652945924
2021-06-23,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,5.01128446496555
2021-06-21,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,2.521291875797835
2021-01-31,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,-27.155828478454836
2021-02-28,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,9.39925683985031
2021-05-30,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,-82.5107837095961
2021-03-28,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,-33.29249496107181
2021-05-29,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,-33.741776643107734
2021-01-30,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,-23.307062766244627
2021-05-31,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,6.269584136406096
2021-06-30,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,5.675863873137027
2021-01-28,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,13.768840906342419
2021-01-29,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,-17.96838389874593
2021-06-29,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,5.1022591967127635
2021-03-30,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,-4.689333071807379
2021-04-29,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,5.349490304393633
2021-06-28,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,-15.39845714253037
2021-03-31,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,-4.908532069323063
2021-04-28,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,-11.41805059198099
2021-05-28,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,-9.826921134318034
2021-03-29,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,3.6363987256645576
2021-04-30,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,-1.7925178939754949


==> data/comparison_1/comparison_r_vroom_180_vroom_vroom_180.csv <==
date,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,diff_r_vroom_vroom_vroom
2021-01-24,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,-27.215299411561094
2021-05-30,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,2.9326088174331972
2021-01-17,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,19.565607825764197
2021-02-28,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,34.44719199185433
2021-05-16,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,19.007387169469848
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,-3.1179230022646394
2021-05-02,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,-40.788736697387854
2021-04-18,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,-15.993193336374958
2021-04-11,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,8.109177627125705
2021-05-23,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,18.284554453742487
2021-04-25,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,31.775564495198548
2021-01-31,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,-29.71185640056684
2021-03-28,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,-37.34833814172232
2021-02-21,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,-19.614630358388503
2021-02-14,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,4.150734230905177
2021-03-07,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,11.853769559032717
2021-06-13,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,-15.845988368913277
2021-06-27,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,16.656506233425795
2021-03-14,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,25.582343349638947
2021-05-09,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,26.00236195298278
2021-06-06,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,11.270859532859504
2021-02-27,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,9.26428990086899
2021-01-23,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,11.255049221367704
2021-06-20,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,17.298514403191465
2021-02-07,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,-22.580032219422527
2021-02-20,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,14.610078369751054
2021-04-17,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,6.909987549132102
2021-03-06,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,-4.204124956750702
2021-06-19,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,17.60731446998951
2021-02-06,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,12.242126951559092
2021-03-27,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,26.254684026675136
2021-05-29,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,-7.309903281382377
2021-01-16,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,35.945990774674584
2021-01-30,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,-21.465489429224196
2021-05-22,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,13.941844076848898
2021-02-13,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,12.307749948483544
2021-04-03,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,12.369615081956233
2021-05-08,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,5.793957515345106
2021-06-05,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,-18.52953321626548
2021-03-20,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,-13.057380639509418
2021-05-01,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,-2.5906859906468527
2021-05-15,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,-6.947586383040829
2021-04-10,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,-28.447546989832418
2021-06-12,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,-9.658916943928476
2021-06-26,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,-4.179614733728063
2021-03-13,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,20.47716150081566
2021-04-24,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,-5.290844832211634
2021-06-30,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,2.4121507767356327
2021-05-31,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,10.375010346336214
2021-05-27,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,12.503842772357103
2021-02-16,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,6.7744427377295136
2021-01-26,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,0.25838450286970144
2021-03-25,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,-2.445227491912022
2021-01-12,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,-11.594020687144267
2021-05-25,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,-5.03010849472404
2021-02-23,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,19.235301862655376
2021-02-25,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,-5.588960154891064
2021-03-16,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,18.877209960841242
2021-03-01,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,-8.763502444912488
2021-06-01,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,12.242761162859086
2021-05-04,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,4.28722046501304
2021-06-03,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,0.723793023645887
2021-06-22,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,-10.293470651022039
2021-05-06,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,-12.411754484122968
2021-06-29,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,-12.046390188097776
2021-06-08,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,4.937251876468531
2021-03-02,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,3.1676157503505213
2021-04-06,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,-1.8698881591176653
2021-03-18,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,11.502123095197993
2021-02-02,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,8.292945296377061
2021-04-20,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,-10.774698860260358
2021-02-11,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,-28.136914119779423
2021-02-22,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,3.5518543623511185
2021-05-21,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,1.2755817974749093
2021-04-27,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,4.171187133705875
2021-01-19,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,3.9914498464031887
2021-05-11,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,-5.323163022239133
2021-05-26,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,1.0407752282385845
2021-02-04,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,-10.9177614565015
2021-02-24,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,-1.1234890208139618
2021-05-28,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,0.12327310643091827
2021-06-17,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,11.650922478349997
2021-05-18,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,8.596141635605424
2021-02-26,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,12.214393682836777
2021-05-07,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,6.51306464822495
2021-03-11,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,19.717922458949467
2021-06-02,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,-12.366760591923986
2021-02-18,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,-0.8934330423633073
2021-06-24,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,-5.127255967221563
2021-01-28,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,17.789700121300072
2021-05-24,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,14.707270553447078
2021-01-14,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,-16.191512710161355
2021-01-22,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,-3.096848883904345
2021-06-15,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,-0.9858145564150665
2021-06-25,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,-9.662503716919417
2021-06-04,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,1.195995454450386
2021-03-12,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,-1.5228222506684177
2021-01-18,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,10.31605462318162
2021-01-21,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,-4.387661895611261
2021-04-08,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,0.8522763573171822
2021-02-09,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,7.933907841321843
2021-06-10,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,10.726787782666719
2021-03-09,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,5.359685088693374
2021-06-09,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,-1.3747648453531922
2021-05-05,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,14.424177908183347
2021-04-01,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,7.880945317907644
2021-05-10,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,6.471256727491048
2021-03-15,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,2.2694492061782685
2021-01-15,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,-4.865158828480586
2021-03-19,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,-5.22945479970668
2021-04-15,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,12.03087254234302
2021-06-07,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,-5.375827694098814
2021-06-18,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,4.749266580758369
2021-06-23,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,-7.423547092255543
2021-05-03,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,0.9452092079542737
2021-04-13,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,-4.804450060186466
2021-01-25,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,3.3787297238785285
2021-06-21,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,2.9676356386142393
2021-03-03,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,4.561210020482117
2021-06-28,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,-1.4969186692616052
2021-01-29,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,-2.1837637519722444
2021-01-27,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,5.379558517751003
2021-02-15,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,-0.7490401450970847
2021-03-04,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,-12.804907032158999
2021-03-17,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,13.56639241769904
2021-02-19,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,1.3122853201828328
2021-02-10,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,-7.478052378478
2021-02-01,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,-6.577729706090223
2021-02-17,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,-5.443594390271039
2021-06-11,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,-3.662179482689789
2021-06-16,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,8.859209039548023
2021-04-19,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,-4.512255118388354
2021-04-05,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,9.547405240131171
2021-06-14,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,-0.5783446777648008
2021-02-12,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,7.542850211882074
2021-04-02,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,-4.849780558191089
2021-04-09,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,13.071870110152291
2021-01-20,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,8.447835148845806
2021-01-13,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,3.9251878282985313
2021-04-07,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,8.84887210765805
2021-01-11,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,5.3818875293902
2021-02-03,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,-5.360915267651999
2021-03-10,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,2.269826580845801
2021-03-08,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,19.05297446990435
2021-03-30,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,-6.120262463500476
2021-05-13,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,-0.8315074737389707
2021-03-05,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,7.232836048104734
2021-05-14,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,2.0221492800286036
2021-04-12,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,6.18967346380896
2021-04-16,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,-0.7049164350552675
2021-04-29,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,0.1163899883254079
2021-05-20,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,4.051316571723355
2021-02-08,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,9.917081737828578
2021-02-05,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,16.12898745097918
2021-04-14,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,4.990205969445245
2021-05-12,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,-6.429570086640611
2021-05-19,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,4.444665299093271
2021-04-23,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,15.050244786393684
2021-05-17,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,-7.440105688371738
2021-03-23,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,-12.466746438621335
2021-03-31,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,6.7235830382030946
2021-03-24,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,-6.595828441676216
2021-04-28,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,-14.618812800841667
2021-03-29,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,1.549273610983275
2021-04-22,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,16.20478072423635
2021-04-21,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,-8.855695609423641
2021-04-30,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,-3.4901453120424493
2021-04-26,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,2.1821414620347794
2021-03-26,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,6.544252461010191
2021-03-22,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,-3.980467302894498
2021-01-03,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,11.574237015435667
2021-01-10,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,-23.594472966977246
2021-01-09,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,17.225557318656442
2021-01-02,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,3.0435137152570864
2021-01-01,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,22.53937411912809
2021-01-07,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,6.684194050467482
2021-01-05,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,-0.6658310803873926
2021-01-08,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,-0.8326442705228545
2021-01-04,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,-5.483074687133616
2021-01-06,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,-10.480807203222493


==> data/comparison_1/comparison_r_vroom_240_n_vroom_240.csv <==
date,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,diff_r_vroom_n_vroom
2021-01-10,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,45.394952923144295
2021-01-09,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,2.3794044068802735
2021-01-03,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,62.507057400188195
2021-01-02,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,-7.001117378602873
2021-01-01,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,-3.7421430834125275
2021-01-05,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,-2.7388685072654066
2021-01-07,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,10.809899033711655
2021-01-08,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,6.316160341416224
2021-01-04,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,-16.66044805297812
2021-01-06,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,7.466836419728342
2021-01-17,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,46.90660211592102
2021-01-16,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,20.296634048875454
2021-01-12,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,11.11525762189094
2021-01-15,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,-5.012200059554285
2021-01-20,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,-1.1857533684301182
2021-01-11,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,-8.374791356154537
2021-01-14,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,11.624559253848362
2021-01-18,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,-1.6236235932532501
2021-01-19,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,13.346242832713006
2021-01-13,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,27.999539550104572
2021-01-24,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,54.539355055143204
2021-01-23,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,-15.740235210789594
2021-01-22,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,9.959067733056262
2021-01-26,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,-18.22023762060442
2021-01-21,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,1.5858093946492418
2021-01-25,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,6.754119358076017
2021-01-27,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,-0.23690759317323845
2021-02-07,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,39.201480401502835
2021-02-06,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,24.150523581862398
2021-02-02,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,8.00698593317121
2021-02-04,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,-9.833178648770852
2021-02-09,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,19.071512282989218
2021-02-03,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,13.108566117154528
2021-02-08,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,-1.1281867837045803
2021-02-01,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,5.826147156941386
2021-02-05,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,-7.4766727809235185
2021-02-14,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,29.41883471089662
2021-02-13,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,10.144877820086217
2021-02-16,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,9.6005652398758
2021-02-18,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,11.95773745318203
2021-02-15,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,10.064772938037693
2021-02-11,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,-7.147728517795532
2021-02-12,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,-1.251510194171951
2021-02-19,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,-0.27706427820978174
2021-02-17,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,7.684663281626062
2021-02-10,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,7.205682407524214
2021-02-21,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,34.53131649193392
2021-02-20,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,-0.9005990966092137
2021-02-27,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,13.954601852376221
2021-03-01,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,6.6865365403668
2021-02-25,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,-1.6598048491800523
2021-02-22,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,-8.039106564811409
2021-02-26,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,8.290898143570919
2021-02-23,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,8.595950165299376
2021-02-24,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,9.382986608568142
2021-03-06,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,6.042968369302739
2021-03-07,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,19.297237387627767
2021-03-11,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,5.284053628258345
2021-03-09,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,4.856093137761574
2021-03-04,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,3.873086349453078
2021-03-02,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,-3.418534427763365
2021-03-10,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,15.926413994959214
2021-03-03,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,-5.232479534561187
2021-03-05,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,-9.803537116191523
2021-03-08,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,-24.269049430850938
2021-03-21,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,32.74319279754062
2021-03-14,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,29.43706160661081
2021-03-20,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,29.68552023286342
2021-03-13,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,21.390532433656304
2021-03-16,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,-5.876668827763347
2021-03-19,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,20.464077391759137
2021-03-18,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,23.79101559149929
2021-03-15,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,-8.25135350212114
2021-03-12,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,21.00510991706856
2021-03-17,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,17.546557555619632
2021-03-27,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,23.799373935378004
2021-03-25,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,12.872958436964076
2021-03-23,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,23.636933947468343
2021-03-24,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,1.451035132821999
2021-03-26,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,1.7580584114134759
2021-03-22,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,3.1229340620983734
2021-04-03,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,-3.7645165403912704
2021-04-10,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,-9.975889368227545
2021-04-06,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,11.513482292593329
2021-04-01,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,-6.81447715506652
2021-04-02,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,8.487163879619121
2021-04-08,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,10.524805903757281
2021-04-09,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,-3.9984692329009355
2021-04-07,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,-2.4996715280515045
2021-04-05,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,-7.241960223197372
2021-04-11,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,-3.9065900888882648
2021-04-17,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,15.962074641405488
2021-04-18,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,33.47441815836327
2021-04-20,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,10.874008005520011
2021-04-13,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,4.7923599744176215
2021-04-15,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,-0.035812195905060636
2021-04-19,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,6.693571534186288
2021-04-16,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,11.608074957740925
2021-04-14,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,8.231480606556097
2021-04-12,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,5.097608113619036
2021-04-25,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,45.32102538951314
2021-04-24,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,15.20868707689798
2021-04-21,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,-2.394722706636351
2021-04-27,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,3.6020590101842433
2021-04-22,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,15.609673836023775
2021-04-23,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,16.728524256161826
2021-04-26,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,9.310380988488872
2021-05-02,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,33.44261048870644
2021-05-09,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,37.04158003121369
2021-05-08,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,-7.9199230827538605
2021-05-01,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,20.13530903303916
2021-05-06,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,12.219075098604971
2021-05-04,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,11.451111418747264
2021-05-07,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,3.805077296389677
2021-05-05,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,2.2933986812359306
2021-05-03,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,-0.4360381793166705
2021-05-10,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,-0.6286378701742007
2021-05-16,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,-32.92832213366672
2021-05-15,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,19.800812104805964
2021-05-11,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,-1.5874412882019595
2021-05-18,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,16.294187425860024
2021-05-14,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,4.4989194775909045
2021-05-20,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,-5.477971207817804
2021-05-13,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,-9.362923516157847
2021-05-19,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,-7.810908877617689
2021-05-17,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,16.8487587718553
2021-05-12,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,14.581476202327353
2021-05-23,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,35.03342115003593
2021-05-22,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,-2.916053729471628
2021-05-27,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,-0.3777473290088185
2021-05-25,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,16.175264509919547
2021-05-21,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,-4.95053397104108
2021-05-26,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,5.340250228867867
2021-05-24,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,-2.929713658157662
2021-06-05,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,9.814903972199845
2021-06-06,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,49.73292798535517
2021-06-03,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,18.66725668323919
2021-06-08,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,18.656426852142552
2021-06-04,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,8.389696591705956
2021-06-01,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,-0.3019090640819013
2021-06-02,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,-12.102021731560063
2021-06-09,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,1.3990667021068734
2021-06-07,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,12.296524951454266
2021-06-13,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,16.836254426464656
2021-06-19,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,36.26469206366464
2021-06-12,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,21.267213062977703
2021-06-15,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,8.677370550271805
2021-06-18,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,11.79662059767913
2021-06-10,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,12.229776818344071
2021-06-16,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,12.667372780878006
2021-06-11,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,-2.3584502589168217
2021-06-17,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,-0.2109608722140889
2021-06-14,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,1.0006558976404165
2021-06-27,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,21.718947945619906
2021-06-20,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,36.91697105928632
2021-06-26,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,-3.0654995301781085
2021-06-22,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,15.599727798059245
2021-06-24,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,12.414966553233187
2021-06-25,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,-10.16875678705293
2021-06-21,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,-2.90680547771982
2021-06-23,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,-6.04869812984069
2021-05-30,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,-6.555855892201557
2021-01-31,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,-44.885666931669654
2021-02-28,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,-30.049188148781813
2021-01-30,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,-11.795037686410248
2021-03-28,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,-83.55172413793103
2021-05-29,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,-15.75578657403422
2021-05-31,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,-15.224426518502773
2021-01-28,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,-11.197862939275153
2021-03-30,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,-13.985591412828423
2021-04-29,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,-5.026166293997986
2021-01-29,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,-2.6067722211716435
2021-05-28,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,-6.0546951129609825
2021-06-29,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,17.304086674970723
2021-04-30,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,-10.579504724666014
2021-06-28,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,7.230592995037131
2021-06-30,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,2.0227719280568293
2021-03-29,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,-6.640030634825425
2021-03-31,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,8.467525539124
2021-04-28,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,6.669773969340142


==> data/comparison_1/comparison_r_vroom_240_vroom_vroom_240.csv <==
date,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,diff_r_vroom_vroom_vroom
2021-01-24,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,-20.778294963727095
2021-01-17,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,37.285428160672375
2021-05-30,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,-22.927340944850123
2021-02-28,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,-24.747067629591854
2021-05-02,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,-14.923458479432139
2021-05-16,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,-27.09668177319373
2021-01-31,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,-18.902348645116085
2021-03-21,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,1.6098484848484849
2021-04-18,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,-3.2836871115280872
2021-05-23,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,-22.45531145899105
2021-04-11,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,-24.1163832446323
2021-04-25,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,-5.732127061420026
2021-03-28,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,-54.71310344827586
2021-06-13,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,4.082657223542069
2021-02-14,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,-3.9921599082857195
2021-03-14,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,14.544070875243204
2021-02-21,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,19.80966381678208
2021-03-07,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,1.295102828291121
2021-06-27,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,-26.340121390890012
2021-06-06,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,22.14115262658952
2021-05-09,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,27.2870513031468
2021-06-20,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,6.947176173082327
2021-02-07,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,16.121796669096618
2021-02-27,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,17.553813125202716
2021-01-23,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,-32.539214094940164
2021-02-06,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,25.345746000760972
2021-02-20,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,-15.38891029184324
2021-01-30,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,-20.8320124219584
2021-03-27,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,4.172426401733717
2021-03-06,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,-7.694348489934703
2021-04-17,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,2.974570862306426
2021-05-29,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,-7.132259485626611
2021-01-16,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,10.113223013474052
2021-06-19,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,24.542492923346938
2021-02-13,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,-24.2084319577373
2021-06-05,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,-25.321403545568515
2021-05-22,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,-17.50307473412593
2021-04-03,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,21.730068201905784
2021-05-01,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,-3.6290537505044584
2021-05-08,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,-7.416849185546899
2021-03-20,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,20.896828567623615
2021-05-15,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,3.6168966283509425
2021-06-26,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,5.373985290689048
2021-04-24,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,2.623695937479146
2021-06-12,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,-1.0801591813530416
2021-04-10,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,-34.78766939797323
2021-03-13,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,18.054541984304304
2021-06-30,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,14.387471564155527
2021-05-31,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,-1.8999380614327968
2021-01-12,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,-10.781120249911028
2021-01-26,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,6.0596083555615
2021-05-27,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,-0.8896271604993105
2021-02-16,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,21.742794574888965
2021-03-01,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,3.513079161659555
2021-02-23,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,-2.6964460634259826
2021-04-27,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,7.135215722617884
2021-02-25,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,5.205544007569309
2021-03-25,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,14.123934885474936
2021-05-25,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,0.5918854253509289
2021-02-02,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,-3.3088220114698124
2021-01-28,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,5.813518671343099
2021-01-22,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,5.438712623645192
2021-03-16,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,-9.551083783102976
2021-02-04,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,-0.9497415794267369
2021-05-04,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,2.7008167739859545
2021-06-01,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,7.455275979553554
2021-01-21,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,-0.22874579495218134
2021-02-09,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,-1.0621139780002788
2021-06-03,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,22.006229880868712
2021-06-22,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,-4.4858804642471775
2021-01-19,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,10.692370701424117
2021-06-08,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,8.259634039333124
2021-01-18,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,2.9949917323491615
2021-03-18,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,19.959177372600813
2021-05-06,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,8.778357201471795
2021-06-29,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,-1.3329311638524113
2021-04-20,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,8.46088331456354
2021-02-11,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,-13.921814591956066
2021-05-11,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,9.562546587755616
2021-04-06,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,8.679405772527288
2021-05-21,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,-9.06225138289608
2021-01-14,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,6.919125491086539
2021-06-17,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,7.587680612513981
2021-01-15,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,-4.5968196297779995
2021-02-22,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,-2.3745472261645024
2021-01-25,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,9.646748609588073
2021-05-26,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,-1.4830990561295136
2021-05-18,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,22.03490933740044
2021-05-28,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,10.380954156364234
2021-03-02,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,5.446774124952154
2021-01-27,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,8.413068330104725
2021-01-29,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,0.43513058692965517
2021-02-18,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,5.046191077022278
2021-06-02,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,-0.7995758550394604
2021-02-01,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,-2.3850195433926076
2021-05-07,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,3.4601341523539824
2021-03-11,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,13.096186302408078
2021-06-24,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,9.946205200163984
2021-02-24,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,8.036463455525269
2021-05-24,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,0.812116626041304
2021-02-26,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,2.1046257635340746
2021-06-04,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,12.292091478133857
2021-06-25,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,-4.402826917014047
2021-06-10,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,9.752341452635516
2021-02-03,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,-1.245753970203167
2021-06-15,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,4.005896393605637
2021-03-12,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,16.754873568445365
2021-06-09,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,11.68646682849463
2021-02-08,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,10.014721461689804
2021-02-05,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,-1.8319984505485742
2021-01-20,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,6.85138594430569
2021-06-07,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,6.729353689880623
2021-01-13,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,20.257253954561968
2021-05-05,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,5.154443449973596
2021-01-11,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,-6.809810220401002
2021-06-18,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,15.021158407517396
2021-03-19,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,7.320103801963443
2021-03-15,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,-2.5856327443507867
2021-04-08,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,3.20017674340386
2021-05-10,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,-13.679695361775272
2021-06-23,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,1.3510641647251433
2021-05-03,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,-0.8550576129328136
2021-04-01,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,5.7978915127920505
2021-03-09,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,-9.663136727962941
2021-06-21,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,-2.2659180066387896
2021-02-19,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,8.7752247962866
2021-06-28,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,10.108163407196988
2021-03-03,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,-0.7946303573219823
2021-02-15,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,12.27761053487609
2021-04-15,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,1.2578372256309474
2021-04-13,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,1.9418037022182235
2021-02-10,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,4.491681033878587
2021-03-17,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,10.59499999237199
2021-02-17,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,25.83068930951728
2021-03-04,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,-6.633860312647888
2021-02-12,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,-9.064248043732526
2021-03-30,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,-3.2983127231928555
2021-06-14,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,7.696579773962512
2021-06-11,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,-9.328525284979406
2021-06-16,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,15.447302274847052
2021-04-02,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,18.99112651370787
2021-04-19,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,12.819879449957817
2021-04-09,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,-4.688963960991831
2021-04-05,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,-2.190225367551045
2021-03-08,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,-14.177538420503486
2021-04-07,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,12.822066745499935
2021-05-20,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,-23.1920577941981
2021-03-10,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,7.858444673297379
2021-05-13,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,-17.95523761092033
2021-03-05,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,0.16576890032832936
2021-05-14,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,1.708728741896082
2021-04-16,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,4.430334743585186
2021-04-12,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,-0.9361868118229046
2021-03-23,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,4.592310105162366
2021-04-29,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,-5.074224962259271
2021-04-14,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,15.166504387028036
2021-05-12,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,16.791631786541174
2021-05-19,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,-1.233387154851187
2021-03-24,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,10.059713851355221
2021-05-17,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,6.352499216074565
2021-04-23,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,19.466496141768392
2021-03-31,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,17.766878685588534
2021-04-30,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,2.7917888563049855
2021-03-29,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,-7.202572783126446
2021-04-28,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,-6.689578755610644
2021-03-26,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,9.529510817929724
2021-03-22,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,-3.3106478942111113
2021-04-21,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,-16.988035584203438
2021-04-26,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,11.682947881290989
2021-04-22,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,7.993353569671484
2021-01-03,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,36.139266030380426
2021-01-10,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,-14.131267790672213
2021-01-09,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,-2.302375870987803
2021-01-02,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,-21.93629595724344
2021-01-01,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,4.727904766668334
2021-01-07,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,-9.442505733982637
2021-01-05,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,12.21203383397968
2021-01-08,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,3.0992599198213298
2021-01-04,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,-15.470048996717912
2021-01-06,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,16.3785514654831


==> data/comparison_1/comparison_routing_n_routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,diff_routing_n_routing
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,11.156359503740884
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,12.983578177971197
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,-23.534568446628747
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,-26.86318918536344
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,-5.503117683873809
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,2.023022259764335
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,7.378962618064034
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,-1.0110210760828848
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,-9.817420792241407
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,2.727596387158968
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,12.073446801375031
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,-28.4744726383369
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,9.783503499788672
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,5.497328424866998
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,-1.2628578142896205
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,-3.088586216427997
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,4.334097805568026
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,-1.8300745014105917
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,5.024485441073195
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,9.146970985980397
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,3.2957264063378346
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,13.76760460708558
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,-5.513458793853099
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,-4.325638267733338
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,1.7066176850906862
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,-3.2905719910374582
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,-5.508151601012898
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,-2.7788144554332277
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,4.498851159541433
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,-2.6721594094067624
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,-0.762964560784662
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,8.639478171038858
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,-4.408894781047743
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,0.11058575237374244
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,-3.703789346478233
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,9.288435388885661
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,6.413306319848376
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,-6.344482200772499
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,-6.487561390209371
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,-4.317681592480749
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,-12.74357141528511
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,-7.212830194610896
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,1.0712591623127288
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,8.121691341148402
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,1.7609340241426994
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,3.442916942704201
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,-3.2529604793836495
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,9.695998152720296
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,-2.2197647531919174
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,4.668956953369719
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,-0.42348681713334696
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,5.157981707282879
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,-0.5769479322741394
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,8.942278627595398
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,-9.023689342605163
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,1.6422841569393736
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,13.602041473467285
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,-6.539565095132941
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,-5.640464699766207
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,-10.328846836072993
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,1.4312509485484168
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,-5.6275214905305555
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,-1.656755135281101
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,3.889738048806198
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,-4.651419102032462
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,9.24070942283509
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,-11.81012458602744
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,-6.1080593588587355
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,-2.2186903599308097
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,-0.1717268381557941
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,5.815114173402235
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,-4.184826733112656
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,-6.831041641145173
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,-1.3020643372966665
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,-8.70444414977713
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,-3.63915595647579
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,5.516009365402743
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,-10.365503164253301
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,8.877783997532408
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,-1.9371866034110452
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,-1.3480860640070398
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,14.002347052164792
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,0.8695679432241724
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,-9.50591373145421
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,-4.332646859290557
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,-7.510346056935833
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,-2.343411599706143
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,0.11453065941863151
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,5.335924315459226
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,-1.9651801227392838
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,14.497354497354497
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,19.755949213107275
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,10.48897857808134
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,3.938437110538613
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,-4.615863408561648
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,1.7623389409699928
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,-7.301811135929385
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,-3.153576895738456
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,2.9573584996598394
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,3.7825619142523523
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,23.24132226770594
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,-9.88576465341354
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,-7.052773564687724
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,4.63368062575535
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,-1.3015092501496928
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,4.691633512674102
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,-0.5247156548660913
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,16.431165686613628
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,21.76609177906315
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,-9.603205913498474
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,7.413501734412523
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,3.9471322093701033
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,0.47090353464721235
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,0.2250895106261045
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,-10.196479845118418
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,2.6320927370687954
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,-1.3591851568101678
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,10.016700652340399
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,3.874551982506652
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,0.41579681395691304
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,11.666517052969233
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,0.801079563718766
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,-4.364288870113865
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,-3.008873873727687
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,-0.49507735038093315
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,3.334097310291788
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,-4.619007627639587
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,-4.678373197917897
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,16.56654922829724
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,2.889700311093067
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,2.5427521524248196
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,-14.444185069330969
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,-9.013158031125679
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,-6.997944430066729
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,18.03853972090979
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,-3.3284394979872127
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,-6.326555362412581
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,-2.580079823641776
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,-2.330898705630322
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,0.9104427858461728
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,5.751236080830695
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,6.457193422457244
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,-7.13071232549815
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,4.9216046791076105
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,0.5763123711087536
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,-6.9541381019245065
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,2.912619120102584
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,4.799051345042631
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,0.946712438980837
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,0.8817718181009717
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,4.895526883564688
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,1.496002883860981
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,5.114354901123802
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,20.422901681430258
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,12.916592346637762
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,6.485473420678129
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,-3.5235913922762094
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,-8.273761017289774
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,0.5942622950819673
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,4.498168047164248
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,-2.1656422475224097
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,18.78170264974638
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,14.815279695410235
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,10.492845786963434
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,2.234691151108844
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,-4.263483829989943
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,6.063021352243646
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,-9.048731380760849
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,-0.8055865348388639
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,1.187272632523154
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,-4.237664160352653
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,-10.288012439952741
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,-2.167925657823761
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,-3.144859609771541
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,-2.5260101909829067
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,-16.46932463430226
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,-8.298018472388803
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,-1.4607066992000015
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,-5.720059238737724
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,1.8532033469668114


==> data/comparison_1/comparison_routing_n_routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,diff_routing_n_routing
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,15.418126716545128
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,21.278642013897237
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,-7.401016069357778
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,-20.978130087054993
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,-2.4248394798451587
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,6.245041785020655
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,1.29595877422482
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,1.622996392026971
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,-3.0315877110822638
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,-3.8414124701025525
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,19.61599731701182
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,-16.176315277507573
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,11.406233202413404
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,-6.943805881748406
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,6.2611882100636285
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,5.192106284186956
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,-2.2037691432733646
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,3.582453084832199
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,6.722997493227243
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,-6.069610977115622
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,0.03791196580079223
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,11.86820236186033
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,-19.74376846227887
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,-0.29305683637386637
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,-6.269170721058266
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,0.05632755664206161
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,-8.331730891752947
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,-1.067777985113309
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,-3.9189794904720947
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,6.774942584157034
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,2.4618259083161584
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,3.4315540090323537
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,3.3883185129681066
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,4.75298908120749
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,-11.828600210926982
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,8.331276369138223
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,21.53388667407359
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,3.368268687447268
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,3.901954759989563
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,-5.75553777378503
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,4.933542519094776
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,-7.3895184642746266
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,-7.360812171798318
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,-8.880707469833416
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,6.696931726110437
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,-3.8814924547931215
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,4.4030690699259685
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,8.216842217446136
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,-0.7246405951543179
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,1.4881623929804544
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,-5.628144432051546
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,-0.889874100107268
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,-3.6382433375320136
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,-4.346871441501942
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,10.055947376193298
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,22.15315987041703
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,12.055641421947449
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,-8.943366969775283
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,-6.324469398678997
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,-8.878413181318432
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,-4.352513623261027
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,-6.800983265204103
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,-8.816884508563588
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,-3.1543464967107404
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,-6.718683650748979
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,7.727331858982698
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,-16.79041160700205
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,5.938181520045913
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,-2.7781501126578965
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,0.50402490476
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,3.37794267037675
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,-1.8029592686484075
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,0.20554158807036624
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,-0.06944515277933612
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,-9.508673996991499
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,5.142870713779632
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,5.590962994496306
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,-2.367265094741094
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,-2.03144500652248
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,8.485205053342103
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,-0.6008960338066903
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,20.261498997829495
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,3.187370889222561
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,1.2113465331448452
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,4.937044711891647
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,-3.4123518891781406
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,0.8778172737702773
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,3.6075352427366516
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,-0.8910154274755994
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,0.29713297393130894
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,23.391534391534393
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,12.84687903900251
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,-8.407714995343062
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,7.140869950714404
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,4.59987336745973
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,-14.545708980327781
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,3.6856915642013823
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,-0.03371002953640683
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,13.124873909508294
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,-5.060379693723692
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,14.253070150843941
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,-3.3649034460235354
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,-4.0879474271230025
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,-1.2246893994381947
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,6.1431084358873935
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,-5.2558417460766735
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,5.231585210304381
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,10.910584572812176
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,16.652327566809177
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,6.471905751457473
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,-19.769938331845267
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,5.150365358232805
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,-3.644498138707998
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,3.130246022927251
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,-6.699544119666952
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,5.379588113775147
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,-3.1204887707368636
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,10.891408852268428
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,6.118304692447103
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,5.184054770582357
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,4.652415949801621
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,2.7052746490303976
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,-2.37916743743773
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,-3.297664731643994
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,-3.923572858317687
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,-8.640233033095432
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,3.2299070636292466
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,3.2857623023046667
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,11.097925910638738
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,2.4804694065957937
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,3.2479298257497504
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,-9.763527709043373
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,-7.578702790581545
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,-15.341534557712281
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,14.559526425667508
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,-3.400899834241061
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,-1.7211174970034115
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,-2.1293311157180055
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,0.7270336750709021
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,5.398849490110343
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,1.618967016888636
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,-1.1512351105339178
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,2.422933159677375
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,6.602435104889031
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,-3.146423556620137
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,-0.1449534153335504
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,6.702783236007712
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,-3.926668881396505
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,2.8605892135845394
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,1.6468402456616955
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,4.098709551245112
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,1.8746983049224668
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,-3.9084279676909217
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,22.835765663667694
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,8.389473539782939
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,9.193931319997343
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,2.346284776563316
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,-5.953698121291223
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,6.868138822092236
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,7.135786212419422
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,-5.907494145199063
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,-0.9284183925726529
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,29.088379823673943
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,2.5371323375590977
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,-12.051948472556212
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,14.748871827931783
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,0.332133594452972
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,-4.464701193750662
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,-6.454353589290415
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,-6.847228987716007
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,-15.337229469959162
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,3.049538269033084
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,-0.5010507922560553
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,4.359024680147112
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,-0.5458051412696635
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,1.7027582165831452
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,-1.8436170840495538
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,-5.404517923200536
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,-3.177619911635965
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,-3.7137242811202347


==> data/comparison_1/comparison_routing_n_routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,diff_routing_n_routing
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,25.6065014065543
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,19.67989392934937
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,-18.347230658788447
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,-11.620779956118621
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,1.6925894161006931
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,0.31520257150874886
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,-3.4611029221046237
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,-7.2407878393564795
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,1.0088340814521148
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,-5.562329176046579
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,28.6744361532657
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,5.118812706706318
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,7.108260031426674
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,-3.244319196005993
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,5.363278803263182
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,4.417349036706191
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,1.7209482765445914
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,1.4029801248142775
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,12.471870857090426
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,7.661131178378129
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,18.044788412011556
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,15.643679836710891
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,-10.652195559095889
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,0.6984550591080625
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,-0.08275733304401908
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,-10.535686567060443
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,-4.204733101449669
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,17.191743899151998
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,5.88069019265792
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,5.762453001055241
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,8.874543468224473
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,3.9455048500518766
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,4.217304690969534
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,-0.8042126304878952
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,-4.761943061779085
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,2.9657141000406653
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,18.23540945036272
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,-3.268803554427166
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,2.3527831514850215
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,9.16781355235949
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,-1.054915094001186
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,-7.384003805201328
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,-0.2788778524035298
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,-5.251676025010975
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,4.166137807497807
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,-9.416855077632242
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,-4.310331161522487
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,4.2807154656388215
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,-13.027445460942998
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,0.34705638870315536
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,9.016463235513246
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,-2.3711057257146195
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,-1.2595019404849834
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,-6.259304646698675
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,9.812287486891714
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,19.448372499614337
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,11.543260561566203
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,-0.5222749813092457
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,-5.079483373100062
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,-3.296281678920146
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,-5.208593343669107
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,-4.478521087259867
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,-14.920141853039949
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,-4.0640158672599895
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,-1.1827923627923829
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,8.487923333766966
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,17.107711717394732
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,-16.683446749200623
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,8.442640215996782
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,0.440727659484351
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,-3.6727459270948835
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,-8.808860841916832
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,4.223225638883984
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,1.1910226202497645
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,5.997173269731903
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,10.340364390577935
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,-9.863775960105817
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,-4.239813539740754
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,11.88023384136006
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,0.3316573457909795
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,6.6491987668565775
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,6.8846863500569455
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,-8.340517038704236
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,-2.056157043332515
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,5.6460689127633765
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,2.2697566141604573
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,6.639189568653719
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,-2.3616470826287417
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,-5.6364103587978995
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,-7.419301761169647
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,-1.8836006994601993
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,9.800453514739228
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,13.37783297112698
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,5.205974888999971
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,-9.8453580588734
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,2.7739608749625444
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,-8.789149331252187
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,11.158932097595569
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,-5.934459292873681
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,-2.1476318476780207
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,24.40139068019963
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,-9.551451557962235
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,-0.6499848572015865
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,5.72885531116654
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,0.7768624000523684
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,1.1202314683775199
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,-0.7129173863604688
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,21.790902801798687
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,26.921549681671983
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,-9.709880087003631
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,-11.999335561969229
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,5.168982338248364
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,2.3684920362380146
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,2.1719657011521347
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,-1.6593520874348393
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,-4.975095499499699
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,-5.261325897118335
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,10.24921802194152
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,11.39687877247106
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,-6.956079402981501
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,1.1016547740920133
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,1.8839555641904895
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,-9.08893237660361
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,5.34116696000331
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,-4.189887840760234
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,0.08505050661784101
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,-4.252488434443569
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,23.1574931187035
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,2.126052154428999
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,3.7287206394604615
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,-2.017920947526556
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,-6.83787675473049
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,-7.568047061020589
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,-13.658583609575281
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,22.897209097901328
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,1.5983897703054701
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,-2.2558606866819586
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,-7.673500810585697
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,-1.6330708869550172
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,-2.921902104577203
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,-1.015412039784293
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,13.118757303281292
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,-1.6829288498336064
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,16.9458399085026
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,-2.6358718096968694
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,14.914796102363722
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,4.999045781293073
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,7.852486612400659
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,7.9162400022140424
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,-0.8733720359890773
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,-4.906100291152896
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,13.99424775901806
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,1.6642597549737301
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,19.80017114970974
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,12.842500994745002
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,-4.819698384226188
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,0.5769145461379879
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,-1.069982840522867
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,10.154568916343866
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,-14.543325526932085
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,5.4037605445471
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,-7.7544872599472825
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,13.394312292845502
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,18.303764994941467
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,-38.7152145222538
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,10.173670124440799
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,0.24612290266236173
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,-13.375444028251945
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,0.8877801517292602
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,-1.5138058696151122
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,-19.670336738597367
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,7.56064214443647
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,0.15007741691606555
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,7.401006487806013
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,-2.304952885426281
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,-14.185946489677734
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,0.540640280468678
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,-12.970807219696978
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,11.422183950242983
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,-0.17552452464953636


==> data/comparison_1/comparison_routing_r_routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,diff_routing_r_routing
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,-51.593427407898474
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,13.090572479622995
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,-16.91981031920164
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,-6.680379921585952
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,-5.238867898287013
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,1.1616008435637166
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,-7.210810332065971
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,5.222951703107851
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,-11.178471380361064
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,-5.086349967957672
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,1.5091808501718789
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,-29.746254967899723
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,-0.7167461169502284
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,-6.458618432795859
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,1.211508804289393
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,-5.299813416587714
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,-1.4835031678072312
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,1.4469783612576996
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,-2.515796423317559
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,3.5190905666717547
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,-15.630188383250754
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,-6.354862224814113
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,-10.612864681867968
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,-0.832367200342131
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,0.6547939526914742
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,1.9810811499584138
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,-8.679203798086677
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,-19.95293483444258
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,-0.15667841754798276
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,1.3879937285447206
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,7.6058789806744524
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,-1.0712699235317138
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,-0.9919935034449506
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,9.18071655669959
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,-1.2418351250732664
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,-1.8287536437146952
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,14.537611920789491
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,-14.703810636963874
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,-2.8879066112295644
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,16.328441759481244
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,-4.650894389450371
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,-2.972817840916525
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,-11.317683822845558
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,-1.3359276159047277
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,-6.620116342128044
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,1.568636058683804
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,-16.53667506856264
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,17.883088509565003
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,-1.7794309842163467
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,2.0995591213062648
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,0.9363193085929516
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,9.263655515200004
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,-0.4074426632323345
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,4.106761974907083
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,-7.890249969608092
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,-29.465984470612433
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,3.023167825862957
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,1.3016227972562906
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,-7.932850036717673
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,-12.484989812906056
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,-2.0612314739252904
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,-6.81381679228873
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,-8.039314863324956
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,-4.3056857295452415
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,2.3934707613301525
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,-12.049781015567408
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,-11.109919571045577
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,-4.353529556448307
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,-4.019301840185359
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,-9.82017566056747
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,1.3138296245226235
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,-0.9718379995945226
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,-3.0655590614270625
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,3.1885517424142042
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,-0.9032119870663715
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,-4.127200256490435
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,-4.994526712682823
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,-2.7941819882776824
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,-8.747555657412867
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,0.5141877222466659
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,6.6607860065312865
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,-8.7138638778979
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,4.661623966721942
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,-11.96230398908736
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,-9.395059479386422
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,-2.461308309793361
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,-6.73975150192468
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,-1.2933510156182917
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,0.38560048654630497
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,-1.8009689128790034
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,-6.990800577814947
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,-8.72108843537415
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,0.013194660043464762
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,-0.40597533884936093
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,-3.917854323629266
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,-7.548211738744315
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,-3.321793208889025
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,0.3486878326298403
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,-4.488784726681221
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,5.0374297714170435
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,-0.1373857455279538
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,-5.953371751245773
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,3.8718128666351244
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,5.1896180681915185
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,7.072944030650546
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,2.4098136877956553
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,1.790401489696495
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,16.37928052576963
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,28.89968365739699
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,5.433279697266178
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,-6.255268785947136
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,4.376358844309347
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,7.425626272991416
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,-1.6009641165121538
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,-6.925402510116986
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,-10.373621294473406
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,-4.160257732465058
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,8.716633296118252
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,4.191166607918797
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,-4.149429454996801
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,-1.3658604130900185
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,-6.715498781944854
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,6.87023062731606
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,0.0907257461235091
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,5.303731772783066
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,-1.6506088533713656
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,-9.707563859475965
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,-14.940816307991389
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,-13.311688311688311
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,-2.9202148429923893
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,-2.7459594407928956
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,-14.522949303922228
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,-20.559316494700965
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,-16.554926021058655
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,-0.9470113174376442
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,-8.613308074828321
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,0.6577583272804093
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,-2.8809292964326345
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,-5.237114669453238
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,-10.023014510844126
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,-1.2363375093265985
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,12.25109161041076
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,-2.103733549100877
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,-4.246232247042983
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,-16.148715619063353
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,6.306523954077077
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,2.9761021226065014
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,-1.443894472210574
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,1.9873215093551717
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,5.115345242157555
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,-3.0032033751002687
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,7.94737497578391
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,7.487623021777897
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,18.683650577052063
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,-19.53130359617469
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,-5.744895854094331
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,2.866099590131214
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,-5.260638831882292
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,0.8416314974680386
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,-2.5048286184373434
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,-5.1881125856535695
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,33.211558534307535
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,27.688249747073275
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,-24.010710848918457
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,0.2939104666132284
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,6.784270058020278
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,-10.065456341855008
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,0.5321428077789603
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,-2.838453363974661
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,-1.0419126753660886
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,5.620155973435322
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,-2.9038144150239362
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,-16.190219335414934
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,-10.449883427969766
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,1.081151113967511
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,-1.546644723342775
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,-2.2033742858034904
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,9.820830956133273
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,3.901451438061392
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,-0.809937868972502


==> data/comparison_1/comparison_routing_r_routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,diff_routing_r_routing
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,-60.11696183350696
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,-2.1639296963285326
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,-21.921579729634086
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,-7.162874813628583
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,-0.24246076817876266
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,-5.1810005414001
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,3.427700210664828
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,-5.244754095666892
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,-0.18427607236976137
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,-4.207656203925167
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,8.252703949023225
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,-57.84386203829799
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,4.781449131937541
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,-1.9377748448968775
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,-4.385947116567218
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,3.903554535541238
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,-3.7843180204740325
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,2.192760420498708
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,-2.7255836497293804
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,8.704538203860265
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,-7.059469493940622
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,12.40355736987899
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,-5.924192638321882
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,-7.799500175985488
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,4.397997966569819
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,-8.611250761642413
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,-1.6310057698911642
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,-28.524185689701643
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,3.770781090368719
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,4.1377472687822765
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,6.224272307236929
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,4.899345885385955
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,-5.4722947889454145
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,14.007189788963645
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,-0.7808722001654842
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,6.931498163732481
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,13.289327494934971
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,-15.45076669427437
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,-0.18418992714230795
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,-12.777451524870658
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,-4.002478412642161
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,8.132251199298176
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,1.4434645920109135
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,-8.050646214165177
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,0.4763894428301015
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,4.373037057678892
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,-25.747055373250266
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,8.20041208547221
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,-2.1361214436513523
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,-10.950117643442105
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,-6.544248232416312
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,9.433384916347922
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,-0.5451557557463802
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,-7.259017713118782
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,2.3263117164236298
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,-2.9490409831850672
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,2.2632502575991755
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,-3.457889497328655
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,-4.995050216196322
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,-8.485875609568344
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,-10.749040711922751
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,-4.788909600873997
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,-1.2322338441952798
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,3.4150814116186954
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,-4.898339413535913
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,-14.936039200381597
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,-19.59690900488882
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,-4.3338525867016475
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,-0.6082888127198105
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,-4.850104209320408
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,4.457930303431827
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,-3.5868875678170458
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,-3.379432048815858
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,-3.4708773845295884
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,-5.808657779047114
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,2.3535372326740314
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,-13.138930276401009
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,-0.989876731991258
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,-18.030048528177367
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,10.205665344198138
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,-1.6363662024650336
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,-2.924122365191624
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,-2.1287800657661697
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,-0.3586756331543986
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,-1.490032399715278
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,6.908309638235685
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,-4.131548567448695
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,-9.385403267378726
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,2.2565893613017183
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,0.3662002730586684
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,-9.405895691609977
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,6.477609670797537
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,-4.032132877988203
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,0.07678962808487347
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,-3.9481400624973246
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,-6.856722792784091
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,1.1661856220490832
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,10.86319258068263
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,-13.775182324605076
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,-3.035748840399504
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,-2.4056524421017214
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,-13.51966372035693
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,-14.168672529990646
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,6.613727071969996
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,10.254375296324545
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,-3.0152647175580296
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,-0.02902340292660134
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,-11.078346592874437
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,30.004897354105175
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,-0.7273212423083454
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,-7.339133323643612
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,4.2934876218559035
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,-2.675525985093118
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,0.8237894970927
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,-3.9671220053328615
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,-6.195204840341417
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,-0.0972256186546972
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,-1.308371547993615
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,5.364044432105659
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,-1.4055417300364936
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,4.555557550404854
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,6.088183313724591
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,-3.616728274262521
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,-7.240588031228418
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,0.4537643334833274
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,2.97852159048166
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,-6.808519296505003
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,-18.39917878652992
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,-18.409938529121277
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,-4.851681273128334
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,2.190647142639421
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,-7.246482558437813
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,-8.842644708282283
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,-13.38227741724637
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,4.0902098670475775
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,-12.92919725313758
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,-5.849354553074313
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,1.5982275557883785
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,-3.6889363824852652
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,9.910973892275582
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,-8.371552604365668
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,2.743848245221238
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,-11.870485438675392
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,-5.088819075470878
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,-2.384378643530141
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,-8.810502188816388
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,-3.6280316239079697
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,4.823452307763691
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,-9.129148951965153
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,-4.355713885178038
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,-1.1298154045330924
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,0.8528737820010689
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,-1.9052168813605301
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,-2.2885491592848717
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,-17.76134352318099
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,-6.82674051462798
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,5.093004414995575
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,-12.121944917415876
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,-9.71311475409836
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,2.732394447485141
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,3.0998904962884293
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,32.98448973612408
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,5.119056221997399
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,10.583657587548638
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,-6.593958237184937
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,3.2393678329328566
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,-20.95837964678276
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,-0.8449782765944703
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,2.0896934740731563
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,4.857771904525352
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,-13.084293544066254
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,-4.003885135697012
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,-1.264569302211151
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,1.422790454654107
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,3.2817737556225985
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,-16.97392170872034
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,1.1286574574985688
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,1.169252864591464
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,-1.504764539560043
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,3.738767842317639


==> data/comparison_1/comparison_routing_r_routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,diff_routing_r_routing
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,-68.64049625911545
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,-2.1639296963285326
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,-9.452482191175658
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,-23.087267322528135
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,-5.5740478894786865
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,-1.7565740428414718
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,-9.299238949585945
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,-10.220524393040858
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,-0.5099794299534053
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,-0.2955562493495681
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,9.48604007713591
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,-29.24765848642339
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,0.7613678702758744
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,0.24173711941107898
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,-12.727516132347453
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,-5.012692125303356
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,-7.569295812561523
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,-7.161611757974947
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,2.015096329380904
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,-13.131570747694829
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,-40.0088897023257
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,-8.545852165038635
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,-18.62109595406419
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,-8.187929175798502
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,-2.0750267009241647
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,-8.591750254516645
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,-6.688132339157625
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,-37.36238104123904
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,-9.700332335921757
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,-5.396672624776571
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,-5.407622568798274
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,0.468208752585299
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,-6.033030478753781
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,0.9194124205630685
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,-4.229884197332236
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,-1.3516540277644455
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,-12.737729560159467
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,-0.8611280971584708
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,-7.1361344821546515
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,8.306198752776314
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,-1.5665896946007063
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,-13.431710979309994
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,-4.488954008099416
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,-2.2634056738400874
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,2.7536305187846004
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,-5.019349901980812
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,-13.267861955263868
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,4.877528908151121
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,-14.25072886297376
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,2.7267147780584824
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,7.388960440550538
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,-4.717906908428308
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,1.3817629711816404
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,-8.744213766329505
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,-7.8951535378734246
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,-17.58626009153083
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,-2.858948351365276
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,-6.113242649302811
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,-1.8383592400490754
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,-7.18723008604219
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,-7.890042583490342
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,-11.587266482324809
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,-12.127630163414208
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,-2.274930909763527
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,-3.913674983221906
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,-0.6842721477819695
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,-40.7929348683173
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,-15.603181110109043
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,3.0822945190178017
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,-6.044370626314119
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,5.4199902831147035
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,-6.2394847745418005
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,-7.740986360210087
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,-9.86775670906476
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,-1.8643556317927992
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,4.307297707023009
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,-9.048104114087634
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,-3.0473187264732036
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,6.237280556448625
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,0.7585238133019814
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,-14.305983713388429
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,2.8368867980046595
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,1.9165603478271773
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,-11.921188103965143
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,-1.3436452726320838
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,0.7775116760492204
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,-1.1460041174269804
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,5.924551343821854
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,2.622296564212168
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,-1.86132670414854
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,17.310657596371883
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,-8.560784611875619
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,4.892890406705992
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,-11.428908706523723
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,-4.53873069798266
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,-4.550532939514576
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,-8.64522726661105
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,0.5718013514782152
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,-3.6136739018001633
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,6.57244777561089
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,10.41117590983009
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,-13.42168750855975
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,-9.47282384607619
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,5.106487875602097
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,2.24711226126454
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,4.380753065574118
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,3.3103511913515633
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,-19.04098927706676
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,7.964818466995804
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,-13.018002117896224
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,-7.026190033394516
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,3.290883663821667
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,1.8054777662956447
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,5.032957232071616
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,-5.167025174097102
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,0.007366330884750504
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,-9.327560157236201
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,2.5050978510597073
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,15.22588815861301
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,-12.880791300936657
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,-4.745267718750187
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,3.102357632893792
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,3.971661452382392
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,-7.835685672528854
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,-9.170868169491557
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,-4.859225410026844
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,-6.22766697929666
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,-2.3155676274743144
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,-2.420876512817489
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,-2.115329414715762
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,3.8516248116099097
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,-13.761829787864727
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,-9.31591110696111
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,-13.505380757804742
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,-9.553208438633117
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,-8.553161259767938
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,4.524959996216391
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,-6.697946265682724
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,-7.783564746407049
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,10.96732543831113
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,-1.0809706937853938
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,1.32180285050165
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,-0.8201399260119885
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,-10.423030706643695
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,-25.102213595440656
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,4.248115430536153
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,8.861103899711027
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,0.42712571149180345
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,2.6622701923280814
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,-4.941914970857751
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,-8.422400077045157
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,-3.2441624423878794
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,-7.174134951107193
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,6.744223697296297
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,-18.500884980036496
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,-7.117307066956184
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,6.663438416543315
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,-7.601567078281537
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,-2.2676127567572344
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,-8.233151183970856
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,1.6407256245424928
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,29.70206376238349
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,2.8710095811890715
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,10.551560919207978
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,-5.447464516181269
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,5.860195134000247
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,6.382230557346305
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,-6.690716757200054
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,-5.740492489244869
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,-2.7900628427291974
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,7.1625536784052315
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,2.5060296918417686
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,-16.724988348828735
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,6.04401299137815
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,-0.2745735965121961
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,-7.670449303441277
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,2.5434838568898237
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,-7.723837099988719
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,-3.8672923306786737
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,-6.720462611592568


==> data/comparison_1/comparison_routing_routing_routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,diff_routing_routing_routing
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,-3.1403176262989345
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,-13.76682586248268
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,-2.8729305651836263
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,6.6676801036026525
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,-12.357471029184724
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,3.734196848549307
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,-5.9409757206647305
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,-7.639627967238906
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,-4.044691006221306
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,7.502292783434317
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,6.180445151033386
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,-0.5825842963808436
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,6.1328798024831706
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,-8.846084246506484
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,3.0133182496014808
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,6.339757212776919
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,-3.2730458727079292
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,-14.494545263067195
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,1.31857864463196
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,-1.3587945163125974
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,0.16295069544078641
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,-8.994693095013433
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,-2.6314535432859203
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,4.536001974139239
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,-12.743958772863397
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,13.449521185418913
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,-6.71053317110695
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,0.41064453076130875
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,-0.5045236890945339
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,8.72232537001439
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,12.501626122024197
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,-31.951427219681438
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,-6.595392309584324
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,-12.882574089322073
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,5.788678220942162
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,-3.9916089971504474
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,-6.0505529748956794
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,8.248045581025574
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,-4.520793801613128
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,2.9139764107481034
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,-8.726831513325802
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,-16.352553337065373
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,8.761473261697377
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,3.2093147468508394
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,6.803491898339065
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,8.251169041317555
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,2.8952092356845243
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,-2.049412575085525
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,-1.8524978962597156
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,0.5922566504563281
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,9.216643152855193
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,-2.340737894982369
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,3.0479766987303885
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,3.33681209769491
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,-2.6491128227140535
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,-5.2178502730719885
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,3.952698798760792
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,-8.233910139647845
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,4.544820560965216
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,7.1034128036560285
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,-1.4632995792550976
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,-12.785301638412728
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,-6.283811401505133
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,-24.737065609738835
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,-25.609503561764868
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,0.9343779699126121
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,5.816224428766203
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,4.805055955867933
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,1.767446751181299
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,-3.9247196980900583
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,2.968550342387209
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,2.7210884353741496
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,-9.916939101345701
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,6.676109903756597
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,-0.6105254303818763
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,-5.409059463483669
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,1.657479807381304
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,-0.4970973262318271
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,1.6304952698942683
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,-5.904617795091379
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,-13.73011694806904
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,-8.699803546919993
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,3.0860786642972524
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,-1.4169086655823386
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,-6.726161851682259
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,1.6432447061920359
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,-0.8598565273855414
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,1.0196343042351157
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,3.713097516093732
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,2.6432046183773577
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,5.1637396160464375
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,1.5091808501718789
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,-27.405575164670243
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,7.303977226706488
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,1.7110024502777523
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,-0.21681852416321998
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,14.631859658368398
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,-6.042848207664435
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,-9.314391884874153
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,5.761706634054696
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,-4.997951974066392
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,-9.94052851335018
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,-10.024627042386928
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,-2.9432629247318056
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,-7.661889815809036
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,-7.393324440056161
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,0.13245978981510917
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,-7.297636032570568
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,-4.805261023385369
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,-0.3692837266922155
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,5.587689923338776
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,4.069761509866896
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,1.3224764449345123
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,-8.24575734491019
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,6.680393040364833
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,-4.33871562675343
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,4.882976932143459
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,-7.77223123980506
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,-3.998325774184443
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,-11.297295879662322
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,2.5993648944615764
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,12.128156347284676
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,-3.898690950483779
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,-0.734459627787671
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,3.078683301933324
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,-15.208986524366189
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,9.301580325587357
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,9.510269710485915
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,14.813509306598373
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,-15.966581658976665
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,-7.788598951992801
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,13.567588395168361
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,4.916434139108734
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,4.582832765873089
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,-2.877041704667938
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,-2.00086605010995
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,4.678719546131887
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,-9.298176208972682
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,-0.23709701682898274
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,-5.115107221016033
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,6.347104772634927
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,-17.33962836733741
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,-6.236496707259309
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,6.9245199226790355
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,1.1714897848304988
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,-4.2217442123149755
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,-21.863332276047075
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,1.1250956479209888
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,-2.378054924697511
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,-5.4908490697782675
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,0.1588249837182747
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,0.0
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,13.534917626476163
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,17.602219226787007
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,-10.659331541040194
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,-2.0003229355593355
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,-6.331188286809667
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,-0.4411488757878316
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,-2.8483688689233677
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,-9.454869386936313
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,7.158783854954934
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,-1.102771502829799
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,2.2153965508369584
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,-4.708297417896445
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,-1.4946286781877627
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,1.3030984887645574
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,-2.4203954138858017
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,2.365329813814529
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,-18.839577195075023
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,-4.574103234625799
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,-8.780899661314178
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,-0.0037256364867821103
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,-2.812782946704549
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,-1.5179828917187221
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,-1.9360193869081126
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,5.778773955756233
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,-4.554804776089327
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,5.775344913117523
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,0.2186071485108765
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,-7.952137000569221


==> data/comparison_1/comparison_routing_routing_routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,diff_routing_routing_routing
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,-7.759465232126228
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,-3.2456764542693155
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,1.0038322423515385
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,-2.98072311063599
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,-6.297123338488295
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,-7.0001843712415255
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,0.0836413568312658
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,-1.5826696507118514
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,-4.128495511053019
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,9.233560090702948
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,3.4127195316657795
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,8.841586463831108
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,9.043081356292564
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,1.3561486537243919
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,-5.211035486494585
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,-6.538604375790522
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,-3.9031348537679973
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,-10.462843928598115
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,4.785401624962555
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,8.440111030112712
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,-13.02135460014117
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,-3.0716163143280064
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,-14.397585830857745
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,0.8994083523778535
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,0.13830272745198052
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,7.452347577525372
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,-5.2340771709343255
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,-2.0892357320322223
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,3.2644061312625374
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,-9.546853995923854
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,-31.626557325343004
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,-17.05665327539559
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,-0.6234464443310905
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,-11.109409008801997
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,8.609053954029632
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,-0.8889530817648311
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,5.882643612978524
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,-1.6995550975150793
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,-2.6147146676115494
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,-5.311939868179371
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,-7.961050613674665
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,1.093149595865907
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,-1.0642382862316098
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,1.3963221557836427
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,1.0438782041275094
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,4.329974411734121
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,-4.175294185647209
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,6.509499088524879
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,-6.6460032960777795
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,-10.681610972790137
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,11.940989967136218
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,-13.125671099364004
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,7.8029753964335855
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,22.723015010292112
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,11.011484159543377
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,7.405775665837975
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,4.101657639756346
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,-1.1255787239705541
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,2.6202963126966115
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,0.509270058030634
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,-4.982592498959858
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,3.7114604713612027
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,1.482516988324047
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,2.7520997637471645
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,-7.4617432670758355
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,-3.140667013617833
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,-3.0132198107699506
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,6.363980026952648
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,0.5708769004296537
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,3.685378500295919
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,-1.6811339413251292
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,-3.4657826189912386
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,-6.649251083866628
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,0.8815283678719038
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,6.7293736560226485
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,3.295183471598015
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,-3.640904793810175
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,-3.822193279562464
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,0.4509901780320098
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,-0.5105376089239176
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,-4.5294752673488405
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,-9.03022343946422
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,0.11459162194169688
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,4.853109271860057
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,-5.093038828471255
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,0.39492515572397
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,-9.131309787895859
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,-2.796968827098236
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,-9.48945067551332
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,-7.358377849542428
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,7.545904250859395
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,8.904082726523995
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,-8.573699845194762
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,4.6834815570782915
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,-36.873905672438234
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,-16.008376355456033
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,3.50369256911313
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,4.170581008816303
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,-0.41297935103244837
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,-1.712877094529256
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,6.433910378329921
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,6.122666477202082
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,-9.48595490397938
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,-2.385844978385443
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,5.2631578947368425
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,-6.446647449980778
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,-17.035248431743504
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,0.021365556559225864
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,-8.605286314566909
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,6.13434924584046
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,-3.1441156259505005
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,10.523200270605068
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,-0.7226590162746499
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,-5.6591399753950435
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,2.1017370671606757
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,-3.530180118245566
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,3.0257392033810375
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,-12.11966003893127
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,-3.6701801512452916
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,-6.284295307006938
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,4.875325992210301
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,-5.644214198812939
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,-4.438956242919332
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,-6.211787243372993
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,-1.1467216150744826
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,-1.7771530104039277
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,-8.454083699479606
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,-7.066601670897723
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,-5.762184375846472
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,-1.8974077112942709
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,3.1483378576293717
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,2.0063075377546484
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,-5.782524877926097
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,5.2654332239350365
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,4.895448381692407
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,5.055933619800732
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,6.276736603673427
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,0.4431832391860237
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,-7.969830796247544
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,4.6993552873354805
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,4.6395330899367515
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,10.61711102524472
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,-5.014186315835767
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,-2.024677408691785
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,-7.5247547093178495
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,-5.874454476047921
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,-3.616415793120049
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,-12.615384307433937
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,-9.374575627382637
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,-2.6874336818259117
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,8.938948460740228
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,19.583460179216686
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,-21.745651839932727
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,-24.933867652249745
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,12.430158621102347
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,2.075572055173818
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,-3.43556302638263
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,0.4892449043899365
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,-4.55747552596496
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,-0.6699668994509435
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,4.693365562453075
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,-9.05060818851573
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,-2.0739603733305105
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,-4.756991022598287
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,-0.9887484128564447
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,-6.513761245950974
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,-13.154621498092071
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,-12.065455903636957
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,-5.916392451128128
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,-15.426428424830057
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,-12.183918931717018
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,6.6011877569666515
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,-32.67643160859241
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,-19.624177224148912
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,-4.803551146241395
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,-8.163945020961538
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,3.2171619082564162
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,-4.467840407983544
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,8.408892978622015
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,-2.8160938370302415


==> data/comparison_1/comparison_routing_routing_routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,diff_routing_routing_routing
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,-3.1332361352548648
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,1.6655136630923555
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,3.5638178184272875
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,-6.643353417174914
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,-1.721879472479846
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,-19.24544756130479
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,-1.0343784215435197
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,-14.520144822185467
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,6.785556769599358
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,1.6337349815057043
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,-1.8287581464658251
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,-5.4967994375589715
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,-5.551508015952847
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,-0.6130469634865464
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,4.289398612141061
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,1.9444741546594955
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,-9.51530947993833
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,-0.8038406446422615
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,3.411262399271753
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,-1.4460037312498917
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,3.9346284543888776
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,-6.3294978025470305
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,-14.617467479706864
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,-5.12857512537169
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,-11.093791437074579
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,0.05436911216012863
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,-9.145383567895623
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,3.36383935591408
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,4.94252662309208
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,8.323360948429073
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,-21.390690406211792
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,-4.675408979540138
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,0.32678720406545436
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,-1.0921321968972661
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,-1.1127497187338462
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,-2.9743715013707313
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,1.919956026914705
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,-0.8798468026139248
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,-6.170537705897373
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,-7.67868268085012
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,3.495888903430547
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,-1.9139571372325483
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,-2.293513209239312
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,-7.455586731197842
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,-3.655086015798183
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,-2.7371369025573666
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,3.3017921053361685
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,-1.5246412784245402
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,-7.0864740631844505
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,4.729844560940217
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,11.125236915002187
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,10.330344409931822
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,-13.82588204055893
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,4.297045640307364
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,-1.0034695862374305
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,-3.8662560759147144
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,-0.24974920823940708
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,-4.376765025795572
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,-6.105703136776228
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,8.833738576339398
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,-28.925266112670577
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,8.342206140719043
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,-10.48751331966659
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,-4.2393727224545374
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,4.468431249610338
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,-4.999617332464195
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,-4.890194222935155
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,1.602683398025558
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,-3.57476612422348
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,13.839002267573695
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,0.2784535847335209
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,-2.722756907792611
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,-1.8878486916359245
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,4.102250410482599
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,2.8638542870596293
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,-4.527678355176404
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,0.8465087653929644
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,3.576079181772053
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,-5.8519351581674
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,16.988957864088338
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,-6.87675438994922
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,-13.75604329194594
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,-14.866617265653947
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,-4.017350413491163
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,-8.148235851290552
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,-7.8770957442397265
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,-5.897062588408098
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,-5.3172845247760705
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,-6.332032335002941
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,-2.7660382561911696
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,-1.3900151543449941
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,-15.975073221840802
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,-3.4215441520655694
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,-8.617465801391289
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,-1.7249566083598868
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,-2.8602770405276003
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,-2.634006827198081
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,-17.139439472434887
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,0.8249611705842528
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,20.712005920854825
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,-15.26213245887244
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,-5.911333494176431
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,2.8169506566414104
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,5.457107302369995
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,-0.6623072319356199
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,4.654402984663978
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,0.15484427784817223
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,0.21594823398592344
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,8.945472438847437
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,-14.568262642033133
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,1.8285002823100198
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,-32.481725448087886
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,4.218704592642388
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,1.304854034334326
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,4.486434376700892
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,-3.4889063239961264
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,7.337747430135989
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,2.0401918905958762
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,-5.953748061880623
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,4.817447051267219
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,-9.604619053596084
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,-13.778482718583483
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,-16.895829042848316
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,2.4820139320653207
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,9.795149221324776
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,-6.490285460449079
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,-1.1163109033150418
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,3.870571960277334
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,0.9899498526496961
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,-5.283529900257074
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,6.848099964004731
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,16.022722345084777
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,-20.310361141775743
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,12.388910355486862
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,-5.2970402558006064
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,-5.938634956500648
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,2.9177566830274624
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,-3.513211349384176
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,-7.300478376578607
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,-12.137366500988659
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,-1.994484406902678
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,2.901776146049231
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,-7.85406536321323
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,-6.9524330913636545
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,-6.7004819561659374
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,-3.8608986553881435
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,8.903968167213687
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,-4.5621659820679294
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,1.2756271858264958
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,-2.358245188139414
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,-4.112769186298598
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,-24.948875255623722
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,7.9073340556670635
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,-2.042826983009953
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,2.3462812485246536
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,-5.010148347781963
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,-5.065023796315221
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,5.911140250418287
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,-5.585266411885432
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,1.30222985716876
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,4.317364878112541
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,-15.466634672693917
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,4.292412702774891
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,5.120254736270444
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,-11.677477300326577
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,6.3308622279621085
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,-3.129987985554967
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,-2.4158880245042327
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,-11.911089553797288
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,2.730153943348924
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,-45.153423619660956
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,6.527854583924407
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,-30.417195869457174
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,-27.468327553259254
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,-1.4396977353329778
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,-12.313450816210256
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,-3.0606499610934326
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,-4.638841242614827
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,4.931670418631656
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,-10.675129419088497


==> data/comparison_1/comparison_vroom_n_vroom_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,diff_vroom_n_vroom
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,14.105477627145207
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,24.69611621701749
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,10.229582810082494
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,-19.275802254986992
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,-11.84831051586167
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,6.757630283339374
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,8.512842633924272
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,0.6739227860805383
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,15.847801795414837
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,13.46976185947676
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,11.291972986162492
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,-17.59135346020369
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,11.084884744213333
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,3.321166042252294
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,3.247860975598949
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,8.272292750261029
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,-10.484650670841516
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,-8.286546727077907
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,11.62474580360528
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,-3.2743282925833452
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,-16.6581379248066
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,-7.4309296207116
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,11.6370513228603
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,-5.546084759351793
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,-5.023473616134519
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,-7.485194229411289
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,-0.9122459097669806
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,9.27719266928478
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,8.499698965013044
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,-0.7713861875721114
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,6.7705636671153915
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,-7.236320861940735
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,-9.927809615811391
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,-2.5521690351533284
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,4.581734679232646
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,-21.941821454714717
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,7.410484745994663
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,1.6712517599099868
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,-2.3435110478299848
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,5.895979473569152
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,18.276682088660877
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,1.584098729874327
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,5.1107841747022125
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,4.398347751105671
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,8.686542018067914
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,-3.9502386439939747
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,-8.9391593338117
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,-19.66998188925002
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,-8.599792023002482
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,12.920065077090493
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,19.297441106024316
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,-2.448611198795336
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,-1.2241817876556405
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,5.6551732699899855
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,4.440595887582522
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,-9.685096113559805
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,23.222416258223813
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,5.85731788145976
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,10.290411058765638
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,13.935396258805707
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,3.086302039259621
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,2.2009738905768406
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,3.0119956844203313
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,-7.620311798728078
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,5.040261318748101
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,10.243190477093087
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,1.127709965385316
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,9.73554311751139
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,12.125107112253643
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,10.991030688149724
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,4.18355618558676
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,-3.6069343312518316
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,10.066100662776865
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,1.720454929433747
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,-0.7203462488647838
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,10.946706207306672
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,14.345527752389891
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,-7.7838130833234604
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,8.312359252881176
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,12.81316079715426
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,5.06335798944407
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,7.121654105751217
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,-21.55848787446505
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,2.7455787263128704
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,0.9217293168158369
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,3.742517832896674
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,16.511359273109772
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,-3.2606462595016583
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,3.36329902655825
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,5.068807175401077
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,0.3119682803550772
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,22.768835487039976
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,14.364905110758462
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,-10.20184022474876
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,-3.6920051416706037
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,6.949145349022271
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,6.136921695334627
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,10.38818957639686
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,-2.072314805574959
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,3.916864475269265
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,24.015092967222802
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,9.853007988151921
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,-4.908378804072679
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,5.416668098102603
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,-2.2487996299191244
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,7.847889102738507
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,-15.91434522210933
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,2.038204811915659
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,-6.439228356932434
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,15.310914736905138
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,9.113132415985614
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,2.06874414872275
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,-15.495092811178084
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,-16.098471227391563
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,-3.4221984569551602
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,-1.138254471053702
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,6.208404673091054
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,14.925298804780876
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,10.904576149633751
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,-6.226449382456555
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,3.921244391529142
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,15.270335931415945
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,10.129276767818224
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,1.1510235110277993
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,6.885832230141237
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,4.970935517263657
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,2.0098197420392756
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,27.150893270089167
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,9.333733879793146
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,-2.8974087194220526
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,-5.274066661309997
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,-7.926214125169684
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,4.960918278511677
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,-4.404514533984593
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,-5.7832095215272785
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,11.724318087815922
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,-0.047855517949287024
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,-1.1900809085611286
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,2.2402719313847554
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,4.613811920033979
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,0.12271385981701366
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,5.133535657178178
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,-5.176933273947739
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,12.65092304675463
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,5.660705890546917
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,13.921598190727478
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,18.203887446748855
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,-8.598502732813778
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,2.259166553916926
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,1.797287493100707
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,-1.8296906607748
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,5.638644401797072
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,2.2306159721069236
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,-6.910848676583286
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,2.8284645063966813
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,-4.630247094703336
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,10.656179655316611
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,7.986516484419962
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,6.326562418826952
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,1.4259910268611493
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,9.982397100698938
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,-24.9300828166327
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,-4.49383887120459
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,-11.65525699223898
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,13.340608196053168
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,8.694371486781709
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,-32.02913695598721
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,-8.798591386917925
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,-10.708094510958166
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,-1.7357921381894328
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,7.366942675708045
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,12.876883490232473
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,-10.356941131892395
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,2.8579227884591183
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,2.4194331459643745
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,2.4549666610714165
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,19.243960018383042
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,2.7708698429051495
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,9.474907329367385
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,-4.901132210038335


==> data/comparison_1/comparison_vroom_n_vroom_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,diff_vroom_n_vroom
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,36.36705587336416
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,-9.582249204972536
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,30.032611918173732
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,-15.522684224767746
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,6.888614429059264
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,-1.5791139119859396
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,11.600404376935256
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,7.33006474274292
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,10.007575362258862
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,10.542522282633646
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,15.298395856618862
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,8.848980425068614
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,5.266497029068062
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,1.4098619257030967
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,-1.516037698228077
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,-11.612698812078175
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,-6.626976649236036
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,-7.851120270004535
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,12.172775996966877
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,4.466030975850291
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,-9.627946178621956
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,2.792339437201887
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,0.33422585054393616
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,-7.342875194294996
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,-8.723886183129672
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,8.747641299330251
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,-8.488626474087203
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,2.664970843746281
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,15.332715335582336
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,16.27245755727707
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,0.37716527960769514
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,9.275750846632073
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,-12.968719986721892
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,4.8894913986537025
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,-6.329235038032818
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,-12.221511885056717
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,16.92456574227036
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,-6.98544355622581
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,0.34119073986183623
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,-0.654319850632551
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,8.659875660147966
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,8.466551119804022
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,14.590519039804178
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,-5.4186755530346
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,8.538373591274523
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,5.281913094784104
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,18.102522431398842
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,-1.3142490275312513
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,17.496082102066577
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,2.9947313415146586
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,-3.59332838128733
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,-2.7251178367876356
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,2.9287569888124843
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,-31.348863963186655
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,-7.173303096264784
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,-5.168512963180211
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,-18.499955154821386
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,5.761714434915342
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,10.14490507855401
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,-1.7764143993089958
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,11.910876156612641
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,2.7108685029140793
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,9.210898870196957
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,12.685322714391157
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,20.116646088656793
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,31.003468734006862
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,-17.86937511386409
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,-10.1509817070899
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,19.55405861506441
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,15.774299835255354
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,3.233466339036798
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,-0.051794345526263406
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,7.893684751098599
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,8.118621355400453
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,1.994172378632527
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,4.561388408541404
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,17.35617419657634
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,15.222820661111632
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,9.84785110448994
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,2.8689534649250557
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,-8.882339671756554
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,5.861142715381917
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,-12.350213980028531
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,-7.554271322169687
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,3.151442003452077
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,1.096860661912169
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,6.576809772338883
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,3.223279999427799
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,-0.24005962771398057
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,-6.574223619221803
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,16.919197408751984
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,45.774767626388574
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,20.637950864490826
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,-11.894324752895852
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,9.11238669198966
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,5.513734778903353
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,-0.18294914013904134
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,9.086266809585693
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,9.35857881464576
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,-2.506170048418395
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,1.8966222666727282
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,7.22832949964048
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,-0.22272647513917912
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,-11.811149319295426
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,12.359193058446307
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,-0.11353063479747545
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,1.918696729111628
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,27.56072536112424
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,-24.8037631854034
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,-5.835479096982814
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,-8.299882789293685
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,4.168813686602995
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,-4.1682135810988115
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,11.936111076873775
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,7.655655120146227
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,-6.707988060625024
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,20.861507906195097
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,10.558764940239044
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,38.08248593659966
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,-10.26429239220632
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,3.829540729968148
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,3.4088111327916866
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,0.5386417641224982
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,6.622254875005447
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,0.19427379610347842
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,7.540428208904609
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,8.760536012813892
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,30.46583416690867
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,27.145462738450313
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,1.3646760201946948
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,-6.963243511734757
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,0.12496548918176667
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,7.208532071300877
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,-1.0226226074668483
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,-10.628289444488821
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,7.733199817140867
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,6.382680184186083
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,0.4960197486500546
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,0.03905434493085401
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,11.901825524821446
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,-3.087442662186818
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,-0.21125310057936164
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,2.199966709204905
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,-4.929452521687163
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,17.208040953492016
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,12.561628345269506
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,5.099445271275876
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,5.098904677056105
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,-12.497498401891693
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,11.473080236128888
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,-1.6710941391333223
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,-3.5473647304676246
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,4.568415944234884
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,-6.371539361588969
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,34.768426637322904
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,-11.027679230352014
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,3.6155276574163873
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,-2.572282057606402
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,2.905782042068872
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,6.198417233795695
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,5.2477349210458195
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,-1.5668724387662059
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,15.909816146689904
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,-19.27075706545614
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,-38.21408081304811
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,-3.080860537375703
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,-1.5045744265706977
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,-16.949196302771448
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,5.066124070478134
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,-7.308986765658205
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,-10.987386418102725
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,2.1660295008444286
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,-1.7330729588111962
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,12.33126680326315
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,-7.942052242132477
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,6.700229189215083
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,-5.419224149482877
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,-4.980074791133077
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,6.784336702309457
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,-12.635563794883236


==> data/comparison_1/comparison_vroom_n_vroom_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,diff_vroom_n_vroom
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,37.46414857769767
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,0.15972824515755998
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,17.31099911058405
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,-10.290638377587056
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,5.110579910712584
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,9.292567101751251
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,13.71109090639352
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,0.974168747909114
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,6.045714882078061
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,5.379313058705476
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,31.978968247721298
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,11.780683648240979
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,18.21716796168828
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,-5.598783304036122
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,-10.802990597196416
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,-4.76221321901352
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,8.599963666493862
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,-9.247105911186594
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,-10.605720155362244
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,22.517097530329917
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,51.05054032088137
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,-2.9229023009244375
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,6.031834866196059
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,-7.571573014773344
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,9.496149142769216
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,-1.3446489155900336
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,-8.861489696359993
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,19.35766987980483
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,12.364892630854653
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,8.188561068073183
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,-12.04236433415652
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,17.63506801820978
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,11.987370233937712
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,-13.572740564479837
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,10.212415856394914
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,-5.555918175528373
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,25.37511852279059
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,7.417247412416865
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,-12.001529293888098
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,15.164897962314516
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,10.611883153715258
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,-0.3007861885345412
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,4.638948877556576
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,-2.6700076990048855
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,-3.6180369298101223
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,7.9271091207476845
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,-6.51837305034178
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,-2.6906313749779804
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,-1.9153490130555946
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,-5.490201580186639
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,0.056924496927513744
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,-16.0884103192273
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,3.2087608160730503
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,9.468893066124974
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,-2.7511319790213227
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,8.445666109179545
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,1.154703447351221
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,1.6085145934518548
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,1.9358125318390218
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,0.7415308948031258
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,2.320592902046637
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,22.183289592916246
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,-2.1629872384388045
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,-6.354451534487998
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,-1.4692859190363405
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,53.554978486267224
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,10.470941883767535
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,13.939029842405276
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,26.151065984136807
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,0.8980907599274106
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,15.468865065427973
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,14.88716907398184
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,5.111683202103689
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,0.7935255528754029
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,14.189566807867445
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,33.14371562037856
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,4.121730108934615
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,25.276163213347594
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,2.267972975823976
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,4.833986055636782
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,3.6145580944272497
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,-0.9324448018340933
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,-21.306297126553904
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,4.322287977155572
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,-9.258060196742722
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,-5.683851334285911
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,-6.182412271691173
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,-1.7142967769413693
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,-11.597084635686748
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,-1.3751714618020483
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,19.572400599986956
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,5.661142221468031
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,41.05739439280586
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,16.17134752977043
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,-3.1128747277775495
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,-3.8311671665513085
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,9.120543799992205
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,14.381534232766217
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,-5.206861470638105
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,6.9186088793187945
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,43.23498658908033
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,18.182793814101075
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,6.516927148936742
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,4.593309831070842
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,4.112933847105811
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,9.856295283475847
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,-5.570903518178728
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,19.2522739587056
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,-19.98954670721277
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,-15.704851279331377
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,15.796551115107336
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,11.298649190851947
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,5.46501455979101
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,-6.569348740925038
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,6.435871973111298
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,1.4470691225121908
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,10.796469993714025
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,-1.6663346613545817
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,17.714288083107753
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,-23.833389165128555
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,9.245111765203044
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,11.036402307200813
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,6.316768615339559
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,0.11289960633003217
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,0.5847452406815618
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,12.559411071007398
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,7.223260698260002
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,35.812547728910545
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,8.426066991395404
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,-5.064944724926315
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,9.662822039283862
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,-16.382103779479504
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,0.48030917817059693
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,3.032539712580592
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,17.629361952238934
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,31.760612757497494
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,15.64909401118718
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,14.410905715098865
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,-7.869858622218248
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,3.945376573585502
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,-9.992955137470798
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,2.8767061532486267
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,4.6662289032971325
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,13.377407998804754
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,28.548170848496458
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,24.829626837542406
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,14.940711462450594
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,7.237737042184134
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,12.670646732512516
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,10.382630673071152
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,0.5595218329736011
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,-7.063541563445385
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,-4.266973996174581
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,18.64868051325382
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,13.158887180528561
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,-29.71093743053518
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,20.106412321052023
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,3.9781852065005894
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,2.2669800143725602
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,1.128483907153335
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,6.673766602594074
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,27.482061795284814
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,-12.693238866821083
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,2.976263531259972
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,6.34566188266921
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,-36.33616097041226
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,-0.18187156799586296
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,-15.959236063469582
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,-17.981968095294558
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,-8.879706251505965
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,5.618533164758107
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,-8.635763357312015
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,-2.4160645462207566
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,10.91398863130363
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,-20.179152258171897
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,0.07898725149326914
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,2.109078096292754
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,9.619819804294941
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,13.700305535720434
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,4.867556180508544


==> data/comparison_1/comparison_vroom_r_vroom_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,diff_vroom_r_vroom
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,7.3458192931588435
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,-66.22294693151497
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,-23.474478078969828
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,-32.57299797629373
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,8.790349944147708
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,1.1436857531302596
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,3.8761267132505504
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,0.1201404654548821
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,14.124181959841582
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,9.817639844431474
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,7.826570190759181
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,-31.3335327361743
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,-11.903432630147062
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,9.628184400162816
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,-7.757106630409362
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,1.5061609320724914
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,-1.5503054286207818
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,-0.6378606142074242
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,7.842099420670838
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,-4.63297763473138
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,-1.9355227115378826
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,-13.523425864568912
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,11.93780777800663
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,-4.285311407603028
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,-10.802241676722357
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,0.9604635111357384
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,3.722644055346635
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,-31.982625252885875
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,13.895870564512276
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,-9.657991203155035
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,-0.9868105653546266
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,-10.006593044338222
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,0.4403195713533942
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,7.578032191950707
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,3.859577287151546
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,-8.696896035901272
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,-32.22842396457513
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,-25.213692836061806
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,-25.59800664451827
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,9.710743009239195
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,2.144388720598076
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,6.011237946681792
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,0.7995847183033733
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,3.949766162843615
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,6.816048232316208
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,-14.861441300836615
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,-18.36172060878432
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,-23.10309712118348
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,-24.441274910359642
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,13.539590359109177
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,-17.4271811743139
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,4.613780946369026
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,-0.4792241457720644
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,-8.114556003409946
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,-10.157585648495003
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,-11.06567972101023
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,-25.979151653287303
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,3.918887246764768
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,-4.871895720852254
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,-2.1801353216641686
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,2.1221554961939386
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,-0.6535387867797815
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,2.8215726084914783
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,14.405020584647897
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,4.033930495970073
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,-30.432683548916014
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,6.25698959379798
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,-26.144703997615586
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,16.417280756033076
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,-2.5630470536168106
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,8.574000996130417
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,0.44128587208909126
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,4.57624058233728
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,8.812452765481808
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,6.343184338758161
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,11.017128191485199
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,6.114665415112516
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,9.770054317749912
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,3.822667515322656
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,0.5489152638250175
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,1.5052923685549768
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,-7.973258509628134
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,-26.159567964132872
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,2.39509053630991
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,-11.807393928721666
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,0.07632114686865983
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,16.730445949477772
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,-9.465814563947044
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,13.727784819297883
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,4.047807864241774
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,2.408643290363253
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,-12.651545147727058
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,15.508577042242878
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,7.892859744805724
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,10.538360515115512
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,-8.824409915647728
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,3.1511043239105994
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,10.854226570043183
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,7.610912436801017
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,-2.6242330614116067
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,9.718597990635086
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,-0.9512089547433453
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,-15.668771446250773
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,3.3277369235432053
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,-3.3189236758398075
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,-9.799741953901023
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,8.619362862138978
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,15.024843503222161
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,-6.056257721182172
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,15.825470285807164
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,-1.5618728022992565
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,6.222103339128884
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,-5.522934167375682
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,6.472243106997153
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,-1.7204280174550262
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,-6.209986745746861
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,5.237796959743335
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,-6.973107569721115
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,10.600715502696607
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,5.796710750890583
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,-22.15077212088569
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,-1.4842007400792994
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,-1.9177776742390458
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,-4.113675719156033
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,-0.7727273517996963
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,4.425103179289321
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,1.0899474681056356
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,-0.35920434306804283
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,-14.924763103266539
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,-26.33771256961684
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,7.719264285870811
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,-16.71195454743603
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,-2.53037586585412
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,5.591614803165961
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,-37.13200379867047
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,-6.687419727017437
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,14.111756617641765
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,3.1209124725591026
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,-1.1813995770834569
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,13.897095694363506
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,0.23841064195749875
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,0.5395942389532908
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,-19.19644301035172
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,5.661540185449757
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,-14.761626995873309
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,0.23897474557105164
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,0.7591967587996971
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,1.9554119358967497
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,4.354451359761873
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,-3.894721093669548
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,2.2799269467043
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,11.759662086992702
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,0.8825887882585317
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,-15.411021825109028
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,12.310624668408952
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,-18.200449909751306
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,3.4430969900260693
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,-0.8924582904422476
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,7.786456192277124
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,17.93959789455518
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,3.737163835350754
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,18.85907852426422
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,36.026504612681215
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,18.645257983712913
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,1.2007212523563642
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,4.879416959195032
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,4.984715778519707
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,-6.377571720480079
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,0.01965653218656857
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,1.141701401873421
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,-2.3767495765356155
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,-12.202718108616455
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,-2.9933241247646456
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,3.1389363948055347
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,7.067466904474221
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,9.06562356382493
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,3.2699814312390254
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,-6.281129873878085
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,15.889762965388293
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,0.7298718948984472


==> data/comparison_1/comparison_vroom_r_vroom_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,diff_vroom_r_vroom
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,1.0923908784578011
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,-76.89593833382746
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,-10.608404853917616
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,-30.26741832899682
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,-11.446860262524828
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,3.1849982091273046
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,1.5254262251276625
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,9.965606621399383
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,3.9253331989801152
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,16.962347432004353
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,-31.478362168033627
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,-43.588813028783996
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,1.883139037693797
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,13.183979479762872
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,-2.050316837961161
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,-23.37985774758467
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,-10.912042408206501
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,-11.368775615960805
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,2.2059876347571756
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,4.536113121704064
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,-4.355678637006712
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,-20.031886206919175
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,5.431638174771098
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,6.018837211185708
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,3.907181117365141
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,-14.044248564835884
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,-2.727016350292836
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,-10.85446152964
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,9.968909913126264
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,0.3760465446289201
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,4.226252804786836
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,-5.72502884456898
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,-6.672228144165856
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,2.8049562263789887
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,-7.334993075822162
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,-20.834320177687932
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,-21.68405000928632
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,-57.231389135979924
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,-18.099456836998364
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,0.23582699544535504
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,9.697249007373795
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,1.8892600589866417
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,12.925224176762645
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,-2.6933392720547653
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,4.242600221403554
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,10.670600261466996
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,4.353135188891827
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,-19.64376093810026
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,-14.997641790875152
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,-16.574636934178212
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,6.881219944045195
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,5.080073233864349
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,-1.735307012357627
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,-17.524188275411138
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,-9.281828997275785
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,-47.270777120447804
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,10.033713022512279
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,-2.566430336017996
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,-5.3513272158992535
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,-8.845582438612428
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,-7.4951943026022745
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,3.881664938480547
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,0.19750835612275905
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,8.855945090882866
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,-0.38673847351201773
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,6.25698959379798
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,-56.42193477864821
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,-6.320554375768414
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,-3.4482758620689653
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,-7.5732470674872445
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,-8.048542201448221
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,-7.837566748030172
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,-5.770867336894049
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,5.247512993323932
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,-3.804948167450292
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,7.600488259090304
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,11.705636992785347
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,7.536249783859891
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,1.8098640132769253
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,7.658851423832623
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,2.3698032525581647
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,-2.1873957415502536
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,5.997554513959649
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,-3.7092074533562793
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,1.685684885147814
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,1.5245954046659826
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,-4.133930040687526
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,-7.18692219646054
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,-8.203740953162459
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,-5.276587679081045
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,23.39511070807829
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,-4.374904893371883
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,3.46126289194336
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,6.846866307582253
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,-4.682910984970777
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,5.9818676859527935
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,18.155630298464704
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,-8.088243372408565
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,2.8384603953039083
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,4.140369386511929
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,-12.102559439923626
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,7.9917292399271656
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,-9.723197052114406
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,-7.398748810476737
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,5.37423123301659
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,-11.540520186379148
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,-15.914875963323395
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,-11.007553658348803
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,9.438225562869626
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,-45.645728404447404
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,-0.5109905107496668
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,-7.976129132763724
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,6.614774196424591
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,-6.564019448946516
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,-3.9530385934903247
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,6.5914917481172886
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,-2.471621724849133
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,-14.471115537848606
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,9.108772162550936
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,-0.4106447950083231
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,-5.801090262847862
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,-10.482583764113949
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,-2.2984734237995146
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,5.017724133705613
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,-2.6591423457024215
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,8.36840579092829
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,3.2491522546195926
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,-25.061039226442084
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,-15.709289101559985
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,-18.708683160860225
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,1.8045887173943214
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,-14.647948137246152
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,-5.925501848417174
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,-1.8489121646180893
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,-25.624162384286993
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,-4.380782375862594
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,15.233894132129668
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,-5.509970158692516
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,3.604124032688685
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,1.4920903661984808
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,-9.157878515181322
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,8.661675359263164
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,3.2249546245944383
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,-2.4418485213510004
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,7.668676969468526
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,4.969876895753164
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,-1.9474230490188251
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,-16.10815452978699
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,7.8664930320660265
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,-0.5696733064213707
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,14.177693761814744
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,5.178814544247053
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,-7.674188854443964
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,-28.930459216757384
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,-58.04202566408479
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,-4.293259356077783
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,8.555557713597608
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,6.973210075360565
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,-0.6867823179588369
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,2.7969626369833462
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,1.2497618923926783
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,7.185988855887479
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,-3.6923203016146218
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,34.65002196514863
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,20.124092104849446
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,17.68145948055327
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,22.925458951806224
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,-24.771873916539416
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,-24.443400614744753
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,-3.0940986276531306
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,2.8238408119081786
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,4.413167821810535
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,5.917685103353712
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,7.376374962293107
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,5.384070543888929
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,6.461442453418917
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,3.266729278499154
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,-10.652105012474083
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,-0.6464303069140358
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,11.065602605960716


==> data/comparison_1/comparison_vroom_r_vroom_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,diff_vroom_r_vroom
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,-14.523940130083849
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,-120.54550844945153
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,-2.273778548713501
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,-3.0742865865081073
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,8.533391282467718
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,3.252818240197356
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,-5.702148431335831
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,11.710695069768875
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,19.463462822245294
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,-2.2559731886957035
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,-28.11580057616926
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,-10.68455553791367
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,7.990021852779123
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,-3.422439041681621
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,-0.558585806362665
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,-7.50168321929377
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,-27.64099765672648
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,-9.504536862762409
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,-7.614454109762042
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,3.33341184968829
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,-7.674362601968634
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,11.074224003884082
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,9.007480292845507
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,-4.361608401851241
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,8.03780399906057
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,-8.685389872359455
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,-8.604198104545418
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,-15.538183660012042
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,-32.63864096156135
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,0.1973792648755563
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,-1.7749550316600124
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,-2.0114010288733373
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,4.657629020194465
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,1.7871362740362648
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,-1.2903410993637277
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,-12.305722248725738
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,-5.729171757851829
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,-3.0355869999352
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,3.642751124696533
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,6.390188969917195
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,-23.89627168696936
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,0.777447080748797
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,0.6083380601247873
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,-12.243577950560145
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,-2.3863317479619224
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,5.8176505816380235
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,-62.701260118080995
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,-18.443695080827606
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,-1.7740551536813634
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,0.9550374435315162
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,1.6887002180010702
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,-7.450361272274319
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,-13.049283210692332
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,-5.5415844497681075
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,-13.390552318442207
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,-22.48068511287268
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,2.557230361768694
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,5.5494185462652394
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,-3.0693301360337344
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,-3.880591574707721
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,3.1411425098754178
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,-3.2577301566491466
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,18.34709737962665
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,2.9168677861612853
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,7.442141932166295
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,30.94376101749531
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,-26.87830205866278
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,-22.394378003800156
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,6.055929009394161
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,6.398727559809907
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,-6.280448082478899
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,-11.683460403815946
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,-25.585938967665335
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,12.344452306513642
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,-4.071377310919033
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,12.262814844954265
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,-10.04421609070474
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,0.8289664372457152
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,3.130971960127322
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,2.1466257847106225
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,0.5074720498286022
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,-10.302628897493376
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,2.1963519971089593
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,5.470609404364735
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,2.7293258167446557
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,-8.126881361990614
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,-8.875553425696118
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,-2.2876889975586
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,-15.485275962012283
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,-18.672458153572233
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,11.398586866167914
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,22.59624790765418
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,-12.257480626732281
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,5.943652806218988
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,-8.30315161689863
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,-3.7939962572739625
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,2.6010772309167645
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,3.1376839838020683
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,1.9188144044671682
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,-14.643738578345484
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,-3.8150656907760148
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,3.5075606623762696
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,1.0282904496801673
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,-8.252800747553103
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,8.703231592418303
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,-16.409027481721736
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,-13.623291331495754
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,-21.32045237079649
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,-90.58538439608476
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,-5.432635956391195
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,-7.2136154050146715
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,-10.784795855889127
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,-6.7602168190551515
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,4.23970666870369
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,1.874931882982875
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,-1.048548883241942
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,11.353733992333575
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,23.51792828685259
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,-2.601677244444076
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,11.182183054999035
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,-8.421249903539813
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,-21.898324827195122
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,8.664566397667553
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,6.845454306745674
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,-8.614308907393967
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,7.787388313208301
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,-5.1584890826573275
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,11.020749737141387
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,1.1992729071881083
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,-4.669558264297602
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,-7.769117829672537
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,-5.134115674769489
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,5.792548292264406
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,-10.892340777982824
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,-35.75365444524323
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,8.66491063848314
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,-5.21924593763129
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,-3.7108826641902253
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,1.8813814073216661
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,4.234501294440821
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,-17.74860971855719
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,-8.700106858860043
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,1.4986059479553904
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,-4.159079661222698
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,-12.107137260364611
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,4.524689031285337
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,-5.320873528584769
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,0.5023000947097822
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,2.8507388344678732
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,-6.83815486009509
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,6.858476316241712
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,-5.168604180913095
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,-2.6161380695376537
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,-3.9221080348195163
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,-25.852916855610978
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,-37.66160927542959
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,-9.632674687348699
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,11.28789791597879
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,3.921304685477608
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,5.339656384294395
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,11.996813687291114
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,31.943732610924002
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,25.723301368740266
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,25.39458504136086
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,22.21919444939369
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,13.454113584272273
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,16.226748471577853
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,-0.6377202882835034
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,-7.7272234947709615
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,-6.100931237971889
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,10.135283267370308
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,-7.709013105108318
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,-5.875821844531586
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,0.08808798731532982
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,-1.9310119191606294
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,3.430900030276498
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,4.479412790718583
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,5.716856260488289
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,-8.681217697084305
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,15.24741726190989


==> data/comparison_1/comparison_vroom_vroom_vroom_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,diff_vroom_vroom_vroom
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,31.475572679931368
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,-33.586260094768825
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,-12.560404158734807
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,27.666363926458676
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,-1.3854581673306774
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,13.575735217827376
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,-7.967467745485416
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,4.126993123252475
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,3.961559603464943
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,11.252729286997301
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,-9.900440969223077
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,3.0336297037020934
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,-3.7599377100237685
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,-26.83006659365283
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,-5.813747186971828
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,-30.136557804909042
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,-51.290994478395
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,-38.819990279709735
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,-20.051316164591846
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,7.6727818160839965
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,-13.044476665988702
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,-9.854253962470395
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,-18.17276357904712
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,5.904141378079258
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,4.163033337195334
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,-2.3289595657450857
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,-24.58788164631409
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,14.573457028148887
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,8.192234314703205
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,-4.219139922233184
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,-9.465209941143732
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,-25.856948922450364
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,17.75217217182358
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,33.692615863725635
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,-53.6526600413542
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,5.018131879921893
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,7.668289177652121
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,-15.030753569381591
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,5.984718201014433
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,-3.3304699667635393
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,3.3940613240937374
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,-6.4436697080367615
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,1.1718808895589898
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,-10.20610490188233
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,5.483313598460322
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,-20.802425106990015
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,18.498621814704393
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,1.7102621537222498
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,-5.680099733699221
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,13.775891904921082
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,4.3079558859325555
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,-9.543434399784292
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,-16.15356220007383
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,5.648296815947435
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,0.7724560083564035
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,7.065889236855118
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,15.345594700300154
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,8.085522514112993
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,-4.338036694471067
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,-11.971561214531325
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,5.3997464435657365
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,-3.6891801477267188
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,-20.37500789158021
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,-4.0214418601600705
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,-12.699369037136105
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,7.687766811365714
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,5.157241748453147
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,-15.487248843932976
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,12.853082968025497
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,10.083199936760144
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,-10.79263903158395
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,3.7982639218290486
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,6.79010258646001
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,-19.548844177019276
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,9.949177179598722
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,-9.24077647313674
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,2.2399524922416765
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,-0.11198372363672898
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,-13.507451147342147
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,0.8664564462029766
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,1.6094568714942596
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,0.436226863819667
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,-6.65650216218626
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,6.897123569419192
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,-5.267227092546675
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,-5.189181559079407
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,-13.340439291959088
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,-9.48312303593932
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,16.547517230005713
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,-8.92148880436019
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,-13.124494655401346
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,6.068810770381451
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,-0.29552859982396523
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,13.124125459261744
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,4.073750517265162
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,7.827606354245902
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,-3.385320566356556
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,1.53497496955757
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,20.226533383147594
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,1.3281510227505307
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,-5.959421560835685
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,-3.6818281748088126
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,-6.530241890033589
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,-2.198304242082208
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,11.712552346355503
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,-7.238004528976704
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,4.912342127509242
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,-10.276758723916297
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,-6.424532363775534
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,-4.899802706554062
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,-7.015312813740831
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,-2.457103423403429
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,3.2198598992257588
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,-0.709414371000732
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,-16.738993810387882
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,1.6634328928271331
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,-0.8540121525793724
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,-2.150130289469212
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,15.84435433177622
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,2.3320581861456695
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,-5.364745329009772
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,-1.4919526375496313
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,11.8174328495672
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,2.3106119533561835
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,2.141929450880565
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,-5.432837500043947
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,0.6568297523513676
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,3.359365249175359
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,-2.4156143083641624
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,-6.408203181734558
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,3.6566653116680032
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,11.607172023301816
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,-9.254337349876247
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,-21.065761900009978
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,-4.702597193642084
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,2.6344953289427724
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,-2.275942583934876
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,0.21956240258545576
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,3.2478831147268803
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,4.169241925044164
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,5.2632428054710365
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,10.454798828227585
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,6.338717044101834
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,10.898103445578155
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,-1.0675125705416597
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,15.152621574401916
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,9.575408530341091
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,2.405409388355329
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,4.612441645258419
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,7.875881781934655
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,10.899476306883836
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,-1.4417028867338042
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,5.7104439717177975
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,7.547399568928776
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,7.698968366024897
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,1.986504392823276
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,-10.678027467099605
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,0.136420523776685
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,-5.467478322397835
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,0.852952929213516
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,4.592332771065298
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,11.697182813952548
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,12.52839791255597
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,-11.33007669402963
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,4.102498103189485
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,-8.252902503846691
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,-3.6678362490858976
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,1.6770102838706786
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,1.791298447854842
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,-19.481165827484727
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,-4.070560332048621
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,-36.9751586866233
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,10.239230991616074
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,-12.75853216865213
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,0.7548637242231194
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,-7.704779404752065
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,7.500683630985622
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,-3.0845170290167627
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,13.507536675729511
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,3.7377109389859187


==> data/comparison_1/comparison_vroom_vroom_vroom_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,diff_vroom_vroom_vroom
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,-32.75638903103459
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,36.56648118318934
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,-5.753821450498244
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,39.157809470040995
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,7.286852589641434
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,3.334154709327672
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,-27.50077816077378
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,11.143542658505252
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,4.089041542575162
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,-2.1941854086670323
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,23.518661635677592
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,-3.6085229476067204
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,-42.41967871485944
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,-14.407643793194607
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,-16.6332684919991
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,-29.81363857279324
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,-18.67477192294404
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,-7.455149240533689
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,-16.405538349426124
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,-7.774398935664735
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,-11.46523950262268
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,-8.559616076492002
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,-6.522238332994351
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,-30.70310309148753
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,-10.360139235987148
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,1.803603798137299
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,10.132077606199445
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,6.251417899029762
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,21.70212951193606
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,2.7164823822857636
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,31.859688108856737
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,17.2913845466139
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,8.02560845600744
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,0.011381867059792742
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,0.4227195674098234
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,-37.8797429205964
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,10.45279177395485
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,-4.575823160560152
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,-23.72205411759584
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,-20.20323385864908
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,-3.114914660972046
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,2.7940255939377105
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,-20.743835337273282
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,-1.2495288352808143
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,-8.65231579040963
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,17.7349946560162
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,3.1237144012105644
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,1.7813133434908786
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,-11.826779088380876
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,-3.8655360612907126
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,-10.098876760006329
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,5.675988166345236
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,5.2753007435219725
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,3.118512100891166
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,-3.1347470069612346
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,5.848846375405512
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,1.6768484299972346
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,12.519157143657802
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,-3.238236868995092
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,7.407363490840102
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,-3.3469544272549703
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,15.8474252928176
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,-2.6024752431201232
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,-4.975970754759039
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,-15.513216009242582
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,8.36343122772304
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,0.6824800658780051
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,-5.648453643441364
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,4.379334125129305
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,3.042689962089995
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,9.337145929046109
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,-11.574930716612105
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,-13.349900267333206
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,-13.185519779628965
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,-5.146437173985866
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,-6.485043861861504
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,-16.36375180905964
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,-0.78889391657827
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,-18.31844755328094
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,-2.878292016932842
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,4.531000679175497
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,-2.5804834544786863
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,8.220796448795259
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,4.066283820255957
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,2.817490013897933
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,15.421765794005887
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,-10.690146982322577
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,1.0127062902464936
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,-5.849251372559767
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,-2.30529282463357
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,9.653248293526124
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,-14.003464975829356
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,-5.908316809605114
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,13.331644974267599
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,-0.2802649212422553
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,-7.852355249965279
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,-9.211396409597452
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,-10.651924228340054
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,1.8952615424485135
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,-6.273393400444144
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,8.28011919965943
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,17.749458801244757
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,-3.0118019869486643
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,7.405988181767741
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,12.309067298143763
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,9.433782299024724
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,12.63619612241628
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,7.39787255753111
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,-0.10835659876607039
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,-9.233381011726053
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,4.915715420983436
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,-1.9775050656733077
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,4.20664857829837
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,-6.08100853724003
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,-5.55676652474889
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,-9.71234916479315
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,7.153897751465484
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,5.681594615583744
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,-2.592112728535257
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,5.061246322546135
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,3.8631496136243673
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,-7.90917147716113
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,9.020845150311969
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,-8.426198507006106
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,8.578423589632857
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,1.5450175925859302
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,3.990500959639509
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,-2.073485415108452
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,-8.283548127850343
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,1.7062925452432343
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,1.8648926178089458
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,1.7395296983990634
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,2.1269086806177318
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,-2.5370305443411914
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,11.46543745349618
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,-3.251245621998541
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,9.478322034828006
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,6.570725697384632
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,6.044586304922448
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,4.039202923947329
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,-5.375033369450857
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,-2.405587714682103
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,10.9247570760707
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,18.739921179015873
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,-3.123595182352074
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,-3.5127607867832658
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,7.416058948647827
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,6.938407541290667
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,8.852442429244014
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,6.190214558415395
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,7.484179588661063
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,-1.5147531599651223
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,3.309505920799767
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,-1.3449678397526392
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,8.923962395674373
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,2.476888219749903
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,7.5494036109370795
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,8.765025783024086
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,-9.909587964121073
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,0.6982026370800203
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,17.045180664274476
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,1.568187682675283
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,-8.447655063076358
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,4.765392314828378
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,2.868875513303707
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,-3.0055388170645276
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,-14.514024268243235
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,-9.106548248422895
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,8.235674404057304
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,-1.516334806725325
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,-56.42158316039134
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,-22.244338218007993
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,-7.8281295172015035
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,-7.242022881961549
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,13.672564516067542
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,9.656300798792804
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,9.366129647246412
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,0.7054833286693865
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,-1.3425125371345696
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,8.259331160271


==> data/comparison_1/comparison_vroom_vroom_vroom_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,diff_vroom_vroom_vroom
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,-30.047259263718733
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,19.652724210128614
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,16.3402401522917
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,6.931932546208793
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,-39.42565970741155
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,2.793824701195219
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,7.5167954052382795
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,32.05546183444851
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,8.489193682460515
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,-20.986738085250558
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,3.929262407338971
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,-9.765877165067964
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,-14.91578559134497
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,0.09337852854114725
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,-9.950049364131338
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,-8.42503188194571
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,-30.47068746302101
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,-20.894434295865526
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,-31.295317443162837
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,-5.696230618348999
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,-38.58025277962558
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,-28.098014756365252
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,-11.254908961085327
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,2.347689812245794
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,-17.861524633078986
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,13.745830904347327
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,-17.435973201652452
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,-1.2249056931015045
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,15.923584322501389
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,-4.940355912441108
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,-8.918302317250221
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,7.281436390966899
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,0.5092204051080818
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,15.40674896832721
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,-27.97888697106973
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,-14.462415917452162
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,-4.5533549342317015
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,23.866309657219603
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,-9.258842985822321
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,-15.165487565976886
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,3.1821653440631867
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,1.109319360441738
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,-19.089599615887327
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,6.039228873252033
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,3.4934036939313984
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,-48.674342775626656
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,23.01710074815773
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,14.462885917344428
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,-2.5497746401988772
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,-1.9296845331896189
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,14.521270619956185
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,-5.600727083391444
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,3.0422401518747035
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,-9.077772399812005
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,-1.7156565503441166
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,8.090135430458295
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,6.806338192566415
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,5.498357335177729
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,-7.131248128209436
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,-3.1049118180319764
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,0.06726621001650872
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,1.3143195685394045
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,-2.541208393003125
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,-2.9802457202003017
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,-3.876818975262336
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,11.374083516136045
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,7.827444342762737
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,-2.855921055154772
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,19.111972586369493
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,1.0933065226482077
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,-13.993149020273213
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,3.4714787157629394
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,-4.282016694739736
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,10.607639554040075
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,7.821853684632874
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,-9.163153228685701
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,13.90165059222556
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,-6.6419953615713725
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,-10.241740725900916
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,1.2578894205957303
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,-20.941683463661406
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,3.7334893015548083
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,1.2683831029920085
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,-5.181082618136697
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,-10.001820845368846
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,1.7992164639777577
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,-6.693358752012106
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,15.469274215181548
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,13.455694027347043
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,10.693928377754123
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,0.5327472913522879
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,-5.4151237595228805
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,8.505122019506246
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,1.0968486237563515
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,2.3836948391922212
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,-6.951493298863868
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,9.723804229959633
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,1.2716161034832416
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,-4.277962019352339
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,6.5576226705527585
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,-3.3203290721962158
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,-3.274842897721327
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,7.382057606774525
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,10.205655526992288
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,-2.5521695450413815
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,10.589629254438726
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,-4.54417367388805
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,13.009938689452367
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,-1.0586169799768614
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,-0.01212186766277337
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,-2.0019584157700625
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,-1.3852922070491638
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,14.185279151068002
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,9.175616835994195
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,-3.249399349884581
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,10.628938448076823
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,1.499391038350422
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,10.078001763110837
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,-14.874729746915936
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,-0.7728051471041376
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,13.185793201378427
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,1.035906017852811
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,3.6428402414619785
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,-13.029060431674186
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,1.7442402278022262
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,6.598299023593492
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,3.17838994383525
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,2.145415745751086
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,12.811259217243336
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,-2.4884367343799783
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,-6.200117009182677
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,5.234207671552947
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,6.954985107234264
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,16.749711939734887
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,-10.107703737252145
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,-2.7192711830571836
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,1.328845109526327
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,2.785231521176924
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,-6.21185455752947
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,13.235286960838229
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,6.446678900638133
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,15.08750171547075
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,-2.389625810281909
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,3.4002027117477196
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,6.7707257391669184
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,5.0845427040790785
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,-9.41649638243066
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,14.715749999216122
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,-7.734927728595609
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,3.301704372807381
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,8.437212803389029
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,7.429008823708963
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,1.0005912800422434
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,6.640356177041702
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,5.575345378659629
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,2.7437090625922367
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,9.623805911832019
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,6.650049805510608
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,10.805288637090243
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,1.5217031119543358
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,12.820226533325547
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,22.468028029646398
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,-5.647067572520544
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,9.14305080461949
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,-8.749767237883752
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,12.362116466410367
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,-2.7863752316511485
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,-6.806295911889479
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,-2.8090214719144804
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,-4.5409799178714065
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,-40.8419804328491
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,-30.707624794295118
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,-4.62850534836658
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,-25.6849671479418
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,12.8578454359338
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,-5.882539944938612
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,22.49261485963419
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,-2.4261641106133895
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,7.004421060586703
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,14.49207400654542


==> data/comparison_2/comparison_n_routing_120_anytime_120.csv <==
date,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_n_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,mixed,7,1,1,26071,160.0,21071,3210.556943,30.52179938172903
2021-01-10,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,mixed,9,1,1,32837,160.0,27837,3434.533199,54.63374872205797
2021-01-24,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,mixed,11,1,1,37608,220.0,32608,3757.951949,49.15914129670686
2021-01-17,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,mixed,12,2,2,47691,380.0,37691,3816.611689,54.5236960045771
2021-01-12,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,mixed,118,8,6,246065,1490.0,206065,12863.545502,59.83313935361496
2021-01-26,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,mixed,127,8,7,276260,1640.0,236260,13431.432874,56.549434337365504
2021-01-07,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,mixed,137,8,7,276000,1610.0,236000,15382.886281,60.075451610290116
2021-01-19,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,mixed,149,10,8,307097,1930.0,257097,16088.791141,56.59142534457925
2021-01-05,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,mixed,155,9,9,308083,1680.0,263083,16244.018473,57.91417077052327
2021-01-14,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,mixed,154,9,8,311893,1740.0,266893,17278.104857,61.638523216040596
2021-01-21,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,mixed,165,10,9,333571,1900.0,283571,19143.841432,57.18788784202292
2021-01-18,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,mixed,159,10,8,310798,1840.0,260798,19960.947859,59.72590633491727
2021-01-20,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,mixed,179,10,9,347981,1930.0,297981,21190.79276,57.505977574631146
2021-01-04,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,mixed,174,9,8,330716,1770.0,285716,21463.617621,62.75536175215889
2021-01-25,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,mixed,175,9,8,340287,1890.0,295287,21552.500837,62.63932561571163
2021-01-27,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,mixed,182,10,10,350090,1840.0,300090,21967.305765,61.586529335409324
2021-01-13,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,mixed,186,10,9,352004,1960.0,302004,22421.406563,61.827198462694646
2021-01-11,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,mixed,180,10,8,351940,1960.0,301940,22472.484614,57.08901767087762
2021-01-06,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,mixed,193,9,9,351103,1950.0,306103,22549.804398,67.26483279194746
2021-01-23,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,mixed,27,3,2,91147,540.0,76147,24298.461856,38.3587954039779
2021-01-09,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,mixed,27,3,2,86431,510.0,71431,24306.554256,51.780523863985046
2021-01-02,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,mixed,28,3,2,84009,540.0,69009,24747.86405,53.05894382763303
2021-01-01,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,mixed,79,4,4,139514,760.0,119514,28784.164566,69.34775492089439
2021-01-16,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,mixed,36,3,3,107307,600.0,92307,30446.48103,53.57328279943928
2021-01-08,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,mixed,156,9,7,282444,1710.0,237444,53879.951087,63.24769976070485
2021-01-22,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,mixed,160,8,7,285996,1580.0,245996,55272.804451,66.37876613048277
2021-01-15,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,mixed,165,9,8,301205,1770.0,256205,56960.821322,62.69371203789027
2021-02-21,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,mixed,20,2,2,51904,380.0,41904,4203.663875,60.155374387791134
2021-02-14,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,mixed,22,2,2,61639,380.0,51639,4459.703256,56.95510380804067
2021-02-07,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,mixed,28,2,2,79003,440.0,69003,4978.380606,60.15684494540687
2021-02-16,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,mixed,125,8,7,265485,1580.0,225485,13047.545518,61.50834902808527
2021-02-02,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,mixed,150,10,9,313594,1870.0,263594,15621.072801,60.5106513726463
2021-02-23,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,mixed,162,9,8,314153,1800.0,269153,17107.334727,63.81884603778974
2021-02-04,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,mixed,156,9,8,307156,1770.0,262156,17116.975849,60.44882591385056
2021-02-09,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,mixed,162,9,9,334170,1800.0,289170,17220.755915,58.20126733327162
2021-02-11,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,mixed,158,10,10,360166,1990.0,310166,17521.142869,54.51099758135305
2021-02-18,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,mixed,167,9,9,332754,1800.0,287754,18253.97568,60.78645342924382
2021-02-25,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,mixed,167,9,9,335019,1830.0,290019,18352.706702,60.13695451705982
2021-02-01,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,mixed,174,10,8,321627,1990.0,271627,20648.567645,64.57040819923506
2021-02-17,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,mixed,185,10,9,379353,2080.0,329353,21142.060874,60.272596843615496
2021-02-10,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,mixed,185,10,9,359105,2050.0,309105,21181.821097,58.02617045275234
2021-02-22,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,mixed,180,9,8,334228,1860.0,289228,21272.669586,60.93326834445508
2021-02-15,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,mixed,182,9,8,335451,1860.0,290451,21341.918962,60.86551754309213
2021-02-03,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,mixed,188,10,9,349925,2020.0,299925,21457.155787,65.5032187466112
2021-02-24,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,mixed,196,10,9,374053,2050.0,324053,22038.551733,63.13829949731312
2021-02-08,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,mixed,198,11,10,374673,2240.0,319673,22551.957101,59.33094750416001
2021-02-27,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,mixed,29,3,2,99842,540.0,84842,25043.73873,50.904057316791324
2021-02-06,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,mixed,35,4,3,105294,700.0,85294,29653.692881,55.47822410147992
2021-02-20,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,mixed,36,3,3,104705,600.0,89705,30279.905657,58.80918192726057
2021-02-13,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,mixed,41,3,3,110616,600.0,95616,33850.164274,59.743062505686474
2021-02-19,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,mixed,182,9,8,320817,1770.0,275817,62634.96646,67.55081295673503
2021-02-12,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,mixed,192,9,8,336178,1860.0,291178,66002.577882,67.3423670658956
2021-02-05,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,mixed,200,10,9,347445,1990.0,297445,68680.707747,66.31643136140968
2021-02-26,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,mixed,204,10,9,364629,1990.0,314629,70026.858356,65.83343484412627
2021-03-21,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,mixed,16,2,2,61758,380.0,51758,3699.869721,40.98614429049211
2021-03-07,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,mixed,23,2,2,71923,380.0,61923,4292.817746,52.99795452911692
2021-03-14,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,mixed,25,3,2,77755,510.0,62755,4570.33304,56.131838620681876
2021-03-02,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,mixed,158,10,9,317845,1840.0,267845,16521.34922,60.241643546373595
2021-03-25,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,mixed,148,10,10,284350,1780.0,234350,17028.654398,54.24476916417656
2021-03-16,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,mixed,167,10,9,329859,1900.0,279859,17746.690065,62.124223645276075
2021-03-09,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,mixed,172,10,9,343549,1990.0,293549,18448.444189,58.706365404355466
2021-03-11,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,mixed,168,10,9,339824,2080.0,289824,18840.171435,61.33354572969529
2021-03-18,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,mixed,172,9,9,329481,1860.0,284481,18850.657317,61.73386370895154
2021-03-04,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,mixed,177,10,9,340608,1960.0,290608,19866.546978,61.29995466542744
2021-03-03,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,mixed,174,9,8,324059,1740.0,279059,20051.744152,61.91157336505224
2021-03-23,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,mixed,196,11,9,373770,2240.0,318770,20060.064036,63.035889118545846
2021-03-01,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,mixed,169,9,8,321607,1860.0,276607,20093.274199,62.59735698394257
2021-03-10,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,mixed,201,10,9,362716,2020.0,312716,22669.312153,62.46943727333399
2021-03-24,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,mixed,209,11,10,398857,2270.0,343857,22897.183354,64.51702725784642
2021-03-08,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,mixed,202,10,10,378733,2110.0,328733,23181.745213,64.11436920415126
2021-03-15,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,mixed,210,11,10,388157,2240.0,333157,24068.302101,65.19192743479489
2021-03-17,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,mixed,232,11,10,407779,2210.0,352779,25065.794121,68.11419116675386
2021-03-22,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,mixed,232,12,11,443976,2430.0,383976,25730.017479,62.52291796802458
2021-03-06,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,mixed,38,3,3,110708,600.0,95708,31746.90485,48.424907059733336
2021-03-27,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,mixed,40,5,3,119242,860.0,94242,33267.768435,54.45910592548743
2021-03-20,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,mixed,48,4,3,125202,790.0,105202,39311.3338,61.303662494204914
2021-03-13,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,mixed,54,4,3,140153,790.0,120153,43058.059914,56.241843329482656
2021-03-12,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,mixed,197,10,9,346509,1900.0,296509,67672.910973,64.20343080284506
2021-03-05,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,mixed,203,10,9,367318,2050.0,317318,69676.427073,65.46055662855886
2021-03-19,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,mixed,208,10,9,357939,1990.0,307939,71356.383936,66.42916096115248
2021-03-26,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,mixed,224,12,10,405344,2340.0,345344,76753.130522,63.701295793819234
2021-04-18,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,mixed,16,2,2,52211,380.0,42211,3701.895295,53.84458981612447
2021-04-25,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,mixed,17,2,2,57718,380.0,47718,3865.5863,47.292867122649696
2021-04-11,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,mixed,17,2,2,53490,350.0,43490,3896.551819,36.6502439717656
2021-04-27,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,mixed,167,10,9,335821,1900.0,285821,25431.409086,61.84541656677941
2021-04-20,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,mixed,169,10,8,338814,1960.0,288814,25507.963972,60.11179537772734
2021-04-06,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,mixed,170,10,10,347483,1840.0,297483,25812.133607,59.72421035306499
2021-04-13,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,mixed,187,11,10,370371,2120.0,315371,26263.445218,62.00707396685822
2021-04-08,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,mixed,181,12,10,383562,2280.0,323562,26355.803828,57.029835630679884
2021-04-01,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,mixed,180,10,10,365576,1960.0,315576,26358.129654,61.75395170596315
2021-04-15,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,mixed,187,12,11,409726,2280.0,349726,26516.252728,55.36617674613169
2021-04-19,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,mixed,195,10,10,375150,2050.0,325150,27514.121467,62.36483090507992
2021-04-22,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,mixed,212,13,12,427241,2500.0,362241,27579.210961,59.148218834382575
2021-04-21,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,mixed,215,12,11,429459,2460.0,369459,27608.200584,61.29748269935952
2021-04-05,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,mixed,204,11,11,399829,2180.0,344829,27673.38724,60.59734351933428
2021-04-07,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,mixed,212,11,10,395291,2270.0,340291,27733.268895,63.14962729282963
2021-04-12,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,mixed,212,10,10,395763,2200.0,345763,27751.381498,63.24685600298659
2021-04-26,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,mixed,217,11,10,415193,2270.0,360193,27924.721375,60.879823089396574
2021-04-14,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,mixed,234,13,11,444225,2680.0,379225,28212.966088,64.71845449794533
2021-04-17,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,mixed,41,3,2,109214,600.0,94214,36098.841832,52.64987947210516
2021-04-03,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,mixed,43,4,3,117270,700.0,97270,37845.053076,52.794415998454255
2021-04-24,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,mixed,51,4,3,132093,700.0,112093,43051.833985,57.78616488875538
2021-04-10,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,mixed,51,4,4,122703,790.0,102703,43097.659772,61.198792037566996
2021-04-02,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,mixed,200,12,10,376002,2220.0,316002,70748.868014,67.19889663258336
2021-04-23,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,mixed,203,11,10,369640,2210.0,314640,71725.061069,64.87360236583378
2021-04-09,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,mixed,205,11,10,365961,2210.0,310961,72459.103973,64.8483177743348
2021-04-16,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,mixed,217,11,10,381002,2180.0,326002,76503.703492,63.60995038180698
2021-05-16,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,mixed,14,2,1,45864,350.0,35864,3413.674223,52.97109399833885
2021-05-23,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,mixed,15,1,1,39070,220.0,34070,3522.19091,66.09419340281696
2021-05-02,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,mixed,15,2,2,46355,380.0,36355,3534.601866,52.03282318732603
2021-05-09,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,mixed,24,2,2,78922,440.0,68922,4360.60153,33.237461192931406
2021-05-27,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,mixed,141,9,8,306719,1800.0,261719,14612.171315,59.16147062857082
2021-05-25,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,mixed,167,11,9,339583,2090.0,284583,16848.109939,57.853472670406596
2021-05-11,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,mixed,166,10,9,340138,1900.0,290138,17290.264505,53.91165196277031
2021-05-18,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,mixed,167,11,9,348741,2180.0,293741,17409.696398,56.663439899493866
2021-05-04,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,mixed,170,10,9,340809,1990.0,290809,17670.348017,60.681162413199154
2021-05-06,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,mixed,175,11,9,365902,2090.0,310902,18381.79999,60.174885608181356
2021-05-13,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,mixed,190,11,10,384078,2120.0,329078,19961.776993,59.6646968692929
2021-05-20,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,mixed,195,11,10,375752,2180.0,320752,20630.696917,59.81485521660827
2021-05-26,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,mixed,196,11,10,385924,2240.0,330924,22147.660911,60.640563297542506
2021-05-05,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,mixed,212,12,10,418660,2460.0,358660,23722.802074,61.33910424110008
2021-05-19,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,mixed,215,11,10,424229,2330.0,369229,23873.649594,59.06141044161825
2021-05-12,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,mixed,218,11,11,423577,2360.0,368577,24283.178769,60.67606308510994
2021-05-24,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,mixed,215,12,12,408195,2490.0,348195,24756.56442,61.18664583664151
2021-05-03,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,mixed,217,11,10,405688,2240.0,350688,24884.326164,58.915299414751026
2021-05-10,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,mixed,217,12,10,419608,2400.0,359608,24913.808778,59.33826123021703
2021-05-17,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,mixed,220,11,11,421133,2330.0,366133,25070.415344,61.27598103582082
2021-05-22,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,mixed,43,4,3,118987,730.0,98987,35552.322008,47.442743876852404
2021-05-08,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,mixed,44,4,3,113095,700.0,93095,36237.834402,50.61547799431463
2021-05-01,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,mixed,47,4,3,123343,760.0,103343,38574.520374,53.26677528132459
2021-05-15,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,mixed,47,4,3,119280,760.0,99280,38589.009511,61.29258367460848
2021-05-21,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,mixed,188,9,8,339231,1860.0,294231,64646.748545,63.854300966425505
2021-05-14,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,mixed,192,10,10,371388,1990.0,321388,66035.697519,60.86425971628306
2021-05-07,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,mixed,193,11,9,341742,2180.0,286742,66303.672053,66.19371381257771
2021-06-13,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,mixed,19,2,2,60479,350.0,50479,3937.528277,53.9547915064676
2021-06-27,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,mixed,20,2,2,75607,410.0,65607,4113.836007,45.06383195157927
2021-06-06,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,mixed,23,2,2,75833,410.0,65833,4259.592048,36.46113499065765
2021-06-20,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,mixed,25,2,2,76514,410.0,66514,4465.424509,39.72332949944067
2021-06-01,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,mixed,155,9,9,328081,1770.0,283081,15833.924513,57.982344134413054
2021-06-08,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,mixed,162,11,9,345132,2060.0,290132,16640.76739,58.82757139789564
2021-06-22,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,mixed,165,10,8,348304,1930.0,298304,16740.133029,60.723943121976525
2021-06-03,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,mixed,156,10,9,326883,1930.0,276883,17064.502463,59.90946352662989
2021-06-15,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,mixed,174,11,10,354288,2150.0,299288,18299.828965,57.629313901715335
2021-06-17,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,mixed,172,11,10,369901,2180.0,314901,18483.578025,56.06532103466542
2021-06-10,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,mixed,174,10,9,355386,1990.0,305386,18962.864614,57.6800010479197
2021-06-24,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,mixed,176,12,10,377305,2310.0,317305,18991.669546,61.52112434743323
2021-06-02,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,mixed,179,11,9,352545,2150.0,297545,20483.89175,58.60675803718928
2021-06-09,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,mixed,195,10,9,373604,2110.0,323604,22051.32695,59.95219183295012
2021-06-23,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,mixed,202,11,10,380387,2210.0,325387,22480.372073,61.68690158918172
2021-06-16,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,mixed,206,11,10,394097,2180.0,339097,22676.620849,60.08663322466201
2021-06-21,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,mixed,200,10,9,382505,2110.0,332505,22869.528958,58.28002517344921
2021-06-14,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,mixed,207,11,10,411639,2270.0,356639,23628.017984,56.73279461166212
2021-06-07,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,mixed,211,11,10,398143,2240.0,343143,23995.020927,58.65708713991107
2021-06-19,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,mixed,37,3,2,105580,570.0,90580,31018.080745,49.04022048141015
2021-06-05,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,mixed,40,3,3,112103,630.0,97103,33179.898147,48.6185591581186
2021-06-12,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,mixed,48,4,3,118220,760.0,98220,39393.887894,58.367815525262095
2021-06-26,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,mixed,49,4,3,123104,730.0,103104,40059.237108,53.97034904372862
2021-06-25,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,mixed,176,10,8,327894,1930.0,277894,60595.567415,64.67888870576297
2021-06-04,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,mixed,181,9,8,329514,1800.0,284514,62129.975711,64.71170311541192
2021-06-18,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,mixed,187,10,9,341299,1990.0,291299,64370.10792,62.46859085805652
2021-06-11,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,mixed,203,10,10,373183,2050.0,323183,69635.011874,63.605608034437765
2021-02-28,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,46.74027127401905
2021-01-31,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,31.020628683693516
2021-03-28,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,39.04196377549753
2021-01-30,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,51.14192665549211
2021-01-28,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,52.80577433361851
2021-01-29,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,54.51098586049455
2021-03-30,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,50.13367821254887
2021-03-31,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,52.82970850970342
2021-03-29,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,57.37091473517848
2021-05-30,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,48.13933825601713
2021-05-29,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,42.442317942990584
2021-05-31,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,52.915876241618676
2021-06-29,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,51.60112340055383
2021-04-29,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,47.99954798885308
2021-06-30,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,54.847752967763775
2021-06-28,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,54.89695519720619
2021-05-28,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,54.171107606738744
2021-04-28,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,57.47843092556078
2021-04-30,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,47.81776458575042


==> data/comparison_2/comparison_n_routing_120_r_routing_120.csv <==
date,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,diff_n_routing_r_routing
2021-01-03,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,-70.62946380982838
2021-01-10,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,0.12295874664971955
2021-01-09,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,7.837875533487685
2021-01-02,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,13.643297367671135
2021-01-01,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,0.25046632875683017
2021-01-07,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,-0.8792079895386111
2021-01-05,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,-15.75211567752908
2021-01-08,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,6.1715768366456
2021-01-06,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,-1.2393758461096671
2021-01-04,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,-8.0330556919487
2021-01-17,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,-12.014875560217412
2021-01-16,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,-0.9899105273177232
2021-01-12,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,-11.638946339170136
2021-01-19,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,-11.281675070004255
2021-01-15,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,-4.014694370956075
2021-01-18,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,-3.407381298860837
2021-01-20,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,-7.3869145457165395
2021-01-14,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,4.399676767477986
2021-01-11,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,-12.836960457860206
2021-01-13,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,4.7223122911770865
2021-01-24,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,-19.570918726004432
2021-01-23,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,-23.33515929855884
2021-01-26,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,-4.832943537542289
2021-01-21,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,-2.5830679804043117
2021-01-22,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,4.773929307428163
2021-01-25,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,7.0982503601166425
2021-01-27,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,-5.216963855633204
2021-02-07,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,-16.70978641853897
2021-02-06,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,-4.874841437632135
2021-02-09,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,-7.937218721309261
2021-02-01,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,7.503591131007984
2021-02-04,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,1.559224521120159
2021-02-02,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,-0.22729476416121935
2021-02-08,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,-0.11874873137495617
2021-02-05,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,2.3740253243586746
2021-02-03,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,2.4711890138706782
2021-02-14,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,8.68104778731398
2021-02-13,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,-7.86061322900555
2021-02-16,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,3.3803523453686344
2021-02-11,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,8.93219579041761
2021-02-15,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,-5.784116428967247
2021-02-19,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,1.2892001921763978
2021-02-18,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,1.2647174242754566
2021-02-10,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,-4.949242880269302
2021-02-17,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,0.5528385468483281
2021-02-12,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,-0.1957449040752826
2021-02-21,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,-12.865214253911228
2021-02-27,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,9.066143459168671
2021-02-20,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,0.43077165168473025
2021-02-25,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,2.661153583008597
2021-03-01,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,1.3540718101159388
2021-02-24,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,4.328960814863212
2021-02-23,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,-5.32502263100067
2021-02-22,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,-5.310386181213772
2021-02-26,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,1.0396266901547024
2021-03-07,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,-31.627685088974715
2021-03-06,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,-12.244356033430543
2021-03-02,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,7.359883518754331
2021-03-09,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,-6.17380998742737
2021-03-11,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,-6.479075165555378
2021-03-04,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,7.493611688366285
2021-03-08,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,-1.1230930017273253
2021-03-05,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,-3.2373146875240955
2021-03-03,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,-5.820238902594831
2021-03-10,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,-1.556823649316316
2021-03-21,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,-23.45819397993311
2021-03-14,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,0.6262447319277619
2021-03-20,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,1.653531138927523
2021-03-13,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,-1.7615286146929345
2021-03-16,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,-9.631908250918306
2021-03-18,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,2.58227113033884
2021-03-15,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,3.083931541920933
2021-03-12,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,3.524708288782483
2021-03-19,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,-2.7887302808050873
2021-03-17,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,7.176553105742322
2021-03-27,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,-0.47090725074951784
2021-03-25,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,-11.124144955660793
2021-03-23,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,-0.8407092773717575
2021-03-22,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,1.4659902419259534
2021-03-24,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,1.8375026688491922
2021-03-26,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,-2.4329939374401133
2021-04-03,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,-26.414919653495637
2021-04-10,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,3.8253197780131862
2021-04-06,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,-7.312818527537818
2021-04-09,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,-7.286682912444734
2021-04-02,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,6.433082179412358
2021-04-08,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,0.7167631611966516
2021-04-07,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,1.0260167876706454
2021-04-01,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,0.27138064116553484
2021-04-05,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,-7.53917806383201
2021-04-11,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,-33.331754228054386
2021-04-18,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,-27.155233380480905
2021-04-17,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,-11.703345299412101
2021-04-13,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,4.0241392964193174
2021-04-20,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,-8.178392270390354
2021-04-19,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,-0.22963321886784502
2021-04-12,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,-0.16307365988926592
2021-04-16,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,-2.688169475498928
2021-04-15,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,-6.363265981968949
2021-04-14,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,1.3042000308160047
2021-04-25,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,-30.457413681317178
2021-04-24,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,3.5786190454885367
2021-04-27,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,10.204860712666688
2021-04-26,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,0.5829494585551861
2021-04-22,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,7.558001667571847
2021-04-23,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,3.66364032028463
2021-04-21,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,-3.044047579352241
2021-05-02,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,-0.06208673516903113
2021-05-09,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,9.118286482874135
2021-05-08,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,-2.138780571942587
2021-05-01,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,3.0545978100253857
2021-05-06,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,3.9239332500337407
2021-05-04,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,3.621436968653054
2021-05-05,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,-1.8301731549363147
2021-05-03,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,-9.815857725458583
2021-05-07,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,-0.1607505517453553
2021-05-10,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,-2.763511339718668
2021-05-16,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,-1.444787383489023
2021-05-15,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,0.3293764886843762
2021-05-18,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,-4.584287590698461
2021-05-13,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,1.5950212820030814
2021-05-19,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,-6.18977724637807
2021-05-20,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,6.118162412357815
2021-05-11,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,-13.10464720811151
2021-05-14,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,2.037568995567845
2021-05-12,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,2.6001997868445192
2021-05-17,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,-4.863892658920631
2021-05-23,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,-9.80378543968203
2021-05-22,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,-35.81086154729566
2021-05-27,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,-5.9828001485913775
2021-05-25,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,-5.426699101424813
2021-05-21,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,-7.032849942994747
2021-05-26,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,-5.343330831239189
2021-05-24,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,-6.918218062978814
2021-06-06,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,-23.16399802260597
2021-06-05,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,-5.114631172712189
2021-06-03,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,6.568738793321248
2021-06-01,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,-0.2932825489199134
2021-06-08,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,-6.2040417054374535
2021-06-04,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,-2.699788065030516
2021-06-02,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,1.0696292225991169
2021-06-09,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,6.896488886745025
2021-06-07,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,-9.151881672976637
2021-06-13,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,-9.642397618521931
2021-06-19,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,-8.596747802667208
2021-06-12,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,5.763426925338864
2021-06-15,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,1.5025778466638682
2021-06-16,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,-2.4134553936119896
2021-06-11,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,1.1153848404405755
2021-06-10,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,0.3322381778581712
2021-06-18,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,-8.305319402794686
2021-06-17,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,5.18579841175199
2021-06-14,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,2.501187738335989
2021-06-27,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,-2.1856176476999427
2021-06-20,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,-37.26070995289039
2021-06-26,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,-13.078576903662436
2021-06-23,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,-1.7089394241558038
2021-06-22,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,-1.6779242453287626
2021-06-24,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,8.418837979870501
2021-06-25,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,-0.33199651414432263
2021-06-21,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,-5.816942778394026
2021-05-30,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,17.766754974353194
2021-02-28,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,19.211206200549007
2021-01-31,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,-45.578585461689585
2021-03-28,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,-1.9851424880121245
2021-01-30,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,0.7678006213944357
2021-05-29,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,-5.564721510098062
2021-05-31,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,8.785864876397943
2021-01-28,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,-2.0166212002875743
2021-01-29,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,-2.255969820162008
2021-06-29,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,9.457061622777085
2021-05-28,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,4.980888970503323
2021-03-30,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,-5.351630485385436
2021-04-29,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,5.168263167347037
2021-03-29,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,3.5182889670934108
2021-06-30,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,0.6080978256931167
2021-03-31,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,-4.133173746985388
2021-06-28,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,11.119119925686688
2021-04-28,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,6.83147087939358
2021-04-30,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,4.644455749572702


==> data/comparison_2/comparison_n_routing_120_routing.csv <==
date,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_n_routing_routing
2021-01-10,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,routing,9,3,3,83182,480.0,68182,4.870829,-14.920836672100798
2021-01-03,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,routing,7,3,2,42236,480.0,27236,4.914477,-12.557296663468714
2021-01-09,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,routing,27,5,3,141290,830.0,116290,5.393383,21.174928170939218
2021-01-02,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,routing,28,5,4,144872,830.0,119872,5.507396,19.05099822872373
2021-01-01,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,routing,79,14,11,431410,2480.0,361410,10.187733,5.216071150013952
2021-01-07,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,routing,139,23,19,705578,4070.0,590578,17.165759,-2.0647934917199957
2021-01-05,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,routing,155,31,22,790355,5170.0,635355,23.870256,-7.966832186985595
2021-01-06,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,routing,193,35,26,976672,6200.0,801672,36.390375,8.939766315232026
2021-01-08,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,routing,156,25,19,760815,4420.0,635815,42.146457,1.0009017484551215
2021-01-04,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,routing,174,31,22,912855,5530.0,757855,44.344217,-2.8040803823612883
2021-01-17,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,routing,12,4,4,119270,730.0,99270,4.571086,-13.731286354534186
2021-01-16,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,routing,36,7,4,179905,1120.0,144905,5.063558,22.163525604416524
2021-01-12,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,routing,118,21,19,679041,3900.0,574041,11.936488,-10.844472883920686
2021-01-19,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,routing,151,27,19,739508,4620.0,604508,16.731836,-4.530452027473048
2021-01-14,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,routing,154,27,24,788678,4800.0,653678,18.956074,2.9960506102428304
2021-01-20,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,routing,179,30,21,866530,5220.0,716530,23.477713,-5.817114302950077
2021-01-15,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,routing,165,27,22,850097,4860.0,715097,23.520992,-5.290295571871625
2021-01-18,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,routing,159,26,18,757838,4550.0,627838,23.94705,1.7971846827876383
2021-01-13,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,routing,186,31,23,910633,5440.0,755633,30.353243,1.2471086058084897
2021-01-11,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,routing,180,29,25,902736,5180.0,757736,45.155558,-10.067876751328699
2021-01-24,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,routing,11,3,3,76493,540.0,61493,4.539562,-3.408046287784567
2021-01-23,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,routing,27,5,4,171475,950.0,146475,5.033152,-15.965698905097149
2021-01-30,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,routing,36,7,6,255945,1390.0,220945,5.573424,-6.454349969013464
2021-01-26,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,routing,127,21,17,602580,3540.0,497580,15.33932,5.225360685621175
2021-01-21,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,routing,165,29,23,792679,4940.0,647679,24.576084,-1.7362488144146642
2021-01-25,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,routing,175,30,22,863266,5220.0,713266,33.379904,5.22059340196044
2021-01-28,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,routing,159,26,23,798921,4700.0,668921,34.701482,0.799148700514182
2021-01-22,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,routing,160,27,21,815371,4710.0,680371,36.820436,4.1462849780342115
2021-01-29,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,routing,180,29,25,901899,5240.0,756899,42.964411,-1.2015381663414464
2021-01-27,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,routing,182,32,24,882339,5600.0,722339,44.331313,3.1857428297744175
2021-01-31,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,routing,17,4,4,119505,730.0,99505,4.676691,-17.391944990176817
2021-02-07,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,routing,28,8,6,192924,1310.0,152924,4.867678,2.7036840910810196
2021-02-06,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,routing,35,8,6,247641,1430.0,207641,5.164515,-4.710782241014799
2021-02-04,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,routing,159,27,21,756392,4740.0,621392,19.757244,2.6026134297531303
2021-02-02,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,routing,153,26,21,788110,4670.0,658110,26.119374,0.7571874885880399
2021-02-09,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,routing,163,28,24,875076,4990.0,735076,28.019431,-9.456467627465058
2021-02-05,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,routing,200,36,27,994657,6150.0,814657,31.952106,3.5715082060345305
2021-02-03,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,routing,188,33,27,971536,5640.0,806536,32.096995,4.222719520490551
2021-02-08,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,routing,199,34,29,1015607,6010.0,845607,34.839881,-10.239527262820033
2021-02-01,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,routing,175,29,23,908797,5270.0,763797,40.520724,-0.11070817984736592
2021-02-14,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,routing,22,5,5,153010,860.0,128010,4.631853,-6.852797195471972
2021-02-13,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,routing,41,9,7,258382,1530.0,213382,5.460785,5.965972159039214
2021-02-16,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,routing,125,21,17,647701,3870.0,542701,16.336396,6.092318488200301
2021-02-11,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,routing,159,27,24,861754,4980.0,726754,29.313852,-8.839617815892343
2021-02-15,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,routing,182,31,22,866457,5410.0,711457,30.217478,-1.082859392772771
2021-02-17,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,routing,186,32,24,890649,5600.0,730649,32.046628,6.727581187361895
2021-02-18,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,routing,168,29,24,752654,4940.0,607654,41.073641,11.30314682718789
2021-02-19,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,routing,182,33,27,947754,5760.0,782754,43.149414,4.138973879181733
2021-02-12,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,routing,192,33,26,1047853,6000.0,882853,43.674517,-1.7924987444154417
2021-02-10,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,routing,185,31,22,886051,5440.0,731051,52.771708,-3.5656803557965975
2021-02-28,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,routing,14,4,4,110704,670.0,90704,4.674709,-11.72291296625222
2021-02-21,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,routing,20,6,5,126162,990.0,96162,4.83271,3.150476716871632
2021-02-27,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,routing,29,6,6,225196,1230.0,195196,5.597653,-10.737063645438408
2021-02-20,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,routing,36,8,6,248675,1370.0,208675,5.873392,2.1715612030134346
2021-02-22,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,routing,181,32,24,939548,5690.0,779548,29.793628,-9.820450690857491
2021-03-01,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,routing,170,29,24,856225,5060.0,711225,35.551511,0.42170096912139426
2021-02-23,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,routing,163,32,25,910803,5660.0,750803,39.331828,-4.897624954219731
2021-02-26,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,routing,205,36,26,978879,6210.0,798879,39.363196,8.27681524723344
2021-02-25,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,routing,167,33,24,835604,5640.0,670604,39.515298,0.5736383377457834
2021-02-24,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,routing,197,33,28,1069934,5940.0,904934,40.182896,-5.438498463163724
2021-03-07,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,routing,23,5,5,155576,890.0,130576,5.673594,-1.6697054652629377
2021-03-06,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,routing,38,7,7,248448,1330.0,213448,6.841547,-15.743475546693748
2021-03-02,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,routing,159,26,22,750371,4640.0,620371,27.076263,6.138156364063935
2021-03-11,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,routing,169,30,23,831935,5250.0,681935,29.192842,5.339303188221105
2021-03-09,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,routing,173,29,23,818407,5060.0,673407,31.630505,1.6297541005281466
2021-03-05,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,routing,204,37,27,1016206,6370.0,831206,31.901927,4.444678478270273
2021-03-08,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,routing,203,35,25,999161,5990.0,824161,41.592793,5.32770381347541
2021-03-03,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,routing,175,29,22,863161,4910.0,718161,44.077725,-1.452033187315102
2021-03-04,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,routing,178,30,24,797727,5250.0,647727,45.680632,9.361873283620584
2021-03-10,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,routing,202,33,27,1005569,6090.0,840569,63.915878,-4.047162051000822
2021-03-21,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,routing,16,5,4,115305,920.0,90305,5.052484,-10.181557572861921
2021-03-14,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,routing,25,7,5,158525,1180.0,123525,5.261505,10.562661145181583
2021-03-20,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,routing,48,10,8,304925,1750.0,254925,6.514308,5.756451862154226
2021-03-13,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,routing,54,10,8,313338,1840.0,263338,7.241376,2.170532954509975
2021-03-18,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,routing,174,30,23,849958,5370.0,699958,27.628848,1.2853285328532853
2021-03-16,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,routing,168,31,25,869404,5380.0,714404,33.184565,0.17143244264247093
2021-03-15,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,routing,210,37,27,1070343,6520.0,885343,45.320709,4.016733399991929
2021-03-12,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,routing,197,32,22,906099,5450.0,746099,51.014753,6.394247904173059
2021-03-17,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,routing,233,41,32,1176468,7280.0,971468,59.540582,8.007440926503257
2021-03-19,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,routing,209,37,27,1132050,6880.0,947050,70.967026,-6.174147924443361
2021-03-28,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,routing,19,5,4,123507,860.0,98507,5.534196,-2.2857710750577653
2021-03-27,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,routing,40,7,6,252641,1390.0,217641,7.704542,3.5113716653617737
2021-03-25,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,routing,149,26,24,657740,4220.0,527740,27.619102,-5.8380359766291905
2021-03-23,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,routing,197,35,25,991954,6200.0,816954,34.285416,1.9003728354282663
2021-03-24,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,routing,210,36,26,1109128,6390.0,929128,37.257516,1.3301544374065903
2021-03-30,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,routing,184,34,23,886177,5770.0,716177,40.028556,9.328314303926856
2021-03-22,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,routing,233,39,26,1073397,6780.0,878397,50.268685,9.391977445005319
2021-03-26,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,routing,225,43,29,1225486,7660.0,1010486,51.308418,-9.742721793872963
2021-03-31,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,routing,209,34,28,1024928,6130.0,854928,57.327919,-1.88819544821032
2021-03-29,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,routing,221,38,31,1173194,6740.0,983194,67.900366,2.4637749838090035
2021-04-03,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,routing,43,9,7,288873,1650.0,243873,7.337494,-16.282243261520627
2021-04-10,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,routing,51,10,9,319009,1840.0,269009,7.981915,-0.8771957563204579
2021-04-06,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,routing,170,30,23,826931,5070.0,676931,33.913766,4.152723993606558
2021-04-05,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,routing,204,35,30,1071923,6260.0,896923,39.68687,-5.636694043515195
2021-04-01,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,routing,181,32,26,956949,5630.0,796949,43.969161,-0.11466198254334087
2021-04-02,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,routing,200,37,25,1046801,6550.0,861801,45.651148,8.680730937295268
2021-04-07,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,routing,212,36,27,1048130,6360.0,868130,62.666178,2.289753256293512
2021-04-09,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,routing,205,35,27,1021026,6170.0,846026,64.67699,1.9273051058937212
2021-04-08,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,routing,181,29,22,830268,5060.0,685268,71.310099,6.985696104966929
2021-04-18,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,routing,16,5,5,132300,830.0,107300,4.989793,-16.955445544554454
2021-04-11,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,routing,17,5,4,105224,800.0,80224,5.072977,-24.61983040409304
2021-04-17,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,routing,41,7,7,257680,1420.0,222680,6.818191,-11.718086121082843
2021-04-20,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,routing,170,30,25,884234,5250.0,734234,38.285029,-4.09990946646433
2021-04-19,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,routing,196,34,24,928975,5860.0,758975,39.880582,6.804928135536769
2021-04-15,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,routing,188,33,27,934440,5760.0,769440,41.464267,-1.793954499701516
2021-04-13,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,routing,188,34,25,931830,5920.0,761830,50.293123,4.412202182507524
2021-04-16,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,routing,218,37,28,1078902,6490.0,893902,60.97908,-3.04748351233769
2021-04-14,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,routing,235,42,34,1308584,7770.0,1098584,69.66395,-3.931264425146495
2021-04-12,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,routing,213,37,25,1043894,6490.0,858894,71.138671,3.057166790179177
2021-04-25,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,routing,17,5,5,142664,860.0,117664,5.183169,-30.278429689426247
2021-04-24,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,routing,51,9,6,284763,1560.0,239763,7.53476,8.996401567203769
2021-04-27,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,routing,167,30,23,822173,5280.0,672173,29.182883,6.588127826904002
2021-04-21,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,routing,216,38,31,1164264,6830.0,974264,41.05294,-4.922583069659466
2021-04-28,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,routing,208,36,27,1080239,6480.0,900239,41.752575,3.048973668362635
2021-04-22,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,routing,213,36,31,1040373,6210.0,860373,47.923344,0.5219767610859105
2021-04-23,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,routing,204,35,26,1038794,6260.0,863794,51.148055,1.2847876204250823
2021-04-29,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,routing,190,31,22,850976,5320.0,695976,63.634272,14.14048264297375
2021-04-30,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,routing,217,35,25,1033783,6230.0,858783,68.886346,5.410571352235671
2021-04-26,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,routing,218,37,30,1112895,6640.0,927895,78.476071,-4.858822964081758
2021-05-02,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,routing,15,4,4,115640,700.0,95640,4.981908,-19.661834249112676
2021-05-09,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,routing,24,5,5,151102,920.0,126102,5.517247,-27.821813167756506
2021-05-08,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,routing,44,7,5,247346,1390.0,212346,6.457896,-8.007108890916951
2021-05-01,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,routing,47,8,7,240805,1400.0,200805,7.328672,8.761792899632479
2021-05-06,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,routing,176,31,26,923119,5440.0,768119,28.010785,-0.47313152773484607
2021-05-07,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,routing,194,31,23,917346,5440.0,762346,46.816975,9.25299960529557
2021-05-04,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,routing,171,29,25,902402,5120.0,757402,50.760894,-4.1093330164527915
2021-05-10,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,routing,218,34,24,1018110,6220.0,848110,62.807859,1.3409590405718117
2021-05-03,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,routing,218,35,27,1014136,6320.0,839136,70.988142,-2.703244642981924
2021-05-05,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,routing,213,37,28,1085346,6430.0,900346,73.402236,-0.2255973064992894
2021-05-16,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,routing,14,4,3,108379,670.0,88379,5.269536,-11.131733027080791
2021-05-15,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,routing,47,9,9,320579,1830.0,275579,6.849957,-4.030724498471563
2021-05-18,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,routing,168,28,22,808087,4780.0,668087,24.992607,-0.41753290246257424
2021-05-13,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,routing,191,31,28,924399,5590.0,769399,41.794937,2.9209851157251583
2021-05-14,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,routing,193,31,23,981705,5680.0,826705,47.009964,-3.4490934419699593
2021-05-20,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,routing,197,32,26,942603,5600.0,782603,48.722823,-0.8075486710899501
2021-05-11,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,routing,167,27,23,835485,4890.0,700485,54.419992,-13.207355425988432
2021-05-17,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,routing,221,35,27,1039509,6290.0,864509,59.24736,4.4150749776556655
2021-05-19,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,routing,217,34,27,1031152,6190.0,861152,78.284478,0.49263840919771834
2021-05-12,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,routing,218,36,26,1032104,6420.0,852104,79.629232,4.181783747451604
2021-05-23,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,routing,15,4,4,110081,700.0,90081,4.782107,4.469283439352258
2021-05-30,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,routing,11,3,3,109218,600.0,94218,4.904756,-23.124964770869738
2021-05-22,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,routing,43,8,7,271348,1460.0,231348,6.522374,-19.85600388701164
2021-05-29,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,routing,40,7,5,226716,1270.0,191716,6.87734,4.089143843439856
2021-05-27,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,routing,141,25,20,773402,4540.0,648402,20.689106,-2.9756887995920396
2021-05-26,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,routing,196,33,24,856760,5670.0,691760,38.885594,12.621161189256226
2021-05-21,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,routing,188,31,22,877129,5350.0,722129,42.885442,6.540260625885712
2021-05-25,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,routing,167,27,21,826742,4740.0,691742,45.81256,-2.6090949709576527
2021-05-24,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,routing,215,37,23,964734,6220.0,779734,53.003734,8.267954248745111
2021-05-28,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,routing,202,33,25,975510,5910.0,810510,54.51566,7.662207110931054
2021-06-06,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,routing,23,5,5,145616,950.0,120616,5.101208,-22.008563121601355
2021-06-05,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,routing,40,6,4,211150,1170.0,181150,7.332645,3.221223038069833
2021-05-31,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,routing,92,15,13,434094,2550.0,359094,13.509566,8.29787863296252
2021-06-03,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,routing,156,26,20,766847,4610.0,636847,25.965434,5.950117861759562
2021-06-01,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,routing,155,28,23,761178,4870.0,621178,33.546456,2.5151860166978945
2021-06-09,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,routing,195,34,24,989822,6010.0,819822,34.899682,-6.102187277239132
2021-06-04,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,routing,181,29,22,871624,5150.0,726624,37.350751,6.656085981984992
2021-06-08,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,routing,164,28,21,845962,5140.0,705962,37.437425,-0.918808007062248
2021-06-02,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,routing,179,27,21,832297,4890.0,697297,49.525181,2.27780536975004
2021-06-07,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,routing,211,35,30,1029503,6260.0,854503,50.822322,-6.902928892885551
2021-06-13,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,routing,19,5,5,138146,860.0,113146,5.213419,-5.176364896038737
2021-06-12,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,routing,48,8,7,285609,1610.0,245609,6.790534,-0.5796529829590474
2021-06-19,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,routing,37,6,4,193712,1170.0,163712,6.82761,6.5019813401678705
2021-06-10,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,routing,174,30,23,882091,5400.0,732091,35.4278,-5.040970087846632
2021-06-15,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,routing,176,29,25,848862,5150.0,703862,39.503691,-1.518723024099368
2021-06-16,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,routing,206,36,25,996818,6210.0,816818,39.669165,-0.9557607448391249
2021-06-17,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,routing,172,28,26,867192,5170.0,727192,45.626703,-2.9999976245168862
2021-06-18,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,routing,189,31,25,956179,5590.0,801179,53.434381,-5.147525371988709
2021-06-14,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,routing,207,33,24,1002668,5790.0,837668,59.9004,-5.3900196344708995
2021-06-11,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,routing,205,35,26,1034508,6140.0,859508,70.068457,-0.8896162030688931
2021-06-27,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,routing,20,6,6,172948,1140.0,142948,5.568136,-25.66429552340747
2021-06-20,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,routing,25,5,5,145766,800.0,120766,5.743981,-14.832437883061022
2021-06-26,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,routing,49,8,8,285993,1610.0,245993,7.17432,-6.93525771653985
2021-06-29,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,routing,165,27,22,829372,4920.0,694372,34.509421,4.0653867241630595
2021-06-25,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,routing,176,29,23,908645,5330.0,763645,38.751619,2.119736341768975
2021-06-21,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,routing,200,32,24,922320,5600.0,762320,39.803146,-0.5978148835291692
2021-06-28,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,routing,201,33,26,1032377,6000.0,867377,42.282342,1.4396772373472133
2021-06-30,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,routing,200,34,28,945466,5770.0,775466,37.323782,2.121923924622372
2021-06-22,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,routing,165,28,23,856626,4990.0,716626,45.693543,3.403660310551302
2021-06-24,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,routing,176,32,25,905622,5570.0,745622,49.206392,7.641519920942409
2021-06-23,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,routing,202,34,29,1039601,6040.0,869601,57.113468,-4.710033258195194


==> data/comparison_2/comparison_n_routing_180_anytime_180.csv <==
date,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_n_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,mixed,7,1,1,24271,160.0,19271,2604.249436,32.05967976710335
2021-01-10,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,mixed,9,1,1,29443,160.0,24443,2816.18559,55.03649857976238
2021-01-24,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,mixed,11,1,1,34911,190.0,29911,3126.986549,54.34322033898305
2021-01-17,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,mixed,12,1,1,35889,190.0,30889,3223.151612,62.56649352274861
2021-01-12,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,mixed,118,7,6,232624,1300.0,197624,11668.441709,61.33167549884639
2021-01-26,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,mixed,127,8,7,269348,1640.0,229348,12817.244509,62.67102024524913
2021-01-07,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,mixed,137,8,7,273140,1550.0,233140,14829.713487,60.78020314918571
2021-01-19,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,mixed,149,9,8,294526,1770.0,249526,15218.825826,62.75867475577158
2021-01-05,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,mixed,155,10,9,315369,1930.0,265369,15663.320891,57.439908663597826
2021-01-14,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,mixed,154,10,9,306793,1870.0,256793,16207.807239,58.970027911181724
2021-01-21,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,mixed,165,9,9,337016,1830.0,292016,16692.29177,57.60815696061142
2021-01-18,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,mixed,159,8,8,283727,1640.0,243727,18312.496957,63.3682745478278
2021-01-20,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,mixed,179,10,9,336780,1930.0,286780,19800.710163,63.35862913096695
2021-01-04,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,mixed,174,8,8,312821,1730.0,272821,19990.049778,66.73988787161268
2021-01-27,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,mixed,182,9,8,340246,1860.0,295246,19997.013324,61.41644421563046
2021-01-25,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,mixed,175,9,8,317805,1800.0,272805,20347.336763,66.0171023887099
2021-01-13,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,mixed,186,11,10,355352,2150.0,300352,20499.992661,59.527568023143246
2021-01-11,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,mixed,180,10,8,328003,2050.0,278003,20965.241003,61.23876466236673
2021-01-06,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,mixed,193,10,9,354819,2080.0,304819,21384.975893,65.0145436259478
2021-01-09,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,mixed,27,3,2,84097,570.0,69097,23421.714315,50.80032761949336
2021-01-23,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,mixed,27,3,2,75037,540.0,60037,23458.944643,50.34739683968132
2021-01-02,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,mixed,28,3,2,75397,540.0,60397,24126.254331,51.54247593094849
2021-01-01,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,mixed,79,4,4,133174,760.0,113174,28398.177997,69.8613396217448
2021-01-16,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,mixed,36,3,3,84626,600.0,69626,30275.983973,59.510447018520914
2021-01-08,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,mixed,156,8,7,274885,1610.0,234885,53769.265065,63.273597900775854
2021-01-22,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,mixed,160,8,7,282715,1580.0,242715,55007.636102,67.37231213819464
2021-01-15,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,mixed,165,9,8,296928,1860.0,251928,56639.33408,62.55377106861132
2021-02-21,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,mixed,20,2,2,47190,350.0,37190,4085.84835,60.8729178240069
2021-02-14,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,mixed,22,2,2,54995,380.0,44995,4219.464255,54.19411799002174
2021-02-07,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,mixed,28,2,2,75147,410.0,65147,4975.843611,61.459914659664385
2021-02-16,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,mixed,125,7,7,253047,1390.0,218047,12718.305423,59.34517727351597
2021-02-02,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,mixed,150,9,8,300133,1740.0,255133,15230.473269,59.14979393398266
2021-02-23,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,mixed,162,9,8,319011,1800.0,274011,16742.27087,65.2836845473105
2021-02-04,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,mixed,156,9,8,302072,1770.0,257072,16990.414963,58.64497368694862
2021-02-09,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,mixed,162,10,9,314523,1870.0,264523,17063.819193,60.79102834682381
2021-02-11,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,mixed,158,9,8,313433,1740.0,268433,17367.427164,61.74095715658068
2021-02-18,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,mixed,167,9,8,335491,1860.0,290491,17970.89703,59.06125113637057
2021-02-25,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,mixed,167,9,8,336058,1890.0,291058,18529.556447,61.92551150931361
2021-02-01,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,mixed,174,9,8,320813,1830.0,275813,20829.456128,63.80817757641941
2021-02-22,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,mixed,180,9,9,327312,1860.0,282312,21251.088416,64.6365575226402
2021-02-03,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,mixed,188,10,9,357240,2080.0,307240,21578.218681,61.39444258930858
2021-02-17,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,mixed,185,10,9,351610,2080.0,301610,21617.779496,63.228711744725
2021-02-15,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,mixed,182,9,8,335847,1860.0,290847,21625.844205,63.90620365315255
2021-02-10,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,mixed,185,10,9,345137,2020.0,295137,21772.122199,63.167628552646185
2021-02-24,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,mixed,196,10,9,362403,1960.0,312403,22432.272333,62.34155840647088
2021-02-08,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,mixed,198,10,9,378437,2080.0,328437,22743.630995,61.43101014579161
2021-02-27,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,mixed,29,3,2,77158,540.0,62158,25012.525903,62.6700597991214
2021-02-06,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,mixed,35,4,2,93070,760.0,73070,29486.806042,63.834681712558194
2021-02-20,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,mixed,36,3,2,90181,540.0,75181,30286.698539,63.99629506900833
2021-02-13,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,mixed,41,3,3,97269,570.0,82269,33962.839827,61.042378413883426
2021-02-19,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,mixed,182,9,9,324737,1800.0,279737,62698.250628,67.01640663009464
2021-02-12,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,mixed,192,9,8,320272,1770.0,275272,66128.688242,67.24159974797453
2021-02-05,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,mixed,200,10,9,353000,2020.0,303000,68763.200604,68.26427141330078
2021-02-26,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,mixed,204,11,10,352484,2060.0,297484,70060.166481,65.25515700946187
2021-03-21,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,mixed,16,2,2,49388,380.0,39388,3814.240117,53.58052540062973
2021-03-07,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,mixed,23,2,2,62499,320.0,52499,4420.569419,48.39527375713189
2021-03-14,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,mixed,25,2,2,81043,440.0,71043,4665.164423,56.22657203659894
2021-03-02,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,mixed,158,9,9,320820,1830.0,275820,15962.662973,59.02844204124741
2021-03-25,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,mixed,148,9,9,279662,1590.0,234662,16413.725998,54.96339574147377
2021-03-16,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,mixed,167,9,8,321820,1770.0,276820,17149.744895,63.63940394021325
2021-03-09,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,mixed,172,9,9,331123,1890.0,286123,17566.653373,62.818772352383036
2021-03-11,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,mixed,168,9,9,325984,1770.0,280984,18167.247255,64.03284425898507
2021-03-18,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,mixed,172,9,9,323903,1800.0,278903,19181.43949,61.698834302579954
2021-03-04,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,mixed,177,10,9,342565,1930.0,292565,19487.381946,59.61170932079195
2021-03-03,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,mixed,174,9,8,319261,1830.0,274261,19956.00518,66.0286913330127
2021-03-01,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,mixed,169,8,8,297015,1700.0,257015,20200.691374,66.75617050425096
2021-03-23,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,mixed,196,10,10,362859,1990.0,312859,20290.076521,64.14808740199881
2021-03-10,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,mixed,201,11,10,376648,2120.0,321648,22507.603329,64.90192241387344
2021-03-24,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,mixed,209,11,10,399684,2210.0,344684,23020.970494,64.79746059482959
2021-03-08,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,mixed,202,10,10,377136,2020.0,327136,23254.534528,63.408940522646255
2021-03-15,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,mixed,210,10,10,381195,2110.0,331195,24121.185432,64.3123626705413
2021-03-17,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,mixed,232,12,10,408475,2430.0,348475,24793.828037,65.30364355275061
2021-03-22,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,mixed,232,13,11,432780,2350.0,367780,25837.112292,59.92210007528844
2021-03-06,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,mixed,38,3,3,98191,600.0,83191,31766.333662,55.06050454012888
2021-03-27,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,mixed,40,4,3,118331,730.0,98331,33101.137515,50.622997062358124
2021-03-20,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,mixed,48,4,3,125748,820.0,105748,39292.320857,56.15756333284522
2021-03-13,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,mixed,54,3,3,119521,660.0,104521,43267.760769,62.88663315147356
2021-03-12,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,mixed,197,10,9,340668,2080.0,290668,67829.194508,65.66736238696225
2021-03-05,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,mixed,203,10,8,366449,2020.0,316449,69875.959014,66.23579448604004
2021-03-19,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,mixed,208,9,9,349026,1950.0,304026,71363.085987,68.09080187601137
2021-03-26,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,mixed,224,11,10,393201,2240.0,338201,76917.925836,64.93975484640673
2021-04-18,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,mixed,16,2,2,46842,350.0,36842,3811.125147,53.78331179146153
2021-04-11,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,mixed,17,2,2,54601,350.0,44601,3947.777787,40.46082044795324
2021-04-25,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,mixed,17,2,2,65877,380.0,55877,3965.038753,46.14812392708248
2021-04-27,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,mixed,167,10,9,321551,1810.0,271551,17031.841578,62.426105683333276
2021-04-20,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,mixed,169,10,8,332609,1990.0,282609,17224.933394,59.49187179999318
2021-04-06,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,mixed,170,11,9,348918,1970.0,293918,17265.375563,57.288282487507864
2021-04-13,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,mixed,187,12,10,372041,2400.0,312041,18697.855755,58.149065150899865
2021-04-01,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,mixed,180,10,9,359106,1990.0,309106,19145.012941,60.52496196565036
2021-04-08,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,mixed,181,11,10,368750,2150.0,313750,19180.570286,55.45426980639067
2021-04-15,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,mixed,187,11,10,372200,2180.0,317200,19352.049712,60.18207979631026
2021-04-22,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,mixed,212,12,11,418138,2310.0,358138,22472.871902,57.590129266845516
2021-04-19,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,mixed,195,10,9,373556,2050.0,323556,23081.790696,64.89468574881519
2021-04-05,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,mixed,204,11,10,384128,2300.0,329128,23801.153558,62.82343240232547
2021-04-07,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,mixed,212,11,10,383769,2210.0,328769,23844.659329,63.7087233762881
2021-04-21,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,mixed,215,11,10,402869,2300.0,347869,24006.37476,63.13228557152558
2021-04-12,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,mixed,212,10,10,395693,2200.0,345693,24442.267334,63.92029316534135
2021-04-26,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,mixed,217,11,10,404286,2300.0,349286,24869.132524,65.48655568142723
2021-04-14,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,mixed,234,12,10,422332,2490.0,362332,25424.288732,62.850161061333495
2021-04-17,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,mixed,41,3,2,103636,570.0,88636,33848.543296,62.90035619037391
2021-04-03,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,mixed,43,4,3,100716,760.0,80716,35474.187138,56.27564110912856
2021-04-10,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,mixed,51,4,4,123065,790.0,103065,41416.848165,60.15263517473392
2021-04-24,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,mixed,51,4,3,137803,700.0,117803,41536.766969,53.183169410046034
2021-04-02,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,mixed,200,10,9,362160,2080.0,312160,68747.294351,65.09677991387917
2021-04-23,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,mixed,203,11,10,367412,2120.0,312412,69736.800413,65.05882934734231
2021-04-09,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,mixed,205,11,9,369001,2210.0,314001,70372.175029,65.05232193069772
2021-04-16,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,mixed,217,11,10,379818,2180.0,324818,74493.402464,63.4487079182052
2021-05-16,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,mixed,14,2,1,46550,380.0,36550,3465.945135,51.799119855034945
2021-05-02,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,mixed,15,2,2,44063,380.0,34063,3624.474884,57.22993894567232
2021-05-23,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,mixed,15,1,1,35470,190.0,30470,3680.098462,66.68357379020138
2021-05-09,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,mixed,24,2,2,75482,410.0,65482,4529.975657,40.06511037001747
2021-05-27,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,mixed,141,9,8,301319,1770.0,256319,14782.112106,60.048818776534105
2021-05-11,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,mixed,166,10,9,324949,1960.0,274949,16623.86923,58.98004602530003
2021-05-25,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,mixed,167,11,9,352394,2090.0,297394,16720.041265,55.94469239520434
2021-05-18,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,mixed,167,10,8,330751,1990.0,280751,16977.869534,60.37652668212068
2021-05-04,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,mixed,170,10,9,328997,1870.0,278997,17166.492089,61.562403247948126
2021-05-06,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,mixed,175,10,9,340567,1960.0,290567,18257.119892,61.00938910698728
2021-05-13,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,mixed,190,11,10,376031,2150.0,321031,19797.598902,60.26688729405997
2021-05-20,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,mixed,195,11,10,383106,2180.0,328106,20074.505824,58.22650236669163
2021-05-26,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,mixed,196,10,9,360773,2020.0,310773,21927.233489,61.63662657776927
2021-05-05,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,mixed,212,12,10,402511,2400.0,342511,23062.24391,61.715643939538054
2021-05-19,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,mixed,215,10,10,390972,2170.0,340972,23550.349219,63.515458049103685
2021-05-12,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,mixed,218,11,11,396543,2240.0,341543,23958.460416,60.296785639908364
2021-05-24,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,mixed,215,12,11,422580,2430.0,362580,24433.830638,62.02343945884884
2021-05-10,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,mixed,217,12,12,421739,2430.0,361739,24826.632797,60.032884293722134
2021-05-17,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,mixed,220,11,10,414289,2270.0,359289,24894.140965,63.315343236003805
2021-05-03,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,mixed,217,12,10,405427,2400.0,345427,24908.984219,61.232168845897135
2021-05-22,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,mixed,43,4,3,114706,730.0,94706,35645.376059,52.450317948547884
2021-05-08,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,mixed,44,5,3,126603,920.0,101603,36339.133399,45.27358237730075
2021-05-01,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,mixed,47,4,3,120304,790.0,100304,38638.793205,58.28744989806249
2021-05-15,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,mixed,47,4,3,114840,760.0,94840,38671.281475,61.84273918894223
2021-05-21,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,mixed,188,10,9,346429,1930.0,296429,64804.801323,63.28661175662672
2021-05-14,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,mixed,192,10,9,341669,1930.0,291669,66164.428756,63.49814963590988
2021-05-07,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,mixed,193,11,9,347211,2180.0,292211,66407.666542,64.52701460149325
2021-06-13,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,mixed,19,2,2,65777,380.0,55777,3998.036494,49.01995737260221
2021-06-27,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,mixed,20,2,2,55507,380.0,45507,4053.688748,58.407391310863666
2021-06-06,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,mixed,23,2,2,75747,410.0,65747,4317.494201,39.11746975846964
2021-06-20,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,mixed,25,2,2,80017,440.0,70017,4542.064347,40.07877966406314
2021-06-01,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,mixed,155,9,8,320307,1860.0,275307,15416.444769,58.796916846971776
2021-06-03,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,mixed,156,11,9,337935,2120.0,282935,16729.771907,55.20669854937224
2021-06-08,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,mixed,162,10,8,331061,2020.0,281061,16991.616271,61.52788656187756
2021-06-22,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,mixed,165,10,9,337238,1930.0,287238,17304.953844,57.60673489218717
2021-06-15,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,mixed,174,10,9,340163,1990.0,290163,18564.397578,61.441247616737364
2021-06-10,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,mixed,174,9,8,342320,1890.0,297320,18703.213779,60.04938974719265
2021-06-17,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,mixed,172,10,9,352545,2050.0,302545,18807.485911,56.42568097040291
2021-06-24,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,mixed,176,10,9,377918,2080.0,327918,19113.323435,60.61466952914938
2021-06-02,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,mixed,179,11,9,343678,2150.0,288678,20508.758723,57.68195032574794
2021-06-09,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,mixed,195,11,10,371695,2240.0,316695,22044.103063,60.305238347983675
2021-06-23,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,mixed,202,12,10,394975,2400.0,334975,22473.855402,61.094218037862156
2021-06-16,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,mixed,206,11,9,388050,2270.0,333050,22629.509595,60.4192973902542
2021-06-21,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,mixed,200,11,10,379553,2240.0,324553,23087.398523,61.14346144474952
2021-06-14,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,mixed,207,12,11,397888,2400.0,337888,23517.577449,59.55892591610079
2021-06-07,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,mixed,211,12,10,396360,2370.0,336360,23895.940593,61.93805186511804
2021-06-19,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,mixed,37,3,2,89930,570.0,74930,31050.109104,54.99156686202185
2021-06-05,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,mixed,40,3,2,104900,600.0,89900,33022.130467,51.953685001213756
2021-06-12,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,mixed,48,4,3,116617,730.0,96617,39389.65173,59.228104033591706
2021-06-26,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,mixed,49,4,3,118982,760.0,98982,40035.003789,54.18465223200705
2021-06-25,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,mixed,176,9,8,324866,1800.0,279866,60520.549335,61.610563458506945
2021-06-04,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,mixed,181,9,8,326834,1920.0,281834,62227.537181,62.22825490270858
2021-06-18,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,mixed,187,9,9,340841,1890.0,295841,64293.674212,62.83037509760215
2021-06-11,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,mixed,203,10,10,362100,2050.0,312100,69713.74969,66.31443028035957
2021-02-28,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,mixed,14,1,1,34144,190.0,29144,4514.73227,56.505566737153195
2021-01-31,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,mixed,17,2,2,73272,440.0,63272,5415.958458,37.09099963081572
2021-03-28,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,mixed,19,2,2,57869,470.0,47869,6016.957874,58.18472166021157
2021-01-30,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,mixed,36,3,2,92853,660.0,77853,11125.57742,57.44514106583072
2021-01-28,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,mixed,159,9,9,377228,2190.0,332228,48662.322041,53.01821841170522
2021-01-29,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,mixed,180,9,9,415226,2490.0,370226,55358.739691,51.862599048209745
2021-03-30,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,mixed,184,11,10,467162,2870.0,412162,56444.112223,54.29354696054758
2021-03-31,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,mixed,209,11,11,496107,3200.0,441107,64703.576722,53.32914389679687
2021-03-29,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,mixed,221,13,11,513929,3340.0,448929,68580.591093,54.81613163861627
2021-05-30,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,mixed,11,1,1,50542,310.0,45542,3611.958722,54.14943029247406
2021-05-29,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,mixed,40,4,3,155753,1090.0,135753,12325.98637,31.07145860162947
2021-05-31,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,mixed,92,6,5,213405,1380.0,183405,28104.842768,52.940073873973205
2021-06-29,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,mixed,165,9,8,393969,2550.0,348969,50548.17993,55.542051613645825
2021-04-29,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,mixed,190,12,11,517053,3240.0,457053,58408.933944,42.92389565747251
2021-06-30,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,mixed,200,12,11,431785,2640.0,371785,62013.318389,53.539882522189835
2021-06-28,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,mixed,201,10,9,474562,3070.0,424562,62231.621971,56.38906349363887
2021-05-28,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,mixed,202,10,10,464365,2800.0,414365,62455.039983,53.86375468451319
2021-04-28,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,mixed,208,11,10,461802,2990.0,406802,64526.616836,57.48208095678714
2021-04-30,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,mixed,217,11,11,555799,3470.0,500799,67275.23873,47.209647791406496


==> data/comparison_2/comparison_n_routing_180_r_routing_180.csv <==
date,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,diff_n_routing_r_routing
2021-01-03,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,-89.30410928227522
2021-01-10,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,-29.779175956751473
2021-01-09,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,-0.7798514011583689
2021-01-02,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,0.22173091507384604
2021-01-01,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,2.13071235722643
2021-01-07,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,-6.562000132101534
2021-01-05,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,-3.005005418375513
2021-01-04,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,-2.148046471719639
2021-01-08,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,-1.8370883419041855
2021-01-06,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,-0.3526952543409026
2021-01-17,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,-14.136262177441225
2021-01-16,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,-35.86578439956556
2021-01-12,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,-7.47770899685499
2021-01-19,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,4.68099203649707
2021-01-14,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,-10.10259064447146
2021-01-15,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,-3.0226560480235074
2021-01-18,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,-1.546468286296752
2021-01-13,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,-1.4413275475222378
2021-01-20,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,3.152672378620971
2021-01-11,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,2.606551061551806
2021-01-24,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,-7.100073237078886
2021-01-23,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,0.6074481882427676
2021-01-26,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,11.540956161163713
2021-01-21,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,-7.484509472932143
2021-01-22,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,10.037877039266556
2021-01-25,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,-0.2580221580404431
2021-01-27,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,-1.6882842958262365
2021-02-07,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,-27.16633159643868
2021-02-06,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,7.399765296526855
2021-02-02,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,-2.8288481535722645
2021-02-01,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,3.857409095421604
2021-02-09,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,-3.7438401537826724
2021-02-04,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,-9.220246537684343
2021-02-08,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,10.991291231610434
2021-02-05,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,9.879161493503165
2021-02-03,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,2.28722041931834
2021-02-14,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,-10.50715886091237
2021-02-13,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,-19.475005907585338
2021-02-16,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,-4.2520580693670595
2021-02-18,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,-3.578911402754135
2021-02-10,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,1.6576525428793403
2021-02-11,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,3.364707978990258
2021-02-15,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,8.225181733377468
2021-02-17,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,-0.6425380251995382
2021-02-19,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,4.19505129801603
2021-02-12,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,-2.4906947985995402
2021-02-21,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,-31.538799572164137
2021-02-27,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,-0.01790103148646295
2021-02-20,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,-1.4013262694778363
2021-02-23,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,-9.971509661467742
2021-02-25,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,-0.8672913883799949
2021-03-01,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,13.20619982897641
2021-02-22,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,-2.0640343314253116
2021-02-26,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,-3.4936662943953287
2021-02-24,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,-8.593826311228232
2021-03-07,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,-32.245625913418266
2021-03-06,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,-11.134757615700059
2021-03-02,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,0.8573096084318501
2021-03-05,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,1.6909329800113884
2021-03-09,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,0.3041889137794546
2021-03-04,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,-4.161385745225949
2021-03-03,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,3.7560279039280866
2021-03-08,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,1.8633365609821884
2021-03-10,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,9.49577404415122
2021-03-11,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,3.712963596362505
2021-03-21,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,-24.5613045725833
2021-03-14,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,-2.4030203843536313
2021-03-20,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,-10.920514054208592
2021-03-13,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,2.111208751626336
2021-03-16,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,-2.9931791399411805
2021-03-19,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,1.1177443980215942
2021-03-15,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,-3.8002402300066565
2021-03-12,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,5.597037864182364
2021-03-18,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,-3.9950382771611754
2021-03-17,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,-5.735229787179825
2021-03-27,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,-2.940562825477367
2021-03-25,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,-19.839089418744344
2021-03-24,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,1.3455359596400864
2021-03-22,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,-17.32504697424728
2021-03-26,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,1.8799804904320192
2021-03-23,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,0.38721278918689267
2021-04-03,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,-29.07707201868518
2021-04-10,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,-5.491175070667431
2021-04-06,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,-1.5892737791248528
2021-04-05,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,-5.288346610171952
2021-04-01,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,2.073641536148022
2021-04-07,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,-3.2119144863821067
2021-04-08,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,-9.711391989137486
2021-04-02,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,1.3909823710597025
2021-04-09,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,3.6538692846731644
2021-04-18,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,-42.81175692875396
2021-04-11,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,-7.308136872178483
2021-04-17,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,4.036227603859027
2021-04-20,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,-7.607308316242272
2021-04-15,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,-3.913110922113281
2021-04-13,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,-12.008994709589894
2021-04-16,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,-2.6159207111285614
2021-04-14,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,-2.6033704129186845
2021-04-19,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,0.6726805068315883
2021-04-12,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,1.92711168494391
2021-04-25,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,-19.427777323632796
2021-04-24,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,-9.824185904295978
2021-04-27,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,-9.684814958932346
2021-04-23,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,7.7435816478303705
2021-04-21,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,4.380356936953096
2021-04-22,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,-8.70210812976383
2021-04-26,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,4.965822567605753
2021-05-02,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,-24.681867155877814
2021-05-09,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,16.02032713990789
2021-05-08,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,-7.6973951534118905
2021-05-01,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,10.378902403506096
2021-05-06,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,-1.1478500994322574
2021-05-04,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,-8.250839734789848
2021-05-07,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,7.05095197812841
2021-05-05,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,-7.326712143751212
2021-05-10,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,-2.461015053804201
2021-05-03,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,2.9317773685146618
2021-05-16,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,-13.690913797566658
2021-05-15,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,-0.8034156795640689
2021-05-18,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,1.8317190485603216
2021-05-11,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,-0.6628602590595741
2021-05-14,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,1.5058245871936002
2021-05-13,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,-1.208801426892873
2021-05-20,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,-10.222406861606602
2021-05-19,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,4.212073422233835
2021-05-17,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,10.694707015252474
2021-05-12,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,-10.373480127517102
2021-05-23,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,-22.421663660955815
2021-05-22,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,-33.19142409444771
2021-05-27,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,-7.518648454425644
2021-05-25,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,-1.0927752565977822
2021-05-21,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,0.3088159863671625
2021-05-24,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,5.634474930778916
2021-05-26,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,-3.2968598802649907
2021-06-06,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,-12.253345657677933
2021-06-05,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,-9.214907640234323
2021-06-01,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,-3.6424633322442133
2021-06-02,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,-0.8451838434932295
2021-06-08,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,-1.9345234636650777
2021-06-09,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,4.76962952125359
2021-06-03,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,-10.154924499491008
2021-06-07,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,3.8507521450417963
2021-06-04,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,-12.689778073633372
2021-06-13,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,-12.517729122263127
2021-06-12,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,-2.2361838034004258
2021-06-19,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,-5.491299103635008
2021-06-17,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,-11.073015056868043
2021-06-11,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,8.403437956129686
2021-06-16,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,-10.956423997503066
2021-06-15,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,-0.41283436523032346
2021-06-10,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,-4.10791519715052
2021-06-18,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,-3.384559012767888
2021-06-14,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,-3.852131021241606
2021-06-27,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,-32.559533622072024
2021-06-20,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,-28.545646524933165
2021-06-26,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,-17.64273254806526
2021-06-22,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,-2.199751351038782
2021-06-24,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,-5.821643704274965
2021-06-21,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,-3.5933440212283707
2021-06-23,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,0.3953865657219351
2021-06-25,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,-4.046143047227848
2021-05-30,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,33.60095072211336
2021-02-28,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,-33.8016865812336
2021-01-31,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,8.255990658779288
2021-03-28,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,4.870946297473842
2021-01-30,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,-13.500705787457148
2021-05-29,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,-21.36146183224687
2021-05-31,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,3.4650201223882244
2021-01-28,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,2.5778280385192125
2021-06-29,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,10.954894200940913
2021-03-30,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,1.9533466654665137
2021-01-29,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,-8.744065802210796
2021-05-28,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,1.854133300480473
2021-06-30,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,-0.28481751557780727
2021-04-28,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,3.806801180332095
2021-04-29,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,-9.881764122128136
2021-06-28,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,6.198192932734899
2021-03-31,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,4.708130172315664
2021-04-30,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,0.3327184895739342
2021-03-29,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,0.7109090157787338


==> data/comparison_2/comparison_n_routing_180_routing.csv <==
date,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_n_routing_routing
2021-01-10,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,routing,9,3,3,83182,480.0,68182,4.870829,-27.03032894535903
2021-01-03,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,routing,7,3,2,42236,480.0,27236,4.914477,-18.228641809427835
2021-01-09,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,routing,27,5,3,141290,830.0,116290,5.393383,17.340431755689462
2021-01-02,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,routing,28,5,4,144872,830.0,119872,5.507396,6.8910112215123975
2021-01-01,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,routing,79,14,11,431410,2480.0,361410,10.187733,2.3674330290967274
2021-01-07,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,routing,139,23,19,705578,4070.0,590578,17.165759,-1.3129743809176462
2021-01-05,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,routing,155,31,22,790355,5170.0,635355,23.870256,-6.661025618187388
2021-01-06,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,routing,193,35,26,976672,6200.0,801672,36.390375,3.6993068359972
2021-01-08,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,routing,156,25,19,760815,4420.0,635815,42.146457,-1.6497721342423914
2021-01-04,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,routing,174,31,22,912855,5530.0,757855,44.344217,2.9423866781353896
2021-01-17,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,routing,12,4,4,119270,730.0,99270,4.571086,-24.40286208982623
2021-01-16,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,routing,36,7,4,179905,1120.0,144905,5.063558,13.923935561966823
2021-01-12,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,routing,118,21,19,679041,3900.0,574041,11.936488,-12.874758140122475
2021-01-19,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,routing,151,27,19,739508,4620.0,604508,16.731836,6.492948165157335
2021-01-14,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,routing,154,27,24,788678,4800.0,653678,18.956074,-5.476449355314559
2021-01-20,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,routing,179,30,21,866530,5220.0,716530,23.477713,5.722290221678227
2021-01-15,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,routing,165,27,22,850097,4860.0,715097,23.520992,-7.20756168460612
2021-01-18,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,routing,159,26,18,757838,4550.0,627838,23.94705,2.156250363119223
2021-01-13,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,routing,186,31,23,910633,5440.0,755633,30.353243,-3.7155613261807954
2021-01-11,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,routing,180,29,25,902736,5180.0,757736,45.155558,-6.679397882805059
2021-01-24,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,routing,11,3,3,76493,540.0,61493,4.539562,-0.03792634442351957
2021-01-23,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,routing,27,5,4,171475,950.0,146475,5.033152,-13.466424922580133
2021-01-30,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,routing,36,7,6,255945,1390.0,220945,5.573424,-17.300500467469615
2021-01-26,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,routing,127,21,17,602580,3540.0,497580,15.33932,16.48834734017784
2021-01-21,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,routing,165,29,23,792679,4940.0,647679,24.576084,0.29220052276598046
2021-01-25,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,routing,175,30,22,863266,5220.0,713266,33.379904,7.6909422781014785
2021-01-28,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,routing,159,26,23,798921,4700.0,668921,34.701482,0.4985527895541795
2021-01-22,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,routing,160,27,21,815371,4710.0,680371,36.820436,5.899331554505083
2021-01-29,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,routing,180,29,25,901899,5240.0,756899,42.964411,-4.557695763316079
2021-01-27,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,routing,182,32,24,882339,5600.0,722339,44.331313,-0.056359302460077886
2021-01-31,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,routing,17,4,4,119505,730.0,99505,4.676691,-2.603178419032737
2021-02-07,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,routing,28,8,6,192924,1310.0,152924,4.867678,1.0564969433389406
2021-02-06,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,routing,35,8,6,247641,1430.0,207641,5.164515,3.771187428598074
2021-02-04,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,routing,159,27,21,756392,4740.0,621392,19.757244,-3.5534940775098707
2021-02-02,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,routing,153,26,21,788110,4670.0,658110,26.119374,-7.267297840253922
2021-02-09,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,routing,163,28,24,875076,4990.0,735076,28.019431,-9.088461188449845
2021-02-05,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,routing,200,36,27,994657,6150.0,814657,31.952106,10.577437425324392
2021-02-03,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,routing,188,33,27,971536,5640.0,806536,32.096995,-4.990171382133853
2021-02-08,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,routing,199,34,29,1015607,6010.0,845607,34.839881,-3.5071519932327417
2021-02-01,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,routing,175,29,23,908797,5270.0,763797,40.520724,-2.523961445087227
2021-02-14,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,routing,22,5,5,153010,860.0,128010,4.631853,-27.44354952898943
2021-02-13,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,routing,41,9,7,258382,1530.0,213382,5.460785,-3.485675607480004
2021-02-16,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,routing,125,21,17,647701,3870.0,542701,16.336396,-4.060389314105406
2021-02-11,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,routing,159,27,24,861754,4980.0,726754,29.313852,-5.189572273780911
2021-02-15,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,routing,182,31,22,866457,5410.0,711457,30.217478,6.881042554197601
2021-02-17,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,routing,186,32,24,890649,5600.0,730649,32.046628,6.856144269865971
2021-02-18,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,routing,168,29,24,752654,4940.0,607654,41.073641,8.156364590387982
2021-02-19,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,routing,182,33,27,947754,5760.0,782754,43.149414,3.7364619655250517
2021-02-12,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,routing,192,33,26,1047853,6000.0,882853,43.674517,-7.177611465521915
2021-02-10,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,routing,185,31,22,886051,5440.0,731051,52.771708,5.442303916128096
2021-02-28,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,routing,14,4,4,110704,670.0,90704,4.674709,-41.020610939848666
2021-02-21,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,routing,20,6,5,126162,990.0,96162,4.83271,-4.605868647756764
2021-02-27,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,routing,29,6,6,225196,1230.0,195196,5.597653,-8.95245098987866
2021-02-20,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,routing,36,8,6,248675,1370.0,208675,5.873392,0.7194273326493051
2021-02-22,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,routing,181,32,24,939548,5690.0,779548,29.793628,-1.5106432172314022
2021-03-01,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,routing,170,29,24,856225,5060.0,711225,35.551511,4.165789909608213
2021-02-23,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,routing,163,32,25,910803,5660.0,750803,39.331828,0.882025186416921
2021-02-26,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,routing,205,36,26,978879,6210.0,798879,39.363196,3.510522004587513
2021-02-25,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,routing,167,33,24,835604,5640.0,670604,39.515298,5.328262142929168
2021-02-24,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,routing,197,33,28,1069934,5940.0,904934,40.182896,-11.180224909647507
2021-03-07,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,routing,23,5,5,155576,890.0,130576,5.673594,-28.457365557216107
2021-03-06,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,routing,38,7,7,248448,1330.0,213448,6.841547,-13.708260105448154
2021-03-02,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,routing,159,26,22,750371,4640.0,620371,27.076263,4.170971519646093
2021-03-11,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,routing,169,30,23,831935,5250.0,681935,29.192842,8.209189066330662
2021-03-09,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,routing,173,29,23,818407,5060.0,673407,31.630505,8.10249672960424
2021-03-05,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,routing,204,37,27,1016206,6370.0,831206,31.901927,6.367903232048119
2021-03-08,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,routing,203,35,25,999161,5990.0,824161,41.592793,3.057890049074493
2021-03-03,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,routing,175,29,22,863161,4910.0,718161,44.077725,8.154429259115808
2021-03-04,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,routing,178,30,24,797727,5250.0,647727,45.680632,5.9482727113026845
2021-03-10,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,routing,202,33,27,1005569,6090.0,840569,63.915878,6.29569576845303
2021-03-21,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,routing,16,5,4,115305,920.0,90305,5.052484,-8.3744536867334
2021-03-14,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,routing,25,7,5,158525,1180.0,123525,5.261505,14.376532607404046
2021-03-20,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,routing,48,10,8,304925,1750.0,254925,6.514308,-6.3130626390254445
2021-03-13,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,routing,54,10,8,313338,1840.0,263338,7.241376,2.7030551820719593
2021-03-18,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,routing,174,30,23,849958,5370.0,699958,27.628848,-0.5065781849743518
2021-03-16,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,routing,168,31,25,869404,5380.0,714404,33.184565,1.7710283488818512
2021-03-15,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,routing,210,37,27,1070343,6520.0,885343,45.320709,-0.20596493166177188
2021-03-12,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,routing,197,32,22,906099,5450.0,746099,51.014753,8.683032722369305
2021-03-17,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,routing,233,41,32,1176468,7280.0,971468,59.540582,0.06939695995447152
2021-03-19,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,routing,209,37,27,1132050,6880.0,947050,70.967026,-3.4960367888390125
2021-03-28,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,routing,19,5,4,123507,860.0,98507,5.534196,10.755679519047344
2021-03-27,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,routing,40,7,6,252641,1390.0,217641,7.704542,-5.421701829349713
2021-03-25,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,routing,149,26,24,657740,4220.0,527740,27.619102,-5.922063365788143
2021-03-23,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,routing,197,35,25,991954,6200.0,816954,34.285416,1.9909989576180338
2021-03-24,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,routing,210,36,26,1109128,6390.0,929128,37.257516,2.3125215786024818
2021-03-30,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,routing,184,34,23,886177,5770.0,716177,40.028556,13.297726623435072
2021-03-22,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,routing,233,39,26,1073397,6780.0,878397,50.268685,0.5973068406913201
2021-03-26,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,routing,225,43,29,1225486,7660.0,1010486,51.308418,-9.271948932724982
2021-03-31,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,routing,209,34,28,1024928,6130.0,854928,57.327919,3.5807452744190686
2021-03-29,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,routing,221,38,31,1173194,6740.0,983194,67.900366,-3.145460284135018
2021-04-03,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,routing,43,9,7,288873,1650.0,243873,7.337494,-25.409932144671206
2021-04-10,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,routing,51,10,9,319009,1840.0,269009,7.981915,-3.292308987472518
2021-04-06,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,routing,170,30,23,826931,5070.0,676931,33.913766,-1.2262000651231342
2021-04-05,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,routing,204,35,30,1071923,6260.0,896923,39.68687,-3.7425490175203944
2021-04-01,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,routing,181,32,26,956949,5630.0,796949,43.969161,-5.193447538979712
2021-04-02,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,routing,200,37,25,1046801,6550.0,861801,45.651148,-0.8855911458232942
2021-04-07,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,routing,212,36,27,1048130,6360.0,868130,62.666178,0.8831464563027379
2021-04-09,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,routing,205,35,27,1021026,6170.0,846026,64.67699,3.299752715067333
2021-04-08,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,routing,181,29,22,830268,5060.0,685268,71.310099,-0.2980184851190081
2021-04-18,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,routing,16,5,5,132300,830.0,107300,4.989793,-30.533876648939845
2021-04-11,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,routing,17,5,4,105224,800.0,80224,5.072977,-14.740584040302707
2021-04-17,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,routing,41,7,7,257680,1420.0,222680,6.818191,7.755642664089208
2021-04-20,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,routing,170,30,25,884234,5250.0,734234,38.285029,-7.690003069083611
2021-04-19,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,routing,196,34,24,928975,5860.0,758975,39.880582,12.698606617229004
2021-04-15,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,routing,188,33,27,934440,5760.0,769440,41.464267,0.033698669704895934
2021-04-13,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,routing,188,34,25,931830,5920.0,761830,50.293123,-4.821663796293901
2021-04-16,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,routing,218,37,28,1078902,6490.0,893902,60.97908,-3.8267331449077457
2021-04-14,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,routing,235,42,34,1308584,7770.0,1098584,69.66395,-15.107746601526696
2021-04-12,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,routing,213,37,25,1043894,6490.0,858894,71.138671,4.816639449120513
2021-04-25,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,routing,17,5,5,142664,860.0,117664,5.183169,-16.622251287501022
2021-04-24,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,routing,51,9,6,284763,1560.0,239763,7.53476,3.2553636039341587
2021-04-27,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,routing,167,30,23,822173,5280.0,672173,29.182883,3.927397482773086
2021-04-21,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,routing,216,38,31,1164264,6830.0,974264,41.05294,-6.545186329435493
2021-04-28,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,routing,208,36,27,1080239,6480.0,900239,41.752575,0.5428422801953716
2021-04-22,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,routing,213,36,31,1040373,6210.0,860373,47.923344,-5.5203890683557395
2021-04-23,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,routing,204,35,26,1038794,6260.0,863794,51.148055,1.209872222581492
2021-04-29,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,routing,190,31,22,850976,5320.0,695976,63.634272,6.06302454683238
2021-04-30,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,routing,217,35,25,1033783,6230.0,858783,68.886346,1.8102431323978336
2021-04-26,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,routing,218,37,30,1112895,6640.0,927895,78.476071,4.993396716883489
2021-05-02,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,routing,15,4,4,115640,700.0,95640,4.981908,-12.246779845277269
2021-05-09,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,routing,24,5,5,151102,920.0,126102,5.517247,-19.979355248531046
2021-05-08,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,routing,44,7,5,247346,1390.0,212346,6.457896,-6.919745134824369
2021-05-01,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,routing,47,8,7,240805,1400.0,200805,7.328672,16.5065947325354
2021-05-06,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,routing,176,31,26,923119,5440.0,768119,28.010785,-5.685441446020935
2021-05-07,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,routing,194,31,23,917346,5440.0,762346,46.816975,6.27888729510709
2021-05-04,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,routing,171,29,25,902402,5120.0,757402,50.760894,-5.430031836901597
2021-05-10,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,routing,218,34,24,1018110,6220.0,848110,62.807859,3.516345010258573
2021-05-03,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,routing,218,35,27,1014136,6320.0,839136,70.988142,3.026060880757175
2021-05-05,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,routing,213,37,28,1085346,6430.0,900346,73.402236,-3.2313966892783905
2021-05-16,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,routing,14,4,3,108379,670.0,88379,5.269536,-12.222624902925189
2021-05-15,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,routing,47,9,9,320579,1830.0,275579,6.849957,-6.517036864751716
2021-05-18,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,routing,168,28,22,808087,4780.0,668087,24.992607,3.1923903993482963
2021-05-13,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,routing,191,31,28,924399,5590.0,769399,41.794937,2.3238784774173915
2021-05-14,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,routing,193,31,23,981705,5680.0,826705,47.009964,-4.8794271990701175
2021-05-20,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,routing,197,32,26,942603,5600.0,782603,48.722823,-2.780494666356996
2021-05-11,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,routing,167,27,23,835485,4890.0,700485,54.419992,-5.467492580534808
2021-05-17,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,routing,221,35,27,1039509,6290.0,864509,59.24736,7.95306931131428
2021-05-19,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,routing,217,34,27,1031152,6190.0,861152,78.284478,3.7754406920428143
2021-05-12,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,routing,218,36,26,1032104,6420.0,852104,79.629232,-3.3377120612594715
2021-05-23,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,routing,15,4,4,110081,700.0,90081,4.782107,-3.3973925458370906
2021-05-30,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,routing,11,3,3,109218,600.0,94218,4.904756,0.919878075332027
2021-05-22,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,routing,43,8,7,271348,1460.0,231348,6.522374,-12.483314955603273
2021-05-29,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,routing,40,7,5,226716,1270.0,191716,6.87734,-0.33324039776423575
2021-05-27,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,routing,141,25,20,773402,4540.0,648402,20.689106,-2.5435616758019566
2021-05-26,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,routing,196,33,24,856760,5670.0,691760,38.885594,8.895056411565168
2021-05-21,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,routing,188,31,22,877129,5350.0,722129,42.885442,7.044798453588582
2021-05-25,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,routing,167,27,21,826742,4740.0,691742,45.81256,-3.3569615822175547
2021-05-24,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,routing,215,37,23,964734,6220.0,779734,53.003734,13.300962759461113
2021-05-28,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,routing,202,33,25,975510,5910.0,810510,54.51566,3.0797569418226183
2021-06-06,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,routing,23,5,5,145616,950.0,120616,5.101208,-17.040549772937347
2021-06-05,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,routing,40,6,4,211150,1170.0,181150,7.332645,3.2890427836633367
2021-05-31,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,routing,92,15,13,434094,2550.0,359094,13.509566,4.2738849991730525
2021-06-03,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,routing,156,26,20,766847,4610.0,636847,25.965434,-1.6456088819138106
2021-06-01,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,routing,155,28,23,761178,4870.0,621178,33.546456,2.084935926296589
2021-06-09,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,routing,195,34,24,989822,6010.0,819822,34.899682,-5.7069596521936
2021-06-04,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,routing,181,29,22,871624,5150.0,726624,37.350751,-0.7323581655566304
2021-06-08,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,routing,164,28,21,845962,5140.0,705962,37.437425,1.6919962534368673
2021-06-02,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,routing,179,27,21,832297,4890.0,697297,49.525181,-2.483096938794357
2021-06-07,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,routing,211,35,30,1029503,6260.0,854503,50.822322,1.1381325292527524
2021-06-13,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,routing,19,5,5,138146,860.0,113146,5.213419,-7.069172640961054
2021-06-12,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,routing,48,8,7,285609,1610.0,245609,6.790534,0.1447436045352996
2021-06-19,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,routing,37,6,4,193712,1170.0,163712,6.82761,3.050443678149414
2021-06-10,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,routing,174,30,23,882091,5400.0,732091,35.4278,-2.944828664726244
2021-06-15,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,routing,176,29,25,848862,5150.0,703862,39.503691,3.7783072657488037
2021-06-16,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,routing,206,36,25,996818,6210.0,816818,39.669165,-1.6744151888715038
2021-06-17,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,routing,172,28,26,867192,5170.0,727192,45.626703,-7.18433354015618
2021-06-18,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,routing,189,31,25,956179,5590.0,801179,53.434381,-4.273883627702871
2021-06-14,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,routing,207,33,24,1002668,5790.0,837668,59.9004,-1.9105146914585347
2021-06-11,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,routing,205,35,26,1034508,6140.0,859508,70.068457,3.761415742817513
2021-06-27,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,routing,20,6,6,172948,1140.0,142948,5.568136,-29.593717685494628
2021-06-20,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,routing,25,5,5,145766,800.0,120766,5.743981,-9.157761519279301
2021-06-26,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,routing,49,8,8,285993,1610.0,245993,7.17432,-10.1247983242138
2021-06-29,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,routing,165,27,22,829372,4920.0,694372,34.509421,6.408429168063139
2021-06-25,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,routing,176,29,23,908645,5330.0,763645,38.751619,-7.374639285874659
2021-06-21,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,routing,200,32,24,922320,5600.0,762320,39.803146,5.5779755652606555
2021-06-28,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,routing,201,33,26,1032377,6000.0,867377,42.282342,5.1274063291464955
2021-06-30,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,routing,200,34,28,945466,5770.0,775466,37.323782,-1.7322543193377857
2021-06-22,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,routing,165,28,23,856626,4990.0,716626,45.693543,-7.684107711009065
2021-06-24,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,routing,176,32,25,905622,5570.0,745622,49.206392,5.619150843112324
2021-06-23,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,routing,202,34,29,1039601,6040.0,869601,57.113468,-2.402657974860349


==> data/comparison_2/comparison_n_routing_240_anytime_240.csv <==
date,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_n_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,mixed,7,1,1,21293,160.0,16293,2699.193296,37.23322721377196
2021-01-10,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,mixed,9,1,1,26969,160.0,21969,2909.975455,56.41866778707863
2021-01-24,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,mixed,11,1,1,32792,160.0,27792,3179.058593,47.69181687669485
2021-01-17,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,mixed,12,1,1,33389,160.0,28389,3319.673016,60.75114611496415
2021-01-12,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,mixed,118,7,6,231515,1390.0,196515,12100.270152,63.29662176408946
2021-01-26,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,mixed,127,7,7,264115,1480.0,229115,12730.749118,60.38877090682216
2021-01-07,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,mixed,137,7,6,258494,1390.0,223494,15149.146906,63.24837848366541
2021-01-19,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,mixed,149,9,8,292329,1770.0,247329,15727.997469,61.711984282907665
2021-01-05,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,mixed,155,9,9,323545,1800.0,278545,16592.783626,60.432794022330654
2021-01-14,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,mixed,154,9,8,300383,1770.0,255383,17111.538386,59.75462868060328
2021-01-21,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,mixed,165,9,8,317934,1860.0,272934,17925.010299,59.92436990678591
2021-01-18,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,mixed,159,8,7,277484,1640.0,237484,19457.05827,62.74362375737786
2021-01-04,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,mixed,174,9,8,315448,1860.0,270448,20725.936613,67.26464798247461
2021-01-20,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,mixed,179,10,9,334019,2020.0,284019,20914.318232,58.25513907496651
2021-01-25,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,mixed,175,9,8,330690,1800.0,285690,20992.653967,65.34436087388927
2021-01-27,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,mixed,182,9,8,333185,1920.0,288185,21074.736381,63.76214191479804
2021-01-11,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,mixed,180,9,8,322826,1890.0,277826,21367.414147,62.58647125428372
2021-01-13,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,mixed,186,10,9,345914,2020.0,295914,21634.396061,61.47337493609784
2021-01-06,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,mixed,193,10,8,360515,2050.0,310515,21947.322298,62.71122102482471
2021-01-23,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,mixed,27,3,2,66661,540.0,51661,23536.764405,53.915658486000694
2021-01-09,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,mixed,27,3,2,82674,570.0,67674,23709.448759,47.57813441211345
2021-01-02,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,mixed,28,2,2,78418,440.0,68418,24408.703662,54.26241746961249
2021-01-01,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,mixed,79,4,4,127205,820.0,107205,28814.875567,70.0064606185217
2021-01-16,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,mixed,36,3,2,82077,540.0,67077,30093.444275,51.91627220321507
2021-01-08,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,mixed,156,8,8,277553,1640.0,237553,53939.156691,65.98214986076793
2021-01-22,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,mixed,160,7,7,271437,1510.0,236437,55161.482574,66.4758495990989
2021-01-15,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,mixed,165,8,8,305172,1700.0,265172,56931.619984,58.98633738042184
2021-02-21,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,mixed,20,2,2,41113,320.0,31113,4103.289973,68.75911854103343
2021-02-14,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,mixed,22,2,2,48586,350.0,38586,4237.289481,61.16475365284394
2021-02-07,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,mixed,28,2,2,54987,380.0,44987,4949.029777,65.5808509173307
2021-02-16,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,mixed,125,8,6,250855,1610.0,210855,13044.858416,60.33674750419788
2021-02-02,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,mixed,150,9,8,309861,1830.0,264861,15160.311968,58.95190316781763
2021-02-09,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,mixed,162,8,8,316293,1760.0,276293,16366.384769,60.33530762449258
2021-02-23,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,mixed,162,9,9,322330,1710.0,277330,16729.669134,64.48709953924565
2021-02-04,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,mixed,156,9,8,306415,1740.0,261415,16876.672295,59.813108626512346
2021-02-11,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,mixed,158,8,8,295417,1670.0,255417,17106.737966,62.25908655381667
2021-02-25,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,mixed,167,9,8,345239,1890.0,300239,17523.223677,61.117662097494446
2021-02-18,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,mixed,167,9,9,341302,1860.0,296302,17734.545532,57.771673904705345
2021-02-01,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,mixed,174,9,8,317385,1860.0,272385,20444.066528,62.94084266278076
2021-02-10,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,mixed,185,9,8,328798,1920.0,283798,20937.075396,62.994951166093806
2021-02-03,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,mixed,188,9,8,342017,1860.0,297017,21191.841924,63.35024281936211
2021-02-22,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,mixed,180,9,9,335688,1830.0,290688,21243.46548,60.73062138380083
2021-02-15,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,mixed,182,9,9,341287,1890.0,296287,21289.512473,64.00116027635673
2021-02-17,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,mixed,185,10,9,353420,2050.0,303420,21581.504235,62.298770138987415
2021-02-24,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,mixed,196,10,9,364221,2140.0,314221,22176.426673,62.25489637276167
2021-02-08,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,mixed,198,10,9,355251,2050.0,305251,22692.187307,63.95173147895406
2021-02-27,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,mixed,29,3,2,87301,600.0,72301,25129.638872,59.49961958841322
2021-02-06,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,mixed,35,4,2,96493,760.0,76493,29606.31091,58.600554320871126
2021-02-20,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,mixed,36,3,2,93271,600.0,78271,30331.781247,66.81585791490406
2021-02-13,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,mixed,41,3,3,99017,570.0,84017,33937.518234,62.89107589908106
2021-02-19,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,mixed,182,9,8,315503,1830.0,270503,62668.773522,67.0579649011435
2021-02-12,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,mixed,192,10,9,334305,1960.0,284305,66193.381996,66.7092545494016
2021-02-05,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,mixed,200,10,9,341790,1990.0,291790,68785.087048,67.19934895808342
2021-02-26,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,mixed,204,10,9,356273,2050.0,306273,70123.870774,64.05668638671197
2021-03-21,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,mixed,16,2,2,44763,350.0,34763,3842.427403,57.57785401542865
2021-03-07,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,mixed,23,3,2,71412,540.0,56412,4432.415074,43.01582361812654
2021-03-14,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,mixed,25,2,2,72765,380.0,62765,4722.807581,44.62539477188844
2021-03-02,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,mixed,158,8,8,300993,1640.0,260993,16253.045461,60.09585172811518
2021-03-25,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,mixed,148,8,8,275778,1580.0,235778,16300.490787,61.83626757152465
2021-03-16,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,mixed,167,9,8,320442,1860.0,275442,17176.144112,64.44806869809783
2021-03-09,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,mixed,172,9,9,332970,1800.0,287970,17701.276845,60.613165141521485
2021-03-11,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,mixed,168,10,8,347685,2080.0,297685,17983.514846,60.22789017985731
2021-03-18,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,mixed,172,9,8,328225,1800.0,283225,18286.072893,61.21243849059101
2021-03-04,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,mixed,177,10,9,340293,2020.0,290293,19043.992275,62.880461282204834
2021-03-23,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,mixed,196,11,9,369537,2180.0,314537,19621.607119,64.2617921859632
2021-03-03,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,mixed,174,8,7,308978,1730.0,268978,19844.07245,65.60184360527253
2021-03-01,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,mixed,169,8,8,304212,1670.0,264212,19964.076387,65.29348211749324
2021-03-10,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,mixed,201,10,8,361599,2140.0,311599,22406.906742,65.82062394547921
2021-03-24,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,mixed,209,11,10,396968,2330.0,341968,22736.70334,59.38368729671022
2021-03-08,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,mixed,202,10,10,372317,1990.0,322317,23157.678737,63.17262772025927
2021-03-15,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,mixed,210,10,10,379647,2080.0,329647,24095.264214,62.96632655051993
2021-03-17,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,mixed,232,11,11,415083,2240.0,360083,25010.725251,64.29258397737205
2021-03-22,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,mixed,232,12,11,436730,2400.0,376730,25740.166502,59.17789345479732
2021-03-06,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,mixed,38,3,2,87478,600.0,72478,31701.621679,60.19547797915084
2021-03-27,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,mixed,40,4,3,108509,730.0,88509,33163.303564,52.09675212014992
2021-03-20,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,mixed,48,4,3,120900,790.0,100900,39290.986186,66.01994957798969
2021-03-13,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,mixed,54,3,3,115540,630.0,100540,43251.934822,59.72588223811715
2021-03-12,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,mixed,197,10,8,342762,2080.0,292762,67721.207741,65.23415787957595
2021-03-05,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,mixed,203,9,8,341509,1920.0,296509,69586.312872,67.83427222131698
2021-03-19,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,mixed,208,9,8,344045,1920.0,299045,71324.222018,67.6697749114559
2021-03-26,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,mixed,224,10,10,393909,2170.0,343909,76862.120466,65.56742520329965
2021-04-18,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,mixed,16,2,2,41675,350.0,31675,3770.159653,65.07701074295674
2021-04-25,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,mixed,17,2,2,44712,380.0,34712,3959.437702,58.54318881430108
2021-04-11,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,mixed,17,2,2,44613,350.0,34613,4021.883177,58.385724679588826
2021-04-20,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,mixed,169,9,9,342845,1860.0,297845,17147.653527,59.09751956869534
2021-04-27,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,mixed,167,10,8,316563,1900.0,266563,17606.265092,61.74543846229141
2021-04-06,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,mixed,170,9,8,318067,1770.0,273067,17613.836173,62.31138927925643
2021-04-13,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,mixed,187,11,9,362933,2240.0,307933,19000.13477,64.54250409350783
2021-04-08,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,mixed,181,10,9,361562,2020.0,311562,19130.487344,57.457087857522744
2021-04-01,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,mixed,180,10,9,351302,1990.0,301302,19148.124853,61.09263400149958
2021-04-15,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,mixed,187,11,10,368401,2180.0,313401,19552.027284,59.45038023420534
2021-04-22,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,mixed,212,12,11,417006,2370.0,357006,22301.645465,60.201376229969746
2021-04-19,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,mixed,195,10,9,356863,2110.0,306863,22393.915469,64.68884570324869
2021-04-07,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,mixed,212,11,10,404582,2270.0,349582,23652.388277,60.503153249897494
2021-04-05,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,mixed,204,11,10,379341,2180.0,324341,23777.94664,62.094556515274455
2021-04-21,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,mixed,215,11,10,389096,2240.0,334096,23865.916318,64.54916109752043
2021-04-12,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,mixed,212,11,10,393602,2270.0,338602,24573.911768,63.08757372366275
2021-04-26,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,mixed,217,11,10,390833,2240.0,335833,24960.789127,64.48354640194542
2021-04-14,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,mixed,234,13,11,434964,2590.0,369964,25610.991351,62.58567299752271
2021-04-17,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,mixed,41,4,3,105812,760.0,85812,33937.162,52.59488907207627
2021-04-03,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,mixed,43,4,3,102446,700.0,82446,35513.854555,61.91386136773426
2021-04-24,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,mixed,51,4,3,131425,790.0,111425,41164.924356,57.87147152537809
2021-04-10,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,mixed,51,4,3,119892,790.0,99892,41315.84763,65.31063376695523
2021-04-02,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,mixed,200,10,9,354648,2050.0,304648,68676.427044,67.92846465419247
2021-04-23,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,mixed,203,10,9,361530,2110.0,311530,69695.737689,64.92465490276737
2021-04-09,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,mixed,205,11,9,359160,2210.0,304160,70333.281601,67.25320233155449
2021-04-16,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,mixed,217,11,10,385595,2240.0,330595,74427.285714,66.26255874161912
2021-05-16,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,mixed,14,1,1,38755,220.0,33755,3467.688792,60.15770373492614
2021-05-02,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,mixed,15,2,2,41063,350.0,31063,3635.002042,54.59691953870479
2021-05-23,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,mixed,15,2,2,39270,320.0,29270,3646.144898,53.57552400430316
2021-05-09,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,mixed,24,2,2,73615,380.0,63615,4512.283615,33.33363520281101
2021-05-27,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,mixed,141,8,7,288436,1670.0,248436,14404.30435,61.26108702542696
2021-05-11,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,mixed,166,9,8,329209,1770.0,284209,16458.290641,63.15932596390787
2021-05-18,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,mixed,167,9,9,324784,1800.0,279784,16525.092554,59.03655486509019
2021-05-04,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,mixed,170,9,9,327117,1860.0,282117,16838.998897,61.774545811486206
2021-05-25,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,mixed,167,10,8,320475,2020.0,270475,16969.005792,62.003141950973706
2021-05-06,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,mixed,175,10,10,377803,2080.0,327803,18218.507238,58.08034352097908
2021-05-13,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,mixed,190,10,9,352598,2020.0,302598,19693.968052,65.03450457499228
2021-05-20,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,mixed,195,11,10,377066,2210.0,322066,20434.784929,57.740202654616326
2021-05-26,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,mixed,196,10,9,358875,2110.0,308875,21821.76494,61.0595703125
2021-05-05,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,mixed,212,11,9,392931,2300.0,337931,23629.52794,65.51249272607107
2021-05-19,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,mixed,215,11,10,393164,2300.0,338164,23786.897155,61.838926500206256
2021-05-12,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,mixed,218,10,10,389857,2110.0,339857,24118.753077,63.74596874686148
2021-05-24,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,mixed,215,11,10,399389,2300.0,344389,24635.89994,63.57611424683745
2021-05-03,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,mixed,217,11,10,399555,2300.0,344555,24975.075133,62.57071474941756
2021-05-10,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,mixed,217,11,10,399936,2300.0,344936,25122.168768,59.84566218572947
2021-05-17,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,mixed,220,11,10,398839,2300.0,343839,25432.030857,63.197024307151146
2021-05-22,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,mixed,43,3,2,104763,600.0,89763,35525.061922,60.5529804690883
2021-05-08,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,mixed,44,4,3,116095,760.0,96095,36278.135116,57.21782262135958
2021-05-15,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,mixed,47,4,3,109246,730.0,89246,38605.613712,61.538921923793225
2021-05-01,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,mixed,47,3,3,117774,660.0,102774,38630.810808,56.33147942157953
2021-05-21,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,mixed,188,10,9,348724,2080.0,298724,64685.483704,62.787134006185
2021-05-14,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,mixed,192,9,9,355008,1950.0,310008,65939.95801,63.43478663906313
2021-05-07,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,mixed,193,10,8,339704,1960.0,289704,66323.879977,63.57327294095444
2021-06-13,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,mixed,19,2,2,52331,380.0,42331,4459.681927,54.39007809231627
2021-06-27,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,mixed,20,2,2,48098,380.0,38098,4530.029881,65.32327834813704
2021-06-06,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,mixed,23,2,2,53235,380.0,43235,4775.987551,52.58474802714787
2021-06-20,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,mixed,25,2,2,59074,380.0,49074,4956.025971,53.501881208381214
2021-06-01,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,mixed,155,9,8,342633,1920.0,297633,16420.600142,58.19443207371518
2021-06-08,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,mixed,162,9,8,322720,1890.0,277720,17386.015328,62.235182879450285
2021-06-03,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,mixed,156,9,8,316507,1830.0,271507,17441.945981,59.63672581381528
2021-06-22,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,mixed,165,10,9,341232,2020.0,291232,17724.205092,59.93443577664956
2021-06-15,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,mixed,174,10,9,335961,1990.0,285961,18980.112898,58.33956452350926
2021-06-17,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,mixed,172,9,9,348061,1920.0,303061,19235.324902,56.412992161975
2021-06-10,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,mixed,174,10,9,344788,2020.0,294788,19751.492052,54.55236875023891
2021-06-24,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,mixed,176,10,9,363136,1960.0,313136,20014.062877,60.32653346618421
2021-06-02,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,mixed,179,9,8,335882,1830.0,290882,21830.884833,60.292426074815964
2021-06-09,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,mixed,195,10,9,358480,1990.0,308480,23135.284715,64.38279945950242
2021-06-16,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,mixed,206,11,10,387361,2300.0,332361,23646.026783,57.828757064176635
2021-06-23,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,mixed,202,10,9,370153,2080.0,320153,23811.293236,60.37050043146181
2021-06-21,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,mixed,200,10,9,361440,2020.0,311440,24309.114044,65.78750085190487
2021-06-14,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,mixed,207,11,11,420195,2300.0,365195,24714.103302,57.38305302029146
2021-06-07,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,mixed,211,11,10,393949,2180.0,338949,25036.558749,55.95603977885728
2021-06-19,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,mixed,37,3,2,90391,540.0,75391,31167.25037,54.535806617107106
2021-06-05,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,mixed,40,3,3,112982,630.0,97982,33362.710007,45.62290939718446
2021-06-12,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,mixed,48,4,3,115597,760.0,95597,39476.555914,52.43137141940077
2021-06-26,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,mixed,49,4,3,114051,760.0,94051,40135.09959,61.95471967495838
2021-06-25,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,mixed,176,9,8,313154,1860.0,268154,60485.838982,63.56742644937316
2021-06-04,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,mixed,181,9,8,316972,1860.0,271972,62180.542832,64.6667231454522
2021-06-18,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,mixed,187,10,8,345035,1990.0,295035,64338.067907,64.22765492001285
2021-06-11,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,mixed,203,10,10,371287,2050.0,321287,69601.412533,65.78826126778603
2021-02-28,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,mixed,14,1,1,35899,190.0,30899,4513.14743,60.30671929766367
2021-01-31,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,mixed,17,1,1,44503,250.0,39503,5415.156924,65.44046842481285
2021-03-28,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,mixed,19,2,2,60655,470.0,50655,6015.340891,64.59611377339878
2021-01-30,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,mixed,36,4,3,101231,820.0,81231,11125.103907,55.968526267257054
2021-01-28,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,mixed,159,9,8,387178,2490.0,342178,48630.295931,51.46454529272102
2021-01-29,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,mixed,180,9,9,405365,2580.0,360365,55343.115703,55.72452465834819
2021-03-30,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,mixed,184,11,10,481270,3050.0,426270,56490.452643,54.618191007750184
2021-03-31,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,mixed,209,11,10,468424,2930.0,413424,64763.377011,54.37696680811939
2021-03-29,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,mixed,221,12,12,566104,3480.0,506104,68473.45573,47.80012411329534
2021-05-30,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,mixed,11,1,1,45391,280.0,40391,3611.011487,52.01239044709216
2021-05-29,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,mixed,40,3,2,127946,780.0,112946,12324.674485,43.4262772044323
2021-05-31,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,mixed,92,4,4,189892,1180.0,169892,28096.556419,61.41629889709767
2021-06-29,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,mixed,165,11,10,420200,2510.0,365200,50483.745137,48.88133828218426
2021-04-29,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,mixed,190,11,10,473834,3020.0,418834,58497.35422,51.23634473780353
2021-06-30,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,mixed,200,12,12,426030,2310.0,366030,61892.809041,51.338218967163606
2021-06-28,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,mixed,201,10,10,454593,2740.0,404593,62067.953672,50.288203819315726
2021-05-28,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,mixed,202,11,10,469972,3110.0,414972,62350.634801,51.56106349383037
2021-04-28,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,mixed,208,10,10,503966,3190.0,453966,64506.134641,54.39791229692582
2021-04-30,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,mixed,217,11,10,534680,3410.0,479680,67165.393132,54.21762469035588


==> data/comparison_2/comparison_n_routing_240_r_routing_240.csv <==
date,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,diff_n_routing_r_routing
2021-01-03,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,-109.96049994104469
2021-01-10,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,-37.329110242073625
2021-01-02,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,7.515806173156335
2021-01-09,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,-10.272717473321118
2021-01-01,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,-7.391749271411999
2021-01-07,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,-2.0783275562519017
2021-01-05,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,-5.642831810788666
2021-01-06,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,-11.34379858070642
2021-01-08,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,6.276351139349727
2021-01-04,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,4.98925418547141
2021-01-17,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,-26.902550840484306
2021-01-16,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,-36.22053240849229
2021-01-12,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,-6.832568927332019
2021-01-15,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,-13.972803780269167
2021-01-19,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,-9.18519973804846
2021-01-14,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,-10.964000862832421
2021-01-18,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,-9.452924022148347
2021-01-13,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,-8.686461207074178
2021-01-11,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,-2.5132727363335143
2021-01-20,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,-22.517821792077427
2021-01-24,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,-70.83585898867443
2021-01-23,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,-28.67542343587971
2021-01-26,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,-7.201755333189356
2021-01-22,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,-8.94888819725421
2021-01-25,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,7.654233785396823
2021-01-21,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,-8.501956928661915
2021-01-27,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,-2.383192359688897
2021-02-07,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,-65.88005533403857
2021-02-06,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,-16.554543972404087
2021-02-04,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,-4.555821502344339
2021-02-03,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,-9.737313599170172
2021-02-02,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,-3.91416834354918
2021-02-01,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,-12.516755640871153
2021-02-05,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,5.423110068693368
2021-02-08,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,-7.415521462992409
2021-02-09,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,-11.222108382439803
2021-02-14,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,-37.88087092751862
2021-02-13,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,2.3314644639992803
2021-02-19,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,-6.0177373683375235
2021-02-11,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,-0.948578728840626
2021-02-18,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,5.4173935637133
2021-02-15,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,-3.6693212383313116
2021-02-16,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,-7.00658695700295
2021-02-17,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,2.8391665235438004
2021-02-12,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,-1.4739125152609347
2021-02-10,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,-4.72728868840614
2021-02-21,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,-8.587386018237082
2021-02-27,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,0.6235038690641875
2021-02-20,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,-1.082288816704676
2021-02-23,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,2.387945908188471
2021-02-24,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,-2.686981384508404
2021-02-22,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,-15.09544543151068
2021-03-01,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,3.6659452589595074
2021-02-25,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,-2.338533202238523
2021-02-26,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,-6.5531149869654
2021-03-07,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,-45.97626856262817
2021-03-06,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,-16.281641177782127
2021-03-02,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,-5.561919155762372
2021-03-03,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,2.138737976487353
2021-03-08,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,-5.934247892389457
2021-03-04,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,6.117377820973898
2021-03-09,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,-8.026411666177736
2021-03-11,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,-6.707443322012416
2021-03-10,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,2.7884247290738178
2021-03-05,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,0.5406337093594621
2021-03-21,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,-10.02293447563449
2021-03-14,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,-69.85046231117538
2021-03-20,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,0.9258088179495612
2021-03-13,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,-5.85463114011238
2021-03-16,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,-2.2876067167035563
2021-03-19,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,-0.6140059897064255
2021-03-18,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,-6.709784309369283
2021-03-12,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,0.9814223524113617
2021-03-17,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,-11.192079528171389
2021-03-15,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,-6.356009910841446
2021-03-27,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,-6.728854787940861
2021-03-25,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,0.7424392971113368
2021-03-23,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,1.1439916983475031
2021-03-26,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,-0.4412583555433955
2021-03-24,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,-12.621129756558734
2021-03-22,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,-14.68634941584559
2021-04-03,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,-4.347082551071621
2021-04-10,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,9.467443636868664
2021-04-06,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,-9.666277220730532
2021-04-01,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,-7.407973472703532
2021-04-02,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,6.071696314804717
2021-04-09,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,5.8400097011339565
2021-04-07,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,3.739676279360369
2021-04-05,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,-4.302547274260659
2021-04-08,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,0.48877718631894534
2021-04-18,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,8.326210468097944
2021-04-11,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,-6.55373766393672
2021-04-17,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,-9.79534783699509
2021-04-13,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,-1.4416181763471452
2021-04-20,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,-10.279873204637074
2021-04-15,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,-7.533469305540115
2021-04-19,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,0.1322945031980242
2021-04-12,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,2.6622577048202545
2021-04-16,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,2.190774755037277
2021-04-14,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,-5.16257225433526
2021-04-25,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,-18.505915513852315
2021-04-24,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,-3.5328020720472364
2021-04-27,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,-8.765862211894136
2021-04-21,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,-0.6601886904192462
2021-04-26,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,1.139647482615855
2021-04-23,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,3.632107140223765
2021-04-22,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,3.9947890321533897
2021-05-02,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,-52.208622195685585
2021-05-09,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,-25.940247955588962
2021-05-01,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,-0.9095291064145347
2021-05-08,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,2.446169890515656
2021-05-04,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,-1.980468754564672
2021-05-03,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,6.713580323243337
2021-05-05,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,9.533740058963806
2021-05-10,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,-7.50193022669747
2021-05-06,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,-2.418405445739552
2021-05-07,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,-7.543042437656021
2021-05-16,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,-8.628470972849051
2021-05-15,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,4.3215287826139
2021-05-18,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,-15.048249193114069
2021-05-11,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,2.067027602892563
2021-05-14,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,2.0229892160800915
2021-05-20,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,-1.4467804679593435
2021-05-13,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,1.148830295403588
2021-05-17,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,-4.717757637162572
2021-05-19,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,-4.948484627890612
2021-05-12,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,-1.9558319725335427
2021-05-23,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,-33.14970031564388
2021-05-22,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,-4.645698643341529
2021-05-27,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,-6.070398246490564
2021-05-25,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,5.753445771704657
2021-05-21,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,-6.480803665753927
2021-05-26,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,-1.6248914930555556
2021-05-24,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,0.13479215287144677
2021-06-06,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,-42.087215205657586
2021-06-05,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,-10.316448080856697
2021-06-01,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,11.329120642469928
2021-06-03,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,-4.344088983429106
2021-06-08,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,-6.700118892706354
2021-06-09,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,12.440883077656784
2021-06-04,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,1.7886682748257703
2021-06-07,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,-13.578252435868052
2021-06-02,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,0.799868540671412
2021-06-13,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,-32.95304002231209
2021-06-19,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,-21.889366153969963
2021-06-12,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,-12.536469542530996
2021-06-10,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,-5.968372725726917
2021-06-17,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,-8.13293711171471
2021-06-15,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,-2.459739071236454
2021-06-14,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,-6.7179793525433045
2021-06-16,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,-17.661775224458736
2021-06-18,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,-2.3502638590816254
2021-06-11,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,-2.1619664191688273
2021-06-27,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,-16.279270965509287
2021-06-20,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,-35.961777623852775
2021-06-26,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,-2.191962692267919
2021-06-25,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,1.3316363094850292
2021-06-22,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,-8.22593825879082
2021-06-24,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,-1.1849511423427204
2021-06-21,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,5.508984756582385
2021-06-23,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,-9.476100441739808
2021-05-30,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,18.829885081774837
2021-01-31,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,9.860839312894107
2021-02-28,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,-9.4890591656439
2021-03-28,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,23.982769388815278
2021-05-29,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,5.627923840854624
2021-01-30,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,-4.220855480065766
2021-05-31,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,5.8960979851916875
2021-01-28,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,-5.899423608725847
2021-06-29,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,-3.7107866215576717
2021-01-29,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,8.546974939708504
2021-03-31,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,2.6768556782864383
2021-03-30,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,2.461218435611429
2021-06-28,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,-6.071690631708216
2021-06-30,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,-8.289053469363513
2021-05-28,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,-8.25572334978294
2021-03-29,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,-5.42751313286485
2021-04-29,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,5.6592860928583555
2021-04-28,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,-1.5271395970457988
2021-04-30,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,5.532707751613403


==> data/comparison_2/comparison_n_routing_240_routing.csv <==
date,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_n_routing_routing
2021-01-10,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,routing,9,3,3,83182,480.0,68182,4.870829,-34.420348405028925
2021-01-03,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,routing,7,3,2,42236,480.0,27236,4.914477,-24.50182761466808
2021-01-09,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,routing,27,5,3,141290,830.0,116290,5.393383,10.410946743686155
2021-01-02,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,routing,28,5,4,144872,830.0,119872,5.507396,15.502881272892704
2021-01-01,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,routing,79,14,11,431410,2480.0,361410,10.187733,-1.721731257132617
2021-01-07,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,routing,139,23,19,705578,4070.0,590578,17.165759,-0.3161992396431953
2021-01-05,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,routing,155,31,22,790355,5170.0,635355,23.870256,3.345318022281738
2021-01-06,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,routing,193,35,26,976672,6200.0,801672,36.390375,-1.0191152635601908
2021-01-08,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,routing,156,25,19,760815,4420.0,635815,42.146457,6.75189728203318
2021-01-04,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,routing,174,31,22,912855,5530.0,757855,44.344217,5.269236875941102
2021-01-17,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,routing,12,4,4,119270,730.0,99270,4.571086,-40.202186434700835
2021-01-16,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,routing,36,7,4,179905,1120.0,144905,5.063558,-5.3949711768289825
2021-01-12,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,routing,118,21,19,679041,3900.0,574041,11.936488,-7.652198175888949
2021-01-19,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,routing,151,27,19,739508,4620.0,604508,16.731836,3.142370661427636
2021-01-14,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,routing,154,27,24,788678,4800.0,653678,18.956074,-5.667228043661464
2021-01-20,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,routing,179,30,21,866530,5220.0,716530,23.477713,-8.296756583814913
2021-01-15,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,routing,165,27,22,850097,4860.0,715097,23.520992,-14.24898598795281
2021-01-18,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,routing,159,26,18,757838,4550.0,627838,23.94705,-1.7510835181714188
2021-01-13,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,routing,186,31,23,910633,5440.0,755633,30.353243,-1.4229437427118128
2021-01-11,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,routing,180,29,25,902736,5180.0,757736,45.155558,-4.621496675586625
2021-01-24,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,routing,11,3,3,76493,540.0,61493,4.539562,-22.017865688307545
2021-01-23,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,routing,27,5,4,171475,950.0,146475,5.033152,-18.544763221569305
2021-01-30,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,routing,36,7,6,255945,1390.0,220945,5.573424,-11.325933207484798
2021-01-26,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,routing,127,21,17,602580,3540.0,497580,15.33932,9.626736736016126
2021-01-21,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,routing,165,29,23,792679,4940.0,647679,24.576084,0.0826889019140716
2021-01-25,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,routing,175,30,22,863266,5220.0,713266,33.379904,9.53147973678943
2021-01-28,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,routing,159,26,23,798921,4700.0,668921,34.701482,-0.15030298775763987
2021-01-22,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,routing,160,27,21,815371,4710.0,680371,36.820436,-0.7033677668598304
2021-01-29,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,routing,180,29,25,901899,5240.0,756899,42.964411,1.4912315193457062
2021-01-27,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,routing,182,32,24,882339,5600.0,722339,44.331313,4.035069210681731
2021-01-31,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,routing,17,4,4,119505,730.0,99505,4.676691,7.196440219923586
2021-02-07,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,routing,28,8,6,192924,1310.0,152924,4.867678,-20.760905625418605
2021-02-06,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,routing,35,8,6,247641,1430.0,207641,5.164515,-6.248122945966586
2021-02-04,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,routing,159,27,21,756392,4740.0,621392,19.757244,0.7977966490704613
2021-02-02,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,routing,153,26,21,788110,4670.0,658110,26.119374,-4.402992291418556
2021-02-09,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,routing,163,28,24,875076,4990.0,735076,28.019431,-9.738819212532464
2021-02-05,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,routing,200,36,27,994657,6150.0,814657,31.952106,4.545489442641326
2021-02-03,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,routing,188,33,27,971536,5640.0,806536,32.096995,-4.107569191730854
2021-02-08,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,routing,199,34,29,1015607,6010.0,845607,34.839881,-3.056356907802944
2021-02-01,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,routing,175,29,23,908797,5270.0,763797,40.520724,-6.114816423563919
2021-02-14,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,routing,22,5,5,153010,860.0,128010,4.631853,-22.302330786200724
2021-02-13,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,routing,41,9,7,258382,1530.0,213382,5.460785,3.1653349723417334
2021-02-16,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,routing,125,21,17,647701,3870.0,542701,16.336396,-2.4094728220825914
2021-02-11,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,routing,159,27,24,861754,4980.0,726754,29.313852,-10.09313318428617
2021-02-15,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,routing,182,31,22,866457,5410.0,711457,30.217478,8.606402615895787
2021-02-17,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,routing,186,32,24,890649,5600.0,730649,32.046628,4.989636482143067
2021-02-18,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,routing,168,29,24,752654,4940.0,607654,41.073641,6.87626047041065
2021-02-19,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,routing,182,33,27,947754,5760.0,782754,43.149414,1.043902805736767
2021-02-12,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,routing,192,33,26,1047853,6000.0,882853,43.674517,-4.3472502434778795
2021-02-10,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,routing,185,31,22,886051,5440.0,731051,52.771708,0.2781022867188432
2021-02-28,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,routing,14,4,4,110704,670.0,90704,4.674709,-22.404661602591744
2021-02-21,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,routing,20,6,5,126162,990.0,96162,4.83271,4.132218844984802
2021-02-27,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,routing,29,6,6,225196,1230.0,195196,5.597653,-4.472155727513964
2021-02-20,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,routing,36,8,6,248675,1370.0,208675,5.873392,11.525913381316464
2021-02-22,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,routing,181,32,24,939548,5690.0,779548,29.793628,-9.909994221100238
2021-03-01,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,routing,170,29,24,856225,5060.0,711225,35.551511,2.316186495110818
2021-02-23,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,routing,163,32,25,910803,5660.0,750803,39.331828,-0.34826506486037445
2021-02-26,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,routing,205,36,26,978879,6210.0,798879,39.363196,1.2438358043922164
2021-02-25,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,routing,167,33,24,835604,5640.0,670604,39.515298,5.89059439783671
2021-02-24,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,routing,197,33,28,1069934,5940.0,904934,40.182896,-10.879849608632165
2021-03-07,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,routing,23,5,5,155576,890.0,130576,5.673594,-24.143984551424765
2021-03-06,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,routing,38,7,7,248448,1330.0,213448,6.841547,-13.049611182650874
2021-03-02,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,routing,159,26,22,750371,4640.0,620371,27.076263,0.5195614418857468
2021-03-11,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,routing,169,30,23,831935,5250.0,681935,29.192842,4.833943991772983
2021-03-09,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,routing,173,29,23,818407,5060.0,673407,31.630505,3.191094224636378
2021-03-05,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,routing,204,37,27,1016206,6370.0,831206,31.901927,4.286547168407401
2021-03-08,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,routing,203,35,25,999161,5990.0,824161,41.592793,1.1689659231299563
2021-03-03,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,routing,175,29,22,863161,4910.0,718161,44.077725,3.9053037050231563
2021-03-04,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,routing,178,30,24,797727,5250.0,647727,45.680632,12.983052067687012
2021-03-10,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,routing,202,33,27,1005569,6090.0,840569,63.915878,4.950729952880348
2021-03-21,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,routing,16,5,4,115305,920.0,90305,5.052484,-9.275194753501772
2021-03-14,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,routing,25,7,5,158525,1180.0,123525,5.261505,-20.638484075948405
2021-03-20,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,routing,48,10,8,304925,1750.0,254925,6.514308,14.298040736712226
2021-03-13,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,routing,54,10,8,313338,1840.0,263338,7.241376,-9.221148617559711
2021-03-18,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,routing,174,30,23,849958,5370.0,699958,27.628848,-0.4426786668116264
2021-03-16,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,routing,168,31,25,869404,5380.0,714404,33.184565,3.542633981815862
2021-03-15,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,routing,210,37,27,1070343,6520.0,885343,45.320709,-4.409446514622393
2021-03-12,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,routing,197,32,22,906099,5450.0,746099,51.014753,8.09572012220108
2021-03-17,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,routing,233,41,32,1176468,7280.0,971468,59.540582,-1.2053789562787753
2021-03-19,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,routing,209,37,27,1132050,6880.0,947050,70.967026,-6.3797797133699
2021-03-28,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,routing,19,5,4,123507,860.0,98507,5.534196,27.90985448538725
2021-03-27,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,routing,40,7,6,252641,1390.0,217641,7.704542,-11.532909229770834
2021-03-25,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,routing,149,26,24,657740,4220.0,527740,27.619102,8.97818764547797
2021-03-23,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,routing,197,35,25,991954,6200.0,816954,34.285416,4.06736485395223
2021-03-24,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,routing,210,36,26,1109128,6390.0,929128,37.257516,-13.481917121718586
2021-03-30,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,routing,184,34,23,886177,5770.0,716177,40.028556,16.43710319088045
2021-03-22,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,routing,233,39,26,1073397,6780.0,878397,50.268685,-0.3327609719985381
2021-03-26,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,routing,225,43,29,1225486,7660.0,1010486,51.308418,-7.122808459083515
2021-03-31,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,routing,209,34,28,1024928,6130.0,854928,57.327919,0.17521697588550803
2021-03-29,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,routing,221,38,31,1173194,6740.0,983194,67.900366,-8.179029279119368
2021-04-03,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,routing,43,9,7,288873,1650.0,243873,7.337494,-7.393720839452014
2021-04-10,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,routing,51,10,9,319009,1840.0,269009,7.981915,7.698428313504005
2021-04-06,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,routing,170,30,23,826931,5070.0,676931,33.913766,2.014731009770906
2021-04-05,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,routing,204,35,30,1071923,6260.0,896923,39.68687,-7.111323839177582
2021-04-01,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,routing,181,32,26,956949,5630.0,796949,43.969161,-5.983925468397498
2021-04-02,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,routing,200,37,25,1046801,6550.0,861801,45.651148,5.335670096753219
2021-04-07,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,routing,212,36,27,1048130,6360.0,868130,62.666178,-2.3224710545326746
2021-04-09,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,routing,205,35,27,1021026,6170.0,846026,64.67699,6.906860908168373
2021-04-08,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,routing,181,29,22,830268,5060.0,685268,71.310099,2.3071601033562543
2021-04-18,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,routing,16,5,5,132300,830.0,107300,4.989793,-10.865302428478053
2021-04-11,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,routing,17,5,4,105224,800.0,80224,5.072977,1.848777120683544
2021-04-17,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,routing,41,7,7,257680,1420.0,222680,6.818191,-15.443890899967743
2021-04-20,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,routing,170,30,25,884234,5250.0,734234,38.285029,-5.491880825720799
2021-04-19,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,routing,196,34,24,928975,5860.0,758975,39.880582,8.079067981761764
2021-04-15,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,routing,188,33,27,934440,5760.0,769440,41.464267,-2.85310488828522
2021-04-13,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,routing,188,34,25,931830,5920.0,761830,50.293123,8.962925910439129
2021-04-16,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,routing,218,37,28,1078902,6490.0,893902,60.97908,5.602010273604047
2021-04-14,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,routing,235,42,34,1308584,7770.0,1098584,69.66395,-12.56055601431324
2021-04-12,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,routing,213,37,25,1043894,6490.0,858894,71.138671,2.1024783529789097
2021-04-25,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,routing,17,5,5,142664,860.0,117664,5.183169,-32.27756555279457
2021-04-24,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,routing,51,9,6,284763,1560.0,239763,7.53476,8.718690096870773
2021-04-27,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,routing,167,30,23,822173,5280.0,672173,29.182883,0.645787337299415
2021-04-21,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,routing,216,38,31,1164264,6830.0,974264,41.05294,-6.076997717675035
2021-04-28,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,routing,208,36,27,1080239,6480.0,900239,41.752575,2.253021794563213
2021-04-22,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,routing,213,36,31,1040373,6210.0,860373,47.923344,0.707870851983699
2021-04-23,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,routing,204,35,26,1038794,6260.0,863794,51.148055,-0.7829448038466166
2021-04-29,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,routing,190,31,22,850976,5320.0,695976,63.634272,12.4235485414662
2021-04-30,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,routing,217,35,25,1033783,6230.0,858783,68.886346,11.481556641860887
2021-04-26,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,routing,218,37,30,1112895,6640.0,927895,78.476071,-1.132922826391186
2021-05-02,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,routing,15,4,4,115640,700.0,95640,4.981908,-27.862363308676375
2021-05-09,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,routing,24,5,5,151102,920.0,126102,5.517247,-36.8392454470536
2021-05-08,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,routing,44,7,5,247346,1390.0,212346,6.457896,8.85050651710071
2021-05-01,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,routing,47,8,7,240805,1400.0,200805,7.328672,10.7137560252132
2021-05-06,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,routing,176,31,26,923119,5440.0,768119,28.010785,-2.4259504801637717
2021-05-07,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,routing,194,31,23,917346,5440.0,762346,46.816975,1.632267030393494
2021-05-04,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,routing,171,29,25,902402,5120.0,757402,50.760894,-5.450729587955459
2021-05-10,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,routing,218,34,24,1018110,6220.0,848110,62.807859,-2.2201874102030428
2021-05-03,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,routing,218,35,27,1014136,6320.0,839136,70.988142,4.998346593373446
2021-05-05,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,routing,213,37,28,1085346,6430.0,900346,73.402236,4.739310286717871
2021-05-16,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,routing,14,4,3,108379,670.0,88379,5.269536,-11.419642031026719
2021-05-15,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,routing,47,9,9,320579,1830.0,275579,6.849957,-12.862841189538203
2021-05-18,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,routing,168,28,22,808087,4780.0,668087,24.992607,-1.9201299594002998
2021-05-13,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,routing,191,31,28,924399,5590.0,769399,41.794937,8.331672314131952
2021-05-14,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,routing,193,31,23,981705,5680.0,826705,47.009964,-1.1139263974291629
2021-05-20,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,routing,197,32,26,942603,5600.0,782603,48.722823,-5.6425446928407395
2021-05-11,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,routing,167,27,23,835485,4890.0,700485,54.419992,6.50367837135548
2021-05-17,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,routing,221,35,27,1039509,6290.0,864509,59.24736,4.0790282306955525
2021-05-19,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,routing,217,34,27,1031152,6190.0,861152,78.284478,-0.08512290407900804
2021-05-12,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,routing,218,36,26,1032104,6420.0,852104,79.629232,4.021395864408545
2021-05-23,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,routing,15,4,4,110081,700.0,90081,4.782107,-30.1363061390961
2021-05-30,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,routing,11,3,3,109218,600.0,94218,4.904756,-15.465857552146655
2021-05-22,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,routing,43,8,7,271348,1460.0,231348,6.522374,-2.1722350035206097
2021-05-29,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,routing,40,7,5,226716,1270.0,191716,6.87734,-0.24673016209906348
2021-05-27,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,routing,141,25,20,773402,4540.0,648402,20.689106,-3.8731391794392422
2021-05-26,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,routing,196,33,24,856760,5670.0,691760,38.885594,7.035590277777778
2021-05-21,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,routing,188,31,22,877129,5350.0,722129,42.885442,6.400236472714933
2021-05-25,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,routing,167,27,21,826742,4740.0,691742,45.81256,1.9780063431840413
2021-05-24,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,routing,215,37,23,964734,6220.0,779734,53.003734,12.017203783300182
2021-05-28,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,routing,202,33,25,975510,5910.0,810510,54.51566,-0.5435790879744722
2021-06-06,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,routing,23,5,5,145616,950.0,120616,5.101208,-29.69699128916757
2021-06-05,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,routing,40,6,4,211150,1170.0,181150,7.332645,-1.6243532667549032
2021-05-31,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,routing,92,15,13,434094,2550.0,359094,13.509566,11.797478848170092
2021-06-03,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,routing,156,26,20,766847,4610.0,636847,25.965434,2.206094273260337
2021-06-01,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,routing,155,28,23,761178,4870.0,621178,33.546456,7.12663817264061
2021-06-09,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,routing,195,34,24,989822,6010.0,819822,34.899682,1.6550751132660362
2021-06-04,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,routing,181,29,22,871624,5150.0,726624,37.350751,2.838950743067601
2021-06-08,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,routing,164,28,21,845962,5140.0,705962,37.437425,1.0052050665143841
2021-06-02,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,routing,179,27,21,832297,4890.0,697297,49.525181,1.6068302105831853
2021-06-07,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,routing,211,35,30,1029503,6260.0,854503,50.822322,-15.099642795252922
2021-06-13,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,routing,19,5,5,138146,860.0,113146,5.213419,-20.403360758611072
2021-06-12,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,routing,48,8,7,285609,1610.0,245609,6.790534,-17.529247647225844
2021-06-19,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,routing,37,6,4,193712,1170.0,163712,6.82761,2.5681779315756117
2021-06-10,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,routing,174,30,23,882091,5400.0,732091,35.4278,-16.271292784937433
2021-06-15,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,routing,176,29,25,848862,5150.0,703862,39.503691,-5.262100599310291
2021-06-16,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,routing,206,36,25,996818,6210.0,816818,39.669165,-8.521647870595062
2021-06-17,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,routing,172,28,26,867192,5170.0,727192,45.626703,-8.59678188901537
2021-06-18,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,routing,189,31,25,956179,5590.0,801179,53.434381,0.8658102910225706
2021-06-14,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,routing,207,33,24,1002668,5790.0,837668,59.9004,-1.6924261218015357
2021-06-11,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,routing,205,35,26,1034508,6140.0,859508,70.068457,4.676658723884186
2021-06-27,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,routing,20,6,6,172948,1140.0,142948,5.568136,-24.688545391625333
2021-06-20,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,routing,25,5,5,145766,800.0,120766,5.743981,-14.734820458731484
2021-06-26,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,routing,49,8,8,285993,1610.0,245993,7.17432,4.598084576201643
2021-06-29,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,routing,165,27,22,829372,4920.0,694372,34.509421,-0.8957322851696271
2021-06-25,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,routing,176,29,23,908645,5330.0,763645,38.751619,-5.712447530318402
2021-06-21,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,routing,200,32,24,922320,5600.0,762320,39.803146,12.696790022490289
2021-06-28,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,routing,201,33,26,1032377,6000.0,867377,42.282342,-12.895084186571921
2021-06-30,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,routing,200,34,28,945466,5770.0,775466,37.323782,-7.9925344834675816
2021-06-22,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,routing,165,28,23,856626,4990.0,716626,45.693543,-0.5802621629618497
2021-06-24,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,routing,176,32,25,905622,5570.0,745622,49.206392,1.0586554093030573
2021-06-23,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,routing,202,34,29,1039601,6040.0,869601,57.113468,-11.302265228032384


==> data/comparison_2/comparison_n_vroom_120_anytime_120.csv <==
date,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_n_vroom_anytime
2021-01-03,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,mixed,7,1,1,26071,160.0,21071,3210.556943,-2.641732283464567
2021-01-10,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,mixed,9,1,1,32837,160.0,27837,3434.533199,40.08393394763252
2021-01-24,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,mixed,11,1,1,37608,220.0,32608,3757.951949,51.47980905689588
2021-01-17,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,mixed,12,2,2,47691,380.0,37691,3816.611689,15.366459627329192
2021-01-12,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,mixed,118,8,6,246065,1490.0,206065,12863.545502,37.070028183134106
2021-01-26,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,mixed,127,8,7,276260,1640.0,236260,13431.432874,26.825521274792337
2021-01-07,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,mixed,137,8,7,276000,1610.0,236000,15382.886281,37.26588355093283
2021-01-19,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,mixed,149,10,8,307097,1930.0,257097,16088.791141,27.169002293333207
2021-01-05,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,mixed,155,9,9,308083,1680.0,263083,16244.018473,35.15134293171676
2021-01-14,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,mixed,154,9,8,311893,1740.0,266893,17278.104857,28.581863645314783
2021-01-21,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,mixed,165,10,9,333571,1900.0,283571,19143.841432,36.01280622433144
2021-01-18,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,mixed,159,10,8,310798,1840.0,260798,19960.947859,34.46412267180611
2021-01-20,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,mixed,179,10,9,347981,1930.0,297981,21190.79276,35.51835510943022
2021-01-04,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,mixed,174,9,8,330716,1770.0,285716,21463.617621,29.28508045116801
2021-01-25,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,mixed,175,9,8,340287,1890.0,295287,21552.500837,34.437514811368196
2021-01-27,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,mixed,182,10,10,350090,1840.0,300090,21967.305765,33.46257281599529
2021-01-13,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,mixed,186,10,9,352004,1960.0,302004,22421.406563,38.26245873979676
2021-01-11,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,mixed,180,10,8,351940,1960.0,301940,22472.484614,33.107659908501525
2021-01-06,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,mixed,193,9,9,351103,1950.0,306103,22549.804398,33.47058500287073
2021-01-23,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,mixed,27,3,2,91147,540.0,76147,24298.461856,44.335330365267524
2021-01-09,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,mixed,27,3,2,86431,510.0,71431,24306.554256,47.62709810337515
2021-01-02,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,mixed,28,3,2,84009,540.0,69009,24747.86405,35.071529597254745
2021-01-01,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,mixed,79,4,4,139514,760.0,119514,28784.164566,52.4454882284569
2021-01-16,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,mixed,36,3,3,107307,600.0,92307,30446.48103,48.25336355306939
2021-01-08,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,mixed,156,9,7,282444,1710.0,237444,53879.951087,40.16954968924364
2021-01-22,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,mixed,160,8,7,285996,1580.0,245996,55272.804451,41.83076991917211
2021-01-15,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,mixed,165,9,8,301205,1770.0,256205,56960.821322,26.579239235091226
2021-02-21,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,mixed,20,2,2,51904,380.0,41904,4203.663875,40.02172456030877
2021-02-14,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,mixed,22,2,2,61639,380.0,51639,4459.703256,34.925042229729726
2021-02-07,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,mixed,28,2,2,79003,440.0,69003,4978.380606,35.23017011682722
2021-02-16,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,mixed,125,8,7,265485,1580.0,225485,13047.545518,31.60212084050414
2021-02-02,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,mixed,150,10,9,313594,1870.0,263594,15621.072801,35.88398377441199
2021-02-23,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,mixed,162,9,8,314153,1800.0,269153,17107.334727,26.23611730728592
2021-02-04,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,mixed,156,9,8,307156,1770.0,262156,17116.975849,36.786950562454464
2021-02-09,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,mixed,162,9,9,334170,1800.0,289170,17220.755915,31.264925304059684
2021-02-11,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,mixed,158,10,10,360166,1990.0,310166,17521.142869,23.398273001829086
2021-02-18,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,mixed,167,9,9,332754,1800.0,287754,18253.97568,32.19176407296914
2021-02-25,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,mixed,167,9,9,335019,1830.0,290019,18352.706702,30.91380387644377
2021-02-01,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,mixed,174,10,8,321627,1990.0,271627,20648.567645,41.356990349148234
2021-02-17,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,mixed,185,10,9,379353,2080.0,329353,21142.060874,19.5483204638527
2021-02-10,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,mixed,185,10,9,359105,2050.0,309105,21181.821097,34.69820845365474
2021-02-22,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,mixed,180,9,8,334228,1860.0,289228,21272.669586,26.698116724895332
2021-02-15,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,mixed,182,9,8,335451,1860.0,290451,21341.918962,37.33717895790797
2021-02-03,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,mixed,188,10,9,349925,2020.0,299925,21457.155787,29.822995716279742
2021-02-24,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,mixed,196,10,9,374053,2050.0,324053,22038.551733,28.791279500315063
2021-02-08,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,mixed,198,11,10,374673,2240.0,319673,22551.957101,40.655732511819814
2021-02-27,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,mixed,29,3,2,99842,540.0,84842,25043.73873,49.124577065753535
2021-02-06,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,mixed,35,4,3,105294,700.0,85294,29653.692881,45.01331662227793
2021-02-20,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,mixed,36,3,3,104705,600.0,89705,30279.905657,45.213614839232925
2021-02-13,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,mixed,41,3,3,110616,600.0,95616,33850.164274,33.72954060725155
2021-02-19,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,mixed,182,9,8,320817,1770.0,275817,62634.96646,29.384147052802803
2021-02-12,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,mixed,192,9,8,336178,1860.0,291178,66002.577882,41.30939931598804
2021-02-05,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,mixed,200,10,9,347445,1990.0,297445,68680.707747,41.056669200076
2021-02-26,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,mixed,204,10,9,364629,1990.0,314629,70026.858356,34.96919932513171
2021-03-21,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,mixed,16,2,2,61758,380.0,51758,3699.869721,34.78977044749013
2021-03-07,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,mixed,23,2,2,71923,380.0,61923,4292.817746,45.05332477692214
2021-03-14,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,mixed,25,3,2,77755,510.0,62755,4570.33304,28.364135542002174
2021-03-02,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,mixed,158,10,9,317845,1840.0,267845,16521.34922,32.189739443215345
2021-03-25,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,mixed,148,10,10,284350,1780.0,234350,17028.654398,17.996856570200862
2021-03-16,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,mixed,167,10,9,329859,1900.0,279859,17746.690065,28.378712871287128
2021-03-09,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,mixed,172,10,9,343549,1990.0,293549,18448.444189,31.38886281527164
2021-03-11,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,mixed,168,10,9,339824,2080.0,289824,18840.171435,30.963897765525424
2021-03-18,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,mixed,172,9,9,329481,1860.0,284481,18850.657317,34.12764579222321
2021-03-04,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,mixed,177,10,9,340608,1960.0,290608,19866.546978,30.18625443499542
2021-03-03,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,mixed,174,9,8,324059,1740.0,279059,20051.744152,36.25290399743484
2021-03-23,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,mixed,196,11,9,373770,2240.0,318770,20060.064036,34.14475573636759
2021-03-01,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,mixed,169,9,8,321607,1860.0,276607,20093.274199,26.597708967163687
2021-03-10,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,mixed,201,10,9,362716,2020.0,312716,22669.312153,41.85519745437349
2021-03-24,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,mixed,209,11,10,398857,2270.0,343857,22897.183354,39.944922246714604
2021-03-08,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,mixed,202,10,10,378733,2110.0,328733,23181.745213,29.529262252224928
2021-03-15,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,mixed,210,11,10,388157,2240.0,333157,24068.302101,33.93319739516137
2021-03-17,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,mixed,232,11,10,407779,2210.0,352779,25065.794121,35.71936384429981
2021-03-22,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,mixed,232,12,11,443976,2430.0,383976,25730.017479,25.158667145407378
2021-03-06,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,mixed,38,3,3,110708,600.0,95708,31746.90485,23.925098780278304
2021-03-27,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,mixed,40,5,3,119242,860.0,94242,33267.768435,47.61402676366959
2021-03-20,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,mixed,48,4,3,125202,790.0,105202,39311.3338,33.647425434040656
2021-03-13,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,mixed,54,4,3,140153,790.0,120153,43058.059914,45.41074468043671
2021-03-12,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,mixed,197,10,9,346509,1900.0,296509,67672.910973,37.170630344437434
2021-03-05,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,mixed,203,10,9,367318,2050.0,317318,69676.427073,33.21758038769358
2021-03-19,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,mixed,208,10,9,357939,1990.0,307939,71356.383936,29.544143785935166
2021-03-26,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,mixed,224,12,10,405344,2340.0,345344,76753.130522,30.425707939842706
2021-04-18,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,mixed,16,2,2,52211,380.0,42211,3701.895295,36.14114481409002
2021-04-25,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,mixed,17,2,2,57718,380.0,47718,3865.5863,30.936198726846314
2021-04-11,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,mixed,17,2,2,53490,350.0,43490,3896.551819,32.10722717234027
2021-04-27,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,mixed,167,10,9,335821,1900.0,285821,25431.409086,34.5110084050001
2021-04-20,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,mixed,169,10,8,338814,1960.0,288814,25507.963972,35.61080735922098
2021-04-06,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,mixed,170,10,10,347483,1840.0,297483,25812.133607,29.571918189980686
2021-04-13,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,mixed,187,11,10,370371,2120.0,315371,26263.445218,29.001729088950317
2021-04-08,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,mixed,181,12,10,383562,2280.0,323562,26355.803828,27.322646657571624
2021-04-01,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,mixed,180,10,10,365576,1960.0,315576,26358.129654,30.610067894989587
2021-04-15,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,mixed,187,12,11,409726,2280.0,349726,26516.252728,27.647190745361467
2021-04-19,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,mixed,195,10,10,375150,2050.0,325150,27514.121467,33.84752926737659
2021-04-22,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,mixed,212,13,12,427241,2500.0,362241,27579.210961,28.40968119225317
2021-04-21,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,mixed,215,12,11,429459,2460.0,369459,27608.200584,21.732260504278255
2021-04-05,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,mixed,204,11,11,399829,2180.0,344829,27673.38724,27.78620632357669
2021-04-07,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,mixed,212,11,10,395291,2270.0,340291,27733.268895,25.542807738600896
2021-04-12,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,mixed,212,10,10,395763,2200.0,345763,27751.381498,30.178117138128993
2021-04-26,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,mixed,217,11,10,415193,2270.0,360193,27924.721375,32.729694216308786
2021-04-14,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,mixed,234,13,11,444225,2680.0,379225,28212.966088,25.69736342515543
2021-04-17,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,mixed,41,3,2,109214,600.0,94214,36098.841832,53.28562690608278
2021-04-03,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,mixed,43,4,3,117270,700.0,97270,37845.053076,45.99436318756217
2021-04-24,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,mixed,51,4,3,132093,700.0,112093,43051.833985,47.581310814457375
2021-04-10,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,mixed,51,4,4,122703,790.0,102703,43097.659772,48.572685932228254
2021-04-02,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,mixed,200,12,10,376002,2220.0,316002,70748.868014,31.715210355987054
2021-04-23,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,mixed,203,11,10,369640,2210.0,314640,71725.061069,32.86986589954815
2021-04-09,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,mixed,205,11,10,365961,2210.0,310961,72459.103973,29.283035201864344
2021-04-16,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,mixed,217,11,10,381002,2180.0,326002,76503.703492,40.17435707399184
2021-05-16,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,mixed,14,2,1,45864,350.0,35864,3413.674223,46.304513258795296
2021-05-23,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,mixed,15,1,1,39070,220.0,34070,3522.19091,42.315074560755946
2021-05-02,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,mixed,15,2,2,46355,380.0,36355,3534.601866,45.448661370991466
2021-05-09,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,mixed,24,2,2,78922,440.0,68922,4360.60153,29.537703337321215
2021-05-27,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,mixed,141,9,8,306719,1800.0,261719,14612.171315,30.712686676741733
2021-05-25,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,mixed,167,11,9,339583,2090.0,284583,16848.109939,41.09421754252062
2021-05-11,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,mixed,166,10,9,340138,1900.0,290138,17290.264505,29.892593684236562
2021-05-18,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,mixed,167,11,9,348741,2180.0,293741,17409.696398,33.30942928609129
2021-05-04,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,mixed,170,10,9,340809,1990.0,290809,17670.348017,41.06474924646839
2021-05-06,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,mixed,175,11,9,365902,2090.0,310902,18381.79999,33.3723009465124
2021-05-13,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,mixed,190,11,10,384078,2120.0,329078,19961.776993,28.24512763795062
2021-05-20,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,mixed,195,11,10,375752,2180.0,320752,20630.696917,26.205645066262363
2021-05-26,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,mixed,196,11,10,385924,2240.0,330924,22147.660911,33.68741376377417
2021-05-05,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,mixed,212,12,10,418660,2460.0,358660,23722.802074,38.15495974591919
2021-05-19,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,mixed,215,11,10,424229,2330.0,369229,23873.649594,32.92853946937801
2021-05-12,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,mixed,218,11,11,423577,2360.0,368577,24283.178769,29.183712706997586
2021-05-24,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,mixed,215,12,12,408195,2490.0,348195,24756.56442,32.26114792375054
2021-05-03,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,mixed,217,11,10,405688,2240.0,350688,24884.326164,23.965244510416902
2021-05-10,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,mixed,217,12,10,419608,2400.0,359608,24913.808778,36.07940870010298
2021-05-17,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,mixed,220,11,11,421133,2330.0,366133,25070.415344,30.796167877214316
2021-05-22,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,mixed,43,4,3,118987,730.0,98987,35552.322008,43.679058627512234
2021-05-08,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,mixed,44,4,3,113095,700.0,93095,36237.834402,42.88073616905221
2021-05-01,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,mixed,47,4,3,123343,760.0,103343,38574.520374,45.52492922476272
2021-05-15,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,mixed,47,4,3,119280,760.0,99280,38589.009511,44.501312091716144
2021-05-21,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,mixed,188,9,8,339231,1860.0,294231,64646.748545,32.55187881125597
2021-05-14,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,mixed,192,10,10,371388,1990.0,321388,66035.697519,27.659814838982374
2021-05-07,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,mixed,193,11,9,341742,2180.0,286742,66303.672053,42.784193836788404
2021-06-13,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,mixed,19,2,2,60479,350.0,50479,3937.528277,35.34631132206579
2021-06-27,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,mixed,20,2,2,75607,410.0,65607,4113.836007,30.518489927951773
2021-06-06,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,mixed,23,2,2,75833,410.0,65833,4259.592048,36.37477241645482
2021-06-20,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,mixed,25,2,2,76514,410.0,66514,4465.424509,23.857575033834884
2021-06-01,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,mixed,155,9,9,328081,1770.0,283081,15833.924513,33.67733092905631
2021-06-08,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,mixed,162,11,9,345132,2060.0,290132,16640.76739,42.220012355165814
2021-06-22,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,mixed,165,10,8,348304,1930.0,298304,16740.133029,30.62792656961725
2021-06-03,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,mixed,156,10,9,326883,1930.0,276883,17064.502463,38.32396226415094
2021-06-15,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,mixed,174,11,10,354288,2150.0,299288,18299.828965,21.647687942446808
2021-06-17,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,mixed,172,11,10,369901,2180.0,314901,18483.578025,33.81920651250168
2021-06-10,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,mixed,174,10,9,355386,1990.0,305386,18962.864614,38.50623440533498
2021-06-24,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,mixed,176,12,10,377305,2310.0,317305,18991.669546,25.081708106476682
2021-06-02,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,mixed,179,11,9,352545,2150.0,297545,20483.89175,28.66407394517244
2021-06-09,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,mixed,195,10,9,373604,2110.0,323604,22051.32695,35.25195316561874
2021-06-23,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,mixed,202,11,10,380387,2210.0,325387,22480.372073,29.679851220846828
2021-06-16,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,mixed,206,11,10,394097,2180.0,339097,22676.620849,37.21790856461937
2021-06-21,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,mixed,200,10,9,382505,2110.0,332505,22869.528958,26.667970330152777
2021-06-14,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,mixed,207,11,10,411639,2270.0,356639,23628.017984,27.24539626823332
2021-06-07,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,mixed,211,11,10,398143,2240.0,343143,23995.020927,33.35916551454022
2021-06-19,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,mixed,37,3,2,105580,570.0,90580,31018.080745,51.282761166482096
2021-06-05,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,mixed,40,3,3,112103,630.0,97103,33179.898147,44.710390814575156
2021-06-12,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,mixed,48,4,3,118220,760.0,98220,39393.887894,48.232223711060314
2021-06-26,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,mixed,49,4,3,123104,730.0,103104,40059.237108,47.693000607608276
2021-06-25,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,mixed,176,10,8,327894,1930.0,277894,60595.567415,35.39390930155577
2021-06-04,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,mixed,181,9,8,329514,1800.0,284514,62129.975711,37.231602688163846
2021-06-18,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,mixed,187,10,9,341299,1990.0,291299,64370.10792,33.511713894982094
2021-06-11,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,mixed,203,10,10,373183,2050.0,323183,69635.011874,36.62673108437418
2021-02-28,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,29.061483452966637
2021-01-31,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,32.35492447595561
2021-03-28,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,42.88474521032661
2021-01-30,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,49.03796512813393
2021-01-28,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,17.060471693172495
2021-01-29,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,15.950556467797847
2021-03-30,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,10.19041143095121
2021-03-31,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,12.04064835686321
2021-03-29,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,20.50975577238495
2021-05-30,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,62.29231387142517
2021-05-29,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,31.19519373729405
2021-05-31,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,25.743451694796672
2021-06-29,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,17.507136998832845
2021-04-29,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,2.487063297605646
2021-06-30,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,13.076388044650207
2021-06-28,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,19.700070367713796
2021-05-28,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,12.470079907437539
2021-04-28,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,15.199418649397977
2021-04-30,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,8.496560045181496


==> data/comparison_2/comparison_n_vroom_120_r_vroom_120.csv <==
date,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,diff_n_vroom_r_vroom
2021-01-10,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,-7.869719916066052
2021-01-03,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,-120.73622047244095
2021-01-02,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,-37.54473015063337
2021-01-09,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,-11.14827607101739
2021-01-01,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,18.452366749949725
2021-01-05,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,-8.0548539193399
2021-01-07,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,-3.0903371276866567
2021-01-08,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,-0.557539707757682
2021-01-04,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,-2.048217244881595
2021-01-06,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,-4.220630953441177
2021-01-16,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,21.615469932970054
2021-01-17,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,-48.05146406388642
2021-01-14,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,-15.659905567488105
2021-01-12,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,-1.638304510835929
2021-01-19,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,-11.458839767868197
2021-01-18,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,10.852920772349924
2021-01-11,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,1.6693624567358956
2021-01-15,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,-13.875610915428584
2021-01-13,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,-0.4689895152605751
2021-01-20,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,3.3739824592937393
2021-01-24,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,12.620307057153916
2021-01-23,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,-5.671082122594553
2021-01-26,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,0.3403648923546364
2021-01-22,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,2.9770452058528014
2021-01-21,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,-4.9799638985707135
2021-01-25,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,1.8557801424588702
2021-01-27,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,8.327774134998242
2021-02-07,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,-45.47899159663866
2021-02-06,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,5.897435897435898
2021-02-04,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,-2.258255712010142
2021-02-09,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,-8.32073488546211
2021-02-02,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,-9.164513068795184
2021-02-03,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,-4.3402749923791495
2021-02-05,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,15.924852745582367
2021-02-08,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,21.15877754987289
2021-02-01,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,-5.99180598378336
2021-02-14,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,-42.81144425675676
2021-02-13,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,-27.34189652280189
2021-02-16,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,-22.72200294732937
2021-02-18,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,4.0537731696581405
2021-02-19,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,-19.740135105092744
2021-02-15,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,0.948952696202508
2021-02-11,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,-0.7971415202688332
2021-02-17,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,-5.18737977939851
2021-02-10,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,2.5289316913855933
2021-02-12,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,-10.49656335490584
2021-02-21,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,-8.649379463357137
2021-02-27,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,-2.8688190452896336
2021-02-20,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,-14.5870287523219
2021-02-25,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,0.7114443557716696
2021-03-01,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,-14.62056908360969
2021-02-24,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,0.18123287853780096
2021-02-23,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,-24.505623517809763
2021-02-22,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,-14.59510791493132
2021-02-26,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,-8.825365345584641
2021-03-06,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,-44.65899330012025
2021-03-07,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,-14.855304974941939
2021-03-09,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,0.9350553903486786
2021-03-04,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,-8.211633574580686
2021-03-03,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,5.054971859994374
2021-03-02,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,-3.9675546746827046
2021-03-11,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,-12.199308875124178
2021-03-05,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,-2.336451996465596
2021-03-10,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,12.478699614469033
2021-03-08,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,-11.50468988692544
2021-03-14,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,-31.920362624606142
2021-03-21,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,-4.441112495512428
2021-03-20,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,-43.55033599728658
2021-03-13,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,7.402401642121827
2021-03-16,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,-15.227766197672398
2021-03-18,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,4.58214126486212
2021-03-12,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,3.9072869296546924
2021-03-19,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,-6.104327868465237
2021-03-17,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,9.46462097220405
2021-03-15,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,4.703653650416495
2021-03-27,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,0.07907847220391702
2021-03-25,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,-9.609378379547518
2021-03-24,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,16.286181476529467
2021-03-23,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,-4.896725121264071
2021-03-26,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,-14.066624785875876
2021-03-22,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,-3.747831759726106
2021-04-03,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,-16.252348671849095
2021-04-10,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,-3.785075127307781
2021-04-06,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,1.4870679608502049
2021-04-08,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,-8.276868273457632
2021-04-05,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,-3.8087394387310947
2021-04-09,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,0.2624149518551655
2021-04-07,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,-15.310691151014227
2021-04-01,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,10.725206560588258
2021-04-02,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,1.3389922235661178
2021-04-11,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,-13.96187139847181
2021-04-17,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,-2.222925604492902
2021-04-18,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,-9.400684931506849
2021-04-19,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,4.138078183879711
2021-04-16,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,10.258395173776092
2021-04-13,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,-6.615011252496828
2021-04-15,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,6.599457167629955
2021-04-20,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,4.196717199071831
2021-04-12,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,-3.09923114650558
2021-04-14,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,-9.333973395064723
2021-04-25,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,-18.81491408605753
2021-04-24,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,-11.98511087477579
2021-04-22,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,-10.25694302480286
2021-04-27,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,5.453889506425632
2021-04-21,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,-12.117804649128402
2021-04-26,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,5.2751048685922415
2021-04-23,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,3.3861090528701565
2021-05-02,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,13.256840247131509
2021-05-09,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,0.35980215345606487
2021-05-08,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,0.6075818947666138
2021-05-01,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,-11.745376974750576
2021-05-06,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,4.2410966287551854
2021-05-04,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,8.63427042749409
2021-05-10,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,7.5248456855946815
2021-05-07,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,12.384351885026604
2021-05-03,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,-13.2404096289799
2021-05-05,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,8.373439692739494
2021-05-16,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,-25.740209565064685
2021-05-15,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,-0.3410507900467142
2021-05-14,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,-4.8208870042521195
2021-05-11,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,-14.990920652064135
2021-05-18,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,-5.626056558888099
2021-05-20,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,-20.285827631444576
2021-05-12,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,-6.249090924289667
2021-05-13,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,-8.224913313804029
2021-05-19,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,-0.5743846274246921
2021-05-17,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,-0.061787228448417525
2021-05-22,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,-10.690787916654834
2021-05-23,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,-57.75727151926768
2021-05-27,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,-22.780266424503644
2021-05-25,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,12.342385317918072
2021-05-21,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,-11.788225890792543
2021-05-24,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,-7.882330099020745
2021-05-26,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,12.525065423547666
2021-06-06,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,-29.634943408257612
2021-06-05,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,-20.857089309317605
2021-06-03,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,9.957358490566039
2021-06-07,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,7.889415947215313
2021-06-01,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,-3.5000828828683135
2021-06-08,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,14.909738649737745
2021-06-09,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,0.28612923128115186
2021-06-02,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,-4.842534661799581
2021-06-04,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,-19.34289328111428
2021-06-13,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,-8.001667682242392
2021-06-19,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,-21.647748246585454
2021-06-12,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,-15.895536113081633
2021-06-18,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,-5.171023256357608
2021-06-16,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,3.7170913238662977
2021-06-10,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,2.1437148957817835
2021-06-17,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,4.331350360066199
2021-06-11,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,0.050436008253164986
2021-06-15,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,-7.878400523693365
2021-06-14,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,-0.9314393477450154
2021-06-20,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,-18.77040044582438
2021-06-27,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,17.978973680341127
2021-06-26,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,-12.969674823347454
2021-06-22,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,-8.073398515378992
2021-06-25,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,-2.3519884617203384
2021-06-24,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,-0.21742497349202378
2021-06-21,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,8.839605296708058
2021-06-23,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,-2.7642826508126657
2021-02-28,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,11.132618221899616
2021-05-30,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,42.70444839711801
2021-01-31,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,25.224452836004932
2021-03-28,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,25.168579432145325
2021-05-29,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,-9.7637325403809
2021-01-30,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,23.945232341725198
2021-05-31,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,3.9116586818766366
2021-06-29,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,1.7254976183716602
2021-01-28,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,5.393179477331843
2021-06-28,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,2.4064398356047034
2021-03-30,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,-14.984695955346465
2021-01-29,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,-5.585410757824551
2021-05-28,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,-6.99913222692266
2021-04-29,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,-6.668054149677883
2021-03-31,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,-12.603808280934867
2021-04-28,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,0.5133354453829343
2021-04-30,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,3.6932985059300716
2021-03-29,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,9.200625063948134
2021-06-30,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,-2.1906582138721755


==> data/comparison_2/comparison_n_vroom_120_vroom.csv <==
date,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_n_vroom_vroom
2021-01-10,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,vroom,9,3,3,63805,510.0,48805,26.540316,-16.421859319405165
2021-01-03,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,vroom,7,2,2,33730,320.0,23730,29.853557,-32.79527559055118
2021-01-09,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,vroom,27,5,4,138360,800.0,113360,33.142581,16.160698054899107
2021-01-02,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,vroom,28,5,4,144131,860.0,119131,35.967353,-11.395271549692009
2021-01-01,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,vroom,79,8,8,262299,1430.0,222299,57.217825,10.593195785627367
2021-01-05,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,vroom,155,17,15,519286,2960.0,434286,62.983485,-9.30495916477225
2021-01-08,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,vroom,156,14,11,475277,2630.0,405277,63.767843,-0.6784953206488813
2021-01-07,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,vroom,139,16,12,471837,2800.0,391837,65.108095,-7.247381532530822
2021-01-04,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,vroom,174,18,12,555749,3210.0,465749,65.711809,-18.832308761426205
2021-01-06,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,vroom,193,21,14,609892,3510.0,504892,67.276267,-15.566537373446444
2021-01-17,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,vroom,12,3,2,63523,540.0,48523,30.405873,-12.729370008873115
2021-01-16,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,vroom,36,6,5,176348,990.0,146348,40.020219,14.959733809133432
2021-01-12,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,vroom,118,15,11,439761,2670.0,364761,67.030629,-12.466817044913993
2021-01-20,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,vroom,179,16,12,498362,2860.0,418362,73.917073,7.652424957241517
2021-01-19,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,vroom,151,13,11,436142,2440.0,371142,76.828844,-3.435256618531176
2021-01-18,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,vroom,159,13,11,429237,2410.0,364237,78.498242,9.489689841241058
2021-01-15,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,vroom,165,14,11,464208,2540.0,394208,78.76479,-13.15384709137223
2021-01-13,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,vroom,186,21,15,621581,3630.0,516581,79.023853,-9.01831409318755
2021-01-11,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,vroom,180,16,13,509448,2860.0,429448,79.207953,3.1705152158501053
2021-01-14,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,vroom,154,16,12,451374,2710.0,371374,79.261022,-3.3568880319843193
2021-01-23,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,vroom,27,5,4,152417,830.0,127417,28.044594,6.916936907226568
2021-01-24,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,vroom,11,2,2,66442,350.0,56442,29.015362,14.279447813185396
2021-01-30,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,vroom,36,6,5,184504,1050.0,154504,35.703333,19.955227959965466
2021-01-26,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,vroom,127,14,12,427256,2420.0,357256,61.716953,-13.169605017799627
2021-01-21,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,vroom,165,17,13,493916,2930.0,408916,70.801705,5.254657026830536
2021-01-29,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,vroom,180,15,14,494467,2670.0,419467,71.092438,-2.516752085717603
2021-01-28,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,vroom,159,14,11,438556,2570.0,368556,71.440034,4.3005778328648985
2021-01-22,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,vroom,160,16,11,457423,2800.0,377423,71.574688,6.963930505103099
2021-01-27,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,vroom,182,16,10,500988,2830.0,420988,72.925353,4.783191264931436
2021-01-25,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,vroom,175,17,12,514335,2960.0,429335,75.309439,0.9039992139137271
2021-01-31,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,vroom,17,3,3,95413,510.0,80413,20.082517,8.087045314426634
2021-02-06,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,vroom,35,6,5,209278,1140.0,179278,30.901993,-9.289257924695807
2021-02-07,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,vroom,28,5,4,134448,860.0,109448,37.448811,-10.225865956138554
2021-02-01,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,vroom,175,19,14,534800,3310.0,439800,66.461583,2.488654368956822
2021-02-09,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,vroom,163,18,13,521478,3060.0,431478,72.703583,-7.262259575334604
2021-02-04,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,vroom,159,15,12,453117,2670.0,378117,74.190317,6.748012990166822
2021-02-08,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,vroom,199,16,13,517751,2890.0,437751,74.271879,17.993680259125213
2021-02-02,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,vroom,153,17,12,485360,2930.0,400360,74.80841,0.7654813700153751
2021-02-05,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,vroom,200,18,13,536221,3030.0,446221,75.283154,9.031208436253088
2021-02-03,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,vroom,188,17,12,522575,2840.0,437575,76.235476,-4.801737553947601
2021-02-13,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,vroom,41,5,4,169753,920.0,144753,33.531503,-1.6996573126602603
2021-02-14,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,vroom,22,3,3,102301,540.0,87301,33.857876,-8.003589527027026
2021-02-19,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,vroom,182,18,14,555916,3090.0,465916,66.81822,-22.364096999205394
2021-02-16,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,vroom,125,13,10,379260,2350.0,314260,69.473427,2.2898482022321383
2021-02-12,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,vroom,192,17,14,551030,3170.0,466030,75.261392,3.8001246514908424
2021-02-11,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,vroom,159,14,12,477748,2600.0,407748,77.861455,-1.6095963248117742
2021-02-17,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,vroom,186,17,15,516385,3020.0,431385,77.951415,-9.51288255865493
2021-02-18,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,vroom,168,17,15,521474,2990.0,436474,78.008642,-6.265385305097732
2021-02-15,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,vroom,182,20,15,564160,3320.0,464160,79.387384,-5.3860537577966365
2021-02-10,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,vroom,185,21,16,575216,3570.0,470216,81.371381,-4.600702652768787
2021-02-28,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,vroom,14,3,3,81478,540.0,66478,21.910621,-9.522273301610346
2021-02-21,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,vroom,20,3,3,79437,480.0,64437,24.05803,8.205643763433406
2021-02-27,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,vroom,29,5,3,163991,920.0,138991,25.90088,16.43685540744364
2021-02-20,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,vroom,36,6,5,175981,990.0,145981,34.017207,7.918792350155665
2021-02-23,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,vroom,163,16,14,527728,2950.0,447728,62.512168,-23.911808213388433
2021-02-25,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,vroom,167,19,14,556878,3250.0,461878,64.146985,-14.837017377801699
2021-02-22,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,vroom,181,15,12,483292,2670.0,408292,66.194813,-5.994153008700305
2021-02-24,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,vroom,197,18,15,549701,3120.0,459701,68.018874,-4.646948072592144
2021-03-01,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,vroom,170,13,11,427671,2290.0,362671,69.310891,2.3900872546177845
2021-02-26,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,vroom,205,20,14,553921,3410.0,453921,69.331511,1.209376816918791
2021-03-06,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,vroom,38,6,5,189541,1080.0,159541,25.44332,-30.24634942449751
2021-03-07,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,vroom,23,4,4,119338,760.0,99338,25.52713,8.829910768854663
2021-03-10,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,vroom,202,20,16,637854,3530.0,537854,81.458957,-2.250506961198432
2021-03-03,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,vroom,175,15,12,472356,2700.0,397356,82.079013,7.080737521909074
2021-03-02,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,vroom,159,16,13,497890,2830.0,417890,82.314198,-6.221745280301754
2021-03-11,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,vroom,169,20,14,548705,3350.0,448705,82.649071,-11.470803935470633
2021-03-04,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,vroom,178,15,13,503418,2790.0,428418,83.286397,-3.1845880450355724
2021-03-09,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,vroom,173,19,13,516269,3280.0,421269,83.858895,-3.1055342417603486
2021-03-08,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,vroom,203,21,16,624453,3630.0,519453,84.008243,-16.19178576678395
2021-03-05,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,vroom,204,17,13,579216,3170.0,494216,85.144336,-5.307787688492461
2021-03-21,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,vroom,16,3,3,105514,570.0,90514,23.305057,-11.412159736447533
2021-03-14,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,vroom,25,5,3,109780,800.0,84780,33.87933,-1.1405723130216874
2021-03-13,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,vroom,54,9,7,284432,1650.0,239432,34.569643,-10.785577683346252
2021-03-20,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,vroom,48,6,6,214728,1140.0,184728,36.650097,-13.798147245246222
2021-03-18,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,vroom,174,18,14,522020,3150.0,432020,65.306705,-4.3662194285668585
2021-03-16,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,vroom,168,18,15,517431,3120.0,427431,72.375378,-12.348228243877019
2021-03-19,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,vroom,209,18,14,564896,3150.0,474896,76.628049,-11.192776847173313
2021-03-17,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,vroom,233,21,17,629836,3570.0,524836,76.73933,0.7151943730265947
2021-03-12,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,vroom,197,17,14,532308,3050.0,447308,77.829519,3.481363824278161
2021-03-15,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,vroom,210,18,16,597807,3300.0,507807,77.938393,-1.7505727445099928
2021-03-27,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,vroom,40,9,6,255602,1530.0,210602,32.517189,-12.292309179253323
2021-03-28,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,vroom,19,3,3,97608,540.0,82608,38.632848,24.259142863794025
2021-03-25,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,vroom,149,15,14,404830,2460.0,329830,78.55963,-16.748136292194776
2021-03-29,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,vroom,221,23,19,696354,4040.0,581354,82.789901,-7.952822554390795
2021-03-31,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,vroom,209,20,16,668007,3740.0,568007,89.426778,-23.829747004389606
2021-03-30,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,vroom,184,20,15,556122,3350.0,456122,90.479772,-2.479421081436682
2021-03-26,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,vroom,225,21,17,668227,3780.0,563227,92.546794,-14.69620978843335
2021-03-24,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,vroom,210,20,15,616189,3500.0,516189,93.537018,7.221690215492839
2021-03-22,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,vroom,233,20,15,624862,3440.0,524862,93.740467,-5.333407504429195
2021-03-23,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,vroom,197,20,15,619018,3500.0,519018,94.092489,-9.065953911724337
2021-04-03,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,vroom,43,9,7,233794,1470.0,188794,23.222224,-7.66772280145894
2021-04-10,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,vroom,51,6,5,196280,1050.0,166280,35.695751,17.735074079507115
2021-04-01,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,vroom,181,19,14,545179,3160.0,450179,74.888233,-3.4803537296689906
2021-04-02,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,vroom,200,19,15,566183,3220.0,471183,75.675156,-2.8230888532938154
2021-04-06,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,vroom,170,17,14,497977,2840.0,412977,75.733772,-0.9303042033940903
2021-04-09,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,vroom,205,21,16,619846,3570.0,514846,76.377614,-19.776773378215694
2021-04-07,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,vroom,212,17,14,559244,3170.0,474244,77.094989,-5.339453792355203
2021-04-08,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,vroom,181,16,13,511095,2920.0,431095,77.187387,3.1576853115052295
2021-04-05,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,vroom,204,19,16,575201,3250.0,480201,78.656522,-3.8880279731394287
2021-04-11,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,vroom,17,3,3,92002,510.0,77002,23.23742,-16.77455385474577
2021-04-18,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,vroom,16,4,4,105864,670.0,85864,24.761185,-29.481409001956948
2021-04-17,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,vroom,41,6,5,212148,1170.0,182148,31.871715,9.257413672895877
2021-04-20,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,vroom,170,21,15,565494,3480.0,460494,62.333677,-7.468115553680466
2021-04-13,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,vroom,188,15,12,511071,2880.0,436071,77.491085,2.0302418040800365
2021-04-15,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,vroom,188,17,14,546126,3110.0,461126,80.485896,3.5605494720893396
2021-04-16,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,vroom,218,20,16,638847,3590.0,538847,80.66301,-0.3129445681427768
2021-04-19,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,vroom,196,19,16,590217,3430.0,495217,81.248021,-4.076536900964382
2021-04-12,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,vroom,213,20,16,632526,3500.0,532526,81.762983,-11.592433550098974
2021-04-14,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,vroom,235,22,17,636948,3790.0,526948,82.756579,-6.538163680734086
2021-04-25,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,vroom,17,4,4,109985,640.0,89985,20.577234,-31.605083042167234
2021-04-24,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,vroom,51,10,6,279539,1780.0,229539,33.289245,-10.929935395799934
2021-04-22,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,vroom,213,20,15,568864,3440.0,468864,78.042282,4.6787290586575425
2021-04-27,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,vroom,167,17,13,501512,3050.0,416512,83.79961,2.1993408607812164
2021-04-21,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,vroom,216,19,14,595434,3400.0,500434,88.521467,-8.516233677476968
2021-04-29,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,vroom,190,21,16,606653,3690.0,501653,89.096849,-14.780099709574579
2021-04-23,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,vroom,204,20,15,582166,3530.0,482166,89.440246,-5.7268738467797
2021-04-28,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,vroom,208,21,13,574621,3630.0,469621,89.751696,-2.849835063245146
2021-04-30,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,vroom,217,18,13,564771,3240.0,474771,91.056346,9.384947630538583
2021-04-26,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,vroom,218,18,13,532463,3120.0,442463,91.139975,13.729400956900589
2021-05-02,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,vroom,15,4,3,86743,700.0,66743,18.646487,-2.0806119446896147
2021-05-09,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,vroom,24,4,3,105230,640.0,85230,26.62706,6.049675910219095
2021-05-01,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,vroom,47,8,7,249124,1430.0,209124,29.761389,-10.026896798441841
2021-05-08,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,vroom,44,7,6,233794,1300.0,198794,32.460201,-18.07897049465146
2021-05-04,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,vroom,171,17,13,500694,2930.0,415694,70.902743,13.416234780217785
2021-05-10,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,vroom,218,22,15,649064,3790.0,539064,71.421722,1.1254440537922041
2021-05-06,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,vroom,176,19,14,560775,3370.0,465775,71.910396,-2.112445235936151
2021-05-07,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,vroom,194,18,13,514465,3150.0,424465,73.04423,13.866221542108805
2021-05-05,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,vroom,213,21,15,654550,3750.0,549550,73.846064,3.308959302755004
2021-05-03,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,vroom,218,21,15,568874,3510.0,463874,74.273783,-6.619361416608566
2021-05-16,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,vroom,14,3,3,100400,510.0,85400,25.764958,-17.54375695135515
2021-05-15,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,vroom,47,7,6,241229,1330.0,206229,40.661667,-12.239210139398113
2021-05-18,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,vroom,168,20,15,544266,3440.0,444266,80.655973,-4.081281409918076
2021-05-14,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,vroom,193,19,16,571255,3430.0,476255,83.205141,-11.2709416409715
2021-05-11,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,vroom,167,14,12,456729,2540.0,386729,83.936201,5.8614868694696876
2021-05-12,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,vroom,218,19,15,610403,3340.0,515403,84.305527,-2.0510419888486715
2021-05-20,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,vroom,197,20,15,600956,3500.0,500956,85.610172,-18.022420009898113
2021-05-13,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,vroom,191,17,15,574847,3230.0,489847,85.953282,-7.395042446344234
2021-05-17,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,vroom,221,20,14,615626,3500.0,515626,87.295734,-1.1644263318762942
2021-05-19,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,vroom,217,22,16,665589,3820.0,555589,88.015187,-5.230963331399218
2021-05-30,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,vroom,11,4,3,109264,730.0,89264,18.085935,10.438610152542234
2021-05-23,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,vroom,15,3,3,92973,570.0,77973,23.067272,-37.27004281706777
2021-05-22,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,vroom,43,7,5,233015,1300.0,198015,27.442053,-10.29460490566395
2021-05-29,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,vroom,40,8,5,228183,1400.0,188183,30.89866,-15.39430166580696
2021-05-27,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,vroom,141,13,11,430212,2440.0,365212,56.908465,2.815822823413008
2021-05-25,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,vroom,167,18,14,547604,3150.0,457604,65.488377,5.009844141651561
2021-05-24,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,vroom,215,22,14,634056,3700.0,524056,66.293584,-5.21987185550638
2021-05-28,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,vroom,202,20,15,611035,3500.0,511035,67.561202,-10.466608815128177
2021-05-21,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,vroom,188,14,12,481733,2660.0,411733,67.673418,4.218701225367878
2021-05-26,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,vroom,196,17,14,539236,3110.0,454236,68.303075,7.344104663930018
2021-06-06,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,vroom,23,3,3,112671,630.0,97671,25.385497,5.467039190515744
2021-06-05,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,vroom,40,7,5,229685,1270.0,194685,45.39804,-13.28148118921265
2021-05-31,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,vroom,92,9,8,271122,1590.0,226122,53.232237,9.672368184332043
2021-06-01,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,vroom,155,16,13,506010,2920.0,426010,70.776744,-2.291610232193323
2021-06-04,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,vroom,181,18,14,525613,3150.0,435613,71.244576,-0.1228646317489828
2021-06-08,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,vroom,164,19,14,590296,3520.0,495296,71.384695,1.1760845508528914
2021-06-03,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,vroom,156,21,15,555636,3660.0,450636,71.608697,-4.836981132075472
2021-06-07,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,vroom,211,19,16,568039,3340.0,473039,73.125039,4.922118484348376
2021-06-02,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,vroom,179,16,14,520947,2920.0,440947,73.270118,-5.41132811551505
2021-06-09,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,vroom,195,19,14,576736,3310.0,481736,75.115873,0.0478326273976971
2021-06-13,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,vroom,19,4,3,107091,730.0,87091,23.121115,-14.483178858920496
2021-06-12,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,vroom,48,9,6,265300,1590.0,220300,30.409196,-16.173160628114516
2021-06-19,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,vroom,37,8,6,229724,1460.0,189724,37.471709,-6.0003691399040235
2021-06-10,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,vroom,174,19,14,591280,3460.0,496280,65.834523,-2.3113845813102807
2021-06-17,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,vroom,172,18,13,514671,3090.0,424671,68.986681,7.917699154627186
2021-06-18,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,vroom,189,18,14,543996,3210.0,453996,72.617605,-5.975586473987088
2021-06-15,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,vroom,176,20,15,552805,3350.0,452805,74.671053,-22.255198784536006
2021-06-14,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,vroom,207,20,14,576146,3440.0,476146,75.710056,-1.830181109278868
2021-06-16,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,vroom,206,19,14,616443,3520.0,521443,76.676658,1.7968145134311049
2021-06-11,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,vroom,205,20,15,602300,3500.0,502300,77.004419,-2.2815076460648873
2021-06-27,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,vroom,20,3,3,101782,540.0,86782,20.103683,6.464122923099544
2021-06-26,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,vroom,49,7,5,224934,1240.0,189934,34.273655,4.425342788794514
2021-06-20,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,vroom,25,4,3,103413,670.0,83413,36.062386,-2.910795318844041
2021-06-25,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,vroom,176,17,12,514870,2990.0,429870,79.224565,-1.44661969388881
2021-06-22,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,vroom,165,19,13,561965,3250.0,466965,81.290239,-11.927159163561258
2021-06-29,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,vroom,165,15,13,498562,2820.0,423562,82.236305,1.7061764613103687
2021-06-23,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,vroom,202,20,15,577470,3440.0,477470,82.87742,-6.753848884156351
2021-06-24,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,vroom,176,17,14,547335,3080.0,462335,82.985615,-8.679724078773365
2021-06-21,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,vroom,200,19,15,579450,3280.0,484450,82.999103,-11.089383386342591
2021-06-28,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,vroom,201,19,14,560850,3280.0,465850,83.70012,4.672144243615064
2021-06-30,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,vroom,200,17,14,516529,2900.0,431529,66.693359,-2.942002961533939


==> data/comparison_2/comparison_n_vroom_180_anytime_180.csv <==
date,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_n_vroom_anytime
2021-01-03,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,mixed,7,1,1,24271,160.0,19271,2604.249436,-2.843220338983051
2021-01-10,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,mixed,9,1,1,29443,160.0,24443,2816.18559,27.48208172212507
2021-01-24,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,mixed,11,1,1,34911,190.0,29911,3126.986549,52.071005917159766
2021-01-17,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,mixed,12,1,1,35889,190.0,30889,3223.151612,33.29802063005297
2021-01-12,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,mixed,118,7,6,232624,1300.0,197624,11668.441709,44.16143984291924
2021-01-26,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,mixed,127,8,7,269348,1640.0,229348,12817.244509,36.74723127647783
2021-01-07,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,mixed,137,8,7,273140,1550.0,233140,14829.713487,34.51481891719531
2021-01-19,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,mixed,149,9,8,294526,1770.0,249526,15218.825826,31.50446635177782
2021-01-05,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,mixed,155,10,9,315369,1930.0,265369,15663.320891,34.4649662733624
2021-01-14,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,mixed,154,10,9,306793,1870.0,256793,16207.807239,33.04635140119201
2021-01-21,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,mixed,165,9,9,337016,1830.0,292016,16692.29177,25.225533047857823
2021-01-18,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,mixed,159,8,8,283727,1640.0,243727,18312.496957,40.77706785671794
2021-01-20,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,mixed,179,10,9,336780,1930.0,286780,19800.710163,37.341973510155555
2021-01-04,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,mixed,174,8,8,312821,1730.0,272821,19990.049778,37.45231258947638
2021-01-27,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,mixed,182,9,8,340246,1860.0,295246,19997.013324,37.398967829774705
2021-01-25,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,mixed,175,9,8,317805,1800.0,272805,20347.336763,43.16842660562763
2021-01-13,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,mixed,186,11,10,355352,2150.0,300352,20499.992661,40.15839790105099
2021-01-11,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,mixed,180,10,8,328003,2050.0,278003,20965.241003,39.617532110108634
2021-01-06,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,mixed,193,10,9,354819,2080.0,304819,21384.975893,34.96647690407153
2021-01-09,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,mixed,27,3,2,84097,570.0,69097,23421.714315,44.53363057156802
2021-01-23,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,mixed,27,3,2,75037,540.0,60037,23458.944643,49.35441850419476
2021-01-02,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,mixed,28,3,2,75397,540.0,60397,24126.254331,54.71760438187671
2021-01-01,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,mixed,79,4,4,133174,760.0,113174,28398.177997,50.01745226898262
2021-01-16,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,mixed,36,3,3,84626,600.0,69626,30275.983973,47.35322844540664
2021-01-08,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,mixed,156,8,7,274885,1610.0,234885,53769.265065,37.8842899011834
2021-01-22,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,mixed,160,8,7,282715,1580.0,242715,55007.636102,42.42186020272458
2021-01-15,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,mixed,165,9,8,296928,1860.0,251928,56639.33408,27.17015656081295
2021-02-21,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,mixed,20,2,2,47190,350.0,37190,4085.84835,41.3650426808812
2021-02-14,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,mixed,22,2,2,54995,380.0,44995,4219.464255,35.290103192252936
2021-02-07,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,mixed,28,2,2,75147,410.0,65147,4975.843611,42.576701180605966
2021-02-16,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,mixed,125,7,7,253047,1390.0,218047,12718.305423,33.05032727811496
2021-02-02,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,mixed,150,9,8,300133,1740.0,255133,15230.473269,26.14474137506767
2021-02-23,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,mixed,162,9,8,319011,1800.0,274011,16742.27087,41.64692669167775
2021-02-04,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,mixed,156,9,8,302072,1770.0,257072,16990.414963,33.082267040017015
2021-02-09,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,mixed,162,10,9,314523,1870.0,264523,17063.819193,33.51969004897412
2021-02-11,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,mixed,158,9,8,313433,1740.0,268433,17367.427164,34.82013999509227
2021-02-18,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,mixed,167,9,8,335491,1860.0,290491,17970.89703,29.56530867178233
2021-02-25,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,mixed,167,9,8,336058,1890.0,291058,18529.556447,37.790192909676215
2021-02-01,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,mixed,174,9,8,320813,1830.0,275813,20829.456128,36.92866031915793
2021-02-22,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,mixed,180,9,9,327312,1860.0,282312,21251.088416,36.8074754807321
2021-02-03,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,mixed,188,10,9,357240,2080.0,307240,21578.218681,35.70772968595339
2021-02-17,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,mixed,185,10,9,351610,2080.0,301610,21617.779496,25.61116223964118
2021-02-15,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,mixed,182,9,8,335847,1860.0,290847,21625.844205,43.529500781867405
2021-02-10,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,mixed,185,10,9,345137,2020.0,295137,21772.122199,29.748681529608845
2021-02-24,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,mixed,196,10,9,362403,1960.0,312403,22432.272333,35.821640891051764
2021-02-08,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,mixed,198,10,9,378437,2080.0,328437,22743.630995,34.86768279669827
2021-02-27,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,mixed,29,3,2,77158,540.0,62158,25012.525903,42.97223187163246
2021-02-06,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,mixed,35,4,2,93070,760.0,73070,29486.806042,47.47446244144703
2021-02-20,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,mixed,36,3,2,90181,540.0,75181,30286.698539,37.428186839110765
2021-02-13,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,mixed,41,3,3,97269,570.0,82269,33962.839827,46.441019541767844
2021-02-19,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,mixed,182,9,9,324737,1800.0,279737,62698.250628,38.327765676009825
2021-02-12,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,mixed,192,9,8,320272,1770.0,275272,66128.688242,36.451572579125006
2021-02-05,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,mixed,200,10,9,353000,2020.0,303000,68763.200604,41.72628854236482
2021-02-26,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,mixed,204,11,10,352484,2060.0,297484,70060.166481,34.445729759084095
2021-03-21,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,mixed,16,2,2,49388,380.0,39388,3814.240117,32.16027252372907
2021-03-07,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,mixed,23,2,2,62499,320.0,52499,4420.569419,50.2023807626727
2021-03-14,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,mixed,25,2,2,81043,440.0,71043,4665.164423,37.36871797646004
2021-03-02,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,mixed,158,9,9,320820,1830.0,275820,15962.662973,31.624478104359948
2021-03-25,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,mixed,148,9,9,279662,1590.0,234662,16413.725998,16.410763763311984
2021-03-16,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,mixed,167,9,8,321820,1770.0,276820,17149.744895,37.8364648183597
2021-03-09,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,mixed,172,9,9,331123,1890.0,286123,17566.653373,28.620978068265597
2021-03-11,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,mixed,168,9,9,325984,1770.0,280984,18167.247255,31.959089960342308
2021-03-18,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,mixed,172,9,9,323903,1800.0,278903,19181.43949,26.331267413430375
2021-03-04,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,mixed,177,10,9,342565,1930.0,292565,19487.381946,30.05608743678168
2021-03-03,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,mixed,174,9,8,319261,1830.0,274261,19956.00518,33.59064123125053
2021-03-01,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,mixed,169,8,8,297015,1700.0,257015,20200.691374,47.125988667375175
2021-03-23,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,mixed,196,10,10,362859,1990.0,312859,20290.076521,30.855815513371166
2021-03-10,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,mixed,201,11,10,376648,2120.0,321648,22507.603329,32.96646970883463
2021-03-24,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,mixed,209,11,10,399684,2210.0,344684,23020.970494,40.42756151618447
2021-03-08,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,mixed,202,10,10,377136,2020.0,327136,23254.534528,24.396492620791687
2021-03-15,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,mixed,210,10,10,381195,2110.0,331195,24121.185432,30.76960796777439
2021-03-17,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,mixed,232,12,10,408475,2430.0,348475,24793.828037,29.415312198679114
2021-03-22,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,mixed,232,13,11,432780,2350.0,367780,25837.112292,28.69417647688797
2021-03-06,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,mixed,38,3,3,98191,600.0,83191,31766.333662,56.28300223502489
2021-03-27,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,mixed,40,4,3,118331,730.0,98331,33101.137515,51.49235682106066
2021-03-20,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,mixed,48,4,3,125748,820.0,105748,39292.320857,46.83521826445408
2021-03-13,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,mixed,54,3,3,119521,660.0,104521,43267.760769,47.76499689704301
2021-03-12,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,mixed,197,10,9,340668,2080.0,290668,67829.194508,33.8632021992017
2021-03-05,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,mixed,203,10,8,366449,2020.0,316449,69875.959014,30.31500480161258
2021-03-19,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,mixed,208,9,9,349026,1950.0,304026,71363.085987,36.956926183685525
2021-03-26,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,mixed,224,11,10,393201,2240.0,338201,76917.925836,34.7298649947462
2021-04-18,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,mixed,16,2,2,46842,350.0,36842,3811.125147,18.400836164097203
2021-04-11,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,mixed,17,2,2,54601,350.0,44601,3947.777787,28.566382332932125
2021-04-25,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,mixed,17,2,2,65877,380.0,55877,3965.038753,38.945680682860825
2021-04-27,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,mixed,167,10,9,321551,1810.0,271551,17031.841578,36.02617437513554
2021-04-20,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,mixed,169,10,8,332609,1990.0,282609,17224.933394,35.285545291109884
2021-04-06,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,mixed,170,11,9,348918,1970.0,293918,17265.375563,25.000322423940194
2021-04-13,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,mixed,187,12,10,372041,2400.0,312041,18697.855755,27.33659371179244
2021-04-01,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,mixed,180,10,9,359106,1990.0,309106,19145.012941,31.98724237591809
2021-04-08,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,mixed,181,11,10,368750,2150.0,313750,19180.570286,27.05083592323473
2021-04-15,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,mixed,187,11,10,372200,2180.0,317200,19352.049712,39.09184334723213
2021-04-22,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,mixed,212,12,11,418138,2310.0,358138,22472.871902,16.130352196438924
2021-04-19,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,mixed,195,10,9,373556,2050.0,323556,23081.790696,33.015345883078645
2021-04-05,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,mixed,204,11,10,384128,2300.0,329128,23801.153558,37.33801401594738
2021-04-07,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,mixed,212,11,10,383769,2210.0,328769,23844.659329,29.091604492090063
2021-04-21,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,mixed,215,11,10,402869,2300.0,347869,24006.37476,32.41700357316603
2021-04-12,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,mixed,212,10,10,395693,2200.0,345693,24442.267334,31.190168558376357
2021-04-26,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,mixed,217,11,10,404286,2300.0,349286,24869.132524,32.09306075555175
2021-04-14,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,mixed,234,12,10,422332,2490.0,362332,25424.288732,35.315533051212185
2021-04-17,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,mixed,41,3,2,103636,570.0,88636,33848.543296,38.44563893920945
2021-04-03,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,mixed,43,4,3,100716,760.0,80716,35474.187138,54.23892844323484
2021-04-10,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,mixed,51,4,4,123065,790.0,103065,41416.848165,44.19352351930202
2021-04-24,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,mixed,51,4,3,137803,700.0,117803,41536.766969,46.86252810093586
2021-04-02,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,mixed,200,10,9,362160,2080.0,312160,68747.294351,40.527527530815135
2021-04-23,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,mixed,203,11,10,367412,2120.0,312412,69736.800413,35.65419022199805
2021-04-09,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,mixed,205,11,9,369001,2210.0,314001,70372.175029,40.61149076020305
2021-04-16,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,mixed,217,11,10,379818,2180.0,324818,74493.402464,34.40783338514144
2021-05-16,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,mixed,14,2,1,46550,380.0,36550,3465.945135,48.162006258421584
2021-05-02,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,mixed,15,2,2,44063,380.0,34063,3624.474884,29.876185626074225
2021-05-23,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,mixed,15,1,1,35470,190.0,30470,3680.098462,45.13364682588789
2021-05-09,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,mixed,24,2,2,75482,410.0,65482,4529.975657,42.525374816303845
2021-05-27,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,mixed,141,9,8,301319,1770.0,256319,14782.112106,28.991306519992175
2021-05-11,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,mixed,166,10,9,324949,1960.0,274949,16623.86923,35.475934703311495
2021-05-25,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,mixed,167,11,9,352394,2090.0,297394,16720.041265,39.837298437006496
2021-05-18,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,mixed,167,10,8,330751,1990.0,280751,16977.869534,37.085253741109696
2021-05-04,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,mixed,170,10,9,328997,1870.0,278997,17166.492089,31.433388701203157
2021-05-06,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,mixed,175,10,9,340567,1960.0,290567,18257.119892,34.2336688269054
2021-05-13,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,mixed,190,11,10,376031,2150.0,321031,19797.598902,31.98108651256347
2021-05-20,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,mixed,195,11,10,383106,2180.0,328106,20074.505824,35.90533344263776
2021-05-26,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,mixed,196,10,9,360773,2020.0,310773,21927.233489,27.89803443486255
2021-05-05,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,mixed,212,12,10,402511,2400.0,342511,23062.24391,22.295323754201245
2021-05-19,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,mixed,215,10,10,390972,2170.0,340972,23550.349219,37.093410907593096
2021-05-12,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,mixed,218,11,11,396543,2240.0,341543,23958.460416,29.737798914199043
2021-05-24,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,mixed,215,12,11,422580,2430.0,362580,24433.830638,34.02753926374621
2021-05-10,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,mixed,217,12,12,421739,2430.0,361739,24826.632797,26.216647917829356
2021-05-17,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,mixed,220,11,10,414289,2270.0,359289,24894.140965,32.573442051983136
2021-05-03,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,mixed,217,12,10,405427,2400.0,345427,24908.984219,33.21181350632749
2021-05-22,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,mixed,43,4,3,114706,730.0,94706,35645.376059,32.43128615355616
2021-05-08,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,mixed,44,5,3,126603,920.0,101603,36339.133399,48.83424871785545
2021-05-01,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,mixed,47,4,3,120304,790.0,100304,38638.793205,55.410098554119514
2021-05-15,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,mixed,47,4,3,114840,760.0,94840,38671.281475,23.11348861498497
2021-05-21,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,mixed,188,10,9,346429,1930.0,296429,64804.801323,27.996948855924895
2021-05-14,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,mixed,192,10,9,341669,1930.0,291669,66164.428756,34.44695995855797
2021-05-07,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,mixed,193,11,9,347211,2180.0,292211,66407.666542,35.210828704127
2021-06-13,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,mixed,19,2,2,65777,380.0,55777,3998.036494,41.46391385601139
2021-06-27,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,mixed,20,2,2,55507,380.0,45507,4053.688748,16.39756604512456
2021-06-06,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,mixed,23,2,2,75747,410.0,65747,4317.494201,39.230300210195274
2021-06-20,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,mixed,25,2,2,80017,440.0,70017,4542.064347,27.258595298267306
2021-06-01,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,mixed,155,9,8,320307,1860.0,275307,15416.444769,32.38374289918157
2021-06-03,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,mixed,156,11,9,337935,2120.0,282935,16729.771907,39.156744727854104
2021-06-08,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,mixed,162,10,8,331061,2020.0,281061,16991.616271,36.33932005230367
2021-06-22,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,mixed,165,10,9,337238,1930.0,287238,17304.953844,37.73841634865512
2021-06-15,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,mixed,174,10,9,340163,1990.0,290163,18564.397578,35.15986870446687
2021-06-10,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,mixed,174,9,8,342320,1890.0,297320,18703.213779,38.994311458348186
2021-06-17,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,mixed,172,10,9,352545,2050.0,302545,18807.485911,39.11055765882776
2021-06-24,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,mixed,176,10,9,377918,2080.0,327918,19113.323435,32.68461420627202
2021-06-02,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,mixed,179,11,9,343678,2150.0,288678,20508.758723,33.69935740012308
2021-06-09,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,mixed,195,11,10,371695,2240.0,316695,22044.103063,34.102239525714126
2021-06-23,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,mixed,202,12,10,394975,2400.0,334975,22473.855402,27.082794881072818
2021-06-16,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,mixed,206,11,9,388050,2270.0,333050,22629.509595,28.891845238749685
2021-06-21,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,mixed,200,11,10,379553,2240.0,324553,23087.398523,30.869951661257243
2021-06-14,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,mixed,207,12,11,397888,2400.0,337888,23517.577449,33.305619996513485
2021-06-07,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,mixed,211,12,10,396360,2370.0,336360,23895.940593,30.370195998517318
2021-06-19,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,mixed,37,3,2,89930,570.0,74930,31050.109104,52.71645118379751
2021-06-05,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,mixed,40,3,2,104900,600.0,89900,33022.130467,50.50088947400707
2021-06-12,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,mixed,48,4,3,116617,730.0,96617,39389.65173,49.72841783993034
2021-06-26,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,mixed,49,4,3,118982,760.0,98982,40035.003789,52.35746118948182
2021-06-25,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,mixed,176,9,8,324866,1800.0,279866,60520.549335,35.01497272503595
2021-06-04,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,mixed,181,9,8,326834,1920.0,281834,62227.537181,39.68082887784424
2021-06-18,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,mixed,187,9,9,340841,1890.0,295841,64293.674212,34.34557656449848
2021-06-11,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,mixed,203,10,10,362100,2050.0,312100,69713.74969,40.8685996097099
2021-02-28,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,mixed,14,1,1,34144,190.0,29144,4514.73227,50.16565715536744
2021-01-31,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,mixed,17,2,2,73272,440.0,63272,5415.958458,24.390143228629217
2021-03-28,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,mixed,19,2,2,57869,470.0,47869,6016.957874,57.10484181812791
2021-01-30,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,mixed,36,3,2,92853,660.0,77853,11125.57742,50.4202263989748
2021-01-28,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,mixed,159,9,9,377228,2190.0,332228,48662.322041,19.84275727247615
2021-01-29,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,mixed,180,9,9,415226,2490.0,370226,55358.739691,24.338734247334163
2021-03-30,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,mixed,184,11,10,467162,2870.0,412162,56444.112223,17.427531108597286
2021-03-31,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,mixed,209,11,11,496107,3200.0,441107,64703.576722,20.399872282185772
2021-03-29,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,mixed,221,13,11,513929,3340.0,448929,68580.591093,20.825713937985952
2021-05-30,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,mixed,11,1,1,50542,310.0,45542,3611.958722,61.2170042971148
2021-05-29,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,mixed,40,4,3,155753,1090.0,135753,12325.98637,33.782146394969665
2021-05-31,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,mixed,92,6,5,213405,1380.0,183405,28104.842768,32.69573444768588
2021-06-29,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,mixed,165,9,8,393969,2550.0,348969,50548.17993,19.22942084577961
2021-04-29,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,mixed,190,12,11,517053,3240.0,457053,58408.933944,2.7812614577555492
2021-06-30,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,mixed,200,12,11,431785,2640.0,371785,62013.318389,11.945485061006075
2021-06-28,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,mixed,201,10,9,474562,3070.0,424562,62231.621971,21.610920509487226
2021-05-28,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,mixed,202,10,10,464365,2800.0,414365,62455.039983,27.608677012775445
2021-04-28,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,mixed,208,11,10,461802,2990.0,406802,64526.616836,23.76498321945454
2021-04-30,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,mixed,217,11,11,555799,3470.0,500799,67275.23873,12.628491211743457


==> data/comparison_2/comparison_n_vroom_180_r_vroom_180.csv <==
date,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,diff_n_vroom_r_vroom
2021-01-10,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,-55.4345952070146
2021-01-03,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,-152.82627118644066
2021-01-02,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,4.253951857012444
2021-01-09,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,-18.87638670870213
2021-01-01,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,-9.714345765103719
2021-01-07,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,-9.519733782144415
2021-01-08,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,-5.759970352761464
2021-01-05,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,2.8440096254950937
2021-01-04,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,-6.7586157254484815
2021-01-06,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,7.176398567432926
2021-01-17,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,-55.22535080382864
2021-01-16,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,-57.52847713430756
2021-01-14,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,3.348413524596425
2021-01-12,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,8.357637163616985
2021-01-20,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,5.378528676865945
2021-01-18,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,-10.54284956886385
2021-01-19,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,-12.498110434355908
2021-01-11,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,-4.447091266897272
2021-01-13,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,-2.3656960599237817
2021-01-15,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,-8.695097632824055
2021-01-24,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,4.809236809950713
2021-01-23,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,-23.47986312187418
2021-01-26,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,5.114506326498023
2021-01-21,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,-2.9903929355905126
2021-01-25,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,11.617564220634652
2021-01-27,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,-5.120925825414202
2021-01-22,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,4.300107329571028
2021-02-06,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,-30.929510694734464
2021-02-07,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,7.5039162495701675
2021-02-09,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,-9.809620233900576
2021-02-01,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,-0.6973347147651336
2021-02-02,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,-26.272700428170676
2021-02-04,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,-7.076081948038138
2021-02-03,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,8.590479618464862
2021-02-08,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,4.354351253295882
2021-02-05,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,-6.962635490506172
2021-02-14,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,-46.474166637250406
2021-02-13,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,-46.96521686461723
2021-02-16,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,-18.503780763349084
2021-02-19,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,-5.327478905257401
2021-02-15,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,14.338943722361408
2021-02-18,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,-7.41253162298059
2021-02-11,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,13.49126798288117
2021-02-17,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,-12.192144542117568
2021-02-12,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,-4.696804046184281
2021-02-10,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,-4.589559302162271
2021-02-21,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,5.593866875411588
2021-02-27,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,-45.01585377571157
2021-02-20,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,-40.41658571785407
2021-02-23,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,-12.531027582308836
2021-02-25,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,4.0064716651764805
2021-03-01,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,27.73448973815335
2021-02-24,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,0.9635528732151427
2021-02-22,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,-9.658081705150977
2021-02-26,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,-12.578994156571161
2021-03-07,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,-40.033145825697574
2021-03-06,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,24.079053987872097
2021-03-02,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,-8.837326274554936
2021-03-11,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,-20.657065330828637
2021-03-09,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,-21.134569535281766
2021-03-03,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,-5.618963820887078
2021-03-04,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,1.203419557303311
2021-03-05,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,-9.927833189126487
2021-03-10,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,-3.4680002847583116
2021-03-08,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,-25.666654638617256
2021-03-21,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,-35.86626557327509
2021-03-14,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,-32.70786803403479
2021-03-20,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,3.4774336750872
2021-03-13,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,-28.59353011616422
2021-03-12,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,-11.167821144019756
2021-03-18,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,-28.284528344800137
2021-03-16,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,-7.781741900216149
2021-03-17,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,-15.116761303745278
2021-03-15,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,-2.872953662975057
2021-03-19,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,-5.91711808045431
2021-03-27,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,3.1843504425214086
2021-03-23,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,-4.148738723975106
2021-03-25,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,-11.882223889385385
2021-03-26,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,-8.916023843790306
2021-03-24,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,15.191803505926927
2021-03-22,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,-0.513893580037401
2021-04-03,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,-8.549645373958953
2021-04-10,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,16.330870982808893
2021-04-06,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,-11.010132709693783
2021-04-01,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,-1.5134527024723579
2021-04-02,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,8.441195886717223
2021-04-09,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,-3.8845451882562356
2021-04-08,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,-8.375652091341255
2021-04-05,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,-1.5289976118078483
2021-04-07,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,-8.782967307074044
2021-04-18,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,-41.27166623116453
2021-04-11,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,-25.630592914333562
2021-04-17,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,-21.643453211772044
2021-04-16,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,-2.771042724415432
2021-04-13,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,-4.4917442373722185
2021-04-19,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,0.495450747210736
2021-04-20,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,9.949918671346632
2021-04-15,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,3.4014963572929418
2021-04-12,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,-6.872236124322454
2021-04-14,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,6.484038406459686
2021-04-25,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,-14.269826411736902
2021-04-24,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,0.8228802350645695
2021-04-27,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,-9.479357538064855
2021-04-23,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,-9.499716285227917
2021-04-21,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,5.48153864219691
2021-04-26,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,0.242041276352013
2021-04-22,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,-32.26130612948971
2021-05-08,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,-4.886900503966666
2021-05-02,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,-25.01750588834426
2021-05-09,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,-16.699789082547152
2021-05-01,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,7.191967413019225
2021-05-04,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,-12.673267739427828
2021-05-06,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,-1.1271734344706128
2021-05-03,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,0.13491830770599342
2021-05-07,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,0.2065649205368822
2021-05-10,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,-6.069024879677952
2021-05-05,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,-29.483919915212518
2021-05-16,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,-27.984721433423534
2021-05-15,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,-46.79405207447628
2021-05-18,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,-3.954248801151959
2021-05-20,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,-6.374065405315876
2021-05-11,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,-0.19797104499721013
2021-05-17,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,-2.4975994010709113
2021-05-14,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,-4.102185299591335
2021-05-13,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,-6.747064665097779
2021-05-12,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,0.8955022892539726
2021-05-19,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,-3.6123196334101353
2021-05-23,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,-79.85552530627398
2021-05-22,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,-58.82235129180853
2021-05-27,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,-20.351085565618217
2021-05-25,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,8.19705156768846
2021-05-21,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,-14.791397769006778
2021-05-24,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,-4.853248821307022
2021-05-26,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,-9.761074415676557
2021-06-06,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,-13.555188293246474
2021-06-05,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,-13.12929696163229
2021-06-03,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,15.200776350827033
2021-06-01,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,-12.703472355624609
2021-06-08,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,-9.418698561649103
2021-06-02,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,1.001035953569217
2021-06-04,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,-5.888627844699829
2021-06-09,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,6.607061810342382
2021-06-07,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,3.428963932548543
2021-06-13,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,2.370739521224526
2021-06-12,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,-5.595885745816341
2021-06-19,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,-14.781826881115498
2021-06-14,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,1.5451302750325184
2021-06-17,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,-3.209543482466079
2021-06-10,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,2.915734021471037
2021-06-18,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,-5.384055291017521
2021-06-15,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,9.56657987335547
2021-06-11,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,6.737321695394087
2021-06-16,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,-21.62875331215023
2021-06-27,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,-97.65039009549055
2021-06-20,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,-48.57548044581008
2021-06-26,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,6.0655324158421395
2021-06-25,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,5.8188590323438865
2021-06-22,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,3.483634175025432
2021-06-24,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,1.8382156483450716
2021-06-21,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,-2.5865052218227387
2021-06-23,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,-5.275662942423146
2021-02-28,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,-10.374370575786324
2021-03-28,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,24.977021377531354
2021-05-30,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,45.208717004297114
2021-01-31,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,21.356337970033433
2021-01-30,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,18.901644596326356
2021-05-29,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,25.22904771419947
2021-05-31,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,-6.688953717574706
2021-01-28,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,-15.967361509530184
2021-06-29,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,-5.376586579957889
2021-03-30,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,4.479284502262443
2021-05-28,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,8.94764328529226
2021-01-29,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,15.231525011115242
2021-04-29,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,-5.651834651073151
2021-04-28,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,10.247936067194818
2021-06-28,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,13.343728784442503
2021-03-29,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,-3.773622693191149
2021-04-30,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,1.7609525052151045
2021-06-30,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,-6.017403504764857
2021-03-31,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,4.678868317478247


==> data/comparison_2/comparison_n_vroom_180_vroom.csv <==
date,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_n_vroom_vroom
2021-01-10,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,vroom,9,3,3,63805,510.0,48805,26.540316,-57.15130169207655
2021-01-03,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,vroom,7,2,2,33730,320.0,23730,29.853557,-42.92372881355932
2021-01-09,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,vroom,27,5,4,138360,800.0,113360,33.142581,8.744344339062645
2021-01-02,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,vroom,28,5,4,144131,860.0,119131,35.967353,13.436914428482199
2021-01-01,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,vroom,79,8,8,262299,1430.0,222299,57.217825,1.5545655510976164
2021-01-05,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,vroom,155,17,15,519286,2960.0,434286,62.983485,-7.9098628076023125
2021-01-08,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,vroom,156,14,11,475277,2630.0,405277,63.767843,-7.398251445641833
2021-01-07,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,vroom,139,16,12,471837,2800.0,391837,65.108095,-13.122689414100147
2021-01-04,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,vroom,174,18,12,555749,3210.0,465749,65.711809,-11.120464197451872
2021-01-06,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,vroom,193,21,14,609892,3510.0,504892,67.276267,-11.784953646850955
2021-01-17,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,vroom,12,3,2,63523,540.0,48523,30.405873,-18.061518446241056
2021-01-16,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,vroom,36,6,5,176348,990.0,146348,40.020219,-9.708043274046148
2021-01-12,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,vroom,118,15,11,439761,2670.0,364761,67.030629,-5.559276141919967
2021-01-20,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,vroom,179,16,12,498362,2860.0,418362,73.917073,7.279590838138083
2021-01-19,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,vroom,151,13,11,436142,2440.0,371142,76.828844,-1.4300232794487353
2021-01-18,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,vroom,159,13,11,429237,2410.0,364237,78.498242,10.40446018748317
2021-01-15,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,vroom,165,14,11,464208,2540.0,394208,78.76479,-13.859912043384735
2021-01-13,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,vroom,186,21,15,621581,3630.0,516581,79.023853,-4.674809412263965
2021-01-11,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,vroom,180,16,13,509448,2860.0,429448,79.207953,6.215103210734727
2021-01-14,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,vroom,154,16,12,451374,2710.0,371374,79.261022,1.493397233188642
2021-01-23,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,vroom,27,5,4,152417,830.0,127417,28.044594,-2.8725508062175606
2021-01-24,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,vroom,11,2,2,66442,350.0,56442,29.015362,8.782383064017903
2021-01-30,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,vroom,36,6,5,184504,1050.0,154504,35.703333,1.4822725331055104
2021-01-26,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,vroom,127,14,12,427256,2420.0,357256,61.716953,-0.3353466657899434
2021-01-21,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,vroom,165,17,13,493916,2930.0,408916,70.801705,-9.586208426704532
2021-01-29,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,vroom,180,15,14,494467,2670.0,419467,71.092438,9.899671280402918
2021-01-28,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,vroom,159,14,11,438556,2570.0,368556,71.440034,6.811159983850747
2021-01-22,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,vroom,160,16,11,457423,2800.0,377423,71.574688,6.840579946274116
2021-01-27,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,vroom,182,16,10,500988,2830.0,420988,72.925353,7.824439067919009
2021-01-25,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,vroom,175,17,12,514335,2960.0,429335,75.309439,8.023891059629294
2021-01-31,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,vroom,17,3,3,95413,510.0,80413,20.082517,1.5427002930614604
2021-02-06,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,vroom,35,6,5,209278,1140.0,179278,30.901993,-18.109374118178227
2021-02-07,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,vroom,28,5,4,134448,860.0,109448,37.448811,-2.7379360409582394
2021-02-01,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,vroom,175,19,14,534800,3310.0,439800,66.461583,-5.140852962050601
2021-02-09,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,vroom,163,18,13,521478,3060.0,431478,72.703583,-10.224114206722792
2021-02-04,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,vroom,159,15,12,453117,2670.0,378117,74.190317,-0.3785932017155212
2021-02-08,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,vroom,199,16,13,517751,2890.0,437751,74.271879,10.890525069359825
2021-02-02,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,vroom,153,17,12,485360,2930.0,400360,74.80841,-19.4350115655298
2021-02-05,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,vroom,200,18,13,536221,3030.0,446221,75.283154,11.47992115715413
2021-02-03,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,vroom,188,17,12,522575,2840.0,437575,76.235476,5.9524880770269055
2021-02-13,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,vroom,41,5,4,169753,920.0,144753,33.531503,6.529340183138687
2021-02-14,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,vroom,22,3,3,102301,540.0,87301,33.857876,-20.372527563039053
2021-02-19,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,vroom,182,18,14,555916,3090.0,465916,66.81822,-5.57645669096938
2021-02-16,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,vroom,125,13,10,379260,2350.0,314260,69.473427,-0.342358836509104
2021-02-12,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,vroom,192,17,14,551030,3170.0,466030,75.261392,-9.335470980056789
2021-02-11,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,vroom,159,14,12,477748,2600.0,407748,77.861455,0.6500663375437225
2021-02-17,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,vroom,186,17,15,516385,3020.0,431385,77.951415,-9.249680005923857
2021-02-18,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,vroom,168,17,15,521474,2990.0,436474,78.008642,-9.480910741841008
2021-02-15,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,vroom,182,20,15,564160,3320.0,464160,79.387384,5.140147630016982
2021-02-10,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,vroom,185,21,16,575216,3570.0,470216,81.371381,-17.083020381079162
2021-02-28,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,vroom,14,3,3,81478,540.0,66478,21.910621,-18.919944537692476
2021-02-21,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,vroom,20,3,3,79437,480.0,64437,24.05803,1.2972005815037089
2021-02-27,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,vroom,29,5,3,163991,920.0,138991,25.90088,-21.20636516160504
2021-02-20,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,vroom,36,6,5,175981,990.0,145981,34.017207,-22.103882767616774
2021-02-23,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,vroom,163,16,14,527728,2950.0,447728,62.512168,3.4686870645392003
2021-02-25,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,vroom,167,19,14,556878,3250.0,461878,64.146985,-3.087184214764504
2021-02-22,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,vroom,181,15,12,483292,2670.0,408292,66.194813,6.693180940613175
2021-02-24,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,vroom,197,18,15,549701,3120.0,459701,68.018874,2.6528252234447414
2021-03-01,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,vroom,170,13,11,427671,2290.0,362671,69.310891,23.866871031311582
2021-02-26,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,vroom,205,20,14,553921,3410.0,453921,69.331511,-3.0171211349121627
2021-03-06,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,vroom,38,6,5,189541,1080.0,159541,25.44332,15.611782410086997
2021-03-07,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,vroom,23,4,4,119338,760.0,99338,25.52713,4.914506079390627
2021-03-10,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,vroom,202,20,16,637854,3530.0,537854,81.458957,-13.521392468142665
2021-03-03,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,vroom,175,15,12,472356,2700.0,397356,82.079013,1.745408707698644
2021-03-02,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,vroom,159,16,13,497890,2830.0,417890,82.314198,-6.113984778443446
2021-03-11,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,vroom,169,20,14,548705,3350.0,448705,82.649071,-14.528282195783762
2021-03-04,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,vroom,178,15,13,503418,2790.0,428418,83.286397,-2.786404258316642
2021-03-09,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,vroom,173,19,13,516269,3280.0,421269,83.858895,-11.290294765614558
2021-03-08,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,vroom,203,21,16,624453,3630.0,519453,84.008243,-25.182525649815368
2021-03-05,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,vroom,204,17,13,579216,3170.0,494216,85.144336,-10.145379517556787
2021-03-21,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,vroom,16,3,3,105514,570.0,90514,23.305057,-44.93482232386918
2021-03-14,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,vroom,25,5,3,109780,800.0,84780,33.87933,15.160320563846147
2021-03-13,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,vroom,54,9,7,284432,1650.0,239432,34.569643,-24.30707911229208
2021-03-20,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,vroom,48,6,6,214728,1140.0,184728,36.650097,9.215516330197653
2021-03-18,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,vroom,174,18,14,522020,3150.0,432020,65.306705,-18.728606356968214
2021-03-16,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,vroom,168,18,15,517431,3120.0,427431,72.375378,0.05176753287141756
2021-03-19,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,vroom,209,18,14,564896,3150.0,474896,76.628049,-2.0347487767122865
2021-03-17,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,vroom,233,21,17,629836,3570.0,524836,76.73933,-8.835981213128692
2021-03-12,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,vroom,197,17,14,532308,3050.0,447308,77.829519,-3.34151303834625
2021-03-15,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,vroom,210,18,16,597807,3300.0,507807,77.938393,-8.570188406481444
2021-03-27,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,vroom,40,9,6,255602,1530.0,210602,32.517189,-4.779395186580472
2021-03-28,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,vroom,19,3,3,97608,540.0,82608,38.632848,27.648471550982894
2021-03-25,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,vroom,149,15,14,404830,2460.0,329830,78.55963,-21.001174652610686
2021-03-29,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,vroom,221,23,19,696354,4040.0,581354,82.789901,-7.278108058560092
2021-03-31,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,vroom,209,20,16,668007,3740.0,568007,89.426778,-7.181399408583086
2021-03-30,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,vroom,184,20,15,556122,3350.0,456122,90.479772,1.7035492081447965
2021-03-26,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,vroom,225,21,17,668227,3780.0,563227,92.546794,-10.923589981092956
2021-03-24,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,vroom,210,20,15,616189,3500.0,516189,93.537018,8.157741373425486
2021-03-22,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,vroom,233,20,15,624862,3440.0,524862,93.740467,-2.9536935586183035
2021-03-23,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,vroom,197,20,15,619018,3500.0,519018,94.092489,-17.956271699321245
2021-04-03,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,vroom,43,9,7,233794,1470.0,188794,23.222224,-6.226061038388666
2021-04-10,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,vroom,51,6,5,196280,1050.0,166280,35.695751,10.99260387899565
2021-04-01,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,vroom,181,19,14,545179,3160.0,450179,74.888233,-3.2539895984454486
2021-04-02,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,vroom,200,19,15,566183,3220.0,471183,75.675156,7.023683233873166
2021-04-06,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,vroom,170,17,14,497977,2840.0,412977,75.733772,-7.039804310163232
2021-04-09,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,vroom,205,21,16,619846,3570.0,514846,76.377614,0.23948472158291675
2021-04-07,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,vroom,212,17,14,559244,3170.0,474244,77.094989,-3.330635714259319
2021-04-08,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,vroom,181,16,13,511095,2920.0,431095,77.187387,-1.1090251222083962
2021-04-05,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,vroom,204,19,16,575201,3250.0,480201,78.656522,6.168680752215277
2021-04-11,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,vroom,17,3,3,92002,510.0,77002,23.23742,-20.36474959443194
2021-04-18,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,vroom,16,4,4,105864,670.0,85864,24.761185,-84.41599163835903
2021-04-17,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,vroom,41,6,5,212148,1170.0,182148,31.871715,-26.004810976153
2021-04-20,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,vroom,170,21,15,565494,3480.0,460494,62.333677,-10.025994038492968
2021-04-13,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,vroom,188,15,12,511071,2880.0,436071,77.491085,0.18261504747991233
2021-04-15,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,vroom,188,17,14,546126,3110.0,461126,80.485896,10.629962492881502
2021-04-16,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,vroom,218,20,16,638847,3590.0,538847,80.66301,-10.32483680447622
2021-04-19,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,vroom,196,19,16,590217,3430.0,495217,81.248021,-5.835488116713349
2021-04-12,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,vroom,213,20,16,632526,3500.0,532526,81.762983,-9.994383126424868
2021-04-14,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,vroom,235,22,17,636948,3790.0,526948,82.756579,2.4448967776618864
2021-04-25,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,vroom,17,4,4,109985,640.0,89985,20.577234,-1.9332894651479624
2021-04-24,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,vroom,51,10,6,279539,1780.0,229539,33.289245,-7.791526724327409
2021-04-22,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,vroom,213,20,15,568864,3440.0,468864,78.042282,-14.102098656723303
2021-04-27,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,vroom,167,17,13,501512,3050.0,416512,83.79961,0.22223150673757383
2021-04-21,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,vroom,216,19,14,595434,3400.0,500434,88.521467,0.11340188891312006
2021-04-29,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,vroom,190,21,16,606653,3690.0,501653,89.096849,-14.065752239844315
2021-04-23,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,vroom,204,20,15,582166,3530.0,482166,89.440246,-1.9562308667661419
2021-04-28,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,vroom,208,21,13,574621,3630.0,469621,89.751696,5.140641276014798
2021-04-30,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,vroom,217,18,13,564771,3240.0,474771,91.056346,11.218094329330501
2021-04-26,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,vroom,218,18,13,532463,3120.0,442463,91.139975,10.563480825661415
2021-05-02,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,vroom,15,4,3,86743,700.0,66743,18.646487,-38.04666114965943
2021-05-09,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,vroom,24,4,3,105230,640.0,85230,26.62706,19.87421096313894
2021-05-01,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,vroom,47,8,7,249124,1430.0,209124,29.761389,7.66379665012361
2021-05-08,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,vroom,44,7,6,233794,1300.0,198794,32.460201,5.513726726399043
2021-05-04,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,vroom,171,17,13,500694,2930.0,415694,70.902743,-4.350163915293411
2021-05-10,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,vroom,218,22,15,649064,3790.0,539064,71.421722,-13.553922297586912
2021-05-06,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,vroom,176,19,14,560775,3370.0,465775,71.910396,-8.29033454090421
2021-05-07,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,vroom,194,18,13,514465,3150.0,424465,73.04423,4.001425615169739
2021-05-05,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,vroom,213,21,15,654550,3750.0,549550,73.846064,-26.360759921312894
2021-05-03,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,vroom,218,21,15,568874,3510.0,463874,74.273783,6.286303567839693
2021-05-16,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,vroom,14,3,3,100400,510.0,85400,25.764958,-11.805253956057417
2021-05-15,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,vroom,47,7,6,241229,1330.0,206229,40.661667,-61.505192048901
2021-05-18,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,vroom,168,20,15,544266,3440.0,444266,80.655973,-3.5291118918497353
2021-05-14,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,vroom,193,19,16,571255,3430.0,476255,83.205141,-9.601696053414171
2021-05-11,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,vroom,167,14,12,456729,2540.0,386729,83.936201,9.308809016518767
2021-05-12,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,vroom,218,19,15,610403,3340.0,515403,84.305527,-8.155378683714403
2021-05-20,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,vroom,197,20,15,600956,3500.0,500956,85.610172,-0.5415588261373655
2021-05-13,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,vroom,191,17,15,574847,3230.0,489847,85.953282,-3.982034357572721
2021-05-17,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,vroom,221,20,14,615626,3500.0,515626,87.295734,-0.19465195384339956
2021-05-19,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,vroom,217,22,16,665589,3820.0,555589,88.015187,-7.091898466964435
2021-05-30,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,vroom,11,4,3,109264,730.0,89264,18.085935,16.157151626764886
2021-05-23,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,vroom,15,3,3,92973,570.0,77973,23.067272,-43.81419378789754
2021-05-22,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,vroom,43,7,5,233015,1300.0,198015,27.442053,-37.25981079393504
2021-05-29,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,vroom,40,8,5,228183,1400.0,188183,30.89866,2.9887803820367074
2021-05-27,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,vroom,141,13,11,430212,2440.0,365212,56.908465,-1.3835570920556817
2021-05-25,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,vroom,167,18,14,547604,3150.0,457604,65.488377,6.509940502104194
2021-05-24,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,vroom,215,22,14,634056,3700.0,524056,66.293584,1.0122708964311362
2021-05-28,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,vroom,202,20,15,611035,3500.0,511035,67.561202,4.743828579891343
2021-05-21,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,vroom,188,14,12,481733,2660.0,411733,67.673418,-0.1251218483115825
2021-05-26,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,vroom,196,17,14,539236,3110.0,454236,68.303075,-7.76852897384909
2021-06-06,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,vroom,23,3,3,112671,630.0,97671,25.385497,9.607207611957062
2021-06-05,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,vroom,40,7,5,229685,1270.0,194685,45.39804,-8.381346054935047
2021-05-31,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,vroom,92,9,8,271122,1590.0,226122,53.232237,14.492785618544508
2021-06-01,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,vroom,155,16,13,506010,2920.0,426010,70.776744,-6.817841182319253
2021-06-04,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,vroom,181,18,14,525613,3150.0,435613,71.244576,2.994974540501734
2021-06-08,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,vroom,164,19,14,590296,3520.0,495296,71.384695,-13.509730020767634
2021-06-03,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,vroom,156,21,15,555636,3660.0,450636,71.608697,-0.039069603308493225
2021-06-07,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,vroom,211,19,16,568039,3340.0,473039,73.125039,0.21080776264451312
2021-06-02,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,vroom,179,16,14,520947,2920.0,440947,73.270118,-0.49849236924703344
2021-06-09,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,vroom,195,19,14,576736,3310.0,481736,75.115873,-2.2494539471818
2021-06-13,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,vroom,19,4,3,107091,730.0,87091,23.121115,4.697873097801905
2021-06-12,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,vroom,48,9,6,265300,1590.0,220300,30.409196,-14.366265184891411
2021-06-19,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,vroom,37,8,6,229724,1460.0,189724,37.471709,-20.784676617961754
2021-06-10,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,vroom,174,19,14,591280,3460.0,496280,65.834523,-5.373462026489499
2021-06-17,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,vroom,172,18,13,514671,3090.0,424671,68.986681,11.109134495813414
2021-06-18,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,vroom,189,18,14,543996,3210.0,453996,72.617605,-4.787111090564467
2021-06-15,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,vroom,176,20,15,552805,3350.0,452805,74.671053,-5.37286177752193
2021-06-14,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,vroom,207,20,14,576146,3440.0,476146,75.710056,3.425837769702171
2021-06-16,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,vroom,206,19,14,616443,3520.0,521443,76.676658,-12.959990324673182
2021-06-11,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,vroom,205,20,15,602300,3500.0,502300,77.004419,1.6436275750573597
2021-06-27,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,vroom,20,3,3,101782,540.0,86782,20.103683,-53.29999698767961
2021-06-26,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,vroom,49,7,5,224934,1240.0,189934,34.273655,9.932369393646967
2021-06-20,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,vroom,25,4,3,103413,670.0,83413,36.062386,5.98989109288922
2021-06-25,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,vroom,176,17,12,514870,2990.0,429870,79.224565,-2.9927446795316746
2021-06-22,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,vroom,165,19,13,561965,3250.0,466965,81.290239,-3.7511515802727606
2021-06-29,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,vroom,165,15,13,498562,2820.0,423562,82.236305,-2.2139850706183126
2021-06-23,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,vroom,202,20,15,577470,3440.0,477470,82.87742,-6.608009215841204
2021-06-24,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,vroom,176,17,14,547335,3080.0,462335,82.985615,2.5077750109544827
2021-06-21,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,vroom,200,19,15,579450,3280.0,484450,82.999103,-5.538374113455801
2021-06-28,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,vroom,201,19,14,560850,3280.0,465850,83.70012,7.357699874296531
2021-06-30,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,vroom,200,17,14,516529,2900.0,431529,66.693359,-5.336476595814104


==> data/comparison_2/comparison_n_vroom_240_anytime_240.csv <==
date,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_n_vroom_anytime
2021-01-03,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,mixed,7,1,1,21293,160.0,16293,2699.193296,23.65637660894195
2021-01-10,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,mixed,9,1,1,26969,160.0,21969,2909.975455,32.41021528282499
2021-01-24,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,mixed,11,1,1,32792,160.0,27792,3179.058593,-0.8271069704516804
2021-01-17,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,mixed,12,1,1,33389,160.0,28389,3319.673016,22.72674674257678
2021-01-12,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,mixed,118,7,6,231515,1390.0,196515,12100.270152,35.62751460451718
2021-01-26,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,mixed,127,7,7,264115,1480.0,229115,12730.749118,42.53447518091583
2021-01-07,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,mixed,137,7,6,258494,1390.0,223494,15149.146906,36.51026789113407
2021-01-19,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,mixed,149,9,8,292329,1770.0,247329,15727.997469,39.40086816280333
2021-01-05,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,mixed,155,9,9,323545,1800.0,278545,16592.783626,31.311314966530865
2021-01-14,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,mixed,154,9,8,300383,1770.0,255383,17111.538386,27.189763329099566
2021-01-21,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,mixed,165,9,8,317934,1860.0,272934,17925.010299,28.875893989660256
2021-01-18,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,mixed,159,8,7,277484,1640.0,237484,19457.05827,40.82600990768325
2021-01-04,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,mixed,174,9,8,315448,1860.0,270448,20725.936613,39.58670880015321
2021-01-20,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,mixed,179,10,9,334019,2020.0,284019,20914.318232,39.51122781600869
2021-01-25,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,mixed,175,9,8,330690,1800.0,285690,20992.653967,36.55839509180798
2021-01-27,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,mixed,182,9,8,333185,1920.0,288185,21074.736381,38.90807010852924
2021-01-11,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,mixed,180,9,8,322826,1890.0,277826,21367.414147,39.51273072029889
2021-01-13,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,mixed,186,10,9,345914,2020.0,295914,21634.396061,28.176836877282664
2021-01-06,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,mixed,193,10,8,360515,2050.0,310515,21947.322298,37.528158812235304
2021-01-23,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,mixed,27,3,2,66661,540.0,51661,23536.764405,57.5061196389413
2021-01-09,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,mixed,27,3,2,82674,570.0,67674,23709.448759,40.15158644553674
2021-01-02,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,mixed,28,2,2,78418,440.0,68418,24408.703662,50.66902360926756
2021-01-01,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,mixed,79,4,4,127205,820.0,107205,28814.875567,48.89189775567109
2021-01-16,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,mixed,36,3,2,82077,540.0,67077,30093.444275,47.242130703913915
2021-01-08,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,mixed,156,8,8,277553,1640.0,237553,53939.156691,41.02735170945528
2021-01-22,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,mixed,160,7,7,271437,1510.0,236437,55161.482574,36.850443894358726
2021-01-15,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,mixed,165,8,8,305172,1700.0,265172,56931.619984,37.74515603898833
2021-02-21,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,mixed,20,2,2,41113,320.0,31113,4103.289973,51.411688234946524
2021-02-14,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,mixed,22,2,2,48586,350.0,38586,4237.289481,36.35744413298053
2021-02-07,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,mixed,28,2,2,54987,380.0,44987,4949.029777,49.28427809854089
2021-02-16,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,mixed,125,8,6,250855,1610.0,210855,13044.858416,40.9443072482738
2021-02-02,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,mixed,150,9,8,309861,1830.0,264861,15160.311968,30.464570392445513
2021-02-09,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,mixed,162,8,8,316293,1760.0,276293,16366.384769,26.360429787085433
2021-02-23,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,mixed,162,9,9,322330,1710.0,277330,16729.669134,32.53278856659648
2021-02-04,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,mixed,156,9,8,306415,1740.0,261415,16876.672295,39.64442378413301
2021-02-11,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,mixed,158,8,8,295417,1670.0,255417,17106.737966,38.35011529993635
2021-02-25,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,mixed,167,9,8,345239,1890.0,300239,17523.223677,37.96924326354164
2021-02-18,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,mixed,167,9,9,341302,1860.0,296302,17734.545532,22.850949269088797
2021-02-01,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,mixed,174,9,8,317385,1860.0,272385,20444.066528,33.903462006230946
2021-02-10,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,mixed,185,9,8,328798,1920.0,283798,20937.075396,37.917895539804164
2021-02-03,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,mixed,188,9,8,342017,1860.0,297017,21191.841924,25.637485541340894
2021-02-22,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,mixed,180,9,9,335688,1830.0,290688,21243.46548,40.16747289883539
2021-02-15,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,mixed,182,9,9,341287,1890.0,296287,21289.512473,32.32353477747019
2021-02-17,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,mixed,185,10,9,353420,2050.0,303420,21581.504235,33.94858223627651
2021-02-24,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,mixed,196,10,9,364221,2140.0,314221,22176.426673,35.51601914932793
2021-02-08,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,mixed,198,10,9,355251,2050.0,305251,22692.187307,39.58562915799355
2021-02-27,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,mixed,29,3,2,87301,600.0,72301,25129.638872,47.76523945145155
2021-02-06,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,mixed,35,4,2,96493,760.0,76493,29606.31091,47.38687357211793
2021-02-20,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,mixed,36,3,2,93271,600.0,78271,30331.781247,48.38807853206136
2021-02-13,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,mixed,41,3,3,99017,570.0,84017,33937.518234,36.99685674654179
2021-02-19,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,mixed,182,9,8,315503,1830.0,270503,62668.773522,44.7222032416484
2021-02-12,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,mixed,192,10,9,334305,1960.0,284305,66193.381996,36.379570211697
2021-02-05,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,mixed,200,10,9,341790,1990.0,291790,68785.087048,39.61446115195234
2021-02-26,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,mixed,204,10,9,356273,2050.0,306273,70123.870774,33.54938104661595
2021-03-21,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,mixed,16,2,2,44763,350.0,34763,3842.427403,8.658123495082235
2021-03-07,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,mixed,23,3,2,71412,540.0,56412,4432.415074,39.46083418107833
2021-03-14,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,mixed,25,2,2,72765,380.0,62765,4722.807581,25.965304980414103
2021-03-02,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,mixed,158,8,8,300993,1640.0,260993,16253.045461,38.11007204895381
2021-03-25,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,mixed,148,8,8,275778,1580.0,235778,16300.490787,28.949565109856135
2021-03-16,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,mixed,167,9,8,320442,1860.0,275442,17176.144112,37.50936066647945
2021-03-09,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,mixed,172,9,9,332970,1800.0,287970,17701.276845,34.23139598044541
2021-03-11,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,mixed,168,10,8,347685,2080.0,297685,17983.514846,35.59945839715937
2021-03-18,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,mixed,172,9,8,328225,1800.0,283225,18286.072893,26.12636336218732
2021-03-04,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,mixed,177,10,9,340293,2020.0,290293,19043.992275,31.89849605251308
2021-03-23,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,mixed,196,11,9,369537,2180.0,314537,19621.607119,20.109435871271245
2021-03-03,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,mixed,174,8,7,308978,1730.0,268978,19844.07245,35.97279582570927
2021-03-01,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,mixed,169,8,8,304212,1670.0,264212,19964.076387,32.5698047881973
2021-03-10,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,mixed,201,10,8,361599,2140.0,311599,22406.906742,27.149410605672934
2021-03-24,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,mixed,209,11,10,396968,2330.0,341968,22736.70334,34.0819044392857
2021-03-08,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,mixed,202,10,10,372317,1990.0,322317,23157.678737,41.240443919776276
2021-03-15,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,mixed,210,10,10,379647,2080.0,329647,24095.264214,33.072248695017535
2021-03-17,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,mixed,232,11,11,415083,2240.0,360083,25010.725251,23.198912047958704
2021-03-22,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,mixed,232,12,11,436730,2400.0,376730,25740.166502,27.486733656994467
2021-03-06,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,mixed,38,3,2,87478,600.0,72478,31701.621679,49.589991528988726
2021-03-27,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,mixed,40,4,3,108509,730.0,88509,33163.303564,36.50211251945741
2021-03-20,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,mixed,48,4,3,120900,790.0,100900,39290.986186,34.576860013961266
2021-03-13,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,mixed,54,3,3,115540,630.0,100540,43251.934822,44.994049035943824
2021-03-12,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,mixed,197,10,8,342762,2080.0,292762,67721.207741,35.0932806144477
2021-03-05,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,mixed,203,9,8,341509,1920.0,296509,69586.312872,44.56220719389892
2021-03-19,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,mixed,208,9,8,344045,1920.0,299045,71324.222018,27.95065265238852
2021-03-26,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,mixed,224,10,10,393909,2170.0,343909,76862.120466,38.05731807996226
2021-04-18,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,mixed,16,2,2,41675,350.0,31675,3770.159653,33.212070706261315
2021-04-25,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,mixed,17,2,2,44712,380.0,34712,3959.437702,28.384027677670463
2021-04-11,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,mixed,17,2,2,44613,350.0,34613,4021.883177,39.7080883843503
2021-04-20,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,mixed,169,9,9,342845,1860.0,297845,17147.653527,27.676849925956553
2021-04-27,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,mixed,167,10,8,316563,1900.0,266563,17606.265092,33.83931482456801
2021-04-06,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,mixed,170,9,8,318067,1770.0,273067,17613.836173,33.24273328114211
2021-04-13,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,mixed,187,11,9,362933,2240.0,307933,19000.13477,31.129644388781358
2021-04-08,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,mixed,181,10,9,361562,2020.0,311562,19130.487344,33.376328789942015
2021-04-01,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,mixed,180,10,9,351302,1990.0,301302,19148.124853,41.02227475102912
2021-04-15,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,mixed,187,11,10,368401,2180.0,313401,19552.027284,35.031893187361234
2021-04-22,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,mixed,212,12,11,417006,2370.0,357006,22301.645465,23.55064559359228
2021-04-19,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,mixed,195,10,9,356863,2110.0,306863,22393.915469,33.468994343625674
2021-04-07,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,mixed,212,11,10,404582,2270.0,349582,23652.388277,35.17352988303156
2021-04-05,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,mixed,204,11,10,379341,2180.0,324341,23777.94664,34.945319158787946
2021-04-21,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,mixed,215,11,10,389096,2240.0,334096,23865.916318,30.097910640820654
2021-04-12,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,mixed,212,11,10,393602,2270.0,338602,24573.911768,33.147746805171515
2021-04-26,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,mixed,217,11,10,390833,2240.0,335833,24960.789127,30.472349615566618
2021-04-14,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,mixed,234,13,11,434964,2590.0,369964,25610.991351,35.09094734768614
2021-04-17,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,mixed,41,4,3,105812,760.0,85812,33937.162,47.13047996882151
2021-04-03,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,mixed,43,4,3,102446,700.0,82446,35513.854555,56.58589505623501
2021-04-24,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,mixed,51,4,3,131425,790.0,111425,41164.924356,42.53665105744805
2021-04-10,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,mixed,51,4,3,119892,790.0,99892,41315.84763,49.64636707265855
2021-04-02,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,mixed,200,10,9,354648,2050.0,304648,68676.427044,40.73039153425005
2021-04-23,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,mixed,203,10,9,361530,2110.0,311530,69695.737689,31.109061598442032
2021-04-09,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,mixed,205,11,9,359160,2210.0,304160,70333.281601,43.03315611161162
2021-04-16,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,mixed,217,11,10,385595,2240.0,330595,74427.285714,29.503575143837608
2021-05-16,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,mixed,14,1,1,38755,220.0,33755,3467.688792,62.032075083518656
2021-05-02,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,mixed,15,2,2,41063,350.0,31063,3635.002042,41.37458418400126
2021-05-23,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,mixed,15,2,2,39270,320.0,29270,3646.144898,34.19575380799973
2021-05-09,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,mixed,24,2,2,73615,380.0,63615,4512.283615,41.698016077297744
2021-05-27,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,mixed,141,8,7,288436,1670.0,248436,14404.30435,36.1870080220884
2021-05-11,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,mixed,166,9,8,329209,1770.0,284209,16458.290641,41.79298175510933
2021-05-18,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,mixed,167,9,9,324784,1800.0,279784,16525.092554,34.24732967842769
2021-05-04,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,mixed,170,9,9,327117,1860.0,282117,16838.998897,30.890433966928008
2021-05-25,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,mixed,167,10,8,320475,2020.0,270475,16969.005792,35.21700458873234
2021-05-06,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,mixed,175,10,10,377803,2080.0,327803,18218.507238,24.04672155041565
2021-05-13,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,mixed,190,10,9,352598,2020.0,302598,19693.968052,38.59295922312512
2021-05-20,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,mixed,195,11,10,377066,2210.0,322066,20434.784929,33.02498245987975
2021-05-26,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,mixed,196,10,9,358875,2110.0,308875,21821.76494,33.12630672733981
2021-05-05,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,mixed,212,11,9,392931,2300.0,337931,23629.52794,35.84003892727914
2021-05-19,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,mixed,215,11,10,393164,2300.0,338164,23786.897155,40.58247203780582
2021-05-12,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,mixed,218,10,10,389857,2110.0,339857,24118.753077,31.158619277006313
2021-05-24,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,mixed,215,11,10,399389,2300.0,344389,24635.89994,35.040531660887275
2021-05-03,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,mixed,217,11,10,399555,2300.0,344555,24975.075133,28.73259584547715
2021-05-10,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,mixed,217,11,10,399936,2300.0,344936,25122.168768,30.9249932641091
2021-05-17,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,mixed,220,11,10,398839,2300.0,343839,25432.030857,25.90863577846842
2021-05-22,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,mixed,43,3,2,104763,600.0,89763,35525.061922,50.90331379082486
2021-05-08,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,mixed,44,4,3,116095,760.0,96095,36278.135116,57.08307610411406
2021-05-15,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,mixed,47,4,3,109246,730.0,89246,38605.613712,44.963399950628975
2021-05-01,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,mixed,47,3,3,117774,660.0,102774,38630.810808,43.85591907365651
2021-05-21,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,mixed,188,10,9,348724,2080.0,298724,64685.483704,37.800164451682065
2021-05-14,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,mixed,192,9,9,355008,1950.0,310008,65939.95801,30.145274877068292
2021-05-07,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,mixed,193,10,8,339704,1960.0,289704,66323.879977,38.03984226519438
2021-06-13,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,mixed,19,2,2,52331,380.0,42331,4459.681927,43.58755996334825
2021-06-27,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,mixed,20,2,2,48098,380.0,38098,4530.029881,41.91132957331433
2021-06-06,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,mixed,23,2,2,53235,380.0,43235,4775.987551,30.761126863148036
2021-06-20,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,mixed,25,2,2,59074,380.0,49074,4956.025971,34.21969823506486
2021-06-01,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,mixed,155,9,8,342633,1920.0,297633,16420.600142,29.50605498245022
2021-06-08,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,mixed,162,9,8,322720,1890.0,277720,17386.015328,36.12401505060082
2021-06-03,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,mixed,156,9,8,316507,1830.0,271507,17441.945981,32.468998301627536
2021-06-22,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,mixed,165,10,9,341232,2020.0,291232,17724.205092,23.99738069465047
2021-06-15,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,mixed,174,10,9,335961,1990.0,285961,18980.112898,28.551164155742516
2021-06-17,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,mixed,172,9,9,348061,1920.0,303061,19235.324902,36.833900458236926
2021-06-10,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,mixed,174,10,9,344788,2020.0,294788,19751.492052,33.22733513956321
2021-06-24,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,mixed,176,10,9,363136,1960.0,313136,20014.062877,30.905070962266986
2021-06-02,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,mixed,179,9,8,335882,1830.0,290882,21830.884833,41.3823614104589
2021-06-09,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,mixed,195,10,9,358480,1990.0,308480,23135.284715,36.00228512260218
2021-06-16,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,mixed,206,11,10,387361,2300.0,332361,23646.026783,29.881797118239085
2021-06-23,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,mixed,202,10,9,370153,2080.0,320153,23811.293236,31.317181605808535
2021-06-21,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,mixed,200,10,9,361440,2020.0,311440,24309.114044,36.9116669081236
2021-06-14,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,mixed,207,11,11,420195,2300.0,365195,24714.103302,30.052602666755448
2021-06-07,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,mixed,211,11,10,393949,2180.0,338949,25036.558749,27.253002125447573
2021-06-19,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,mixed,37,3,2,90391,540.0,75391,31167.25037,44.93121809165235
2021-06-05,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,mixed,40,3,3,112982,630.0,97982,33362.710007,40.282145745349986
2021-06-12,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,mixed,48,4,3,115597,760.0,95597,39476.555914,42.03543151127982
2021-06-26,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,mixed,49,4,3,114051,760.0,94051,40135.09959,60.90984494317325
2021-06-25,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,mixed,176,9,8,313154,1860.0,268154,60485.838982,37.76724072830178
2021-06-04,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,mixed,181,9,8,316972,1860.0,271972,62180.542832,44.09447985636127
2021-06-18,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,mixed,187,10,8,345035,1990.0,295035,64338.067907,31.625193461257215
2021-06-11,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,mixed,203,10,10,371287,2050.0,321287,69601.412533,38.00828143522615
2021-02-28,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,mixed,14,1,1,35899,190.0,30899,4513.14743,54.58869366121463
2021-01-31,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,mixed,17,1,1,44503,250.0,39503,5415.156924,58.61110077750084
2021-03-28,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,mixed,19,2,2,60655,470.0,50655,6015.340891,54.42043960172835
2021-01-30,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,mixed,36,4,3,101231,820.0,81231,11125.103907,41.415889256695756
2021-01-28,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,mixed,159,9,8,387178,2490.0,342178,48630.295931,25.17099360863675
2021-01-29,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,mixed,180,9,9,405365,2580.0,360365,55343.115703,24.53664402942841
2021-03-30,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,mixed,184,11,10,481270,3050.0,426270,56490.452643,20.517453229045554
2021-03-31,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,mixed,209,11,10,468424,2930.0,413424,64763.377011,18.74522973591818
2021-03-29,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,mixed,221,12,12,566104,3480.0,506104,68473.45573,10.051702824747444
2021-05-30,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,mixed,11,1,1,45391,280.0,40391,3611.011487,42.71417032661921
2021-05-29,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,mixed,40,3,2,127946,780.0,112946,12324.674485,44.030131497213446
2021-05-31,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,mixed,92,4,4,189892,1180.0,169892,28096.556419,39.600052164343126
2021-06-29,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,mixed,165,11,10,420200,2510.0,365200,50483.745137,5.392109404726792
2021-04-29,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,mixed,190,11,10,473834,3020.0,418834,58497.35422,17.244065333724553
2021-06-30,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,mixed,200,12,12,426030,2310.0,366030,61892.809041,15.743569966477795
2021-06-28,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,mixed,201,10,10,454593,2740.0,404593,62067.953672,18.88163424082854
2021-05-28,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,mixed,202,11,10,469972,3110.0,414972,62350.634801,24.90036721114481
2021-04-28,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,mixed,208,10,10,503966,3190.0,453966,64506.134641,7.8084554862243
2021-04-30,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,mixed,217,11,10,534680,3410.0,479680,67165.393132,21.224273908745214


==> data/comparison_2/comparison_n_vroom_240_r_vroom_240.csv <==
date,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,diff_n_vroom_r_vroom
2021-01-10,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,-83.13325480564397
2021-01-03,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,-166.71686207020187
2021-01-09,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,-2.4374000101347195
2021-01-02,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,6.54303202632059
2021-01-01,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,3.6071580672896895
2021-01-07,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,-12.120065922783887
2021-01-08,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,-6.741995593300286
2021-01-05,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,2.665854264369012
2021-01-04,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,14.28114526477066
2021-01-06,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,-8.069362519147992
2021-01-17,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,-88.3473350459395
2021-01-16,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,-25.465215686526584
2021-01-12,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,-12.505248172523766
2021-01-14,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,-13.15360823742716
2021-01-15,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,4.7729692899603835
2021-01-18,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,1.5976832313633833
2021-01-19,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,-15.40180514844589
2021-01-20,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,1.171858022455632
2021-01-13,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,-38.88800068103625
2021-01-11,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,7.727619358114628
2021-01-24,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,-119.97048242782031
2021-01-23,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,13.599622622265287
2021-01-26,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,15.4121138540402
2021-01-22,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,-11.060600420629456
2021-01-21,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,-1.6113625330806933
2021-01-25,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,-7.243343418046201
2021-01-27,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,0.2363476676024005
2021-02-06,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,-31.840066302800967
2021-02-07,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,-64.47768902990168
2021-02-02,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,-8.703906502459517
2021-02-09,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,-23.56588244880854
2021-02-04,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,8.952830801898035
2021-02-01,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,-6.186586808390117
2021-02-05,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,6.956554001409861
2021-02-03,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,-15.086143168990198
2021-02-08,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,1.1156007237799819
2021-02-14,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,-41.68085719525294
2021-02-13,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,-11.290261004568535
2021-02-18,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,-13.581815263803902
2021-02-11,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,6.67090998257458
2021-02-16,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,-10.620160696082886
2021-02-10,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,-7.765219460063668
2021-02-15,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,-11.191135294630888
2021-02-17,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,-8.32436251093319
2021-02-19,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,0.2762987530639026
2021-02-12,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,1.2360410148667473
2021-02-21,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,-52.74478520356911
2021-02-27,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,-16.217720125409855
2021-02-20,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,0.8925607029814737
2021-02-23,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,-9.404342784422239
2021-02-25,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,1.632705130255264
2021-02-22,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,7.440922847680939
2021-03-01,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,-7.165671803897143
2021-02-26,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,-9.040431075805703
2021-02-24,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,-10.35455292268034
2021-03-07,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,-23.91149542217701
2021-03-06,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,-6.4316297188431015
2021-03-02,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,3.305533622845111
2021-03-09,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,-5.103945484173621
2021-03-11,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,-5.578842666597516
2021-03-05,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,8.928252562408485
2021-03-04,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,-4.029138357165014
2021-03-08,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,19.529439986869267
2021-03-03,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,4.9723047083031995
2021-03-10,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,-18.94342177102368
2021-03-21,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,-48.68383463249398
2021-03-14,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,-41.7174543419647
2021-03-20,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,-42.2182178282115
2021-03-13,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,-27.211140204713164
2021-03-16,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,5.5504851945458515
2021-03-19,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,-25.729351871048536
2021-03-18,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,-31.218124445764857
2021-03-12,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,-26.590466668181577
2021-03-15,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,7.6224021549619305
2021-03-17,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,-21.280563958813243
2021-03-27,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,-31.23251758482263
2021-03-25,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,-14.774928892369843
2021-03-24,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,-1.472400176681379
2021-03-26,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,-1.7895192043086843
2021-03-23,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,-30.953358959170174
2021-03-22,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,-3.2236051245608324
2021-04-10,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,9.070978580428392
2021-04-09,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,3.8447385450900278
2021-04-05,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,6.752916683101502
2021-04-03,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,3.6279420614135454
2021-04-06,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,-13.011566723265464
2021-04-07,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,2.4387117449126743
2021-04-01,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,6.379731789702713
2021-04-02,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,-9.274287891651236
2021-04-08,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,-11.762819863163887
2021-04-18,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,-50.318114072340904
2021-04-11,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,3.7597134941550103
2021-04-17,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,-18.993894212993034
2021-04-20,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,-12.200714698573556
2021-04-13,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,-5.033587612433109
2021-04-15,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,0.03579937536262298
2021-04-19,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,-7.173751738486836
2021-04-16,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,-13.13250611092727
2021-04-12,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,-5.3714221657574175
2021-04-14,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,-8.96983046142964
2021-04-25,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,-82.88565342046674
2021-04-24,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,-17.936609957544675
2021-04-27,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,-3.736655548031667
2021-04-23,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,-20.089141097514034
2021-04-21,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,2.3387169214738694
2021-04-26,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,-10.26620366252406
2021-04-22,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,-18.496994318629724
2021-05-02,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,-50.24627728680953
2021-05-09,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,-58.83498990218984
2021-05-01,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,-25.211778558523342
2021-05-08,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,7.338703416866597
2021-05-07,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,-3.9555905753088854
2021-05-04,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,-12.931965157574721
2021-05-05,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,-2.34723002364375
2021-05-03,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,0.43414514074935523
2021-05-06,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,-13.919966225385242
2021-05-10,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,0.6247107021216329
2021-05-16,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,24.771487072977184
2021-05-15,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,-24.689541907434368
2021-05-20,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,5.193474187159744
2021-05-18,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,-19.4660166657219
2021-05-11,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,1.5626353691677437
2021-05-13,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,8.561332502028916
2021-05-14,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,-4.71085714735473
2021-05-12,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,-17.070625379649382
2021-05-19,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,7.245007911476098
2021-05-17,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,-20.262786848396917
2021-05-22,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,2.8334294056171823
2021-05-23,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,-53.92529785344438
2021-05-27,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,0.376325768470051
2021-05-25,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,-19.296529139461075
2021-05-26,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,-5.641521598968407
2021-05-24,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,2.846324500510712
2021-05-21,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,4.717016468355537
2021-06-06,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,-98.93738782092969
2021-06-05,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,-10.883066498231964
2021-06-08,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,-22.93534219136273
2021-06-03,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,-22.95171160099342
2021-06-02,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,10.795542796310677
2021-06-01,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,0.3010003168424388
2021-06-04,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,-9.158027295591715
2021-06-07,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,-14.02056753697374
2021-06-09,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,-1.4189183157932321
2021-06-13,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,-20.244704360480785
2021-06-19,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,-56.89890460698663
2021-06-12,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,-27.011889062163096
2021-06-14,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,-1.0107702295540426
2021-06-10,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,-13.933856352435603
2021-06-11,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,2.304108994373299
2021-06-17,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,0.21051676421215007
2021-06-15,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,-9.501884256463041
2021-06-18,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,-13.374340844551279
2021-06-16,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,-14.504742596481066
2021-06-27,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,-27.74483399958938
2021-06-26,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,2.974321712068658
2021-06-20,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,-58.52124046545293
2021-06-24,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,-14.174758020477165
2021-06-25,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,9.230163871875485
2021-06-21,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,2.8246970297306215
2021-06-22,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,-18.483030197739737
2021-06-23,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,5.7036986181904545
2021-05-30,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,6.152506436468272
2021-03-28,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,45.51944392260004
2021-02-28,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,23.106017481942494
2021-01-31,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,30.98006026561512
2021-05-29,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,13.61123019448989
2021-01-30,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,10.550591448876132
2021-05-31,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,13.21284642372078
2021-06-29,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,-20.924959867071635
2021-01-28,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,10.070214159952224
2021-04-29,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,4.7856324488969
2021-06-28,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,-7.794156746792956
2021-01-29,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,2.5405459744437495
2021-06-30,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,-2.0645327162874407
2021-04-28,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,-7.1464243182579015
2021-05-28,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,5.709030709589996
2021-03-30,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,12.269613412958462
2021-03-31,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,-9.250843035761369
2021-04-30,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,9.567328729684693
2021-03-29,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,6.226583577759206


==> data/comparison_2/comparison_n_vroom_240_vroom.csv <==
date,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_n_vroom_vroom
2021-01-10,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,vroom,9,3,3,63805,510.0,48805,26.540316,-59.90827297561464
2021-01-03,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,vroom,7,2,2,33730,320.0,23730,29.853557,-20.935068660141265
2021-01-09,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,vroom,27,5,4,138360,800.0,113360,33.142581,-0.15998378444899702
2021-01-02,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,vroom,28,5,4,144131,860.0,119131,35.967353,9.330473128967117
2021-01-01,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,vroom,79,8,8,262299,1430.0,222299,57.217825,-5.385826898197626
2021-01-05,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,vroom,155,17,15,519286,2960.0,434286,62.983485,-10.24454866027926
2021-01-08,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,vroom,156,14,11,475277,2630.0,405277,63.767843,-0.9837521539497756
2021-01-07,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,vroom,139,16,12,471837,2800.0,391837,65.108095,-15.889748810614453
2021-01-04,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,vroom,174,18,12,555749,3210.0,465749,65.711809,-6.434740974815666
2021-01-06,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,vroom,193,21,14,609892,3510.0,504892,67.276267,-5.685134226559739
2021-01-17,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,vroom,12,3,2,63523,540.0,48523,30.405873,-47.01335369946076
2021-01-16,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,vroom,36,6,5,176348,990.0,146348,40.020219,-13.35385960288739
2021-01-12,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,vroom,118,15,11,439761,2670.0,364761,67.030629,-22.275051508554174
2021-01-20,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,vroom,179,16,12,498362,2860.0,418362,73.917073,9.749728359290112
2021-01-19,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,vroom,151,13,11,436142,2440.0,371142,76.828844,9.588762805815945
2021-01-18,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,vroom,159,13,11,429237,2410.0,364237,78.498242,8.464394396593088
2021-01-15,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,vroom,165,14,11,464208,2540.0,394208,78.76479,5.301939216398272
2021-01-13,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,vroom,186,21,15,621581,3630.0,516581,79.023853,-29.060730577489675
2021-01-11,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,vroom,180,16,13,509448,2860.0,429448,79.207953,4.545735597488519
2021-01-14,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,vroom,154,16,12,451374,2710.0,371374,79.261022,-9.40914687945394
2021-01-23,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,vroom,27,5,4,152417,830.0,127417,28.044594,2.839894946198174
2021-01-24,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,vroom,11,2,2,66442,350.0,56442,29.015362,-104.292346954463
2021-01-30,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,vroom,36,6,5,184504,1050.0,154504,35.703333,-6.775619806014028
2021-01-26,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,vroom,127,14,12,427256,2420.0,357256,61.716953,7.038637441634791
2021-01-21,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,vroom,165,17,13,493916,2930.0,408916,70.801705,-10.492536011256943
2021-01-29,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,vroom,180,15,14,494467,2670.0,419467,71.092438,7.949282161260537
2021-01-28,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,vroom,159,14,11,438556,2570.0,368556,71.440034,15.241285075673973
2021-01-22,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,vroom,160,16,11,457423,2800.0,377423,71.574688,-6.419019523907015
2021-01-27,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,vroom,182,16,10,500988,2830.0,420988,72.925353,8.140151049812701
2021-01-25,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,vroom,175,17,12,514335,2960.0,429335,75.309439,1.3268080061237293
2021-01-31,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,vroom,17,3,3,95413,510.0,80413,20.082517,11.263531862653918
2021-02-06,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,vroom,35,6,5,209278,1140.0,179278,30.901993,-14.109519577319643
2021-02-07,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,vroom,28,5,4,134448,860.0,109448,37.448811,-24.004353360019184
2021-02-01,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,vroom,175,19,14,534800,3310.0,439800,66.461583,-11.373973310231078
2021-02-09,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,vroom,163,18,13,521478,3060.0,431478,72.703583,-21.410893682409228
2021-02-04,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,vroom,159,15,12,453117,2670.0,378117,74.190317,10.748045532349911
2021-02-08,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,vroom,199,16,13,517751,2890.0,437751,74.271879,11.950702692407113
2021-02-02,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,vroom,153,17,12,485360,2930.0,400360,74.80841,-8.918889806470144
2021-02-05,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,vroom,200,18,13,536221,3030.0,446221,75.283154,5.2634833475556215
2021-02-03,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,vroom,188,17,12,522575,2840.0,437575,76.235476,-13.620056877973266
2021-02-13,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,vroom,41,5,4,169753,920.0,144753,33.531503,-8.011478601697611
2021-02-14,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,vroom,22,3,3,102301,540.0,87301,33.857876,-34.003562914254275
2021-02-19,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,vroom,182,18,14,555916,3090.0,465916,66.81822,2.60057222049937
2021-02-16,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,vroom,125,13,10,379260,2350.0,314260,69.473427,10.715504841363822
2021-02-12,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,vroom,192,17,14,551030,3170.0,466030,75.261392,-4.864615923329299
2021-02-11,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,vroom,159,14,12,477748,2600.0,407748,77.861455,0.2998841783444807
2021-02-17,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,vroom,186,17,15,516385,3020.0,431385,77.951415,3.491705727122534
2021-02-18,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,vroom,168,17,15,521474,2990.0,436474,78.008642,-17.875734923473022
2021-02-15,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,vroom,182,20,15,564160,3320.0,464160,79.387384,-11.871693383991815
2021-02-10,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,vroom,185,21,16,575216,3570.0,470216,81.371381,-8.609601637406584
2021-02-28,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,vroom,14,3,3,81478,540.0,66478,21.910621,-3.067562268351612
2021-02-21,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,vroom,20,3,3,79437,480.0,64437,24.05803,6.119482361283461
2021-02-27,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,vroom,29,5,3,163991,920.0,138991,25.90088,1.8793528468515903
2021-02-20,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,vroom,36,6,5,175981,990.0,145981,34.017207,2.6201332477478476
2021-02-23,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,vroom,163,16,14,527728,2950.0,447728,62.512168,-10.45927017443978
2021-02-25,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,vroom,167,19,14,556878,3250.0,461878,64.146985,-0.05695691936732901
2021-02-22,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,vroom,181,15,12,483292,2670.0,408292,66.194813,13.858756679487957
2021-02-24,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,vroom,197,18,15,549701,3120.0,459701,68.018874,2.677471212271433
2021-03-01,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,vroom,170,13,11,427671,2290.0,362671,69.310891,5.204465910526631
2021-02-26,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,vroom,205,20,14,553921,3410.0,453921,69.331511,-3.315135587814536
2021-03-06,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,vroom,38,6,5,189541,1080.0,159541,25.44332,-9.224758403300813
2021-03-07,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,vroom,23,4,4,119338,760.0,99338,25.52713,-1.1681926076636149
2021-03-10,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,vroom,202,20,16,637854,3530.0,537854,81.458957,-28.50710275064117
2021-03-03,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,vroom,175,15,12,472356,2700.0,397356,82.079013,2.117192631995574
2021-03-02,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,vroom,159,16,13,497890,2830.0,417890,82.314198,-2.3757237794446637
2021-03-11,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,vroom,169,20,14,548705,3350.0,448705,82.649071,-1.6348107631524842
2021-03-04,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,vroom,178,15,13,503418,2790.0,428418,83.286397,-0.7470706545123428
2021-03-09,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,vroom,173,19,13,516269,3280.0,421269,83.858895,-1.974025974025974
2021-03-08,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,vroom,203,21,16,624453,3630.0,519453,84.008243,1.4480105045862872
2021-03-05,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,vroom,204,17,13,579216,3170.0,494216,85.144336,5.974786614763758
2021-03-21,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,vroom,16,3,3,105514,570.0,90514,23.305057,-115.30832959229483
2021-03-14,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,vroom,25,5,3,109780,800.0,84780,33.87933,-11.695579182988249
2021-03-13,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,vroom,54,9,7,284432,1650.0,239432,34.569643,-35.411568674125206
2021-03-20,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,vroom,48,6,6,214728,1140.0,184728,36.650097,-16.196691504732218
2021-03-18,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,vroom,174,18,14,522020,3150.0,432020,65.306705,-17.49109847717564
2021-03-16,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,vroom,168,18,15,517431,3120.0,427431,72.375378,-0.9062295235420762
2021-03-19,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,vroom,209,18,14,564896,3150.0,474896,76.628049,-18.299606502859607
2021-03-17,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,vroom,233,21,17,629836,3570.0,524836,76.73933,-16.53594589843931
2021-03-12,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,vroom,197,17,14,532308,3050.0,447308,77.829519,-0.7998727475174404
2021-03-15,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,vroom,210,18,16,597807,3300.0,507807,77.938393,-5.387052246896865
2021-03-27,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,vroom,40,9,6,255602,1530.0,210602,32.517189,-49.574570181290454
2021-03-28,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,vroom,19,3,3,97608,540.0,82608,38.632848,26.65188803306406
2021-03-25,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,vroom,149,15,14,404830,2460.0,329830,78.55963,-4.298919988457892
2021-03-29,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,vroom,221,23,19,696354,4040.0,581354,82.789901,-10.643727179415475
2021-03-31,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,vroom,209,20,16,668007,3740.0,568007,89.426778,-15.875265400147098
2021-03-30,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,vroom,184,20,15,556122,3350.0,456122,90.479772,8.15552002959518
2021-03-26,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,vroom,225,21,17,668227,3780.0,563227,92.546794,-5.079529818767936
2021-03-24,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,vroom,210,20,15,616189,3500.0,516189,93.537018,-2.320603639237879
2021-03-22,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,vroom,233,20,15,624862,3440.0,524862,93.740467,-3.7501079239418473
2021-03-23,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,vroom,197,20,15,619018,3500.0,519018,94.092489,-33.826104627784
2021-04-03,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,vroom,43,9,7,233794,1470.0,188794,23.222224,0.9238305915058439
2021-04-10,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,vroom,51,6,5,196280,1050.0,166280,35.695751,17.56404871902562
2021-04-01,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,vroom,181,19,14,545179,3160.0,450179,74.888233,8.473571817101261
2021-04-02,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,vroom,200,19,15,566183,3220.0,471183,75.675156,5.378164461765748
2021-04-06,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,vroom,170,17,14,497977,2840.0,412977,75.733772,-4.517549474974446
2021-04-09,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,vroom,205,21,16,619846,3570.0,514846,76.377614,1.6854039513253563
2021-04-07,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,vroom,212,17,14,559244,3170.0,474244,77.094989,10.391924371094376
2021-04-08,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,vroom,181,16,13,511095,2920.0,431095,77.187387,5.822444733947186
2021-04-05,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,vroom,204,19,16,575201,3250.0,480201,78.656522,1.3565170267753481
2021-04-11,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,vroom,17,3,3,92002,510.0,77002,23.23742,-24.335428069464154
2021-04-18,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,vroom,16,4,4,105864,670.0,85864,24.761185,-69.65656500905463
2021-04-17,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,vroom,41,6,5,212148,1170.0,182148,31.871715,-6.000859407009163
2021-04-20,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,vroom,170,21,15,565494,3480.0,460494,62.333677,-19.29095488623467
2021-04-13,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,vroom,188,15,12,511071,2880.0,436071,77.491085,3.0189001480132074
2021-04-15,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,vroom,188,17,14,546126,3110.0,461126,80.485896,3.689804584788969
2021-04-16,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,vroom,218,20,16,638847,3590.0,538847,80.66301,-16.797234222655316
2021-04-19,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,vroom,196,19,16,590217,3430.0,495217,81.248021,-10.035869690856957
2021-04-12,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,vroom,213,20,16,632526,3500.0,532526,81.762983,-7.432859346019797
2021-04-14,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,vroom,235,22,17,636948,3790.0,526948,82.756579,4.949165290033173
2021-04-25,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,vroom,17,4,4,109985,640.0,89985,20.577234,-76.1648487178255
2021-04-24,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,vroom,51,10,6,279539,1780.0,229539,33.289245,-22.22367966560419
2021-04-22,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,vroom,213,20,15,568864,3440.0,468864,78.042282,-4.289352059794635
2021-04-27,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,vroom,167,17,13,501512,3050.0,416512,83.79961,-4.814452553524106
2021-04-21,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,vroom,216,19,14,595434,3400.0,500434,88.521467,-6.971237626430484
2021-04-29,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,vroom,190,21,16,606653,3690.0,501653,89.096849,-5.953004708611029
2021-04-23,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,vroom,204,20,15,582166,3530.0,482166,89.440246,-10.933980708326823
2021-04-28,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,vroom,208,21,13,574621,3630.0,469621,89.751696,-5.1166100491904345
2021-04-30,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,vroom,217,18,13,564771,3240.0,474771,91.056346,16.79089249591521
2021-04-26,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,vroom,218,18,13,532463,3120.0,442463,91.139975,5.27693079487517
2021-05-02,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,vroom,15,4,3,86743,700.0,66743,18.646487,-23.842496751995203
2021-05-09,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,vroom,24,4,3,105230,640.0,85230,26.62706,16.659406803152102
2021-05-01,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,vroom,47,8,7,249124,1430.0,209124,29.761389,-18.75998112227143
2021-05-08,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,vroom,44,7,6,233794,1300.0,198794,32.460201,13.573200350447856
2021-05-04,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,vroom,171,17,13,500694,2930.0,415694,70.902743,-5.780943990568968
2021-05-10,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,vroom,218,22,15,649064,3790.0,539064,71.421722,-12.103186939971122
2021-05-06,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,vroom,176,19,14,560775,3370.0,465775,71.910396,-12.737854708844727
2021-05-07,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,vroom,194,18,13,514465,3150.0,424465,73.04423,6.164388558754756
2021-05-05,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,vroom,213,21,15,654550,3750.0,549550,73.846064,-6.878567789635938
2021-05-03,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,vroom,218,21,15,568874,3510.0,463874,74.273783,-1.468316679806365
2021-05-16,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,vroom,14,3,3,100400,510.0,85400,25.764958,1.6390230521293585
2021-05-15,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,vroom,47,7,6,241229,1330.0,206229,40.661667,-21.52778127629133
2021-05-18,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,vroom,168,20,15,544266,3440.0,444266,80.655973,-10.186902265015751
2021-05-14,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,vroom,193,19,16,571255,3430.0,476255,83.205141,-12.40552607293456
2021-05-11,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,vroom,167,14,12,456729,2540.0,386729,83.936201,19.246335197486488
2021-05-12,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,vroom,218,19,15,610403,3340.0,515403,84.305527,-7.785637599062001
2021-05-20,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,vroom,197,20,15,600956,3500.0,500956,85.610172,-6.742688656204762
2021-05-13,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,vroom,191,17,15,574847,3230.0,489847,85.953282,-0.11302721360924281
2021-05-17,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,vroom,221,20,14,615626,3500.0,515626,87.295734,-14.36336514293888
2021-05-19,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,vroom,217,22,16,665589,3820.0,555589,88.015187,-0.588184622266687
2021-05-30,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,vroom,11,4,3,109264,730.0,89264,18.085935,-37.89691554343985
2021-05-23,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,vroom,15,3,3,92973,570.0,77973,23.067272,-55.79368936106037
2021-05-22,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,vroom,43,7,5,233015,1300.0,198015,27.442053,-9.201381566306278
2021-05-29,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,vroom,40,8,5,228183,1400.0,188183,30.89866,0.18154139581273676
2021-05-27,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,vroom,141,13,11,430212,2440.0,365212,56.908465,4.820775129313587
2021-05-25,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,vroom,167,18,14,547604,3150.0,457604,65.488377,-10.696395722573733
2021-05-24,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,vroom,215,22,14,634056,3700.0,524056,66.293584,-3.127378714046855
2021-05-28,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,vroom,202,20,15,611035,3500.0,511035,67.561202,2.3590679420515883
2021-05-21,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,vroom,188,14,12,481733,2660.0,411733,67.673418,14.07613649132883
2021-05-26,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,vroom,196,17,14,539236,3110.0,454236,68.303075,-0.4826272812990314
2021-06-06,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,vroom,23,3,3,112671,630.0,97671,25.385497,-46.54293369404053
2021-06-05,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,vroom,40,7,5,229685,1270.0,194685,45.39804,-21.40248317855312
2021-05-31,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,vroom,92,9,8,271122,1590.0,226122,53.232237,13.762798553393704
2021-06-01,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,vroom,155,16,13,506010,2920.0,426010,70.776744,-4.10743016093127
2021-06-04,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,vroom,181,18,14,525613,3150.0,435613,71.244576,7.295697540292569
2021-06-08,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,vroom,164,19,14,590296,3520.0,495296,71.384695,-16.83731535600688
2021-06-03,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,vroom,156,21,15,555636,3660.0,450636,71.608697,-18.552372174002098
2021-06-07,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,vroom,211,19,16,568039,3340.0,473039,73.125039,-4.894623227024023
2021-06-02,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,vroom,179,16,14,520947,2920.0,440947,73.270118,9.085086517569655
2021-06-09,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,vroom,195,19,14,576736,3310.0,481736,75.115873,-2.961911647876889
2021-06-13,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,vroom,19,4,3,107091,730.0,87091,23.121115,-15.44332452972565
2021-06-12,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,vroom,48,9,6,265300,1590.0,220300,30.409196,-33.031134199481514
2021-06-19,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,vroom,37,8,6,229724,1460.0,189724,37.471709,-39.95442970111245
2021-06-10,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,vroom,174,19,14,591280,3460.0,496280,65.834523,-14.50903534542694
2021-06-17,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,vroom,172,18,13,514671,3090.0,424671,68.986681,6.597522798421124
2021-06-18,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,vroom,189,18,14,543996,3210.0,453996,72.617605,-7.802458468995666
2021-06-15,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,vroom,176,20,15,552805,3350.0,452805,74.671053,-17.565055762081784
2021-06-14,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,vroom,207,20,14,576146,3440.0,476146,75.710056,4.092354302265577
2021-06-16,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,vroom,206,19,14,616443,3520.0,521443,76.676658,-11.585511548765476
2021-06-11,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,vroom,205,20,15,602300,3500.0,502300,77.004419,-0.5626700950027549
2021-06-27,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,vroom,20,3,3,101782,540.0,86782,20.103683,-22.923636187968743
2021-06-26,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,vroom,49,7,5,224934,1240.0,189934,34.273655,22.905498964916852
2021-06-20,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,vroom,25,4,3,103413,670.0,83413,36.062386,-15.152831134123936
2021-06-25,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,vroom,176,17,12,514870,2990.0,429870,79.224565,-2.319564068219667
2021-06-22,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,vroom,165,19,13,561965,3250.0,466965,81.290239,-25.16649070992975
2021-06-29,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,vroom,165,15,13,498562,2820.0,423562,82.236305,-12.25106889804998
2021-06-23,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,vroom,202,20,15,577470,3440.0,477470,82.87742,-7.151008199565436
2021-06-24,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,vroom,176,17,14,547335,3080.0,462335,82.985615,-4.143001478420202
2021-06-21,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,vroom,200,19,15,579450,3280.0,484450,82.999103,-1.141364016400453
2021-06-28,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,vroom,201,19,14,560850,3280.0,465850,83.70012,-0.07904969067124429
2021-06-30,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,vroom,200,17,14,516529,2900.0,431529,66.693359,-2.1545185756523977


==> data/comparison_2/comparison_r_routing_120_anytime_120.csv <==
date,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_r_routing_anytime
2021-01-03,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,mixed,7,1,1,26071,160.0,21071,3210.556943,59.28124072656848
2021-01-10,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,mixed,9,1,1,32837,160.0,27837,3434.533199,54.57789827507504
2021-01-24,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,mixed,11,1,1,37608,220.0,32608,3757.951949,57.48058203032256
2021-01-17,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,mixed,12,2,2,47691,380.0,37691,3816.611689,59.40154933174428
2021-01-12,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,mixed,118,8,6,246065,1490.0,206065,12863.545502,64.02074548038625
2021-01-26,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,mixed,127,8,7,276260,1640.0,236260,13431.432874,58.55256544706848
2021-01-07,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,mixed,137,8,7,276000,1610.0,236000,15382.886281,60.42341213280526
2021-01-19,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,mixed,149,10,8,307097,1930.0,257097,16088.791141,60.992162790402276
2021-01-05,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,mixed,155,9,9,308083,1680.0,263083,16244.018473,63.641416847427145
2021-01-14,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,mixed,154,9,8,311893,1740.0,266893,17278.104857,59.8730679072544
2021-01-21,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,mixed,165,10,9,333571,1900.0,283571,19143.841432,58.265907814187074
2021-01-18,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,mixed,159,10,8,310798,1840.0,260798,19960.947859,61.05297981709319
2021-01-20,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,mixed,179,10,9,347981,1930.0,297981,21190.79276,60.42904984733649
2021-01-04,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,mixed,174,9,8,330716,1770.0,285716,21463.617621,65.52477571860739
2021-01-25,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,mixed,175,9,8,340287,1890.0,295287,21552.500837,59.784746219409
2021-01-27,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,mixed,182,10,10,350090,1840.0,300090,21967.305765,63.49118121551455
2021-01-13,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,mixed,186,10,9,352004,1960.0,302004,22421.406563,59.93521415636698
2021-01-11,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,mixed,180,10,8,351940,1960.0,301940,22472.484614,61.97080978165146
2021-01-06,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,mixed,193,9,9,351103,1950.0,306103,22549.804398,67.66557781054271
2021-01-23,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,mixed,27,3,2,91147,540.0,76147,24298.461856,50.021384861711226
2021-01-09,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,mixed,27,3,2,86431,510.0,71431,24306.554256,47.67972590135354
2021-01-02,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,mixed,28,3,2,84009,540.0,69009,24747.86405,45.64283403429311
2021-01-01,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,mixed,79,4,4,139514,760.0,119514,28784.164566,69.27078859322792
2021-01-16,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,mixed,36,3,3,107307,600.0,92307,30446.48103,54.02836089452489
2021-01-08,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,mixed,156,9,7,282444,1710.0,237444,53879.951087,60.83031239338879
2021-01-22,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,mixed,160,8,7,285996,1580.0,245996,55272.804451,64.69324668655065
2021-01-15,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,mixed,165,9,8,301205,1770.0,256205,56960.821322,64.133636898397
2021-02-21,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,mixed,20,2,2,51904,380.0,41904,4203.663875,64.69716034687978
2021-02-14,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,mixed,22,2,2,61639,380.0,51639,4459.703256,52.86312955967147
2021-02-07,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,mixed,28,2,2,79003,440.0,69003,4978.380606,65.86134181437917
2021-02-16,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,mixed,125,8,7,265485,1580.0,225485,13047.545518,60.16167321422676
2021-02-02,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,mixed,150,10,9,313594,1870.0,263594,15621.072801,60.60020504367229
2021-02-23,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,mixed,162,9,8,314153,1800.0,269153,17107.334727,65.64809286681232
2021-02-04,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,mixed,156,9,8,307156,1770.0,262156,17116.975849,59.822366398733806
2021-02-09,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,mixed,162,9,9,334170,1800.0,289170,17220.755915,61.27495857137891
2021-02-11,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,mixed,158,10,10,360166,1990.0,310166,17521.142869,50.04930357828867
2021-02-18,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,mixed,167,9,9,332754,1800.0,287754,18253.97568,60.284160284160286
2021-02-25,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,mixed,167,9,9,335019,1830.0,290019,18352.706702,59.047135906901694
2021-02-01,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,mixed,174,10,8,321627,1990.0,271627,20648.567645,61.696251525887995
2021-02-17,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,mixed,185,10,9,379353,2080.0,329353,21142.060874,60.05174750503101
2021-02-10,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,mixed,185,10,9,359105,2050.0,309105,21181.821097,60.00559089775117
2021-02-22,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,mixed,180,9,8,334228,1860.0,289228,21272.669586,62.90324907904098
2021-02-15,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,mixed,182,9,8,335451,1860.0,290451,21341.918962,63.0053322010907
2021-02-03,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,mixed,188,10,9,349925,2020.0,299925,21457.155787,64.62913788798781
2021-02-24,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,mixed,196,10,9,374053,2050.0,324053,22038.551733,61.470366772796986
2021-02-08,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,mixed,198,11,10,374673,2240.0,319673,22551.957101,59.37918420758765
2021-02-27,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,mixed,29,3,2,99842,540.0,84842,25043.73873,46.00917133525124
2021-02-06,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,mixed,35,4,3,105294,700.0,85294,29653.692881,57.54770611501075
2021-02-20,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,mixed,36,3,3,104705,600.0,89705,30279.905657,58.63097589885421
2021-02-13,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,mixed,41,3,3,110616,600.0,95616,33850.164274,62.676887986125635
2021-02-19,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,mixed,182,9,8,320817,1770.0,275817,62634.96646,67.12701436272516
2021-02-12,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,mixed,192,9,8,336178,1860.0,291178,66002.577882,67.40616783140847
2021-02-05,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,mixed,200,10,9,347445,1990.0,297445,68680.707747,65.49732921950051
2021-02-26,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,mixed,204,10,9,364629,1990.0,314629,70026.858356,65.47449851578664
2021-03-21,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,mixed,16,2,2,61758,380.0,51758,3699.869721,52.19932042817669
2021-03-07,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,mixed,23,2,2,71923,380.0,61923,4292.817746,64.29167204519953
2021-03-14,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,mixed,25,3,2,77755,510.0,62755,4570.33304,55.85538529667247
2021-03-02,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,mixed,158,10,9,317845,1840.0,267845,16521.34922,57.08300252226561
2021-03-25,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,mixed,148,10,10,284350,1780.0,234350,17028.654398,58.82512225036237
2021-03-16,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,mixed,167,10,9,329859,1900.0,279859,17746.690065,65.45186801999621
2021-03-09,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,mixed,172,10,9,343549,1990.0,293549,18448.444189,61.10751361325892
2021-03-11,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,mixed,168,10,9,339824,2080.0,289824,18840.171435,63.68633535726575
2021-03-18,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,mixed,172,9,9,329481,1860.0,284481,18850.657317,60.71953561733495
2021-03-04,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,mixed,177,10,9,340608,1960.0,290608,19866.546978,58.165002395077195
2021-03-03,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,mixed,174,9,8,324059,1740.0,279059,20051.744152,64.00648209648504
2021-03-23,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,mixed,196,11,9,373770,2240.0,318770,20060.064036,63.3440590151137
2021-03-01,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,mixed,169,9,8,321607,1860.0,276607,20093.274199,62.08394639050799
2021-03-10,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,mixed,201,10,9,362716,2020.0,312716,22669.312153,63.04476510976555
2021-03-24,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,mixed,209,11,10,398857,2270.0,343857,22897.183354,63.85282189546186
2021-03-08,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,mixed,202,10,10,378733,2110.0,328733,23181.745213,64.51292209264628
2021-03-15,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,mixed,210,11,10,388157,2240.0,333157,24068.302101,64.08431221055845
2021-03-17,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,mixed,232,11,10,407779,2210.0,352779,25065.794121,65.64897135357435
2021-03-22,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,mixed,232,12,11,443976,2430.0,383976,25730.017479,61.96533346811812
2021-03-06,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,mixed,38,3,3,110708,600.0,95708,31746.90485,54.051058990524496
2021-03-27,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,mixed,40,5,3,119242,860.0,94242,33267.768435,54.67255614517919
2021-03-20,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,mixed,48,4,3,125202,790.0,105202,39311.3338,60.65304839723444
2021-03-13,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,mixed,54,4,3,140153,790.0,120153,43058.059914,56.999312740080754
2021-03-12,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,mixed,197,10,9,346509,1900.0,296509,67672.910973,62.895609267183225
2021-03-05,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,mixed,203,10,9,367318,2050.0,317318,69676.427073,66.54364415038864
2021-03-19,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,mixed,208,10,9,357939,1990.0,307939,71356.383936,67.33996134874273
2021-03-26,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,mixed,224,12,10,405344,2340.0,345344,76753.130522,64.56346455288633
2021-04-18,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,mixed,16,2,2,52211,380.0,42211,3701.895295,63.7015253271041
2021-04-25,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,mixed,17,2,2,57718,380.0,47718,3865.5863,59.598208035839285
2021-04-11,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,mixed,17,2,2,53490,350.0,43490,3896.551819,52.4871202700302
2021-04-27,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,mixed,167,10,9,335821,1900.0,285821,25431.409086,57.50929979502492
2021-04-20,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,mixed,169,10,8,338814,1960.0,288814,25507.963972,63.127382663838574
2021-04-06,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,mixed,170,10,10,347483,1840.0,297483,25812.133607,62.468798975213076
2021-04-13,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,mixed,187,11,10,370371,2120.0,315371,26263.445218,60.41408146316907
2021-04-08,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,mixed,181,12,10,383562,2280.0,323562,26355.803828,56.7196177950094
2021-04-01,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,mixed,180,10,10,365576,1960.0,315576,26358.129654,61.64987689599574
2021-04-15,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,mixed,187,12,11,409726,2280.0,349726,26516.252728,58.03643030157161
2021-04-19,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,mixed,195,10,10,375150,2050.0,325150,27514.121467,62.45105575440198
2021-04-22,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,mixed,212,13,12,427241,2500.0,362241,27579.210961,55.80820200498972
2021-04-21,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,mixed,215,12,11,429459,2460.0,369459,27608.200584,62.44080254045105
2021-04-05,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,mixed,204,11,11,399829,2180.0,344829,27673.38724,63.35971950866363
2021-04-07,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,mixed,212,11,10,395291,2270.0,340291,27733.268895,62.76761679065185
2021-04-12,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,mixed,212,10,10,395763,2200.0,345763,27751.381498,63.30669312144784
2021-04-26,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,mixed,217,11,10,415193,2270.0,360193,27924.721375,60.65043501336316
2021-04-14,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,mixed,234,13,11,444225,2680.0,379225,28212.966088,64.25223209795078
2021-04-17,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,mixed,41,3,2,109214,600.0,94214,36098.841832,57.61083036414305
2021-04-03,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,mixed,43,4,3,117270,700.0,97270,37845.053076,62.6582177713385
2021-04-24,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,mixed,51,4,3,132093,700.0,112093,43051.833985,56.219424889631306
2021-04-10,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,mixed,51,4,4,122703,790.0,102703,43097.659772,59.65548533889221
2021-04-02,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,mixed,200,12,10,376002,2220.0,316002,70748.868014,64.94369577256784
2021-04-23,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,mixed,203,11,10,369640,2210.0,314640,71725.061069,63.53775692692854
2021-04-09,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,mixed,205,11,10,365961,2210.0,310961,72459.103973,67.23574513497447
2021-04-16,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,mixed,217,11,10,381002,2180.0,326002,76503.703492,64.56256859571776
2021-05-16,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,mixed,14,2,1,45864,350.0,35864,3413.674223,53.64088464804108
2021-05-23,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,mixed,15,1,1,39070,220.0,34070,3522.19091,69.12145928174002
2021-05-02,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,mixed,15,2,2,46355,380.0,36355,3534.601866,52.062585962626294
2021-05-09,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,mixed,24,2,2,78922,440.0,68922,4360.60153,26.539084461157547
2021-05-27,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,mixed,141,9,8,306719,1800.0,261719,14612.171315,61.46683300104147
2021-05-25,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,mixed,167,11,9,339583,2090.0,284583,16848.109939,60.02290910289554
2021-05-11,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,mixed,166,10,9,340138,1900.0,290138,17290.264505,59.2515876448228
2021-05-18,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,mixed,167,11,9,348741,2180.0,293741,17409.696398,58.56302978310825
2021-05-04,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,mixed,170,10,9,340809,1990.0,290809,17670.348017,59.20375200654063
2021-05-06,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,mixed,175,11,9,365902,2090.0,310902,18381.79999,58.54835055283669
2021-05-13,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,mixed,190,11,10,384078,2120.0,329078,19961.776993,59.01091219551239
2021-05-20,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,mixed,195,11,10,375752,2180.0,320752,20630.696917,57.19603938740824
2021-05-26,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,mixed,196,11,10,385924,2240.0,330924,22147.660911,62.636992402004445
2021-05-05,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,mixed,212,12,10,418660,2460.0,358660,23722.802074,62.0339487196229
2021-05-19,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,mixed,215,11,10,424229,2330.0,369229,23873.649594,61.44771123928684
2021-05-12,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,mixed,218,11,11,423577,2360.0,368577,24283.178769,59.626265322073316
2021-05-24,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,mixed,215,12,12,408195,2490.0,348195,24756.56442,63.69809105825541
2021-05-03,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,mixed,217,11,10,405688,2240.0,350688,24884.326164,62.587643136238675
2021-05-10,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,mixed,217,12,10,419608,2400.0,359608,24913.808778,60.43173472794036
2021-05-17,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,mixed,220,11,11,421133,2330.0,366133,25070.415344,63.07211378264148
2021-05-22,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,mixed,43,4,3,118987,730.0,98987,35552.322008,61.301139301848316
2021-05-08,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,mixed,44,4,3,113095,700.0,93095,36237.834402,51.64958722911243
2021-05-01,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,mixed,47,4,3,123343,760.0,103343,38574.520374,51.79428455297263
2021-05-15,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,mixed,47,4,3,119280,760.0,99280,38589.009511,61.164669225735246
2021-05-21,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,mixed,188,9,8,339231,1860.0,294231,64646.748545,66.22934075582819
2021-05-14,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,mixed,192,10,10,371388,1990.0,321388,66035.697519,60.050256121199865
2021-05-07,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,mixed,193,11,9,341742,2180.0,286742,66303.672053,66.24797038640682
2021-06-13,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,mixed,19,2,2,60479,350.0,50479,3937.528277,58.00419409493653
2021-06-27,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,mixed,20,2,2,75607,410.0,65607,4113.836007,46.23884523767199
2021-06-06,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,mixed,23,2,2,75833,410.0,65833,4259.592048,48.41117044797442
2021-06-20,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,mixed,25,2,2,76514,410.0,66514,4465.424509,56.08599830115475
2021-06-01,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,mixed,155,9,9,328081,1770.0,283081,15833.924513,58.1052142299839
2021-06-08,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,mixed,162,11,9,345132,2060.0,290132,16640.76739,61.232710223685956
2021-06-22,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,mixed,165,10,8,348304,1930.0,298304,16740.133029,61.3720901862059
2021-06-03,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,mixed,156,10,9,326883,1930.0,276883,17064.502463,57.0908752000189
2021-06-15,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,mixed,174,11,10,354288,2150.0,299288,18299.828965,56.982949226504644
2021-06-17,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,mixed,172,11,10,369901,2180.0,314901,18483.578025,53.662343584212415
2021-06-10,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,mixed,174,10,9,355386,1990.0,305386,18962.864614,57.538929159861354
2021-06-24,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,mixed,176,12,10,377305,2310.0,317305,18991.669546,57.983853006681514
2021-06-02,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,mixed,179,11,9,352545,2150.0,297545,20483.89175,58.15921679304333
2021-06-09,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,mixed,195,10,9,373604,2110.0,323604,22051.32695,56.98571655548622
2021-06-23,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,mixed,202,11,10,380387,2210.0,325387,22480.372073,62.33064799639534
2021-06-16,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,mixed,206,11,10,394097,2180.0,339097,22676.620849,61.027223794044964
2021-06-21,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,mixed,200,10,9,382505,2110.0,332505,22869.528958,60.573445299849205
2021-06-14,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,mixed,207,11,10,411639,2270.0,356639,23628.017984,55.62283848933583
2021-06-07,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,mixed,211,11,10,398143,2240.0,343143,23995.020927,62.12349963516531
2021-06-19,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,mixed,37,3,2,105580,570.0,90580,31018.080745,53.07430420366765
2021-06-05,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,mixed,40,3,3,112103,630.0,97103,33179.898147,51.11865944003802
2021-06-12,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,mixed,48,4,3,118220,760.0,98220,39393.887894,55.82162729776492
2021-06-26,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,mixed,49,4,3,123104,730.0,103104,40059.237108,59.29410130843223
2021-06-25,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,mixed,176,10,8,327894,1930.0,277894,60595.567415,64.79576553701129
2021-06-04,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,mixed,181,9,8,329514,1800.0,284514,62129.975711,65.63936737411456
2021-06-18,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,mixed,187,10,9,341299,1990.0,291299,64370.10792,65.34666131922693
2021-06-11,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,mixed,203,10,10,373183,2050.0,323183,69635.011874,63.19509166634614
2021-02-28,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,34.07535102183581
2021-01-31,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,52.61708918413755
2021-03-28,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,40.22851296043656
2021-01-30,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,50.76389150854427
2021-01-28,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,53.73868972417168
2021-01-29,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,55.514563873867544
2021-03-30,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,52.666777383793146
2021-03-31,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,54.701955397127094
2021-03-29,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,55.816408303245986
2021-05-30,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,36.934676811296185
2021-05-29,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,45.476404206206716
2021-05-31,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,48.38067181739018
2021-06-29,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,46.54594000715417
2021-04-29,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,45.165559813682705
2021-06-30,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,54.57150326688463
2021-06-28,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,49.254502469954
2021-05-28,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,51.768763255389075
2021-04-28,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,54.36058776950835
2021-04-30,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,45.27613908090535


==> data/comparison_2/comparison_r_routing_120_routing.csv <==
date,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_r_routing_routing
2021-01-10,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,routing,9,3,3,83182,480.0,68182,4.870829,-15.062315853540454
2021-01-03,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,routing,7,3,2,42236,480.0,27236,4.914477,34.034079372764616
2021-01-09,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,routing,27,5,3,141290,830.0,116290,5.393383,14.471294704472264
2021-01-02,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,routing,28,5,4,144872,830.0,119872,5.507396,6.262051116143643
2021-01-01,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,routing,79,14,11,431410,2480.0,361410,10.187733,4.978073218490301
2021-01-07,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,routing,139,23,19,705578,4070.0,590578,17.165759,-1.1752525875345219
2021-01-05,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,routing,155,31,22,790355,5170.0,635355,23.870256,6.725823925527471
2021-01-06,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,routing,193,35,26,976672,6200.0,801672,36.390375,10.054528760444592
2021-01-08,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,routing,156,25,19,760815,4420.0,635815,42.146457,-5.510776920111278
2021-01-04,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,routing,174,31,22,912855,5530.0,757855,44.344217,4.840162370763255
2021-01-17,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,routing,12,4,4,119270,730.0,99270,4.571086,-1.532306120711671
2021-01-16,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,routing,36,7,4,179905,1120.0,144905,5.063558,22.926484448633364
2021-01-12,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,routing,118,21,19,679041,3900.0,574041,11.936488,0.7116454259929698
2021-01-19,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,routing,151,27,19,739508,4620.0,604508,16.731836,6.066787760234735
2021-01-14,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,routing,154,27,24,788678,4800.0,653678,18.956074,-1.468223233744947
2021-01-20,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,routing,179,30,21,866530,5220.0,716530,23.477713,1.4618170653354332
2021-01-15,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,routing,165,27,22,850097,4860.0,715097,23.520992,-1.2263663404771148
2021-01-18,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,routing,159,26,18,757838,4550.0,627838,23.94705,5.033070092556159
2021-01-13,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,routing,186,31,23,910633,5440.0,755633,30.353243,-3.647447549303598
2021-01-11,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,routing,180,29,25,902736,5180.0,757736,45.155558,2.4540573366167915
2021-01-24,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,routing,11,3,3,76493,540.0,61493,4.539562,13.517394204569865
2021-01-23,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,routing,27,5,4,171475,950.0,146475,5.033152,5.975149694031979
2021-01-30,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,routing,36,7,6,255945,1390.0,220945,5.573424,-7.278031360418474
2021-01-26,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,routing,127,21,17,602580,3540.0,497580,15.33932,9.594602501609078
2021-01-21,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,routing,165,29,23,792679,4940.0,647679,24.576084,0.8254960420480009
2021-01-25,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,routing,175,30,22,863266,5220.0,713266,33.379904,-2.0211212010910415
2021-01-28,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,routing,159,26,23,798921,4700.0,668921,34.701482,2.760108958395712
2021-01-22,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,routing,160,27,21,815371,4710.0,680371,36.820436,-0.6591097635648963
2021-01-29,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,routing,180,29,25,901899,5240.0,756899,42.964411,1.031168796966079
2021-01-27,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,routing,182,32,24,882339,5600.0,722339,44.331313,7.986075987648592
2021-01-31,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,routing,17,4,4,119505,730.0,99505,4.676691,19.361804060756146
2021-02-07,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,routing,28,8,6,192924,1310.0,152924,4.867678,16.633969699850486
2021-02-06,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,routing,35,8,6,247641,1430.0,207641,5.164515,0.15643332029722332
2021-02-04,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,routing,159,27,21,756392,4740.0,621392,19.757244,1.059915368969058
2021-02-02,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,routing,153,26,21,788110,4670.0,658110,26.119374,0.9822496507221758
2021-02-09,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,routing,163,28,24,875076,4990.0,735076,28.019431,-1.4075301588773133
2021-02-05,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,routing,200,36,27,994657,6150.0,814657,31.952106,1.2266027413856282
2021-02-03,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,routing,188,33,27,971536,5640.0,806536,32.096995,1.7959108584528705
2021-02-08,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,routing,199,34,29,1015607,6010.0,845607,34.839881,-10.10877448998067
2021-02-01,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,routing,175,29,23,908797,5270.0,763797,40.520724,-8.23199452168994
2021-02-14,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,routing,22,5,5,153010,860.0,128010,4.631853,-17.010537907407123
2021-02-13,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,routing,41,9,7,258382,1530.0,213382,5.460785,12.818938233448279
2021-02-16,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,routing,125,21,17,647701,3870.0,542701,16.336396,2.8068474773636494
2021-02-11,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,routing,159,27,24,861754,4980.0,726754,29.313852,-19.514924907391098
2021-02-15,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,routing,182,31,22,866457,5410.0,711457,30.217478,4.44419937028194
2021-02-17,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,routing,186,32,24,890649,5600.0,730649,32.046628,6.209068766052626
2021-02-18,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,routing,168,29,24,752654,4940.0,607654,41.073641,10.167013392819845
2021-02-19,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,routing,182,33,27,947754,5760.0,782754,43.149414,2.886992803779783
2021-02-12,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,routing,192,33,26,1047853,6000.0,882853,43.674517,-1.5936343822473182
2021-02-10,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,routing,185,31,22,886051,5440.0,731051,52.771708,1.3183158701307958
2021-02-28,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,routing,14,4,4,110704,670.0,90704,4.674709,-38.29011142757208
2021-02-21,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,routing,20,6,5,126162,990.0,96162,4.83271,14.190103723856486
2021-02-27,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,routing,29,6,6,225196,1230.0,195196,5.597653,-21.77759512015747
2021-02-20,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,routing,36,8,6,248675,1370.0,208675,5.873392,1.7483208218095614
2021-02-22,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,routing,181,32,24,939548,5690.0,779548,29.793628,-4.2826397976387485
2021-03-01,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,routing,170,29,24,856225,5060.0,711225,35.551511,-0.9451691094637165
2021-02-23,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,routing,163,32,25,910803,5660.0,750803,39.331828,0.4057893044830369
2021-02-26,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,routing,205,36,26,978879,6210.0,798879,39.363196,7.313218730914721
2021-02-25,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,routing,167,33,24,835604,5640.0,670604,39.515298,-2.1445859716891182
2021-02-24,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,routing,197,33,28,1069934,5940.0,904934,40.182896,-10.209421117633669
2021-03-07,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,routing,23,5,5,155576,890.0,130576,5.673594,22.759634193567607
2021-03-06,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,routing,38,7,7,248448,1330.0,213448,6.841547,-3.1174124356159494
2021-03-02,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,routing,159,26,22,750371,4640.0,620371,27.076263,-1.318788448347565
2021-03-11,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,routing,169,30,23,831935,5250.0,681935,29.192842,11.099249627592162
2021-03-09,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,routing,173,29,23,818407,5060.0,673407,31.630505,7.349801320004981
2021-03-05,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,routing,204,37,27,1016206,6370.0,831206,31.901927,7.441101300480371
2021-03-08,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,routing,203,35,25,999161,5990.0,824161,41.592793,6.379152994353671
2021-03-03,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,routing,175,29,22,863161,4910.0,718161,44.077725,4.1279492095085555
2021-03-04,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,routing,178,30,24,797727,5250.0,647727,45.680632,2.0196027856590146
2021-03-10,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,routing,202,33,27,1005569,6090.0,840569,63.915878,-2.452162555106923
2021-03-21,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,routing,16,5,4,115305,920.0,90305,5.052484,10.753953203972166
2021-03-14,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,routing,25,7,5,158525,1180.0,123525,5.261505,9.9990348421967
2021-03-20,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,routing,48,10,8,304925,1750.0,254925,6.514308,4.171904462602137
2021-03-13,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,routing,54,10,8,313338,1840.0,263338,7.241376,3.86399617098045
2021-03-18,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,routing,174,30,23,849958,5370.0,699958,27.628848,-1.3313209130760821
2021-03-16,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,routing,168,31,25,869404,5380.0,714404,33.184565,8.942050585422207
2021-03-15,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,routing,210,37,27,1070343,6520.0,885343,45.320709,0.9624842122794924
2021-03-12,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,routing,197,32,22,906099,5450.0,746099,51.014753,2.9743777546483687
2021-03-17,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,routing,233,41,32,1176468,7280.0,971468,59.540582,0.8951270918730951
2021-03-19,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,routing,209,37,27,1132050,6880.0,947050,70.967026,-3.293568890665119
2021-03-28,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,routing,19,5,4,123507,860.0,98507,5.534196,-0.2947768466185929
2021-03-27,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,routing,40,7,6,252641,1390.0,217641,7.704542,3.9636139705323337
2021-03-25,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,routing,149,26,24,657740,4220.0,527740,27.619102,4.7569400701717806
2021-03-23,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,routing,197,35,25,991954,6200.0,816954,34.285416,2.7182297035024043
2021-03-24,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,routing,210,36,26,1109128,6390.0,929128,37.257516,-0.516845277205066
2021-03-30,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,routing,184,34,23,886177,5770.0,716177,40.028556,13.934235969275026
2021-03-22,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,routing,233,39,26,1073397,6780.0,878397,50.268685,8.043910140812976
2021-03-26,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,routing,225,43,29,1225486,7660.0,1010486,51.308418,-7.1361068103673615
2021-03-31,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,routing,209,34,28,1024928,6130.0,854928,57.327919,2.155872348834523
2021-03-29,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,routing,221,38,31,1173194,6740.0,983194,67.900366,-1.092967746938846
2021-04-03,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,routing,43,9,7,288873,1650.0,243873,7.337494,8.015411804040822
2021-04-10,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,routing,51,10,9,319009,1840.0,269009,7.981915,-4.889556714386233
2021-04-06,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,routing,170,30,23,826931,5070.0,676931,33.913766,10.684224567451999
2021-04-05,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,routing,204,35,30,1071923,6260.0,896923,39.68687,1.769107830810793
2021-04-01,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,routing,181,32,26,956949,5630.0,796949,43.969161,-0.38709311949847836
2021-04-02,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,routing,200,37,25,1046801,6550.0,861801,45.651148,2.402183175674038
2021-04-07,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,routing,212,36,27,1048130,6360.0,868130,62.666178,1.2768370309112111
2021-04-09,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,routing,205,35,27,1021026,6170.0,846026,64.67699,8.588193583967797
2021-04-08,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,routing,181,29,22,830268,5060.0,685268,71.310099,6.314190736900068
2021-04-18,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,routing,16,5,5,132300,830.0,107300,4.989793,8.021524214741584
2021-04-11,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,routing,17,5,4,105224,800.0,80224,5.072977,6.534020252265056
2021-04-17,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,routing,41,7,7,257680,1420.0,222680,6.818191,-0.013196401263749486
2021-04-20,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,routing,170,30,25,884234,5250.0,734234,38.285029,3.7701455145792093
2021-04-19,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,routing,196,34,24,928975,5860.0,758975,39.880582,7.018444673985282
2021-04-15,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,routing,188,33,27,934440,5760.0,769440,41.464267,4.295948831659643
2021-04-13,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,routing,188,34,25,931830,5920.0,761830,50.293123,0.4043338431595115
2021-04-16,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,routing,218,37,28,1078902,6490.0,893902,60.97908,-0.34990791896869244
2021-04-14,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,routing,235,42,34,1308584,7770.0,1098584,69.66395,-5.30464767254248
2021-04-12,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,routing,213,37,25,1043894,6490.0,858894,71.138671,3.2149976357584578
2021-04-25,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,routing,17,5,5,142664,860.0,117664,5.183169,0.1371972560548789
2021-04-24,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,routing,51,9,6,284763,1560.0,239763,7.53476,5.618860120112954
2021-04-27,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,routing,167,30,23,822173,5280.0,672173,29.182883,-4.027760204468962
2021-04-21,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,routing,216,38,31,1164264,6830.0,974264,41.05294,-1.8230412473467732
2021-04-28,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,routing,208,36,27,1080239,6480.0,900239,41.752575,-4.059844291557412
2021-04-22,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,routing,213,36,31,1040373,6210.0,860373,47.923344,-7.6112860316842985
2021-04-23,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,routing,204,35,26,1038794,6260.0,863794,51.148055,-2.4693196917222107
2021-04-29,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,routing,190,31,22,850976,5320.0,695976,63.634272,9.461199146293975
2021-04-30,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,routing,217,35,25,1033783,6230.0,858783,68.886346,0.8034305804505275
2021-04-26,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,routing,218,37,30,1112895,6640.0,927895,78.476071,-5.47368121765832
2021-05-02,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,routing,15,4,4,115640,700.0,95640,4.981908,-19.587586221160507
2021-05-09,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,routing,24,5,5,151102,920.0,126102,5.517247,-40.64635031740417
2021-05-08,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,routing,44,7,5,247346,1390.0,212346,6.457896,-5.745445839585818
2021-05-01,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,routing,47,8,7,240805,1400.0,200805,7.328672,5.887019869620273
2021-05-06,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,routing,176,31,26,923119,5440.0,768119,28.010785,-4.576649447163313
2021-05-07,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,routing,194,31,23,917346,5440.0,762346,46.816975,9.398641788509325
2021-05-04,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,routing,171,29,25,902402,5120.0,757402,50.760894,-8.02125466696513
2021-05-10,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,routing,218,34,24,1018110,6220.0,848110,62.807859,3.994093162817101
2021-05-03,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,routing,218,35,27,1014136,6320.0,839136,70.988142,6.476854281153371
2021-05-05,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,routing,213,37,28,1085346,6430.0,900346,73.402236,1.5757371304825696
2021-05-16,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,routing,14,4,3,108379,670.0,88379,5.269536,-9.548983139934501
2021-05-15,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,routing,47,9,9,320579,1830.0,275579,6.849957,-4.374509593251352
2021-05-18,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,routing,168,28,22,808087,4780.0,668087,24.992607,3.9841115565494083
2021-05-13,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,routing,191,31,28,924399,5590.0,769399,41.794937,1.3474560443958272
2021-05-14,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,routing,193,31,23,981705,5680.0,826705,47.009964,-5.600782239968676
2021-05-20,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,routing,197,32,26,942603,5600.0,782603,48.722823,-7.377051047794369
2021-05-11,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,routing,167,27,23,835485,4890.0,700485,54.419992,-0.09080813247924172
2021-05-17,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,routing,221,35,27,1039509,6290.0,864509,59.24736,8.848582101331088
2021-05-19,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,routing,217,34,27,1031152,6190.0,861152,78.284478,6.292899212013097
2021-05-12,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,routing,218,36,26,1032104,6420.0,852104,79.629232,1.623806165049469
2021-05-23,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,routing,15,4,4,110081,700.0,90081,4.782107,12.998703844208396
2021-05-30,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,routing,11,3,3,109218,600.0,94218,4.904756,-49.726506271848656
2021-05-22,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,routing,43,8,7,271348,1460.0,231348,6.522374,11.74785100286533
2021-05-29,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,routing,40,7,5,226716,1270.0,191716,6.87734,9.144973070017953
2021-05-27,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,routing,141,25,20,773402,4540.0,648402,20.689106,2.8373578965485615
2021-05-26,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,routing,196,33,24,856760,5670.0,691760,38.885594,17.053278910721616
2021-05-21,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,routing,188,31,22,877129,5350.0,722129,42.885442,12.681256806774222
2021-05-25,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,routing,167,27,21,826742,4740.0,691742,45.81256,2.672571705727511
2021-05-24,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,routing,215,37,23,964734,6220.0,779734,53.003734,14.203540413270547
2021-05-28,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,routing,202,33,25,975510,5910.0,810510,54.51566,2.821872475312227
2021-06-06,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,routing,23,5,5,145616,950.0,120616,5.101208,0.938127147181877
2021-06-05,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,routing,40,6,4,211150,1170.0,181150,7.332645,7.9302511151711235
2021-05-31,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,routing,92,15,13,434094,2550.0,359094,13.509566,-0.5349897170807626
2021-06-03,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,routing,156,26,20,766847,4610.0,636847,25.965434,-0.6621134335254653
2021-06-01,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,routing,155,28,23,761178,4870.0,621178,33.546456,2.8002559037270767
2021-06-09,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,routing,195,34,24,989822,6010.0,819822,34.899682,-13.961531642101045
2021-06-04,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,routing,181,29,22,871624,5150.0,726624,37.350751,9.109925369165587
2021-06-08,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,routing,164,28,21,845962,5140.0,705962,37.437425,4.9764901726001
2021-06-02,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,routing,179,27,21,832297,4890.0,697297,49.525181,1.2212388750360497
2021-06-07,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,routing,211,35,30,1029503,6260.0,854503,50.822322,2.0603884657060147
2021-06-13,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,routing,19,5,5,138146,860.0,113146,5.213419,4.073271671805127
2021-06-12,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,routing,48,8,7,285609,1610.0,245609,6.790534,-6.73101716386955
2021-06-19,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,routing,37,6,4,193712,1170.0,163712,6.82761,13.903481870627662
2021-06-10,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,routing,174,30,23,882091,5400.0,732091,35.4278,-5.391119623307434
2021-06-15,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,routing,176,29,25,848862,5150.0,703862,39.503691,-3.067390805476937
2021-06-16,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,routing,206,36,25,996818,6210.0,816818,39.669165,1.4233429027176325
2021-06-17,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,routing,172,28,26,867192,5170.0,727192,45.626703,-8.633512595315137
2021-06-18,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,routing,189,31,25,956179,5590.0,801179,53.434381,2.9156407535828692
2021-06-14,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,routing,207,33,24,1002668,5790.0,837668,59.9004,-8.093644619617246
2021-06-11,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,routing,205,35,26,1034508,6140.0,859508,70.068457,-2.027616773624709
2021-06-27,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,routing,20,6,6,172948,1140.0,142948,5.568136,-22.976499448928077
2021-06-20,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,routing,25,5,5,145766,800.0,120766,5.743981,16.33990679308524
2021-06-26,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,routing,49,8,8,285993,1610.0,245993,7.17432,5.432787850130446
2021-06-29,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,routing,165,27,22,829372,4920.0,694372,34.509421,-5.954826511318923
2021-06-25,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,routing,176,29,23,908645,5330.0,763645,38.751619,2.4436201222883707
2021-06-21,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,routing,200,32,24,922320,5600.0,762320,39.803146,4.9322232884718265
2021-06-28,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,routing,201,33,26,1032377,6000.0,867377,42.282342,-10.890354236193984
2021-06-30,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,routing,200,34,28,945466,5770.0,775466,37.323782,1.52308796372003
2021-06-22,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,routing,165,28,23,856626,4990.0,716626,45.693543,4.997726491366213
2021-06-24,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,routing,176,32,25,905622,5570.0,745622,49.206392,-0.8487750556792873
2021-06-23,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,routing,202,34,29,1039601,6040.0,869601,57.113468,-2.9506686934606186


==> data/comparison_2/comparison_r_routing_180_anytime_180.csv <==
date,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_r_routing_anytime
2021-01-03,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,mixed,7,1,1,24271,160.0,19271,2604.249436,64.1104884143907
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,mixed,9,1,1,29443,160.0,24443,2816.18559,65.35383963662893
2021-01-24,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,mixed,11,1,1,34911,190.0,29911,3126.986549,57.36998278241119
2021-01-17,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,mixed,12,1,1,35889,190.0,30889,3223.151612,67.2027927293995
2021-01-12,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,mixed,118,7,6,232624,1300.0,197624,11668.441709,64.02200524921393
2021-01-26,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,mixed,127,8,7,269348,1640.0,229348,12817.244509,57.80083286592989
2021-01-07,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,mixed,137,8,7,273140,1550.0,233140,14829.713487,63.19532591149307
2021-01-19,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,mixed,149,9,8,294526,1770.0,249526,15218.825826,60.92980189377558
2021-01-05,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,mixed,155,10,9,315369,1930.0,265369,15663.320891,58.6815308988764
2021-01-14,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,mixed,154,10,9,306793,1870.0,256793,16207.807239,62.73478049094524
2021-01-21,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,mixed,165,9,9,337016,1830.0,292016,16692.29177,60.5600441893777
2021-01-18,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,mixed,159,8,8,283727,1640.0,243727,18312.496957,63.92614527085873
2021-01-20,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,mixed,179,10,9,336780,1930.0,286780,19800.710163,62.16584208468704
2021-01-04,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,mixed,174,8,8,312821,1730.0,272821,19990.049778,67.43930669531149
2021-01-27,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,mixed,182,9,8,340246,1860.0,295246,19997.013324,62.05702942914813
2021-01-25,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,mixed,175,9,8,317805,1800.0,272805,20347.336763,66.10456013412912
2021-01-13,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,mixed,186,11,10,355352,2150.0,300352,20499.992661,60.102619952507396
2021-01-11,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,mixed,180,10,8,328003,2050.0,278003,20965.241003,60.20139366649801
2021-01-06,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,mixed,193,10,9,354819,2080.0,304819,21384.975893,65.13750200193168
2021-01-09,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,mixed,27,3,2,84097,570.0,69097,23421.714315,51.18104294015546
2021-01-23,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,mixed,27,3,2,75037,540.0,60037,23458.944643,50.04393965620548
2021-01-02,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,mixed,28,3,2,75397,540.0,60397,24126.254331,51.43479185051111
2021-01-01,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,mixed,79,4,4,133174,760.0,113174,28398.177997,69.20519081710047
2021-01-16,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,mixed,36,3,3,84626,600.0,69626,30275.983973,70.19885973468935
2021-01-08,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,mixed,156,8,7,274885,1610.0,234885,53769.265065,63.936123177520315
2021-01-22,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,mixed,160,8,7,282715,1580.0,242715,55007.636102,63.73174977646242
2021-01-15,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,mixed,165,9,8,296928,1860.0,251928,56639.33408,63.65243300082138
2021-02-21,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,mixed,20,2,2,47190,350.0,37190,4085.84835,70.25434145419017
2021-02-14,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,mixed,22,2,2,54995,380.0,44995,4219.464255,58.54939853477645
2021-02-07,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,mixed,28,2,2,75147,410.0,65147,4975.843611,69.69316889423038
2021-02-16,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,mixed,125,7,7,253047,1390.0,218047,12718.305423,61.00333798740626
2021-02-02,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,mixed,150,9,8,300133,1740.0,255133,15230.473269,60.273593646591664
2021-02-23,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,mixed,162,9,8,319011,1800.0,274011,16742.27087,68.43153689572969
2021-02-04,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,mixed,156,9,8,302072,1770.0,257072,16990.414963,62.13611704421247
2021-02-09,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,mixed,162,10,9,314523,1870.0,264523,17063.819193,62.20597618609882
2021-02-11,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,mixed,158,9,8,313433,1740.0,268433,17367.427164,60.40882989715464
2021-02-18,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,mixed,167,9,8,335491,1860.0,290491,17970.89703,60.47578767801099
2021-02-25,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,mixed,167,9,8,336058,1890.0,291058,18529.556447,62.25288895278831
2021-02-01,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,mixed,174,9,8,320813,1830.0,275813,20829.456128,62.35609828790551
2021-02-22,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,mixed,180,9,9,327312,1860.0,282312,21251.088416,65.35171012099464
2021-02-03,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,mixed,188,10,9,357240,2080.0,307240,21578.218681,60.49077963357421
2021-02-17,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,mixed,185,10,9,351610,2080.0,301610,21617.779496,63.4634728249123
2021-02-15,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,mixed,182,9,8,335847,1860.0,290847,21625.844205,60.67135078166169
2021-02-10,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,mixed,185,10,9,345137,2020.0,295137,21772.122199,62.54678437138842
2021-02-24,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,mixed,196,10,9,362403,1960.0,312403,22432.272333,65.32174721829894
2021-02-08,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,mixed,198,10,9,378437,2080.0,328437,22743.630995,56.66829640842321
2021-02-27,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,mixed,29,3,2,77158,540.0,62158,25012.525903,62.676741047458265
2021-02-06,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,mixed,35,4,2,93070,760.0,73070,29486.806042,60.94467967251776
2021-02-20,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,mixed,36,3,2,90181,540.0,75181,30286.698539,64.49385204754574
2021-02-13,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,mixed,41,3,3,97269,570.0,82269,33962.839827,67.39265983694486
2021-02-19,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,mixed,182,9,9,324737,1800.0,279737,62698.250628,65.57214025289454
2021-02-12,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,mixed,192,9,8,320272,1770.0,275272,66128.688242,68.03768350248994
2021-02-05,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,mixed,200,10,9,353000,2020.0,303000,68763.200604,64.78536028666512
2021-02-26,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,mixed,204,11,10,352484,2060.0,297484,70060.166481,66.42804894774538
2021-03-21,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,mixed,16,2,2,49388,380.0,39388,3814.240117,62.73363163732673
2021-03-07,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,mixed,23,2,2,62499,320.0,52499,4420.569419,60.97812242451487
2021-03-14,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,mixed,25,2,2,81043,440.0,71043,4665.164423,57.25377259469067
2021-03-02,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,mixed,158,9,9,320820,1830.0,275820,15962.662973,58.67415157190739
2021-03-25,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,mixed,148,9,9,279662,1590.0,234662,16413.725998,62.41910341861965
2021-03-16,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,mixed,167,9,8,321820,1770.0,276820,17149.744895,64.6961125353922
2021-03-09,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,mixed,172,9,9,331123,1890.0,286123,17566.653373,62.70532608891532
2021-03-11,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,mixed,168,9,9,325984,1770.0,280984,18167.247255,62.645900129026934
2021-03-18,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,mixed,172,9,9,323903,1800.0,278903,19181.43949,63.17019895185563
2021-03-04,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,mixed,177,10,9,342565,1930.0,292565,19487.381946,61.22527519171454
2021-03-03,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,mixed,174,9,8,319261,1830.0,274261,19956.00518,64.70292328222206
2021-03-01,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,mixed,169,8,8,297015,1700.0,257015,20200.691374,61.697921475677475
2021-03-23,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,mixed,196,10,10,362859,1990.0,312859,20290.076521,64.00872458058335
2021-03-10,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,mixed,201,11,10,376648,2120.0,321648,22507.603329,61.21940471238474
2021-03-24,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,mixed,209,11,10,399684,2210.0,344684,23020.970494,64.31733754007429
2021-03-08,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,mixed,202,10,10,377136,2020.0,327136,23254.534528,62.714180210445555
2021-03-15,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,mixed,210,10,10,381195,2110.0,331195,24121.185432,65.61892607340798
2021-03-17,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,mixed,232,12,10,408475,2430.0,348475,24793.828037,67.18562345106261
2021-03-22,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,mixed,232,13,11,432780,2350.0,367780,25837.112292,65.84028648758299
2021-03-06,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,mixed,38,3,3,98191,600.0,83191,31766.333662,59.56305981674045
2021-03-27,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,mixed,40,4,3,118331,730.0,98331,33101.137515,52.03348264050751
2021-03-20,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,mixed,48,4,3,125748,820.0,105748,39292.320857,60.47400515496322
2021-03-13,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,mixed,54,3,3,119521,660.0,104521,43267.760769,62.08619355166157
2021-03-12,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,mixed,197,10,9,340668,2080.0,290668,67829.194508,63.63182167563413
2021-03-05,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,mixed,203,10,8,366449,2020.0,316449,69875.959014,65.65504430319241
2021-03-19,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,mixed,208,9,9,349026,1950.0,304026,71363.085987,67.73010695424489
2021-03-26,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,mixed,224,11,10,393201,2240.0,338201,76917.925836,64.26800022173413
2021-04-18,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,mixed,16,2,2,46842,350.0,36842,3811.125147,67.63803680981596
2021-04-11,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,mixed,17,2,2,54601,350.0,44601,3947.777787,44.51568978131859
2021-04-25,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,mixed,17,2,2,65877,380.0,55877,3965.038753,54.90841638374767
2021-04-27,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,mixed,167,10,9,321551,1810.0,271551,17031.841578,65.74375921522504
2021-04-20,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,mixed,169,10,8,332609,1990.0,282609,17224.933394,62.35559755759404
2021-04-06,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,mixed,170,11,9,348918,1970.0,293918,17265.375563,57.95646929679225
2021-04-13,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,mixed,187,12,10,372041,2400.0,312041,18697.855755,62.63609457650371
2021-04-01,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,mixed,180,10,9,359106,1990.0,309106,19145.012941,59.68905751874635
2021-04-08,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,mixed,181,11,10,368750,2150.0,313750,19180.570286,59.397352101758216
2021-04-15,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,mixed,187,11,10,372200,2180.0,317200,19352.049712,61.68152425584223
2021-04-22,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,mixed,212,12,11,418138,2310.0,358138,22472.871902,60.985236199350034
2021-04-19,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,mixed,195,10,9,373556,2050.0,323556,23081.790696,64.65693987282191
2021-04-05,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,mixed,204,11,10,384128,2300.0,329128,23801.153558,64.69071004095065
2021-04-07,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,mixed,212,11,10,383769,2210.0,328769,23844.659329,64.8380937372301
2021-04-21,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,mixed,215,11,10,402869,2300.0,347869,24006.37476,61.44336744264391
2021-04-12,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,mixed,212,10,10,395693,2200.0,345693,24442.267334,63.211334493633224
2021-04-26,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,mixed,217,11,10,404286,2300.0,349286,24869.132524,63.68312406015713
2021-04-14,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,mixed,234,12,10,422332,2490.0,362332,25424.288732,63.79276939036205
2021-04-17,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,mixed,41,3,2,103636,570.0,88636,33848.543296,61.33994852090872
2021-04-03,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,mixed,43,4,3,100716,760.0,80716,35474.187138,66.12538678864523
2021-04-10,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,mixed,51,4,4,123065,790.0,103065,41416.848165,62.2268262737876
2021-04-24,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,mixed,51,4,3,137803,700.0,117803,41536.766969,57.371110739895194
2021-04-02,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,mixed,200,10,9,362160,2080.0,312160,68747.294351,64.60443382829398
2021-04-23,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,mixed,203,11,10,367412,2120.0,312412,69736.800413,62.12602735207316
2021-04-09,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,mixed,205,11,9,369001,2210.0,314001,70372.175029,63.72695217770403
2021-04-16,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,mixed,217,11,10,379818,2180.0,324818,74493.402464,64.38048615800135
2021-05-16,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,mixed,14,2,1,46550,380.0,36550,3465.945135,57.60357751122526
2021-05-02,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,mixed,15,2,2,44063,380.0,34063,3624.474884,65.69664697044009
2021-05-23,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,mixed,15,1,1,35470,190.0,30470,3680.098462,72.78551425173592
2021-05-09,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,mixed,24,2,2,75482,410.0,65482,4529.975657,28.631670511705305
2021-05-27,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,mixed,141,9,8,301319,1770.0,256319,14782.112106,62.84255633998212
2021-05-11,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,mixed,166,10,9,324949,1960.0,274949,16623.86923,59.250160516864305
2021-05-25,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,mixed,167,11,9,352394,2090.0,297394,16720.041265,56.42091386553323
2021-05-18,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,mixed,167,10,8,330751,1990.0,280751,16977.869534,59.63719346630951
2021-05-04,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,mixed,170,10,9,328997,1870.0,278997,17166.492089,64.49210292851083
2021-05-06,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,mixed,175,10,9,340567,1960.0,290567,18257.119892,61.45186392525057
2021-05-13,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,mixed,190,11,10,376031,2150.0,321031,19797.598902,60.74144526388761
2021-05-20,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,mixed,195,11,10,383106,2180.0,328106,20074.505824,62.1007208763292
2021-05-26,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,mixed,196,10,9,360773,2020.0,310773,21927.233489,62.86104585686432
2021-05-05,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,mixed,212,12,10,402511,2400.0,342511,23062.24391,64.32914481794182
2021-05-19,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,mixed,215,10,10,390972,2170.0,340972,23550.349219,61.91112674176525
2021-05-12,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,mixed,218,11,11,396543,2240.0,341543,23958.460416,64.02830252863136
2021-05-24,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,mixed,215,12,11,422580,2430.0,362580,24433.830638,59.75589547846658
2021-05-10,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,mixed,217,12,12,421739,2430.0,361739,24826.632797,60.99285598011069
2021-05-17,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,mixed,220,11,10,414289,2270.0,359289,24894.140965,58.92219202476434
2021-05-03,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,mixed,217,12,10,405427,2400.0,345427,24908.984219,60.061253721227594
2021-05-22,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,mixed,43,4,3,114706,730.0,94706,35645.376059,64.29974198809224
2021-05-08,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,mixed,44,5,3,126603,920.0,101603,36339.133399,49.18501274358305
2021-05-01,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,mixed,47,4,3,120304,790.0,100304,38638.793205,53.45677388404429
2021-05-15,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,mixed,47,4,3,114840,760.0,94840,38671.281475,62.146857272820164
2021-05-21,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,mixed,188,10,9,346429,1930.0,296429,64804.801323,63.172883734280155
2021-05-14,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,mixed,192,10,9,341669,1930.0,291669,66164.428756,62.9400924358172
2021-05-07,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,mixed,193,11,9,347211,2180.0,292211,66407.666542,61.83609606183412
2021-06-13,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,mixed,19,2,2,65777,380.0,55777,3998.036494,54.691546812145255
2021-06-27,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,mixed,20,2,2,55507,380.0,45507,4053.688748,68.62344974167071
2021-06-06,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,mixed,23,2,2,75747,410.0,65747,4317.494201,45.76328225690964
2021-06-20,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,mixed,25,2,2,80017,440.0,70017,4542.064347,53.385258889872766
2021-06-01,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,mixed,155,9,8,320307,1860.0,275307,15416.444769,60.24497891279903
2021-06-03,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,mixed,156,11,9,337935,2120.0,282935,16729.771907,59.3360881012317
2021-06-08,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,mixed,162,10,8,331061,2020.0,281061,16991.616271,62.258014134106425
2021-06-22,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,mixed,165,10,9,337238,1930.0,287238,17304.953844,58.519209149346004
2021-06-15,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,mixed,174,10,9,340163,1990.0,290163,18564.397578,61.59977693387941
2021-06-10,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,mixed,174,9,8,342320,1890.0,297320,18703.213779,61.62577055053657
2021-06-17,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,mixed,172,10,9,352545,2050.0,302545,18807.485911,60.769662183665794
2021-06-24,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,mixed,176,10,9,377918,2080.0,327918,19113.323435,62.78140360310852
2021-06-02,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,mixed,179,11,9,343678,2150.0,288678,20508.758723,58.03661805017125
2021-06-09,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,mixed,195,11,10,371695,2240.0,316695,22044.103063,58.31711936805346
2021-06-23,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,mixed,202,12,10,394975,2400.0,334975,22473.855402,60.93977917216758
2021-06-16,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,mixed,206,11,9,388050,2270.0,333050,22629.509595,64.3277052524363
2021-06-21,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,mixed,200,11,10,379553,2240.0,324553,23087.398523,62.49127883420002
2021-06-14,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,mixed,207,12,11,397888,2400.0,337888,23517.577449,61.058984841026025
2021-06-07,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,mixed,211,12,10,396360,2370.0,336360,23895.940593,60.41368083055765
2021-06-19,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,mixed,37,3,2,89930,570.0,74930,31050.109104,57.33445931520692
2021-06-05,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,mixed,40,3,2,104900,600.0,89900,33022.130467,56.007548752358986
2021-06-12,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,mixed,48,4,3,116617,730.0,96617,39389.65173,60.11989644995708
2021-06-26,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,mixed,49,4,3,118982,760.0,98982,40035.003789,61.05552227862934
2021-06-25,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,mixed,176,9,8,324866,1800.0,279866,60520.549335,63.10345062568287
2021-06-04,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,mixed,181,9,8,326834,1920.0,281834,62227.537181,66.48165810335456
2021-06-18,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,mixed,187,9,9,340841,1890.0,295841,64293.674212,64.04721821388488
2021-06-11,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,mixed,203,10,10,362100,2050.0,312100,69713.74969,63.22398028049713
2021-02-28,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,mixed,14,1,1,34144,190.0,29144,4514.73227,67.4933594828489
2021-01-31,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,mixed,17,2,2,73272,440.0,63272,5415.958458,31.42985485274713
2021-03-28,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,mixed,19,2,2,57869,470.0,47869,6016.957874,56.043630507933855
2021-01-30,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,mixed,36,3,2,92853,660.0,77853,11125.57742,62.50696536296607
2021-01-28,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,mixed,159,9,9,377228,2190.0,332228,48662.322041,51.775062449982485
2021-01-29,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,mixed,180,9,9,415226,2490.0,370226,55358.739691,55.73330774725216
2021-03-30,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,mixed,184,11,10,467162,2870.0,412162,56444.112223,53.38295445587236
2021-03-31,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,mixed,209,11,11,496107,3200.0,441107,64703.576722,51.02325498744254
2021-03-29,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,mixed,221,13,11,513929,3340.0,448929,68580.591093,54.49261553964249
2021-05-30,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,mixed,11,1,1,50542,310.0,45542,3611.958722,30.946948478679655
2021-05-29,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,mixed,40,4,3,155753,1090.0,135753,12325.98637,43.20392951953091
2021-05-31,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,mixed,92,6,5,213405,1380.0,183405,28104.842768,51.25090802764973
2021-06-29,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,mixed,165,9,8,393969,2550.0,348969,50548.17993,50.0725525705154
2021-04-29,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,mixed,190,12,11,517053,3240.0,457053,58408.933944,48.05680014466255
2021-06-30,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,mixed,200,12,11,431785,2640.0,371785,62013.318389,53.67183325572363
2021-06-28,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,mixed,201,10,9,474562,3070.0,424562,62231.621971,53.50735996473095
2021-05-28,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,mixed,202,10,10,464365,2800.0,414365,62455.039983,52.99216679522922
2021-04-28,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,mixed,208,11,10,461802,2990.0,406802,64526.616836,55.799454051922496
2021-04-30,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,mixed,217,11,11,555799,3470.0,500799,67275.23873,47.033418180397376


==> data/comparison_2/comparison_r_routing_180_routing.csv <==
date,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_r_routing_routing
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,routing,9,3,3,83182,480.0,68182,4.870829,2.1180955967145985
2021-01-03,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,routing,7,3,2,42236,480.0,27236,4.914477,37.54565484200098
2021-01-09,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,routing,27,5,3,141290,830.0,116290,5.393383,17.980065365168375
2021-01-02,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,routing,28,5,4,144872,830.0,119872,5.507396,6.6841010248053125
2021-01-01,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,routing,79,14,11,431410,2480.0,361410,10.187733,0.2418743178496772
2021-01-07,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,routing,139,23,19,705578,4070.0,590578,17.165759,4.925795072048983
2021-01-05,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,routing,155,31,22,790355,5170.0,635355,23.870256,-3.549361688747275
2021-01-06,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,routing,193,35,26,976672,6200.0,801672,36.390375,4.037761098561852
2021-01-08,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,routing,156,25,19,760815,4420.0,635815,42.146457,0.1839371202688998
2021-01-04,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,routing,174,31,22,912855,5530.0,757855,44.344217,4.983387666903986
2021-01-17,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,routing,12,4,4,119270,730.0,99270,4.571086,-8.99503778774891
2021-01-16,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,routing,36,7,4,179905,1120.0,144905,5.063558,36.646253640362154
2021-01-12,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,routing,118,21,19,679041,3900.0,574041,11.936488,-5.021552090792532
2021-01-19,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,routing,151,27,19,739508,4620.0,604508,16.731836,1.9009389285231044
2021-01-14,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,routing,154,27,24,788678,4800.0,653678,18.956074,4.20166434057398
2021-01-20,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,routing,179,30,21,866530,5220.0,716530,23.477713,2.6532666477934006
2021-01-15,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,routing,165,27,22,850097,4860.0,715097,23.520992,-4.062121670239058
2021-01-18,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,routing,159,26,18,757838,4550.0,627838,23.94705,3.6463293228245544
2021-01-13,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,routing,186,31,23,910633,5440.0,755633,30.353243,-2.2419203628749305
2021-01-11,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,routing,180,29,25,902736,5180.0,757736,45.155558,-9.534469767289485
2021-01-24,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,routing,11,3,3,76493,540.0,61493,4.539562,6.5939701806015165
2021-01-23,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,routing,27,5,4,171475,950.0,146475,5.033152,-14.1598870883986
2021-01-30,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,routing,36,7,6,255945,1390.0,220945,5.573424,-3.3478159044473337
2021-01-26,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,routing,127,21,17,602580,3540.0,497580,15.33932,5.592860791065962
2021-01-21,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,routing,165,29,23,792679,4940.0,647679,24.576084,7.235191409285386
2021-01-25,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,routing,175,30,22,863266,5220.0,713266,33.379904,7.9285071309422746
2021-01-28,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,routing,159,26,23,798921,4700.0,668921,34.701482,-2.134293669604437
2021-01-22,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,routing,160,27,21,815371,4710.0,680371,36.820436,-4.600319944170127
2021-01-29,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,routing,180,29,25,901899,5240.0,756899,42.964411,3.849745738318355
2021-01-27,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,routing,182,32,24,882339,5600.0,722339,44.331313,1.6048308855508346
2021-01-31,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,routing,17,4,4,119505,730.0,99505,4.676691,-11.836379460400348
2021-02-07,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,routing,28,8,6,192924,1310.0,152924,4.867678,22.19363268993442
2021-02-06,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,routing,35,8,6,247641,1430.0,207641,5.164515,-3.918540681401409
2021-02-04,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,routing,159,27,21,756392,4740.0,621392,19.757244,5.188371789857906
2021-02-02,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,routing,153,26,21,788110,4670.0,658110,26.119374,-4.316346790205162
2021-02-09,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,routing,163,28,24,875076,4990.0,735076,28.019431,-5.15174783075764
2021-02-05,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,routing,200,36,27,994657,6150.0,814657,31.952106,0.774821831879524
2021-02-03,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,routing,188,33,27,971536,5640.0,806536,32.096995,-7.44773798543233
2021-02-08,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,routing,199,34,29,1015607,6010.0,845607,34.839881,-16.288791765949238
2021-02-01,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,routing,175,29,23,908797,5270.0,763797,40.520724,-6.637402300549968
2021-02-14,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,routing,22,5,5,153010,860.0,128010,4.631853,-15.32605746329404
2021-02-13,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,routing,41,9,7,258382,1530.0,213382,5.460785,13.382991847243082
2021-02-16,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,routing,125,21,17,647701,3870.0,542701,16.336396,0.18385129158229233
2021-02-11,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,routing,159,27,24,861754,4980.0,726754,29.313852,-8.852128527651534
2021-02-15,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,routing,182,31,22,866457,5410.0,711457,30.217478,-1.4646056560688565
2021-02-17,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,routing,186,32,24,890649,5600.0,730649,32.046628,7.450808020350142
2021-02-18,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,routing,168,29,24,752654,4940.0,607654,41.073641,11.329792748555649
2021-02-19,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,routing,182,33,27,947754,5760.0,782754,43.149414,-0.478669775104719
2021-02-12,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,routing,192,33,26,1047853,6000.0,882853,43.674517,-4.573016775944832
2021-02-10,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,routing,185,31,22,886051,5440.0,731051,52.771708,3.848445223355019
2021-02-28,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,routing,14,4,4,110704,670.0,90704,4.674709,-5.395241676742481
2021-02-21,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,routing,20,6,5,126162,990.0,96162,4.83271,20.47527498502947
2021-02-27,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,routing,29,6,6,225196,1230.0,195196,5.597653,-8.932950868044639
2021-02-20,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,routing,36,8,6,248675,1370.0,208675,5.873392,2.091445625169792
2021-02-22,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,routing,181,32,24,939548,5690.0,779548,29.793628,0.5421999216657669
2021-03-01,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,routing,170,29,24,856225,5060.0,711225,35.551511,-10.41596277793396
2021-02-23,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,routing,163,32,25,910803,5660.0,750803,39.331828,9.869406068258758
2021-02-26,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,routing,205,36,26,978879,6210.0,798879,39.363196,6.767745843556178
2021-02-25,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,routing,167,33,24,835604,5640.0,670604,39.515298,6.14228204805636
2021-02-24,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,routing,197,33,28,1069934,5940.0,904934,40.182896,-2.381717898959278
2021-03-07,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,routing,23,5,5,155576,890.0,130576,5.673594,2.8645638220823657
2021-03-06,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,routing,38,7,7,248448,1330.0,213448,6.841547,-2.3156594255122003
2021-03-02,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,routing,159,26,22,750371,4640.0,620371,27.076263,3.342315906625893
2021-03-11,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,routing,169,30,23,831935,5250.0,681935,29.192842,4.669606250128912
2021-03-09,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,routing,173,29,23,818407,5060.0,673407,31.630505,7.822101782270999
2021-03-05,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,routing,204,37,27,1016206,6370.0,831206,31.901927,4.757414950429536
2021-03-08,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,routing,203,35,25,999161,5990.0,824161,41.592793,1.217234666669303
2021-03-03,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,routing,175,29,22,863161,4910.0,718161,44.077725,4.570053853136052
2021-03-04,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,routing,178,30,24,797727,5250.0,647727,45.680632,9.70576416989728
2021-03-10,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,routing,202,33,27,1005569,6090.0,840569,63.915878,-3.535832986693135
2021-03-21,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,routing,16,5,4,115305,920.0,90305,5.052484,12.995087793430773
2021-03-14,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,routing,25,7,5,158525,1180.0,123525,5.261505,16.385798903956413
2021-03-20,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,routing,48,10,8,304925,1750.0,254925,6.514308,4.153831646444961
2021-03-13,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,routing,54,10,8,313338,1840.0,263338,7.241376,0.604611031455
2021-03-18,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,routing,174,30,23,849958,5370.0,699958,27.628848,3.3544485871427776
2021-03-16,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,routing,168,31,25,869404,5380.0,714404,33.184565,4.625750490087991
2021-03-15,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,routing,210,37,27,1070343,6520.0,885343,45.320709,3.4626849517693588
2021-03-12,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,routing,197,32,22,906099,5450.0,746099,51.014753,3.268959774532411
2021-03-17,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,routing,233,41,32,1176468,7280.0,971468,59.540582,5.4897755070071215
2021-03-19,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,routing,209,37,27,1132050,6880.0,947050,70.967026,-4.665934407313718
2021-03-28,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,routing,19,5,4,123507,860.0,98507,5.534196,6.18605251764134
2021-03-27,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,routing,40,7,6,252641,1390.0,217641,7.704542,-2.410263685927968
2021-03-25,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,routing,149,26,24,657740,4220.0,527740,27.619102,11.61309395828854
2021-03-23,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,routing,197,35,25,991954,6200.0,816954,34.285416,1.610020373224782
2021-03-24,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,routing,210,36,26,1109128,6390.0,929128,37.257516,0.980174215499055
2021-03-30,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,routing,184,34,23,886177,5770.0,716177,40.028556,11.57038978093595
2021-03-22,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,routing,233,39,26,1073397,6780.0,878397,50.268685,15.275812179195237
2021-03-26,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,routing,225,43,29,1225486,7660.0,1010486,51.308418,-11.365600495085046
2021-03-31,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,routing,209,34,28,1024928,6130.0,854928,57.327919,-1.1830861330932412
2021-03-29,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,routing,221,38,31,1173194,6740.0,983194,67.900366,-3.8839808700903453
2021-04-03,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,routing,43,9,7,288873,1650.0,243873,7.337494,2.8410466837077895
2021-04-10,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,routing,51,10,9,319009,1840.0,269009,7.981915,2.0844076120319213
2021-04-06,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,routing,170,30,23,826931,5070.0,676931,33.913766,0.35739374886281067
2021-04-05,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,routing,204,35,30,1071923,6260.0,896923,39.68687,1.4681563937696194
2021-04-01,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,routing,181,32,26,956949,5630.0,796949,43.969161,-7.4209734632481705
2021-04-02,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,routing,200,37,25,1046801,6550.0,861801,45.651148,-2.308686945295007
2021-04-07,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,routing,212,36,27,1048130,6360.0,868130,62.666178,3.9676242448008767
2021-04-09,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,routing,205,35,27,1021026,6170.0,846026,64.67699,-0.3675462283505048
2021-04-08,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,routing,181,29,22,830268,5060.0,685268,71.310099,8.58012402663754
2021-04-18,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,routing,16,5,5,132300,830.0,107300,4.989793,8.597247554302768
2021-04-11,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,routing,17,5,4,105224,800.0,80224,5.072977,-6.92626615722299
2021-04-17,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,routing,41,7,7,257680,1420.0,222680,6.818191,3.875853321893535
2021-04-20,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,routing,170,30,25,884234,5250.0,734234,38.285029,-0.07684863986961762
2021-04-19,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,routing,196,34,24,928975,5860.0,758975,39.880582,12.107370028468896
2021-04-15,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,routing,188,33,27,934440,5760.0,769440,41.464267,3.7981824976604317
2021-04-13,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,routing,188,34,25,931830,5920.0,761830,50.293123,6.4167444158666616
2021-04-16,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,routing,218,37,28,1078902,6490.0,893902,60.97908,-1.1799459824442944
2021-04-14,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,routing,235,42,34,1308584,7770.0,1098584,69.66395,-12.187100811878981
2021-04-12,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,routing,213,37,25,1043894,6490.0,858894,71.138671,2.946306378674283
2021-04-25,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,routing,17,5,5,142664,860.0,117664,5.183169,2.3491402913152997
2021-04-24,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,routing,51,9,6,284763,1560.0,239763,7.53476,11.909534680847115
2021-04-27,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,routing,167,30,23,822173,5280.0,672173,29.182883,12.410298040619434
2021-04-21,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,routing,216,38,31,1164264,6830.0,974264,41.05294,-11.426044812973023
2021-04-28,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,routing,208,36,27,1080239,6480.0,900239,41.752575,-3.3931285581381103
2021-04-22,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,routing,213,36,31,1040373,6210.0,860373,47.923344,2.927007687477315
2021-04-23,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,routing,204,35,26,1038794,6260.0,863794,51.148055,-7.082119100166891
2021-04-29,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,routing,190,31,22,850976,5320.0,695976,63.634272,14.5108597375982
2021-04-30,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,routing,217,35,25,1033783,6230.0,858783,68.886346,1.482457051534347
2021-04-26,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,routing,218,37,30,1112895,6640.0,927895,78.476071,0.029014981791526905
2021-05-02,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,routing,15,4,4,115640,700.0,95640,4.981908,9.973452912005357
2021-05-09,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,routing,24,5,5,151102,920.0,126102,5.517247,-42.867138156650654
2021-05-08,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,routing,44,7,5,247346,1390.0,212346,6.457896,0.722069477613438
2021-05-01,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,routing,47,8,7,240805,1400.0,200805,7.328672,6.837332384187436
2021-05-06,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,routing,176,31,26,923119,5440.0,768119,28.010785,-4.486097670022694
2021-05-07,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,routing,194,31,23,917346,5440.0,762346,46.816975,-0.8306321575662049
2021-05-04,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,routing,171,29,25,902402,5120.0,757402,50.760894,2.605806943206274
2021-05-10,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,routing,218,34,24,1018110,6220.0,848110,62.807859,5.833789623227869
2021-05-03,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,routing,218,35,27,1014136,6320.0,839136,70.988142,0.09713118226183651
2021-05-05,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,routing,213,37,28,1085346,6430.0,900346,73.402236,3.815746679156294
2021-05-16,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,routing,14,4,3,108379,670.0,88379,5.269536,1.2914742661457053
2021-05-15,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,routing,47,9,9,320579,1830.0,275579,6.849957,-5.6680829182914
2021-05-18,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,routing,168,28,22,808087,4780.0,668087,24.992607,1.3860600772474052
2021-05-13,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,routing,191,31,28,924399,5590.0,769399,41.794937,3.490486849468383
2021-05-14,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,routing,193,31,23,981705,5680.0,826705,47.009964,-6.4828724739326
2021-05-20,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,routing,197,32,26,942603,5600.0,782603,48.722823,6.751723544372921
2021-05-11,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,routing,167,27,23,835485,4890.0,700485,54.419992,-4.772994040811413
2021-05-17,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,routing,221,35,27,1039509,6290.0,864509,59.24736,-3.0699610429657715
2021-05-19,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,routing,217,34,27,1031152,6190.0,861152,78.284478,-0.4558327398772301
2021-05-12,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,routing,218,36,26,1032104,6420.0,852104,79.629232,6.3745095815852135
2021-05-23,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,routing,15,4,4,110081,700.0,90081,4.782107,15.539954732036675
2021-05-30,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,routing,11,3,3,109218,600.0,94218,4.904756,-49.21918762723211
2021-05-22,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,routing,43,8,7,271348,1460.0,231348,6.522374,15.547629496145383
2021-05-29,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,routing,40,7,5,226716,1270.0,191716,6.87734,17.326934858076374
2021-05-27,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,routing,141,25,20,773402,4540.0,648402,20.689106,4.627185004778494
2021-05-26,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,routing,196,33,24,856760,5670.0,691760,38.885594,11.802794688979159
2021-05-21,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,routing,188,31,22,877129,5350.0,722129,42.885442,6.756848696169833
2021-05-25,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,routing,167,27,21,826742,4740.0,691742,45.81256,-2.2397113145550938
2021-05-24,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,routing,215,37,23,964734,6220.0,779734,53.003734,8.12424645871308
2021-05-28,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,routing,202,33,25,975510,5910.0,810510,54.51566,1.2487776434788418
2021-06-06,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,routing,23,5,5,145616,950.0,120616,5.101208,-4.264642703709008
2021-06-05,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,routing,40,6,4,211150,1170.0,181150,7.332645,11.448941077794087
2021-05-31,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,routing,92,15,13,434094,2550.0,359094,13.509566,0.8378982186667642
2021-06-03,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,routing,156,26,20,766847,4610.0,636847,25.965434,7.724861740172602
2021-06-01,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,routing,155,28,23,761178,4870.0,621178,33.546456,5.526112632213896
2021-06-09,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,routing,195,34,24,989822,6010.0,819822,34.899682,-11.001310948155309
2021-06-04,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,routing,181,29,22,871624,5150.0,726624,37.350751,10.610917966546678
2021-06-08,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,routing,164,28,21,845962,5140.0,705962,37.437425,3.55769526738861
2021-06-02,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,routing,179,27,21,832297,4890.0,697297,49.525181,-1.6241857398396815
2021-06-07,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,routing,211,35,30,1029503,6260.0,854503,50.822322,-2.8212593195539597
2021-06-13,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,routing,19,5,5,138146,860.0,113146,5.213419,4.842398192538711
2021-06-12,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,routing,48,8,7,285609,1610.0,245609,6.790534,2.3288500405240424
2021-06-19,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,routing,37,6,4,193712,1170.0,163712,6.82761,8.097106447985805
2021-06-10,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,routing,174,30,23,882091,5400.0,732091,35.4278,1.1171931838436333
2021-06-15,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,routing,176,29,25,848862,5150.0,703862,39.503691,4.173910294907861
2021-06-16,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,routing,206,36,25,996818,6210.0,816818,39.669165,8.365454179417716
2021-06-17,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,routing,172,28,26,867192,5170.0,727192,45.626703,3.501013738324205
2021-06-18,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,routing,189,31,25,956179,5590.0,801179,53.434381,-0.8602102900348514
2021-06-14,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,routing,207,33,24,1002668,5790.0,837668,59.9004,1.8695970036338867
2021-06-11,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,routing,205,35,26,1034508,6140.0,859508,70.068457,-5.0679000496643845
2021-06-27,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,routing,20,6,6,172948,1140.0,142948,5.568136,2.237346387346953
2021-06-20,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,routing,25,5,5,145766,800.0,120766,5.743981,15.08249056252039
2021-06-26,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,routing,49,8,8,285993,1610.0,245993,7.17432,6.390479089543299
2021-06-29,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,routing,165,27,22,829372,4920.0,694372,34.509421,-5.105800023571665
2021-06-25,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,routing,176,29,23,908645,5330.0,763645,38.751619,-3.1990577845215893
2021-06-21,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,routing,200,32,24,922320,5600.0,762320,39.803146,8.85319387373926
2021-06-28,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,routing,201,33,26,1032377,6000.0,867377,42.282342,-1.1415415513483063
2021-06-30,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,routing,200,34,28,945466,5770.0,775466,37.323782,-1.4433259586229392
2021-06-22,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,routing,165,28,23,856626,4990.0,716626,45.693543,-5.366310864233369
2021-06-24,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,routing,176,32,25,905622,5570.0,745622,49.206392,10.811393725237615
2021-06-23,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,routing,202,34,29,1039601,6040.0,869601,57.113468,-2.8091515484154885


==> data/comparison_2/comparison_r_routing_240_anytime_240.csv <==
date,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_r_routing_anytime
2021-01-03,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,mixed,7,1,1,21293,160.0,16293,2699.193296,70.10543754475128
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,mixed,9,1,1,26969,160.0,21969,2909.975455,68.26504436233556
2021-01-24,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,mixed,11,1,1,32792,160.0,27792,3179.058593,69.3810284134943
2021-01-17,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,mixed,12,1,1,33389,160.0,28389,3319.673016,69.07165882396532
2021-01-12,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,mixed,118,7,6,231515,1390.0,196515,12100.270152,65.6440179203438
2021-01-26,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,mixed,127,7,7,264115,1480.0,229115,12730.749118,63.04983162816335
2021-01-07,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,mixed,137,7,6,258494,1390.0,223494,15149.146906,63.9966461087619
2021-01-19,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,mixed,149,9,8,292329,1770.0,247329,15727.997469,64.93296178515862
2021-01-05,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,mixed,155,9,9,323545,1800.0,278545,16592.783626,62.546246347754014
2021-01-14,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,mixed,154,9,8,300383,1770.0,255383,17111.538386,63.73114613166677
2021-01-21,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,mixed,165,9,8,317934,1860.0,272934,17925.010299,63.06460157251993
2021-01-18,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,mixed,159,8,7,277484,1640.0,237484,19457.05827,65.96127826143491
2021-01-04,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,mixed,174,9,8,315448,1860.0,270448,20725.936613,65.54563198416695
2021-01-20,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,mixed,179,10,9,334019,2020.0,284019,20914.318232,65.92751951150595
2021-01-25,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,mixed,175,9,8,330690,1800.0,285690,20992.653967,62.47187007407122
2021-01-27,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,mixed,182,9,8,333185,1920.0,288185,21074.736381,64.60565718844512
2021-01-11,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,mixed,180,9,8,322826,1890.0,277826,21367.414147,63.50372225268358
2021-01-13,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,mixed,186,10,9,345914,2020.0,295914,21634.396061,64.55250761132102
2021-01-06,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,mixed,193,10,8,360515,2050.0,310515,21947.322298,66.51023276509926
2021-01-23,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,mixed,27,3,2,66661,540.0,51661,23536.764405,64.18559171327412
2021-01-09,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,mixed,27,3,2,82674,570.0,67674,23709.448759,52.46161807831637
2021-01-02,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,mixed,28,2,2,78418,440.0,68418,24408.703662,50.545514170755396
2021-01-01,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,mixed,79,4,4,127205,820.0,107205,28814.875567,72.07090899909322
2021-01-16,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,mixed,36,3,2,82077,540.0,67077,30093.444275,64.70155640517282
2021-01-08,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,mixed,156,8,8,277553,1640.0,237553,53939.156691,63.704091173605164
2021-01-22,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,mixed,160,7,7,271437,1510.0,236437,55161.482574,69.22946993253852
2021-01-15,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,mixed,165,8,8,305172,1700.0,265172,56931.619984,64.01451814886526
2021-02-21,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,mixed,20,2,2,41113,320.0,31113,4103.289973,71.22973247213106
2021-02-14,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,mixed,22,2,2,48586,350.0,38586,4237.289481,71.83420289855073
2021-02-07,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,mixed,28,2,2,54987,380.0,44987,4949.029777,79.2505801777325
2021-02-16,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,mixed,125,8,6,250855,1610.0,210855,13044.858416,62.93382153031431
2021-02-02,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,mixed,150,9,8,309861,1830.0,264861,15160.311968,60.49807501083603
2021-02-09,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,mixed,162,8,8,316293,1760.0,276293,16366.384769,64.33740292072197
2021-02-23,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,mixed,162,9,9,322330,1710.0,277330,16729.669134,63.618324815343215
2021-02-04,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,mixed,156,9,8,306415,1740.0,261415,16876.672295,61.56417615389633
2021-02-11,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,mixed,158,8,8,295417,1670.0,255417,17106.737966,62.61372480779574
2021-02-25,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,mixed,167,9,8,345239,1890.0,300239,17523.223677,62.0061606456022
2021-02-18,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,mixed,167,9,9,341302,1860.0,296302,17734.545532,55.3529684934822
2021-02-01,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,mixed,174,9,8,317385,1860.0,272385,20444.066528,67.0634323517966
2021-02-10,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,mixed,185,9,8,328798,1920.0,283798,20937.075396,64.66532333897531
2021-02-03,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,mixed,188,9,8,342017,1860.0,297017,21191.841924,66.60228323566777
2021-02-22,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,mixed,180,9,9,335688,1830.0,290688,21243.46548,65.88103163511624
2021-02-15,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,mixed,182,9,9,341287,1890.0,296287,21289.512473,65.27532032269848
2021-02-17,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,mixed,185,10,9,353420,2050.0,303420,21581.504235,61.197090934642645
2021-02-24,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,mixed,196,10,9,364221,2140.0,314221,22176.426673,63.242561892142014
2021-02-08,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,mixed,198,10,9,355251,2050.0,305251,22692.187307,66.44035421504186
2021-02-27,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,mixed,29,3,2,87301,600.0,72301,25129.638872,59.24551379007712
2021-02-06,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,mixed,35,4,2,96493,760.0,76493,29606.31091,64.48062489186971
2021-02-20,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,mixed,36,3,2,93271,600.0,78271,30331.781247,67.17116077053848
2021-02-13,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,mixed,41,3,3,99017,570.0,84017,33937.518234,62.005241609012806
2021-02-19,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,mixed,182,9,8,315503,1830.0,270503,62668.773522,68.92780782105739
2021-02-12,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,mixed,192,10,9,334305,1960.0,284305,66193.381996,67.19280391835517
2021-02-05,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,mixed,200,10,9,341790,1990.0,291790,68785.087048,65.31853493412561
2021-02-26,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,mixed,204,10,9,356273,2050.0,306273,70123.870774,66.26723337212154
2021-03-21,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,mixed,16,2,2,44763,350.0,34763,3842.427403,61.4424518062949
2021-03-07,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,mixed,23,3,2,71412,540.0,56412,4432.415074,60.96339703502864
2021-03-14,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,mixed,25,2,2,72765,380.0,62765,4722.807581,67.39802501881788
2021-03-02,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,mixed,158,8,8,300993,1640.0,260993,16253.045461,62.19834899647469
2021-03-25,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,mixed,148,8,8,275778,1580.0,235778,16300.490787,61.55080564319703
2021-03-16,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,mixed,167,9,8,320442,1860.0,275442,17176.144112,65.24316831425429
2021-03-09,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,mixed,172,9,9,332970,1800.0,287970,17701.276845,63.53962493895348
2021-03-11,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,mixed,168,10,8,347685,2080.0,297685,17983.514846,62.72789546637165
2021-03-18,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,mixed,172,9,8,328225,1800.0,283225,18286.072893,63.65135422169213
2021-03-04,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,mixed,177,10,9,340293,2020.0,290293,19043.992275,60.46175761152965
2021-03-23,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,mixed,196,11,9,369537,2180.0,314537,19621.607119,63.84821881034884
2021-03-03,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,mixed,174,8,7,308978,1730.0,268978,19844.07245,64.85007889387039
2021-03-01,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,mixed,169,8,8,304212,1670.0,264212,19964.076387,63.972742582254256
2021-03-10,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,mixed,201,10,8,361599,2140.0,311599,22406.906742,64.84021994370141
2021-03-24,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,mixed,209,11,10,396968,2330.0,341968,22736.70334,63.93544196272423
2021-03-08,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,mixed,202,10,10,372317,1990.0,322317,23157.678737,65.23563152385728
2021-03-15,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,mixed,210,10,10,379647,2080.0,329647,24095.264214,65.1795197276341
2021-03-17,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,mixed,232,11,11,415083,2240.0,360083,25010.725251,67.88672702754768
2021-03-22,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,mixed,232,12,11,436730,2400.0,376730,25740.166502,64.40543556131144
2021-03-06,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,mixed,38,3,2,87478,600.0,72478,31701.621679,65.76886805373488
2021-03-27,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,mixed,40,4,3,108509,730.0,88509,33163.303564,55.11687258799052
2021-03-20,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,mixed,48,4,3,120900,790.0,100900,39290.986186,65.70241955387614
2021-03-13,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,mixed,54,3,3,115540,630.0,100540,43251.934822,61.95337197049526
2021-03-12,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,mixed,197,10,8,342762,2080.0,292762,67721.207741,64.88957633368844
2021-03-05,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,mixed,203,9,8,341509,1920.0,296509,69586.312872,67.65942818830334
2021-03-19,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,mixed,208,9,8,344045,1920.0,299045,71324.222018,67.86707300785567
2021-03-26,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,mixed,224,10,10,393909,2170.0,343909,76862.120466,65.71869432896247
2021-04-18,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,mixed,16,2,2,41675,350.0,31675,3770.159653,61.90515365911625
2021-04-25,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,mixed,17,2,2,44712,380.0,34712,3959.437702,65.01709555515566
2021-04-11,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,mixed,17,2,2,44613,350.0,34613,4021.883177,60.94526927655998
2021-04-20,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,mixed,169,9,9,342845,1860.0,297845,17147.653527,62.91029428787484
2021-04-27,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,mixed,167,10,8,316563,1900.0,266563,17606.265092,64.82852178086696
2021-04-06,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,mixed,170,9,8,318067,1770.0,273067,17613.836173,65.6333636229067
2021-04-13,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,mixed,187,11,9,362933,2240.0,307933,19000.13477,65.04640152244762
2021-04-08,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,mixed,181,10,9,361562,2020.0,311562,19130.487344,57.2481264529006
2021-04-01,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,mixed,180,10,9,351302,1990.0,301302,19148.124853,63.77609153161402
2021-04-15,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,mixed,187,11,10,368401,2180.0,313401,19552.027284,62.291163832370145
2021-04-22,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,mixed,212,12,11,417006,2370.0,357006,22301.645465,58.545350435864016
2021-04-19,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,mixed,195,10,9,356863,2110.0,306863,22393.915469,64.64206910422902
2021-04-07,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,mixed,212,11,10,404582,2270.0,349582,23652.388277,58.968716057170504
2021-04-05,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,mixed,204,11,10,379341,2180.0,324341,23777.94664,63.658180480430424
2021-04-21,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,mixed,215,11,10,389096,2240.0,334096,23865.916318,64.78166853878174
2021-04-12,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,mixed,212,11,10,393602,2270.0,338602,24573.911768,62.07799214779488
2021-04-26,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,mixed,217,11,10,390833,2240.0,335833,24960.789127,64.0741179920341
2021-04-14,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,mixed,234,13,11,434964,2590.0,369964,25610.991351,64.42239268169394
2021-04-17,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,mixed,41,4,3,105812,760.0,85812,33937.162,56.82411699418946
2021-04-03,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,mixed,43,4,3,102446,700.0,82446,35513.854555,63.500523731820806
2021-04-24,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,mixed,51,4,3,131425,790.0,111425,41164.924356,59.30900387946115
2021-04-10,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,mixed,51,4,3,119892,790.0,99892,41315.84763,61.6829926972307
2021-04-02,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,mixed,200,10,9,354648,2050.0,304648,68676.427044,65.85530230238518
2021-04-23,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,mixed,203,10,9,361530,2110.0,311530,69695.737689,63.602664688050886
2021-04-09,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,mixed,205,11,9,359160,2210.0,304160,70333.281601,65.2221739143065
2021-04-16,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,mixed,217,11,10,385595,2240.0,330595,74427.285714,65.50689244916762
2021-05-16,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,mixed,14,1,1,38755,220.0,33755,3467.688792,63.322418231374925
2021-05-02,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,mixed,15,2,2,41063,350.0,31063,3635.002042,70.17049375631089
2021-05-23,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,mixed,15,2,2,39270,320.0,29270,3646.144898,65.1336233685519
2021-05-09,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,mixed,24,2,2,73615,380.0,63615,4512.283615,47.06508373661617
2021-05-27,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,mixed,141,8,7,288436,1670.0,248436,14404.30435,63.478111127149695
2021-05-11,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,mixed,166,9,8,329209,1770.0,284209,16458.290641,62.381746275700436
2021-05-18,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,mixed,167,9,9,324784,1800.0,279784,16525.092554,64.39455148409023
2021-05-04,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,mixed,170,9,9,327117,1860.0,282117,16838.998897,62.516887149724134
2021-05-25,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,mixed,167,10,8,320475,2020.0,270475,16969.005792,59.68355728212012
2021-05-06,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,mixed,175,10,10,377803,2080.0,327803,18218.507238,59.070192221231544
2021-05-13,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,mixed,190,10,9,352598,2020.0,302598,19693.968052,64.62814195370935
2021-05-20,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,mixed,195,11,10,377066,2210.0,322066,20434.784929,58.342889591522436
2021-05-26,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,mixed,196,10,9,358875,2110.0,308875,21821.76494,61.68219309718923
2021-05-05,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,mixed,212,11,9,392931,2300.0,337931,23629.52794,61.87804459208651
2021-05-19,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,mixed,215,11,10,393164,2300.0,338164,23786.897155,63.638280595380564
2021-05-12,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,mixed,218,10,10,389857,2110.0,339857,24118.753077,64.44143453911965
2021-05-24,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,mixed,215,11,10,399389,2300.0,344389,24635.89994,63.52695143946485
2021-05-03,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,mixed,217,11,10,399555,2300.0,344555,24975.075133,59.87702670948539
2021-05-10,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,mixed,217,11,10,399936,2300.0,344936,25122.168768,62.64779829571987
2021-05-17,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,mixed,220,11,10,398839,2300.0,343839,25432.030857,64.85507661425697
2021-05-22,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,mixed,43,3,2,104763,600.0,89763,35525.061922,62.304213128380056
2021-05-08,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,mixed,44,4,3,116095,760.0,96095,36278.135116,56.14505619038625
2021-05-15,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,mixed,47,4,3,109246,730.0,89246,38605.613712,59.801742662859496
2021-05-01,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,mixed,47,3,3,117774,660.0,102774,38630.810808,56.72507743805874
2021-05-21,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,mixed,188,10,9,348724,2080.0,298724,64685.483704,65.05204251591942
2021-05-14,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,mixed,192,9,9,355008,1950.0,310008,65939.95801,62.67980307995067
2021-05-07,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,mixed,193,10,8,339704,1960.0,289704,66323.879977,66.12823458090041
2021-06-13,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,mixed,19,2,2,52331,380.0,42331,4459.681927,65.69471303549773
2021-06-27,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,mixed,20,2,2,48098,380.0,38098,4530.029881,70.17807098038243
2021-06-06,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,mixed,23,2,2,53235,380.0,43235,4775.987551,66.62947338068165
2021-06-20,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,mixed,25,2,2,59074,380.0,49074,4956.025971,65.8005951347158
2021-06-01,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,mixed,155,9,8,342633,1920.0,297633,16420.600142,52.85310326322525
2021-06-08,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,mixed,162,9,8,322720,1890.0,277720,17386.015328,64.6065838422124
2021-06-03,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,mixed,156,9,8,316507,1830.0,271507,17441.945981,61.31714352061207
2021-06-22,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,mixed,165,10,9,341232,2020.0,291232,17724.205092,62.979702585210845
2021-06-15,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,mixed,174,10,9,335961,1990.0,285961,18980.112898,59.33970176566057
2021-06-17,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,mixed,172,9,9,348061,1920.0,303061,19235.324902,59.691275385413576
2021-06-10,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,mixed,174,10,9,344788,2020.0,294788,19751.492052,57.11207968872834
2021-06-24,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,mixed,176,10,9,363136,1960.0,313136,20014.062877,60.79113930884363
2021-06-02,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,mixed,179,9,8,335882,1830.0,290882,21830.884833,59.972256749010576
2021-06-09,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,mixed,195,10,9,358480,1990.0,308480,23135.284715,59.322110829319215
2021-06-16,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,mixed,206,11,10,387361,2300.0,332361,23646.026783,64.15892684316981
2021-06-23,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,mixed,202,10,9,370153,2080.0,320153,23811.293236,63.800775321159776
2021-06-21,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,mixed,200,10,9,361440,2020.0,311440,24309.114044,63.79285473866423
2021-06-14,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,mixed,207,11,11,420195,2300.0,365195,24714.103302,60.06582279924616
2021-06-07,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,mixed,211,11,10,393949,2180.0,338949,25036.558749,61.22148450381191
2021-06-19,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,mixed,37,3,2,90391,540.0,75391,31167.25037,62.700443182662234
2021-06-05,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,mixed,40,3,3,112982,630.0,97982,33362.710007,50.708084289516165
2021-06-12,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,mixed,48,4,3,115597,760.0,95597,39476.555914,57.730477263087074
2021-06-26,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,mixed,49,4,3,114051,760.0,94051,40135.09959,62.770770496298326
2021-06-25,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,mixed,176,9,8,313154,1860.0,268154,60485.838982,63.075729455794026
2021-06-04,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,mixed,181,9,8,316972,1860.0,271972,62180.542832,64.02321785695639
2021-06-18,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,mixed,187,10,8,345035,1990.0,295035,64338.067907,65.0490934451919
2021-06-11,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,mixed,203,10,10,371287,2050.0,321287,69601.412533,66.512255067758
2021-02-28,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,mixed,14,1,1,35899,190.0,30899,4513.14743,63.74680629752684
2021-01-31,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,mixed,17,1,1,44503,250.0,39503,5415.156924,61.65980322897462
2021-03-28,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,mixed,19,2,2,60655,470.0,50655,6015.340891,53.42649825315775
2021-01-30,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,mixed,36,4,3,101231,820.0,81231,11125.103907,57.751763281999914
2021-01-28,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,mixed,159,9,8,387178,2490.0,342178,48630.295931,54.168348558150434
2021-01-29,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,mixed,180,9,9,405365,2580.0,360365,55343.115703,51.5866475576257
2021-03-30,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,mixed,184,11,10,481270,3050.0,426270,56490.452643,53.47306141784047
2021-03-31,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,mixed,209,11,10,468424,2930.0,413424,64763.377011,53.122113439873985
2021-03-29,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,mixed,221,12,12,566104,3480.0,506104,68473.45573,50.487425591724
2021-05-30,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,mixed,11,1,1,45391,280.0,40391,3611.011487,40.88020005730808
2021-05-29,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,mixed,40,3,2,127946,780.0,112946,12324.674485,40.052476221712034
2021-05-31,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,mixed,92,4,4,189892,1180.0,169892,28096.556419,58.99882972245853
2021-06-29,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,mixed,165,11,10,420200,2510.0,365200,50483.745137,50.7103712323111
2021-04-29,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,mixed,190,11,10,473834,3020.0,418834,58497.35422,48.31112332879534
2021-06-30,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,mixed,200,12,12,426030,2310.0,366030,61892.809041,55.06306549571652
2021-06-28,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,mixed,201,10,10,454593,2740.0,404593,62067.953672,53.13377595414338
2021-05-28,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,mixed,202,11,10,469972,3110.0,414972,62350.634801,55.2550802790726
2021-04-28,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,mixed,208,10,10,503966,3190.0,453966,64506.134641,55.083844690133375
2021-04-30,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,mixed,217,11,10,534680,3410.0,479680,67165.393132,51.53626803521932


==> data/comparison_2/comparison_r_routing_240_routing.csv <==
date,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_r_routing_routing
2021-01-10,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,routing,9,3,3,83182,480.0,68182,4.870829,2.1180955967145985
2021-01-03,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,routing,7,3,2,42236,480.0,27236,4.914477,40.702261782750924
2021-01-09,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,routing,27,5,3,141290,830.0,116290,5.393383,18.75682824449428
2021-01-02,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,routing,28,5,4,144872,830.0,119872,5.507396,8.636151507889458
2021-01-01,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,routing,79,14,11,431410,2480.0,361410,10.187733,5.2797519853685415
2021-01-07,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,routing,139,23,19,705578,4070.0,590578,17.165759,1.726251162998
2021-01-05,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,routing,155,31,22,790355,5170.0,635355,23.870256,8.508054620467394
2021-01-06,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,routing,193,35,26,976672,6200.0,801672,36.390375,9.272796014465492
2021-01-08,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,routing,156,25,19,760815,4420.0,635815,42.146457,0.5073918359607426
2021-01-04,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,routing,174,31,22,912855,5530.0,757855,44.344217,0.29468528856330545
2021-01-17,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,routing,12,4,4,119270,730.0,99270,4.571086,-10.48019563525881
2021-01-16,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,routing,36,7,4,179905,1120.0,144905,5.063558,22.629159265965086
2021-01-12,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,routing,118,21,19,679041,3900.0,574041,11.936488,-0.7672091542743344
2021-01-19,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,routing,151,27,19,739508,4620.0,604508,16.731836,11.290514125588242
2021-01-14,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,routing,154,27,24,788678,4800.0,653678,18.956074,4.7734155023110025
2021-01-20,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,routing,179,30,21,866530,5220.0,716530,23.477713,11.607344140019729
2021-01-15,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,routing,165,27,22,850097,4860.0,715097,23.520992,-0.24232290381844296
2021-01-18,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,routing,159,26,18,757838,4550.0,627838,23.94705,7.036669483967757
2021-01-13,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,routing,186,31,23,910633,5440.0,755633,30.353243,6.683001161040284
2021-01-11,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,routing,180,29,25,902736,5180.0,757736,45.155558,-2.056537541900073
2021-01-24,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,routing,11,3,3,76493,540.0,61493,4.539562,28.575963845859363
2021-01-23,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,routing,27,5,4,171475,950.0,146475,5.033152,7.8730342934201545
2021-01-30,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,routing,36,7,6,255945,1390.0,220945,5.573424,-6.817328158257168
2021-01-26,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,routing,127,21,17,602580,3540.0,497580,15.33932,15.697963169447682
2021-01-21,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,routing,165,29,23,792679,4940.0,647679,24.576084,7.911973270878641
2021-01-25,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,routing,175,30,22,863266,5220.0,713266,33.379904,2.032844632021417
2021-01-28,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,routing,159,26,23,798921,4700.0,668921,34.701482,5.428849775622853
2021-01-22,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,routing,160,27,21,815371,4710.0,680371,36.820436,7.568246511580453
2021-01-29,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,routing,180,29,25,901899,5240.0,756899,42.964411,-7.715155858115371
2021-01-27,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,routing,182,32,24,882339,5600.0,722339,44.331313,6.268862517806854
2021-01-31,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,routing,17,4,4,119505,730.0,99505,4.676691,-2.9558729775832657
2021-02-07,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,routing,28,8,6,192924,1310.0,152924,4.867678,27.19986415350654
2021-02-06,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,routing,35,8,6,247641,1430.0,207641,5.164515,8.84257333534563
2021-02-04,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,routing,159,27,21,756392,4740.0,621392,19.757244,5.120344400234818
2021-02-02,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,routing,153,26,21,788110,4670.0,658110,26.119374,-0.47041125927436833
2021-02-09,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,routing,163,28,24,875076,4990.0,735076,28.019431,1.3336279913045832
2021-02-05,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,routing,200,36,27,994657,6150.0,814657,31.952106,-0.9279440534463305
2021-02-03,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,routing,188,33,27,971536,5640.0,806536,32.096995,5.130200679053154
2021-02-08,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,routing,199,34,29,1015607,6010.0,845607,34.839881,4.058225939620203
2021-02-01,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,routing,175,29,23,908797,5270.0,763797,40.520724,5.689765209495395
2021-02-14,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,routing,22,5,5,153010,860.0,128010,4.631853,11.298550724637682
2021-02-13,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,routing,41,9,7,258382,1530.0,213382,5.460785,0.8537759922028189
2021-02-16,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,routing,125,21,17,647701,3870.0,542701,16.336396,4.2961038807522725
2021-02-11,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,routing,159,27,24,861754,4980.0,726754,29.313852,-9.058626253677982
2021-02-15,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,routing,182,31,22,866457,5410.0,711457,30.217478,11.84123104848515
2021-02-17,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,routing,186,32,24,890649,5600.0,730649,32.046628,2.213309501014484
2021-02-18,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,routing,168,29,24,752654,4940.0,607654,41.073641,1.5424262046321187
2021-02-19,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,routing,182,33,27,947754,5760.0,782754,43.149414,6.660810114764124
2021-02-12,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,routing,192,33,26,1047853,6000.0,882853,43.674517,-2.831602386263382
2021-02-10,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,routing,185,31,22,886051,5440.0,731051,52.771708,4.779452459633003
2021-02-28,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,routing,14,4,4,110704,670.0,90704,4.674709,-11.796249356210174
2021-02-21,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,routing,20,6,5,126162,990.0,96162,4.83271,11.713703892904878
2021-02-27,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,routing,29,6,6,225196,1230.0,195196,5.597653,-5.127630571583292
2021-02-20,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,routing,36,8,6,248675,1370.0,208675,5.873392,12.473206083494947
2021-02-22,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,routing,181,32,24,939548,5690.0,779548,29.793628,4.505348748570703
2021-03-01,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,routing,170,29,24,856225,5060.0,711225,35.551511,-1.4011231723579276
2021-02-23,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,routing,163,32,25,910803,5660.0,750803,39.331828,-2.803148646452242
2021-02-26,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,routing,205,36,26,978879,6210.0,798879,39.363196,7.31743111621975
2021-02-25,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,routing,167,33,24,835604,5640.0,670604,39.515298,8.041084176781256
2021-02-24,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,routing,197,33,28,1069934,5940.0,904934,40.182896,-7.978487743685644
2021-03-07,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,routing,23,5,5,155576,890.0,130576,5.673594,14.956050203349806
2021-03-06,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,routing,38,7,7,248448,1330.0,213448,6.841547,2.7794843299380556
2021-03-02,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,routing,159,26,22,750371,4640.0,620371,27.076263,5.761055356216632
2021-03-11,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,routing,169,30,23,831935,5250.0,681935,29.192842,10.815915885976958
2021-03-09,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,routing,173,29,23,818407,5060.0,673407,31.630505,10.384040085935977
2021-03-05,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,routing,204,37,27,1016206,6370.0,831206,31.901927,3.7662752124336043
2021-03-08,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,routing,203,35,25,999161,5990.0,824161,41.592793,6.705304428776449
2021-03-03,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,routing,175,29,22,863161,4910.0,718161,44.077725,1.8051736632124764
2021-03-04,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,routing,178,30,24,797727,5250.0,647727,45.680632,7.313040568488662
2021-03-10,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,routing,202,33,27,1005569,6090.0,840569,63.915878,2.2243289626572156
2021-03-21,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,routing,16,5,4,115305,920.0,90305,5.052484,0.6796216858752391
2021-03-14,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,routing,25,7,5,158525,1180.0,123525,5.261505,28.97370873508011
2021-03-20,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,routing,48,10,8,304925,1750.0,254925,6.514308,13.497190094836073
2021-03-13,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,routing,54,10,8,313338,1840.0,263338,7.241376,-3.1803213909378294
2021-03-18,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,routing,174,30,23,849958,5370.0,699958,27.628848,5.8730374942828885
2021-03-16,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,routing,168,31,25,869404,5380.0,714404,33.184565,5.6998505348423025
2021-03-15,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,routing,210,37,27,1070343,6520.0,885343,45.320709,1.8302335691709972
2021-03-12,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,routing,197,32,22,906099,5450.0,746099,51.014753,7.184811112021634
2021-03-17,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,routing,233,41,32,1176468,7280.0,971468,59.540582,8.981485564682155
2021-03-19,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,routing,209,37,27,1132050,6880.0,947050,70.967026,-5.730587572721593
2021-03-28,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,routing,19,5,4,123507,860.0,98507,5.534196,5.1660459937804735
2021-03-27,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,routing,40,7,6,252641,1390.0,217641,7.704542,-4.501176791763698
2021-03-25,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,routing,149,26,24,657740,4220.0,527740,27.619102,8.297351143878101
2021-03-23,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,routing,197,35,25,991954,6200.0,816954,34.285416,2.9572033160435227
2021-03-24,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,routing,210,36,26,1109128,6390.0,929128,37.257516,-0.7643213729257801
2021-03-30,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,routing,184,34,23,886177,5770.0,716177,40.028556,14.32854145921751
2021-03-22,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,routing,233,39,26,1073397,6780.0,878397,50.268685,12.515516028679082
2021-03-26,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,routing,225,43,29,1225486,7660.0,1010486,51.308418,-6.652196729643383
2021-03-31,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,routing,209,34,28,1024928,6130.0,854928,57.327919,-2.570445827491411
2021-03-29,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,routing,221,38,31,1173194,6740.0,983194,67.900366,-2.60986536103429
2021-04-03,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,routing,43,9,7,288873,1650.0,243873,7.337494,-2.9197158309521942
2021-04-10,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,routing,51,10,9,319009,1840.0,269009,7.981915,-1.9540101311941707
2021-04-06,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,routing,170,30,23,826931,5070.0,676931,33.913766,10.65141311124341
2021-04-05,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,routing,204,35,30,1071923,6260.0,896923,39.68687,-2.6929127219983635
2021-04-01,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,routing,181,32,26,956949,5630.0,796949,43.969161,1.3258308096353193
2021-04-02,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,routing,200,37,25,1046801,6550.0,861801,45.651148,-0.7836042909050297
2021-04-07,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,routing,212,36,27,1048130,6360.0,868130,62.666178,-6.297659408965014
2021-04-09,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,routing,205,35,27,1021026,6170.0,846026,64.67699,1.133019665410123
2021-04-08,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,routing,181,29,22,830268,5060.0,685268,71.310099,1.827314413010422
2021-04-18,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,routing,16,5,5,132300,830.0,107300,4.989793,-20.93456918773652
2021-04-11,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,routing,17,5,4,105224,800.0,80224,5.072977,7.885706281952518
2021-04-17,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,routing,41,7,7,257680,1420.0,222680,6.818191,-5.144610563426259
2021-04-20,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,routing,170,30,25,884234,5250.0,734234,38.285029,4.3416738157030705
2021-04-19,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,routing,196,34,24,928975,5860.0,758975,39.880582,7.957300549794063
2021-04-15,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,routing,188,33,27,934440,5760.0,769440,41.464267,4.352472255829807
2021-04-13,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,routing,188,34,25,931830,5920.0,761830,50.293123,10.256681896279403
2021-04-16,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,routing,218,37,28,1078902,6490.0,893902,60.97908,3.4876418967876983
2021-04-14,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,routing,235,42,34,1308584,7770.0,1098584,69.66395,-7.034806777154505
2021-04-12,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,routing,213,37,25,1043894,6490.0,858894,71.138671,-0.5750897222824385
2021-04-25,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,routing,17,5,5,142664,860.0,117664,5.183169,-11.62106547949707
2021-04-24,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,routing,51,9,6,284763,1560.0,239763,7.53476,11.83344015010078
2021-04-27,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,routing,167,30,23,822173,5280.0,672173,29.182883,8.65312824979779
2021-04-21,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,routing,216,38,31,1164264,6830.0,974264,41.05294,-5.381282409389479
2021-04-28,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,routing,208,36,27,1080239,6480.0,900239,41.752575,3.723301381888834
2021-04-22,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,routing,213,36,31,1040373,6210.0,860373,47.923344,-3.4236872634658573
2021-04-23,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,routing,204,35,26,1038794,6260.0,863794,51.148055,-4.581455309492624
2021-04-29,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,routing,190,31,22,850976,5320.0,695976,63.634272,7.170035256745907
2021-04-30,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,routing,217,35,25,1033783,6230.0,858783,68.886346,6.297257758384712
2021-04-26,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,routing,218,37,30,1112895,6640.0,927895,78.476071,-2.2987681625021716
2021-05-02,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,routing,15,4,4,115640,700.0,95640,4.981908,15.995321773367523
2021-05-09,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,routing,24,5,5,151102,920.0,126102,5.517247,-8.654101979621334
2021-05-08,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,routing,44,7,5,247346,1390.0,212346,6.457896,6.5649258664652
2021-05-01,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,routing,47,8,7,240805,1400.0,200805,7.328672,11.518520832031982
2021-05-06,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,routing,176,31,26,923119,5440.0,768119,28.010785,-0.007366873553032281
2021-05-07,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,routing,194,31,23,917346,5440.0,762346,46.816975,8.531755527902748
2021-05-04,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,routing,171,29,25,902402,5120.0,757402,50.760894,-3.402868094029483
2021-05-10,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,routing,218,34,24,1018110,6220.0,848110,62.807859,4.913160912884463
2021-05-03,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,routing,218,35,27,1014136,6320.0,839136,70.988142,-1.8386746278968413
2021-05-05,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,routing,213,37,28,1085346,6430.0,900346,73.402236,-5.299688276458906
2021-05-16,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,routing,14,4,3,108379,670.0,88379,5.269536,-2.5694654754694124
2021-05-15,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,routing,47,9,9,320579,1830.0,275579,6.849957,-17.960539872243974
2021-05-18,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,routing,168,28,22,808087,4780.0,668087,24.992607,11.410968290075918
2021-05-13,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,routing,191,31,28,924399,5590.0,769399,41.794937,7.266319700812173
2021-05-14,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,routing,193,31,23,981705,5680.0,826705,47.009964,-3.201685363138358
2021-05-20,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,routing,197,32,26,942603,5600.0,782603,48.722823,-4.135926448850266
2021-05-11,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,routing,167,27,23,835485,4890.0,700485,54.419992,4.5302931789640635
2021-05-17,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,routing,221,35,27,1039509,6290.0,864509,59.24736,8.400471960389165
2021-05-19,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,routing,217,34,27,1031152,6190.0,861152,78.284478,4.634046638267647
2021-05-12,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,routing,218,36,26,1032104,6420.0,852104,79.629232,5.862565898684762
2021-05-23,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,routing,15,4,4,110081,700.0,90081,4.782107,2.2631625676995473
2021-05-30,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,routing,11,3,3,109218,600.0,94218,4.904756,-42.25168668108052
2021-05-22,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,routing,43,8,7,271348,1460.0,231348,6.522374,2.3636553359456243
2021-05-29,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,routing,40,7,5,226716,1270.0,191716,6.87734,-6.224991800590358
2021-05-27,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,routing,141,25,20,773402,4540.0,648402,20.689106,2.071510151159463
2021-05-26,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,routing,196,33,24,856760,5670.0,691760,38.885594,8.522008381603182
2021-05-21,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,routing,188,31,22,877129,5350.0,722129,42.885442,12.097053830381284
2021-05-25,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,routing,167,27,21,826742,4740.0,691742,45.81256,-4.005917732944688
2021-05-24,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,routing,215,37,23,964734,6220.0,779734,53.003734,11.89844980708203
2021-05-28,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,routing,202,33,25,975510,5910.0,810510,54.51566,7.124006032355361
2021-06-06,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,routing,23,5,5,145616,950.0,120616,5.101208,8.720153955129852
2021-06-05,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,routing,40,6,4,211150,1170.0,181150,7.332645,7.879237380568038
2021-05-31,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,routing,92,15,13,434094,2550.0,359094,13.509566,6.271133010031567
2021-06-03,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,routing,156,26,20,766847,4610.0,636847,25.965434,6.277483775558842
2021-06-01,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,routing,155,28,23,761178,4870.0,621178,33.546456,-4.739416706227167
2021-06-09,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,routing,195,34,24,989822,6010.0,819822,34.899682,-12.318315149245686
2021-06-04,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,routing,181,29,22,871624,5150.0,726624,37.350751,1.0694106777625685
2021-06-08,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,routing,164,28,21,845962,5140.0,705962,37.437425,7.221476451182705
2021-06-02,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,routing,179,27,21,832297,4890.0,697297,49.525181,0.8134683473102274
2021-06-07,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,routing,211,35,30,1029503,6260.0,854503,50.822322,-1.3395085121986032
2021-06-13,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,routing,19,5,5,138146,860.0,113146,5.213419,9.439181880756498
2021-06-12,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,routing,48,8,7,285609,1610.0,245609,6.790534,-4.436586757156021
2021-06-19,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,routing,37,6,4,193712,1170.0,163712,6.82761,20.065363252977246
2021-06-10,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,routing,174,30,23,882091,5400.0,732091,35.4278,-9.722636853051517
2021-06-15,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,routing,176,29,25,848862,5150.0,703862,39.503691,-2.7350855599246247
2021-06-16,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,routing,206,36,25,996818,6210.0,816818,39.669165,7.768136539183955
2021-06-17,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,routing,172,28,26,867192,5170.0,727192,45.626703,-0.42895790097835756
2021-06-18,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,routing,189,31,25,956179,5590.0,801179,53.434381,3.1422236043594047
2021-06-14,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,routing,207,33,24,1002668,5790.0,837668,59.9004,4.709190767321251
2021-06-11,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,routing,205,35,26,1034508,6140.0,859508,70.068457,6.693905161333965
2021-06-27,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,routing,20,6,6,172948,1140.0,142948,5.568136,-7.231963492968925
2021-06-20,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,routing,25,5,5,145766,800.0,120766,5.743981,15.612444567948407
2021-06-26,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,routing,49,8,8,285993,1610.0,245993,7.17432,6.64440440283599
2021-06-29,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,routing,165,27,22,829372,4920.0,694372,34.509421,2.7143312938703503
2021-06-25,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,routing,176,29,23,908645,5330.0,763645,38.751619,-7.139151371657521
2021-06-21,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,routing,200,32,24,922320,5600.0,762320,39.803146,7.606866374957927
2021-06-28,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,routing,201,33,26,1032377,6000.0,867377,42.282342,-6.432813047691705
2021-06-30,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,routing,200,34,28,945466,5770.0,775466,37.323782,0.2738217542734547
2021-06-22,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,routing,165,28,23,856626,4990.0,716626,45.693543,7.064550530896356
2021-06-24,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,routing,176,32,25,905622,5570.0,745622,49.206392,2.2173322478454
2021-06-23,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,routing,202,34,29,1039601,6040.0,869601,57.113468,-1.6680944780860285


==> data/comparison_2/comparison_r_vroom_120_anytime_120.csv <==
date,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_r_vroom_anytime
2021-01-03,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,mixed,7,1,1,26071,160.0,21071,3210.556943,53.50027645495568
2021-01-10,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,mixed,9,1,1,32837,160.0,27837,3434.533199,44.45515748164688
2021-01-24,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,mixed,11,1,1,37608,220.0,32608,3757.951949,44.472005669737776
2021-01-17,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,mixed,12,2,2,47691,380.0,37691,3816.611689,42.83505339997843
2021-01-12,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,mixed,118,8,6,246065,1490.0,206065,12863.545502,38.084394343515676
2021-01-26,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,mixed,127,8,7,276260,1640.0,236260,13431.432874,26.575610430271283
2021-01-07,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,mixed,137,8,7,276000,1610.0,236000,15382.886281,39.1464629984037
2021-01-19,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,mixed,149,10,8,307097,1930.0,257097,16088.791141,34.65659802457157
2021-01-05,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,mixed,155,9,9,308083,1680.0,263083,16244.018473,39.98542895935888
2021-01-14,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,mixed,154,9,8,311893,1740.0,266893,17278.104857,38.251604128266905
2021-01-21,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,mixed,165,10,9,333571,1900.0,283571,19143.841432,39.04818462550478
2021-01-18,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,mixed,159,10,8,310798,1840.0,260798,19960.947859,26.485670763437504
2021-01-20,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,mixed,179,10,9,347981,1930.0,297981,21190.79276,33.266788250477994
2021-01-04,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,mixed,174,9,8,330716,1770.0,285716,21463.617621,30.70440478235908
2021-01-25,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,mixed,175,9,8,340287,1890.0,295287,21552.500837,33.1978130920013
2021-01-27,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,mixed,182,10,10,350090,1840.0,300090,21967.305765,27.418117585593507
2021-01-13,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,mixed,186,10,9,352004,1960.0,302004,22421.406563,38.55064974966657
2021-01-11,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,mixed,180,10,8,351940,1960.0,301940,22472.484614,31.97202645811507
2021-01-06,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,mixed,193,9,9,351103,1950.0,306103,22549.804398,36.164831868221775
2021-01-23,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,mixed,27,3,2,91147,540.0,76147,24298.461856,47.32270313068908
2021-01-09,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,mixed,27,3,2,86431,510.0,71431,24306.554256,52.880149159343176
2021-01-02,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,mixed,28,3,2,84009,540.0,69009,24747.86405,52.79465063355154
2021-01-01,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,mixed,79,4,4,139514,760.0,119514,28784.164566,41.68498842176541
2021-01-16,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,mixed,36,3,3,107307,600.0,92307,30446.48103,33.983610793252375
2021-01-08,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,mixed,156,9,7,282444,1710.0,237444,53879.951087,40.501278686176285
2021-01-22,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,mixed,160,8,7,285996,1580.0,245996,55272.804451,40.04590954352497
2021-01-15,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,mixed,165,9,8,301205,1770.0,256205,56960.821322,35.52547365086296
2021-02-21,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,mixed,20,2,2,51904,380.0,41904,4203.663875,44.79648596619976
2021-02-14,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,mixed,22,2,2,61639,380.0,51639,4459.703256,54.43295310894427
2021-02-07,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,mixed,28,2,2,79003,440.0,69003,4978.380606,55.47822460664533
2021-02-16,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,mixed,125,8,7,265485,1580.0,225485,13047.545518,44.26600159968762
2021-02-02,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,mixed,150,10,9,313594,1870.0,263594,15621.072801,41.266612726809605
2021-02-23,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,mixed,162,9,8,314153,1800.0,269153,17107.334727,40.75457749732677
2021-02-04,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,mixed,156,9,8,307156,1770.0,262156,17116.975849,38.18293789836157
2021-02-09,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,mixed,162,9,9,334170,1800.0,289170,17220.755915,36.544859330376134
2021-02-11,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,mixed,158,10,10,360166,1990.0,310166,17521.142869,24.00406812849209
2021-02-18,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,mixed,167,9,9,332754,1800.0,287754,18253.97568,29.326834241294723
2021-02-25,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,mixed,167,9,9,335019,1830.0,290019,18352.706702,30.41877215828728
2021-02-01,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,mixed,174,10,8,321627,1990.0,271627,20648.567645,44.67212903248003
2021-02-17,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,mixed,185,10,9,379353,2080.0,329353,21142.060874,23.51584410138128
2021-02-10,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,mixed,185,10,9,359105,2050.0,309105,21181.821097,33.003923441584
2021-02-22,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,mixed,180,9,8,334228,1860.0,289228,21272.669586,36.03402046663311
2021-02-15,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,mixed,182,9,8,335451,1860.0,290451,21341.918962,36.73684150971151
2021-02-03,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,mixed,188,10,9,349925,2020.0,299925,21457.155787,32.74217047171298
2021-02-24,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,mixed,196,10,9,374053,2050.0,324053,22038.551733,28.66199157415336
2021-02-08,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,mixed,198,11,10,374673,2240.0,319673,22551.957101,24.729392005914402
2021-02-27,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,mixed,29,3,2,99842,540.0,84842,25043.73873,50.54339749749849
2021-02-06,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,mixed,35,4,3,105294,700.0,85294,29653.692881,41.56728469397382
2021-02-20,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,mixed,36,3,3,104705,600.0,89705,30279.905657,52.18796947847648
2021-02-13,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,mixed,41,3,3,110616,600.0,95616,33850.164274,47.95863639357528
2021-02-19,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,mixed,182,9,8,320817,1770.0,275817,62634.96646,41.0257447219184
2021-02-12,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,mixed,192,9,8,336178,1860.0,291178,66002.577882,46.88468229052283
2021-02-05,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,mixed,200,10,9,347445,1990.0,297445,68680.707747,29.8920873471002
2021-02-26,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,mixed,204,10,9,364629,1990.0,314629,70026.858356,40.242975092840545
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,mixed,16,2,2,61758,380.0,51758,3699.869721,37.562681979941765
2021-03-07,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,mixed,23,2,2,71923,380.0,61923,4292.817746,52.16008939677134
2021-03-14,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,mixed,25,3,2,77755,510.0,62755,4570.33304,45.697644372123555
2021-03-02,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,mixed,158,10,9,317845,1840.0,267845,16521.34922,34.77747863844178
2021-03-25,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,mixed,148,10,10,284350,1780.0,234350,17028.654398,25.18601542849325
2021-03-16,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,mixed,167,10,9,329859,1900.0,279859,17746.690065,37.84372509153126
2021-03-09,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,mixed,172,10,9,343549,1990.0,293549,18448.444189,30.741255188625043
2021-03-11,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,mixed,168,10,9,339824,2080.0,289824,18840.171435,38.470118108026384
2021-03-18,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,mixed,172,9,9,329481,1860.0,284481,18850.657317,30.964334055508296
2021-03-04,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,mixed,177,10,9,340608,1960.0,290608,19866.546978,35.484066491900656
2021-03-03,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,mixed,174,9,8,324059,1740.0,279059,20051.744152,32.85894243080965
2021-03-23,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,mixed,196,11,9,373770,2240.0,318770,20060.064036,37.21897019425385
2021-03-01,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,mixed,169,9,8,321607,1860.0,276607,20093.274199,35.96062938817448
2021-03-10,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,mixed,201,10,9,362716,2020.0,312716,22669.312153,33.56496956798072
2021-03-24,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,mixed,209,11,10,398857,2270.0,343857,22897.183354,28.26145215625545
2021-03-08,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,mixed,202,10,10,378733,2110.0,328733,23181.745213,36.80020291591505
2021-03-15,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,mixed,210,11,10,388157,2240.0,333157,24068.302101,30.67226065259597
2021-03-17,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,mixed,232,11,10,407779,2210.0,352779,25065.794121,28.999428901750207
2021-03-22,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,mixed,232,12,11,443976,2430.0,383976,25730.017479,27.862267976914676
2021-03-06,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,mixed,38,3,3,110708,600.0,95708,31746.90485,47.410873334441725
2021-03-27,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,mixed,40,5,3,119242,860.0,94242,33267.768435,47.57256795138981
2021-03-20,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,mixed,48,4,3,125202,790.0,105202,39311.3338,53.777485712598015
2021-03-13,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,mixed,54,4,3,140153,790.0,120153,43058.059914,41.0467913988626
2021-03-12,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,mixed,197,10,9,346509,1900.0,296509,67672.910973,34.6158853798124
2021-03-05,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,mixed,203,10,9,367318,2050.0,317318,69676.427073,34.74229533127366
2021-03-19,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,mixed,208,10,9,357939,1990.0,307939,71356.383936,33.597566065912865
2021-03-26,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,mixed,224,12,10,405344,2340.0,345344,76753.130522,39.00556609721635
2021-04-18,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,mixed,16,2,2,52211,380.0,42211,3701.895295,41.62846857321736
2021-04-25,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,mixed,17,2,2,57718,380.0,47718,3865.5863,41.87278440219143
2021-04-11,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,mixed,17,2,2,53490,350.0,43490,3896.551819,40.425010580714144
2021-04-27,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,mixed,167,10,9,335821,1900.0,285821,25431.409086,30.73327791792056
2021-04-20,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,mixed,169,10,8,338814,1960.0,288814,25507.963972,32.79020221616539
2021-04-06,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,mixed,170,10,10,347483,1840.0,297483,25812.133607,28.508795391420637
2021-04-13,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,mixed,187,11,10,370371,2120.0,315371,26263.445218,33.40687199956848
2021-04-08,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,mixed,181,12,10,383562,2280.0,323562,26355.803828,32.878227361657004
2021-04-01,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,mixed,180,10,10,365576,1960.0,315576,26358.129654,22.27376907670654
2021-04-15,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,mixed,187,12,11,409726,2280.0,349726,26516.252728,22.534915686204073
2021-04-19,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,mixed,195,10,10,375150,2050.0,325150,27514.121467,30.991921005385997
2021-04-22,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,mixed,212,13,12,427241,2500.0,362241,27579.210961,35.06955948194371
2021-04-21,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,mixed,215,12,11,429459,2460.0,369459,27608.200584,30.191516199715213
2021-04-05,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,mixed,204,11,11,399829,2180.0,344829,27673.38724,30.43572817966393
2021-04-07,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,mixed,212,11,10,395291,2270.0,340291,27733.268895,35.42906428000869
2021-04-12,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,mixed,212,10,10,395763,2200.0,345763,27751.381498,32.277009163479555
2021-04-26,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,mixed,217,11,10,415193,2270.0,360193,27924.721375,28.983499332071023
2021-04-14,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,mixed,234,13,11,444225,2680.0,379225,28212.966088,32.04066927453443
2021-04-17,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,mixed,41,3,2,109214,600.0,94214,36098.841832,54.301471203575076
2021-04-03,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,mixed,43,4,3,117270,700.0,97270,37845.053076,53.54447679600689
2021-04-24,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,mixed,51,4,3,132093,700.0,112093,43051.833985,53.191376267726916
2021-04-10,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,mixed,51,4,4,122703,790.0,102703,43097.659772,50.448256645101885
2021-04-02,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,mixed,200,12,10,376002,2220.0,316002,70748.868014,30.788473396960967
2021-04-23,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,mixed,203,11,10,369640,2210.0,314640,71725.061069,30.517099102045727
2021-04-09,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,mixed,205,11,10,365961,2210.0,310961,72459.103973,29.096975063112353
2021-04-16,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,mixed,217,11,10,381002,2180.0,326002,76503.703492,33.33566628114704
2021-05-16,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,mixed,14,2,1,45864,350.0,35864,3413.674223,57.29648699732777
2021-05-23,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,mixed,15,1,1,39070,220.0,34070,3522.19091,63.43437935778529
2021-05-02,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,mixed,15,2,2,46355,380.0,36355,3534.601866,37.111653778320445
2021-05-09,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,mixed,24,2,2,78922,440.0,68922,4360.60153,29.283262994722364
2021-05-27,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,mixed,141,9,8,306719,1800.0,261719,14612.171315,43.56803797468354
2021-05-25,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,mixed,167,11,9,339583,2090.0,284583,16848.109939,32.80015356210657
2021-05-11,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,mixed,166,10,9,340138,1900.0,290138,17290.264505,39.03222452849804
2021-05-18,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,mixed,167,11,9,348741,2180.0,293741,17409.696398,36.86162970902191
2021-05-04,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,mixed,170,10,9,340809,1990.0,290809,17670.348017,35.49523324633243
2021-05-06,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,mixed,175,11,9,365902,2090.0,310902,18381.79999,30.421405521760544
2021-05-13,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,mixed,190,11,10,384078,2120.0,329078,19961.776993,33.698378529542246
2021-05-20,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,mixed,195,11,10,375752,2180.0,320752,20630.696917,38.650831617633855
2021-05-26,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,mixed,196,11,10,385924,2240.0,330924,22147.660911,24.192471183537492
2021-05-05,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,mixed,212,12,10,418660,2460.0,358660,23722.802074,32.503151873551026
2021-05-19,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,mixed,215,11,10,424229,2330.0,369229,23873.649594,33.311587459285434
2021-05-12,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,mixed,218,11,11,423577,2360.0,368577,24283.178769,33.34880639735143
2021-05-24,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,mixed,215,12,12,408195,2490.0,348195,24756.56442,37.210429164743886
2021-05-03,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,mixed,217,11,10,405688,2240.0,350688,24884.326164,32.85545704161363
2021-05-10,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,mixed,217,12,10,419608,2400.0,359608,24913.808778,30.87809177092685
2021-05-17,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,mixed,220,11,11,421133,2330.0,366133,25070.415344,30.83890060369575
2021-05-22,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,mixed,43,4,3,118987,730.0,98987,35552.322008,49.11867334895575
2021-05-08,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,mixed,44,4,3,113095,700.0,93095,36237.834402,42.53156838334307
2021-05-01,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,mixed,47,4,3,123343,760.0,103343,38574.520374,51.25071636069008
2021-05-15,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,mixed,47,4,3,119280,760.0,99280,38589.009511,44.68994746286928
2021-05-21,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,mixed,188,9,8,339231,1860.0,294231,64646.748545,39.66437820147979
2021-05-14,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,mixed,192,10,10,371388,1990.0,321388,66035.697519,30.98686032099394
2021-05-07,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,mixed,193,11,9,341742,2180.0,286742,66303.672053,34.696817983780356
2021-06-13,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,mixed,19,2,2,60479,350.0,50479,3937.528277,40.13639783030447
2021-06-27,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,mixed,20,2,2,75607,410.0,65607,4113.836007,15.288172814054587
2021-06-06,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,mixed,23,2,2,75833,410.0,65833,4259.592048,50.91969347865483
2021-06-20,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,mixed,25,2,2,76514,410.0,66514,4465.424509,35.89107666527021
2021-06-01,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,mixed,155,9,9,328081,1770.0,283081,15833.924513,35.920177816667575
2021-06-08,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,mixed,162,11,9,345132,2060.0,290132,16640.76739,32.09565145535177
2021-06-22,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,mixed,165,10,8,348304,1930.0,298304,16740.133029,35.81022306750999
2021-06-03,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,mixed,156,10,9,326883,1930.0,276883,17064.502463,31.503522440101754
2021-06-15,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,mixed,174,11,10,354288,2150.0,299288,18299.828965,27.369787022060407
2021-06-17,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,mixed,172,11,10,369901,2180.0,314901,18483.578025,30.822904121066134
2021-06-10,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,mixed,174,10,9,355386,1990.0,305386,18962.864614,37.15910477372673
2021-06-24,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,mixed,176,12,10,377305,2310.0,317305,18991.669546,25.24424578526184
2021-06-02,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,mixed,179,11,9,352545,2150.0,297545,20483.89175,31.95898374172032
2021-06-09,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,mixed,195,10,9,373604,2110.0,323604,22051.32695,35.06615846399043
2021-06-23,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,mixed,202,11,10,380387,2210.0,325387,22480.372073,31.571410839214302
2021-06-16,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,mixed,206,11,10,394097,2180.0,339097,22676.620849,34.794147477866076
2021-06-21,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,mixed,200,10,9,382505,2110.0,332505,22869.528958,19.557138921427807
2021-06-14,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,mixed,207,11,10,411639,2270.0,356639,23628.017984,27.916807486415635
2021-06-07,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,mixed,211,11,10,398143,2240.0,343143,23995.020927,27.65127355259117
2021-06-19,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,mixed,37,3,2,105580,570.0,90580,31018.080745,59.95220664934474
2021-06-05,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,mixed,40,3,3,112103,630.0,97103,33179.898147,54.25207614927871
2021-06-12,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,mixed,48,4,3,118220,760.0,98220,39393.887894,55.332381189877054
2021-06-26,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,mixed,49,4,3,123104,730.0,103104,40059.237108,53.698194250638466
2021-06-25,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,mixed,176,10,8,327894,1930.0,277894,60595.567415,36.87851924576247
2021-06-04,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,mixed,181,9,8,329514,1800.0,284514,62129.975711,47.40499782925148
2021-06-18,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,mixed,187,10,9,341299,1990.0,291299,64370.10792,36.78079375252378
2021-06-11,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,mixed,203,10,10,373183,2050.0,323183,69635.011874,36.59475200826412
2021-02-28,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,20.174854791868345
2021-01-31,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,9.53583345142548
2021-03-28,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,23.674768758554897
2021-01-30,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,32.99297803282242
2021-01-28,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,12.332400720564458
2021-01-29,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,20.396726281643456
2021-03-30,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,21.89431139259981
2021-03-31,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,21.885988594908536
2021-03-29,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,12.455075507294628
2021-05-30,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,34.18741058655222
2021-05-29,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,37.315537044630474
2021-05-31,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,22.720543110053985
2021-06-29,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,16.05873242601271
2021-04-29,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,8.58281096459954
2021-06-30,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,14.939767025054655
2021-06-28,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,17.72005294506949
2021-05-28,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,18.195672926645884
2021-04-28,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,14.76186106928185
2021-04-30,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,4.987463452423594


==> data/comparison_2/comparison_r_vroom_120_vroom.csv <==
date,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_r_vroom_vroom
2021-01-10,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,vroom,9,3,3,63805,510.0,48805,26.540316,-7.928211373862444
2021-01-03,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,vroom,7,2,2,33730,320.0,23730,29.853557,39.83983448374266
2021-01-09,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,vroom,27,5,4,138360,800.0,113360,33.142581,24.569858473079357
2021-01-02,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,vroom,28,5,4,144131,860.0,119131,35.967353,19.011603405163935
2021-01-01,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,vroom,79,8,8,262299,1430.0,222299,57.217825,-9.637521839810736
2021-01-05,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,vroom,155,17,15,519286,2960.0,434286,62.983485,-1.156917250904359
2021-01-08,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,vroom,156,14,11,475277,2630.0,405277,63.767843,-0.1202849763853838
2021-01-07,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,vroom,139,16,12,471837,2800.0,391837,65.108095,-4.032428761674619
2021-01-04,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,vroom,174,18,12,555749,3210.0,465749,65.711809,-16.44721678603008
2021-01-06,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,vroom,193,21,14,609892,3510.0,504892,67.276267,-10.886430370080816
2021-01-17,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,vroom,12,3,2,63523,540.0,48523,30.405873,23.85798362640392
2021-01-16,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,vroom,36,6,5,176348,990.0,146348,40.020219,-8.49113481722097
2021-01-12,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,vroom,118,15,11,439761,2670.0,364761,67.030629,-10.65396809420764
2021-01-20,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,vroom,179,16,12,498362,2860.0,418362,73.917073,4.4278369396165695
2021-01-19,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,vroom,151,13,11,436142,2440.0,371142,76.828844,7.198696098082022
2021-01-18,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,vroom,159,13,11,429237,2410.0,364237,78.498242,-1.5291930402202605
2021-01-15,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,vroom,165,14,11,464208,2540.0,394208,78.76479,0.6338177404750743
2021-01-13,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,vroom,186,21,15,621581,3630.0,516581,79.023853,-8.509416307634297
2021-01-11,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,vroom,180,16,13,509448,2860.0,429448,79.207953,1.5266378787117325
2021-01-14,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,vroom,154,16,12,451374,2710.0,371374,79.261022,10.637236365652154
2021-01-23,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,vroom,27,5,4,152417,830.0,127417,28.044594,11.91245398170249
2021-01-24,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,vroom,11,2,2,66442,350.0,56442,29.015362,1.8987715568154973
2021-01-30,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,vroom,36,6,5,184504,1050.0,154504,35.703333,-5.246225193517658
2021-01-26,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,vroom,127,14,12,427256,2420.0,357256,61.716953,-13.556110149873355
2021-01-21,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,vroom,165,17,13,493916,2930.0,408916,70.801705,9.749118351088129
2021-01-29,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,vroom,180,15,14,494467,2670.0,419467,71.092438,2.9063282986561103
2021-01-28,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,vroom,159,14,11,438556,2570.0,368556,71.440034,-1.1548867602047288
2021-01-22,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,vroom,160,16,11,457423,2800.0,377423,71.574688,4.10921859441329
2021-01-27,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,vroom,182,16,10,500988,2830.0,420988,72.925353,-3.866583184405956
2021-01-25,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,vroom,175,17,12,514335,2960.0,429335,75.309439,-0.9697778737521963
2021-01-31,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,vroom,17,3,3,95413,510.0,80413,20.082517,-22.918464887984232
2021-02-06,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,vroom,35,6,5,209278,1140.0,179278,30.901993,-16.13844847583478
2021-02-07,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,vroom,28,5,4,134448,860.0,109448,37.448811,24.23245119697038
2021-02-01,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,vroom,175,19,14,534800,3310.0,439800,66.461583,8.00105279273917
2021-02-09,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,vroom,163,18,13,521478,3060.0,431478,72.703583,0.9771677705535639
2021-02-04,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,vroom,159,15,12,453117,2670.0,378117,74.190317,8.807375638736996
2021-02-08,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,vroom,199,16,13,517751,2890.0,437751,74.271879,-4.014520820944697
2021-02-02,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,vroom,153,17,12,485360,2930.0,400360,74.80841,9.09635756131913
2021-02-05,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,vroom,200,18,13,536221,3030.0,446221,75.283154,-8.199384163394447
2021-02-03,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,vroom,188,17,12,522575,2840.0,437575,76.235476,-0.44226695933296684
2021-02-13,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,vroom,41,5,4,169753,920.0,144753,33.531503,20.136530011197156
2021-02-14,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,vroom,22,3,3,102301,540.0,87301,33.857876,24.373295089117402
2021-02-19,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,vroom,182,18,14,555916,3090.0,465916,66.81822,-2.191380435481944
2021-02-16,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,vroom,125,13,10,379260,2350.0,314260,69.473427,20.380901997090334
2021-02-12,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,vroom,192,17,14,551030,3170.0,466030,75.261392,12.938581592331428
2021-02-11,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,vroom,159,14,12,477748,2600.0,407748,77.861455,-0.8060296078729259
2021-02-17,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,vroom,186,17,15,516385,3020.0,431385,77.951415,-4.112187971910667
2021-02-18,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,vroom,168,17,15,521474,2990.0,436474,78.008642,-10.755147769388428
2021-02-15,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,vroom,182,20,15,564160,3320.0,464160,79.387384,-6.395698608384395
2021-02-10,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,vroom,185,21,16,575216,3570.0,470216,81.371381,-7.3146159859256095
2021-02-28,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,vroom,14,3,3,81478,540.0,66478,21.910621,-23.242376573088094
2021-02-21,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,vroom,20,3,3,79437,480.0,64437,24.05803,15.513225487380748
2021-02-27,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,vroom,29,5,3,163991,920.0,138991,25.90088,18.76727528507316
2021-02-20,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,vroom,36,6,5,175981,990.0,145981,34.017207,19.64081043686328
2021-02-23,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,vroom,163,16,14,527728,2950.0,447728,62.512168,0.47693854112251227
2021-02-25,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,vroom,167,19,14,556878,3250.0,461878,64.146985,-15.659873016268623
2021-02-22,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,vroom,181,15,12,483292,2670.0,408292,66.194813,7.505516651387823
2021-02-24,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,vroom,197,18,15,549701,3120.0,459701,68.018874,-4.83694708957373
2021-03-01,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,vroom,170,13,11,427671,2290.0,362671,69.310891,14.840840936515585
2021-02-26,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,vroom,205,20,14,553921,3410.0,453921,69.331511,9.220958855168751
2021-03-06,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,vroom,38,6,5,189541,1080.0,159541,25.44332,9.963185521221765
2021-03-07,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,vroom,23,4,4,119338,760.0,99338,25.52713,20.62178647208679
2021-03-10,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,vroom,202,20,16,637854,3530.0,537854,81.458957,-16.829282141359155
2021-03-03,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,vroom,175,15,12,472356,2700.0,397356,82.079013,2.1336195286892887
2021-03-02,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,vroom,159,16,13,497890,2830.0,417890,82.314198,-2.168167379402615
2021-03-11,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,vroom,169,20,14,548705,3350.0,448705,82.649071,0.6492953895681806
2021-03-04,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,vroom,178,15,13,503418,2790.0,428418,83.286397,4.645568469383116
2021-03-09,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,vroom,173,19,13,516269,3280.0,421269,83.858895,-4.078727998113044
2021-03-08,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,vroom,203,21,16,624453,3630.0,519453,84.008243,-4.203496628358501
2021-03-05,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,vroom,204,17,13,579216,3170.0,494216,85.144336,-2.903496881179236
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,vroom,16,3,3,105514,570.0,90514,23.305057,-6.674619864121643
2021-03-14,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,vroom,25,5,3,109780,800.0,84780,33.87933,23.33209953278534
2021-03-13,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,vroom,54,9,7,284432,1650.0,239432,34.569643,-19.641955782885216
2021-03-20,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,vroom,48,6,6,214728,1140.0,184728,36.650097,20.725962461420323
2021-03-18,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,vroom,174,18,14,522020,3150.0,432020,65.306705,-9.378077450121737
2021-03-16,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,vroom,168,18,15,517431,3120.0,427431,72.375378,2.498996595018212
2021-03-19,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,vroom,209,18,14,564896,3150.0,474896,76.628049,-4.795703512693746
2021-03-17,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,vroom,233,21,17,629836,3570.0,524836,76.73933,-9.664096724542599
2021-03-12,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,vroom,197,17,14,532308,3050.0,447308,77.829519,-0.44324183568917597
2021-03-15,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,vroom,210,18,16,597807,3300.0,507807,77.938393,-6.772795224750709
2021-03-27,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,vroom,40,9,6,255602,1530.0,210602,32.517189,-12.3811784982545
2021-03-28,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,vroom,19,3,3,97608,540.0,82608,38.632848,-1.2153137832344767
2021-03-25,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,vroom,149,15,14,404830,2460.0,329830,78.55963,-6.5129079447268445
2021-03-29,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,vroom,221,23,19,696354,4040.0,581354,82.789901,-18.891592183778524
2021-03-31,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,vroom,209,20,16,668007,3740.0,568007,89.426778,-9.969413019715267
2021-03-30,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,vroom,184,20,15,556122,3350.0,456122,90.479772,10.875599374342931
2021-03-26,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,vroom,225,21,17,668227,3780.0,563227,92.546794,-0.551944974035413
2021-03-24,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,vroom,210,20,15,616189,3500.0,516189,93.537018,-10.827951013243116
2021-03-22,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,vroom,233,20,15,624862,3440.0,524862,93.740467,-1.528297717464774
2021-03-23,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,vroom,197,20,15,619018,3500.0,519018,94.092489,-3.9746033878946174
2021-04-03,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,vroom,43,9,7,233794,1470.0,188794,23.222224,7.384475211440569
2021-04-10,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,vroom,51,6,5,196280,1050.0,166280,35.695751,20.73530243189326
2021-04-01,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,vroom,181,19,14,545179,3160.0,450179,74.888233,-15.912173798417308
2021-04-02,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,vroom,200,19,15,566183,3220.0,471183,75.675156,-4.218567365834353
2021-04-06,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,vroom,170,17,14,497977,2840.0,412977,75.733772,-2.453862771319823
2021-04-09,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,vroom,205,21,16,619846,3570.0,514846,76.377614,-20.09191251261763
2021-04-07,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,vroom,212,17,14,559244,3170.0,474244,77.094989,8.647279154367745
2021-04-08,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,vroom,181,16,13,511095,2920.0,431095,77.187387,10.560476828794524
2021-04-05,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,vroom,204,19,16,575201,3250.0,480201,78.656522,-0.07637944053364697
2021-04-11,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,vroom,17,3,3,92002,510.0,77002,23.23742,-2.4680907936649366
2021-04-18,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,vroom,16,4,4,105864,670.0,85864,24.761185,-18.35520872928918
2021-04-17,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,vroom,41,6,5,212148,1170.0,182148,31.871715,11.230689406999515
2021-04-20,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,vroom,170,21,15,565494,3480.0,460494,62.333677,-12.17581737464145
2021-04-13,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,vroom,188,15,12,511071,2880.0,436071,77.491085,8.108851610119208
2021-04-15,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,vroom,188,17,14,546126,3110.0,461126,80.485896,-3.2536295864946676
2021-04-16,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,vroom,218,20,16,638847,3590.0,538847,80.66301,-11.779753395751353
2021-04-19,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,vroom,196,19,16,590217,3430.0,495217,81.248021,-8.569215940194837
2021-04-12,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,vroom,213,20,16,632526,3500.0,532526,81.762983,-8.237891116301753
2021-04-14,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,vroom,235,22,17,636948,3790.0,526948,82.756579,2.5571280614016705
2021-04-25,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,vroom,17,4,4,109985,640.0,89985,20.577234,-10.764784079922656
2021-04-24,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,vroom,51,10,6,279539,1780.0,229539,33.289245,0.9422462242822416
2021-04-22,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,vroom,213,20,15,568864,3440.0,468864,78.042282,13.546241781889915
2021-04-27,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,vroom,167,17,13,501512,3050.0,416512,83.79961,-3.4422871852201733
2021-04-21,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,vroom,216,19,14,595434,3400.0,500434,88.521467,3.212309572884089
2021-04-29,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,vroom,190,21,16,606653,3690.0,501653,89.096849,-7.6049437899314976
2021-04-23,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,vroom,204,20,15,582166,3530.0,482166,89.440246,-9.432373347469017
2021-04-28,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,vroom,208,21,13,574621,3630.0,469621,89.751696,-3.3805239362324158
2021-04-30,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,vroom,217,18,13,564771,3240.0,474771,91.056346,5.909920115952652
2021-04-26,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,vroom,218,18,13,532463,3120.0,442463,91.139975,8.925104722026946
2021-05-02,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,vroom,15,4,3,86743,700.0,66743,18.646487,-17.681454348121015
2021-05-09,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,vroom,24,4,3,105230,640.0,85230,26.62706,5.7104199707893155
2021-05-01,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,vroom,47,8,7,249124,1430.0,209124,29.761389,1.537853486947414
2021-05-08,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,vroom,44,7,6,233794,1300.0,198794,32.460201,-18.800782540206814
2021-05-04,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,vroom,171,17,13,500694,2930.0,415694,70.902743,5.233870921950915
2021-05-10,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,vroom,218,22,15,649064,3790.0,539064,71.421722,-6.920130795397451
2021-05-06,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,vroom,176,19,14,560775,3370.0,465775,71.910396,-6.634935907796981
2021-05-07,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,vroom,194,18,13,514465,3150.0,424465,73.04423,1.6913299039203846
2021-05-05,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,vroom,213,21,15,654550,3750.0,549550,73.846064,-5.5273060267691605
2021-05-03,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,vroom,218,21,15,568874,3510.0,463874,74.273783,5.846895321258985
2021-05-16,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,vroom,14,3,3,100400,510.0,85400,25.764958,6.518561279690133
2021-05-15,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,vroom,47,7,6,241229,1330.0,206229,40.661667,-11.857718506702774
2021-05-18,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,vroom,168,20,15,544266,3440.0,444266,80.655973,1.4624943875555814
2021-05-14,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,vroom,193,19,16,571255,3430.0,476255,83.205141,-6.153405891764426
2021-05-11,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,vroom,167,14,12,456729,2540.0,386729,83.936201,18.13395997117753
2021-05-12,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,vroom,218,19,15,610403,3340.0,515403,84.305527,3.9511386863840707
2021-05-20,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,vroom,197,20,15,600956,3500.0,500956,85.610172,1.8816910238848226
2021-05-13,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,vroom,191,17,15,574847,3230.0,489847,85.953282,0.7668020625283753
2021-05-17,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,vroom,221,20,14,615626,3500.0,515626,87.295734,-1.1019582339764433
2021-05-19,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,vroom,217,22,16,665589,3820.0,555589,88.015187,-4.629984783128136
2021-05-30,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,vroom,11,4,3,109264,730.0,89264,18.085935,-56.314735336194566
2021-05-23,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,vroom,15,3,3,92973,570.0,77973,23.067272,12.986551114189183
2021-05-22,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,vroom,43,7,5,233015,1300.0,198015,27.442053,0.3579186836118571
2021-05-29,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,vroom,40,8,5,228183,1400.0,188183,30.89866,-5.129717252786238
2021-05-27,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,vroom,141,13,11,430212,2440.0,365212,56.908465,20.847070944951426
2021-05-25,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,vroom,167,18,14,547604,3150.0,457604,65.488377,-8.364979132571987
2021-05-24,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,vroom,215,22,14,634056,3700.0,524056,66.293584,2.467928011075219
2021-05-28,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,vroom,202,20,15,611035,3500.0,511035,67.561202,-3.240658607260224
2021-05-21,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,vroom,188,14,12,481733,2660.0,411733,67.673418,14.318974103585658
2021-05-26,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,vroom,196,17,14,539236,3110.0,454236,68.303075,-5.922794666499045
2021-06-06,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,vroom,23,3,3,112671,630.0,97671,25.385497,27.077562326869806
2021-06-05,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,vroom,40,7,5,229685,1270.0,194685,45.39804,6.268236446366994
2021-05-31,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,vroom,92,9,8,271122,1590.0,226122,53.232237,5.99522212937697
2021-06-01,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,vroom,155,16,13,506010,2920.0,426010,70.776744,1.1676054907536895
2021-06-04,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,vroom,181,18,14,525613,3150.0,435613,71.244576,16.10487907653804
2021-06-08,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,vroom,164,19,14,590296,3520.0,495296,71.384695,-16.140100971546172
2021-06-03,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,vroom,156,21,15,555636,3660.0,450636,71.608697,-16.430370516275307
2021-06-07,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,vroom,211,19,16,568039,3340.0,473039,73.125039,-3.2214511430809125
2021-06-02,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,vroom,179,16,14,520947,2920.0,440947,73.270118,-0.5425216545462967
2021-06-09,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,vroom,195,19,14,576736,3310.0,481736,75.115873,-0.23898039665531726
2021-06-13,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,vroom,19,4,3,107091,730.0,87091,23.121115,-6.001306568476066
2021-06-12,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,vroom,48,9,6,265300,1590.0,220300,30.409196,-0.23954720288967982
2021-06-19,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,vroom,37,8,6,229724,1460.0,189724,37.471709,12.862859635480874
2021-06-10,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,vroom,174,19,14,591280,3460.0,496280,65.834523,-4.5526963059626935
2021-06-17,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,vroom,172,18,13,514671,3090.0,424671,68.986681,3.7487189461321524
2021-06-18,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,vroom,189,18,14,543996,3210.0,453996,72.617605,-0.7650046493018638
2021-06-15,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,vroom,176,20,15,552805,3350.0,452805,74.671053,-13.326855228711944
2021-06-14,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,vroom,207,20,14,576146,3440.0,476146,75.710056,-0.890447780534829
2021-06-16,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,vroom,206,19,14,616443,3520.0,521443,76.676658,-1.9944108843807549
2021-06-11,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,vroom,205,20,15,602300,3500.0,502300,77.004419,-2.333120387109051
2021-06-27,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,vroom,20,3,3,101782,540.0,86782,20.103683,-14.038901089051226
2021-06-26,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,vroom,49,7,5,224934,1240.0,189934,34.273655,15.397953158086755
2021-06-20,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,vroom,25,4,3,103413,670.0,83413,36.062386,13.353162966066192
2021-06-25,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,vroom,176,17,12,514870,2990.0,429870,79.224565,0.8845639263472996
2021-06-22,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,vroom,165,19,13,561965,3250.0,466965,81.290239,-3.565873472216079
2021-06-29,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,vroom,165,15,13,498562,2820.0,423562,82.236305,-0.019660396738781536
2021-06-23,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,vroom,202,20,15,577470,3440.0,477470,82.87742,-3.8822498736258497
2021-06-24,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,vroom,176,17,14,547335,3080.0,462335,82.985615,-8.443939871254583
2021-06-21,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,vroom,200,19,15,579450,3280.0,484450,82.999103,-21.861455018832846
2021-06-28,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,vroom,201,19,14,560850,3280.0,465850,83.70012,2.3215716325890834
2021-06-30,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,vroom,200,17,14,516529,2900.0,431529,66.693359,-0.7352381918211089


==> data/comparison_2/comparison_r_vroom_180_anytime_180.csv <==
date,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_r_vroom_anytime
2021-01-03,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,mixed,7,1,1,24271,160.0,19271,2604.249436,59.32257361690717
2021-01-10,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,mixed,9,1,1,29443,160.0,24443,2816.18559,53.34505926348482
2021-01-24,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,mixed,11,1,1,34911,190.0,29911,3126.986549,49.649532710280376
2021-01-17,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,mixed,12,1,1,35889,190.0,30889,3223.151612,57.02893952274333
2021-01-12,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,mixed,118,7,6,232624,1300.0,197624,11668.441709,39.069052315058556
2021-01-26,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,mixed,127,8,7,269348,1640.0,229348,12817.244509,33.33778823855523
2021-01-07,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,mixed,137,8,7,273140,1550.0,233140,14829.713487,40.20695739357149
2021-01-19,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,mixed,149,9,8,294526,1770.0,249526,15218.825826,39.11405855284102
2021-01-05,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,mixed,155,10,9,315369,1930.0,265369,15663.320891,32.54658464802711
2021-01-14,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,mixed,154,10,9,306793,1870.0,256793,16207.807239,30.72679814123204
2021-01-21,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,mixed,165,9,9,337016,1830.0,292016,16692.29177,27.396658250536422
2021-01-18,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,mixed,159,8,8,283727,1640.0,243727,18312.496957,46.425361410293206
2021-01-20,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,mixed,179,10,9,336780,1930.0,286780,19800.710163,33.78032954500767
2021-01-04,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,mixed,174,8,8,312821,1730.0,272821,19990.049778,41.41204718186143
2021-01-27,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,mixed,182,9,8,340246,1860.0,295246,19997.013324,40.448553246007684
2021-01-25,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,mixed,175,9,8,317805,1800.0,272805,20347.336763,35.69811366565568
2021-01-13,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,mixed,186,11,10,355352,2150.0,300352,20499.992661,41.541351837320214
2021-01-11,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,mixed,180,10,8,328003,2050.0,278003,20965.241003,42.188463883983175
2021-01-06,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,mixed,193,10,9,354819,2080.0,304819,21384.975893,29.93859094858226
2021-01-09,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,mixed,27,3,2,84097,570.0,69097,23421.714315,53.341137828870714
2021-01-23,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,mixed,27,3,2,75037,540.0,60037,23458.944643,58.9847443823142
2021-01-02,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,mixed,28,3,2,75397,540.0,60397,24126.254331,52.705728856298734
2021-01-01,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,mixed,79,4,4,133174,760.0,113174,28398.177997,54.44301528441045
2021-01-16,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,mixed,36,3,3,84626,600.0,69626,30275.983973,66.5795210413244
2021-01-08,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,mixed,156,8,7,274885,1610.0,234885,53769.265065,41.267277315197624
2021-01-22,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,mixed,160,8,7,282715,1580.0,242715,55007.636102,39.83468717612583
2021-01-15,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,mixed,165,9,8,296928,1860.0,251928,56639.33408,32.996202197445115
2021-02-21,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,mixed,20,2,2,47190,350.0,37190,4085.84835,37.89073296568789
2021-02-14,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,mixed,22,2,2,54995,380.0,44995,4219.464255,55.8216316956396
2021-02-07,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,mixed,28,2,2,75147,410.0,65147,4975.843611,37.91812962121525
2021-02-16,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,mixed,125,7,7,253047,1390.0,218047,12718.305423,43.50418839751375
2021-02-02,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,mixed,150,9,8,300133,1740.0,255133,15230.473269,41.511301829690126
2021-02-23,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,mixed,162,9,8,319011,1800.0,274011,16742.27087,48.1449031773562
2021-02-04,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,mixed,156,9,8,302072,1770.0,257072,16990.414963,37.504499844832935
2021-02-09,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,mixed,162,10,9,314523,1870.0,264523,17063.819193,39.45857402163933
2021-02-11,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,mixed,158,9,8,313433,1740.0,268433,17367.427164,24.65516661137794
2021-02-18,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,mixed,167,9,8,335491,1860.0,290491,17970.89703,34.42600200929593
2021-02-25,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,mixed,167,9,8,336058,1890.0,291058,18529.556447,35.193748818839936
2021-02-01,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,mixed,174,9,8,320813,1830.0,275813,20829.456128,37.36543289899609
2021-02-22,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,mixed,180,9,9,327312,1860.0,282312,21251.088416,42.373126050864016
2021-02-03,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,mixed,188,10,9,357240,2080.0,307240,21578.218681,29.665673722281397
2021-02-17,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,mixed,185,10,9,351610,2080.0,301610,21617.779496,33.69514589104514
2021-02-15,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,mixed,182,9,8,335847,1860.0,290847,21625.844205,34.07681194695477
2021-02-10,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,mixed,185,10,9,345137,2020.0,295137,21772.122199,32.83142319451499
2021-02-24,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,mixed,196,10,9,362403,1960.0,312403,22432.272333,35.19723195765682
2021-02-08,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,mixed,198,10,9,378437,2080.0,328437,22743.630995,31.902477470993002
2021-02-27,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,mixed,29,3,2,77158,540.0,62158,25012.525903,60.67480441375093
2021-02-06,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,mixed,35,4,2,93070,760.0,73070,29486.806042,59.88258317025441
2021-02-20,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,mixed,36,3,2,90181,540.0,75181,30286.698539,55.43844565013292
2021-02-13,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,mixed,41,3,3,97269,570.0,82269,33962.839827,63.55669620276878
2021-02-19,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,mixed,182,9,9,324737,1800.0,279737,62698.250628,41.44715608405983
2021-02-12,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,mixed,192,9,8,320272,1770.0,275272,66128.688242,39.30241901859559
2021-02-05,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,mixed,200,10,9,353000,2020.0,303000,68763.200604,45.519562798349845
2021-02-26,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,mixed,204,11,10,352484,2060.0,297484,70060.166481,41.77042464090132
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,mixed,16,2,2,49388,380.0,39388,3814.240117,50.068747978000644
2021-03-07,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,mixed,23,2,2,62499,320.0,52499,4420.569419,64.43869132290185
2021-03-14,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,mixed,25,2,2,81043,440.0,71043,4665.164423,52.80514791521081
2021-03-02,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,mixed,158,9,9,320820,1830.0,275820,15962.662973,37.17640423915342
2021-03-25,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,mixed,148,9,9,279662,1590.0,234662,16413.725998,25.288188479941013
2021-03-16,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,mixed,167,9,8,321820,1770.0,276820,17149.744895,42.32461446096221
2021-03-09,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,mixed,172,9,9,331123,1890.0,286123,17566.653373,41.07460636086672
2021-03-11,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,mixed,168,9,9,325984,1770.0,280984,18167.247255,43.60801843381748
2021-03-18,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,mixed,172,9,9,323903,1800.0,278903,19181.43949,42.573953744005244
2021-03-04,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,mixed,177,10,9,342565,1930.0,292565,19487.381946,29.204115922021504
2021-03-03,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,mixed,174,9,8,319261,1830.0,274261,19956.00518,37.12364109027887
2021-03-01,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,mixed,169,8,8,297015,1700.0,257015,20200.691374,26.83368436610871
2021-03-23,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,mixed,196,10,10,362859,1990.0,312859,20290.076521,33.6101566530908
2021-03-10,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,mixed,201,11,10,376648,2120.0,321648,22507.603329,35.213273566049615
2021-03-24,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,mixed,209,11,10,399684,2210.0,344684,23020.970494,29.756272451827428
2021-03-08,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,mixed,202,10,10,377136,2020.0,327136,23254.534528,39.83805203009246
2021-03-15,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,mixed,210,10,10,381195,2110.0,331195,24121.185432,32.703019047131455
2021-03-17,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,mixed,232,12,10,408475,2430.0,348475,24793.828037,38.68426543457278
2021-03-22,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,mixed,232,13,11,432780,2350.0,367780,25837.112292,29.058739062443653
2021-03-06,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,mixed,38,3,3,98191,600.0,83191,31766.333662,42.4177383696041
2021-03-27,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,mixed,40,4,3,118331,730.0,98331,33101.137515,49.896898486291946
2021-03-20,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,mixed,48,4,3,125748,820.0,105748,39292.320857,44.91984231274639
2021-03-13,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,mixed,54,3,3,119521,660.0,104521,43267.760769,59.3797580206634
2021-03-12,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,mixed,197,10,9,340668,2080.0,290668,67829.194508,40.50724650335911
2021-03-05,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,mixed,203,10,8,366449,2020.0,316449,69875.959014,36.608415560691405
2021-03-19,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,mixed,208,9,9,349026,1950.0,304026,71363.085987,40.478862190692205
2021-03-26,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,mixed,224,11,10,393201,2240.0,338201,76917.925836,40.07297301004522
2021-04-18,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,mixed,16,2,2,46842,350.0,36842,3811.125147,42.23954030358706
2021-04-11,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,mixed,17,2,2,54601,350.0,44601,3947.777787,43.139950222333304
2021-04-25,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,mixed,17,2,2,65877,380.0,55877,3965.038753,46.57004282377368
2021-04-27,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,mixed,167,10,9,321551,1810.0,271551,17031.841578,41.56539911862251
2021-04-20,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,mixed,169,10,8,332609,1990.0,282609,17224.933394,28.135040241992115
2021-04-06,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,mixed,170,11,9,348918,1970.0,293918,17265.375563,32.43889026581573
2021-04-13,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,mixed,187,12,10,372041,2400.0,312041,18697.855755,30.460146092365665
2021-04-01,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,mixed,180,10,9,359106,1990.0,309106,19145.012941,33.001236965684
2021-04-08,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,mixed,181,11,10,368750,2150.0,313750,19180.570286,32.688604249151645
2021-04-15,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,mixed,187,11,10,372200,2180.0,317200,19352.049712,36.94710129460035
2021-04-22,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,mixed,212,12,11,418138,2310.0,358138,22472.871902,36.58791807072512
2021-04-19,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,mixed,195,10,9,373556,2050.0,323556,23081.790696,32.681817444599226
2021-04-05,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,mixed,204,11,10,384128,2300.0,329128,23801.153558,38.28168556963571
2021-04-07,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,mixed,212,11,10,383769,2210.0,328769,23844.659329,34.816637877004446
2021-04-21,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,mixed,215,11,10,402869,2300.0,347869,24006.37476,28.497570256676028
2021-04-12,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,mixed,212,10,10,395693,2200.0,345693,24442.267334,35.61486693178342
2021-04-26,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,mixed,217,11,10,404286,2300.0,349286,24869.132524,31.928299141960427
2021-04-14,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,mixed,234,12,10,422332,2490.0,362332,25424.288732,30.83055999580724
2021-04-17,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,mixed,41,3,2,103636,570.0,88636,33848.543296,49.39771978223188
2021-04-03,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,mixed,43,4,3,100716,760.0,80716,35474.187138,57.843186498568485
2021-04-10,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,mixed,51,4,4,123065,790.0,103065,41416.848165,33.30099507880417
2021-04-24,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,mixed,51,4,3,137803,700.0,117803,41536.766969,46.42164238585686
2021-04-02,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,mixed,200,10,9,362160,2080.0,312160,68747.294351,35.04450713925721
2021-04-23,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,mixed,203,11,10,367412,2120.0,312412,69736.800413,41.23655114284298
2021-04-09,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,mixed,205,11,9,369001,2210.0,314001,70372.175029,42.83219979239934
2021-04-16,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,mixed,217,11,10,379818,2180.0,324818,74493.402464,36.176412269410825
2021-05-16,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,mixed,14,2,1,46550,380.0,36550,3465.945135,59.496732765446495
2021-05-02,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,mixed,15,2,2,44063,380.0,34063,3624.474884,43.90880391058608
2021-05-23,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,mixed,15,1,1,35470,190.0,30470,3680.098462,69.4942075976366
2021-05-09,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,mixed,24,2,2,75482,410.0,65482,4529.975657,50.75001794301299
2021-05-27,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,mixed,141,9,8,301319,1770.0,256319,14782.112106,40.99870961172824
2021-05-11,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,mixed,166,10,9,324949,1960.0,274949,16623.86923,35.60342128313972
2021-05-25,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,mixed,167,11,9,352394,2090.0,297394,16720.041265,34.46539289818903
2021-05-18,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,mixed,167,10,8,330751,1990.0,280751,16977.869534,39.47842730388417
2021-05-04,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,mixed,170,10,9,328997,1870.0,278997,17166.492089,39.14562639883099
2021-05-06,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,mixed,175,10,9,340567,1960.0,290567,18257.119892,34.96670683106701
2021-05-13,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,mixed,190,11,10,376031,2150.0,321031,19797.598902,36.28029613663361
2021-05-20,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,mixed,195,11,10,383106,2180.0,328106,20074.505824,39.745965040310274
2021-05-26,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,mixed,196,10,9,360773,2020.0,310773,21927.233489,34.31007672895052
2021-05-05,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,mixed,212,12,10,402511,2400.0,342511,23062.24391,39.98893739339941
2021-05-19,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,mixed,215,10,10,390972,2170.0,340972,23550.349219,39.28657391806672
2021-05-12,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,mixed,218,11,11,396543,2240.0,341543,23958.460416,29.102913885025085
2021-05-24,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,mixed,215,12,11,422580,2430.0,362580,24433.830638,37.08114772038646
2021-05-10,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,mixed,217,12,12,421739,2430.0,361739,24826.632797,30.438361089989627
2021-05-17,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,mixed,220,11,10,414289,2270.0,359289,24894.140965,34.216451563730594
2021-05-03,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,mixed,217,12,10,405427,2400.0,345427,24908.984219,33.12158227691496
2021-05-22,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,mixed,43,4,3,114706,730.0,94706,35645.376059,57.45642014687338
2021-05-08,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,mixed,44,5,3,126603,920.0,101603,36339.133399,51.21816829718451
2021-05-01,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,mixed,47,4,3,120304,790.0,100304,38638.793205,51.95469594284277
2021-05-15,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,mixed,47,4,3,114840,760.0,94840,38671.281475,47.62287006969022
2021-05-21,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,mixed,188,10,9,346429,1930.0,296429,64804.801323,37.27487203443075
2021-05-14,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,mixed,192,10,9,341669,1930.0,291669,66164.428756,37.03010186309762
2021-05-07,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,mixed,193,11,9,347211,2180.0,292211,66407.666542,35.07671998234861
2021-06-13,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,mixed,19,2,2,65777,380.0,55777,3998.036494,40.042477166244325
2021-06-27,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,mixed,20,2,2,55507,380.0,45507,4053.688748,57.70186240741305
2021-06-06,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,mixed,23,2,2,75747,410.0,65747,4317.494201,46.484435715194074
2021-06-20,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,mixed,25,2,2,80017,440.0,70017,4542.064347,51.04077437039575
2021-06-01,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,mixed,155,9,8,320307,1860.0,275307,15416.444769,40.00516959454271
2021-06-03,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,mixed,156,11,9,337935,2120.0,282935,16729.771907,28.25022134180908
2021-06-08,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,mixed,162,10,8,331061,2020.0,281061,16991.616271,41.819194722163154
2021-06-22,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,mixed,165,10,9,337238,1930.0,287238,17304.953844,35.49116450960064
2021-06-15,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,mixed,174,10,9,340163,1990.0,290163,18564.397578,28.300697679320447
2021-06-10,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,mixed,174,9,8,342320,1890.0,297320,18703.213779,37.16212619340011
2021-06-17,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,mixed,172,10,9,352545,2050.0,302545,18807.485911,41.00405806802493
2021-06-24,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,mixed,176,10,9,377918,2080.0,327918,19113.323435,31.424040181892746
2021-06-02,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,mixed,179,11,9,343678,2150.0,288678,20508.758723,33.02895314259881
2021-06-09,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,mixed,195,11,10,371695,2240.0,316695,22044.103063,29.440317703182156
2021-06-23,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,mixed,202,12,10,394975,2400.0,334975,22473.855402,30.73688345348468
2021-06-16,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,mixed,206,11,9,388050,2270.0,333050,22629.509595,41.536723163841806
2021-06-21,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,mixed,200,11,10,379553,2240.0,324553,23087.398523,32.61292195375708
2021-06-14,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,mixed,207,12,11,397888,2400.0,337888,23517.577449,32.25893225007917
2021-06-07,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,mixed,211,12,10,396360,2370.0,336360,23895.940593,27.897838899803535
2021-06-19,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,mixed,37,3,2,89930,570.0,74930,31050.109104,58.80571855231394
2021-06-05,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,mixed,40,3,2,104900,600.0,89900,33022.130467,56.24554217571023
2021-06-12,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,mixed,48,4,3,116617,730.0,96617,39389.65173,52.39248025147476
2021-06-26,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,mixed,49,4,3,118982,760.0,98982,40035.003789,49.28108921484626
2021-06-25,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,mixed,176,9,8,324866,1800.0,279866,60520.549335,30.999957520920947
2021-06-04,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,mixed,181,9,8,326834,1920.0,281834,62227.537181,43.03526983972058
2021-06-18,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,mixed,187,9,9,340841,1890.0,295841,64293.674212,37.69985103135653
2021-06-11,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,mixed,203,10,10,362100,2050.0,312100,69713.74969,36.596930878222686
2021-02-28,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,mixed,14,1,1,34144,190.0,29144,4514.73227,54.84971503378602
2021-01-31,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,mixed,17,2,2,73272,440.0,63272,5415.958458,3.857660210990395
2021-03-28,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,mixed,19,2,2,57869,470.0,47869,6016.957874,42.82397344188436
2021-01-30,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,mixed,36,3,2,92853,660.0,77853,11125.57742,38.86463744642187
2021-01-28,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,mixed,159,9,9,377228,2190.0,332228,48662.322041,30.879480498539635
2021-01-29,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,mixed,180,9,9,415226,2490.0,370226,55358.739691,10.743627554244787
2021-03-30,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,mixed,184,11,10,467162,2870.0,412162,56444.112223,13.555433016664878
2021-03-31,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,mixed,209,11,11,496107,3200.0,441107,64703.576722,16.492674485934742
2021-03-29,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,mixed,221,13,11,513929,3340.0,448929,68580.591093,23.704806667399044
2021-05-30,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,mixed,11,1,1,50542,310.0,45542,3611.958722,29.216850596605234
2021-05-29,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,mixed,40,4,3,155753,1090.0,135753,12325.98637,11.439066133700269
2021-05-31,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,mixed,92,6,5,213405,1380.0,183405,28104.842768,36.9154320038784
2021-06-29,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,mixed,165,9,8,393969,2550.0,348969,50548.17993,23.350545148913984
2021-04-29,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,mixed,190,12,11,517053,3240.0,457053,58408.933944,7.981968450126712
2021-06-30,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,mixed,200,12,11,431785,2640.0,371785,62013.318389,16.94333946309448
2021-06-28,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,mixed,201,10,9,474562,3070.0,424562,62231.621971,9.540211699716552
2021-05-28,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,mixed,202,10,10,464365,2800.0,414365,62455.039983,20.494838794731443
2021-04-28,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,mixed,208,11,10,461802,2990.0,406802,64526.616836,15.06043043464666
2021-04-30,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,mixed,217,11,11,555799,3470.0,500799,67275.23873,11.062341282477586


==> data/comparison_2/comparison_r_vroom_180_vroom.csv <==
date,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_r_vroom_vroom
2021-01-10,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,vroom,9,3,3,63805,510.0,48805,26.540316,-1.1044558534575648
2021-01-03,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,vroom,7,2,2,33730,320.0,23730,29.853557,43.469589555365616
2021-01-09,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,vroom,27,5,4,138360,800.0,113360,33.142581,23.23483394178808
2021-01-02,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,vroom,28,5,4,144131,860.0,119131,35.967353,9.59095727664486
2021-01-01,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,vroom,79,8,8,262299,1430.0,222299,57.217825,10.27113750496025
2021-01-05,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,vroom,155,17,15,519286,2960.0,434286,62.983485,-11.068666370076315
2021-01-08,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,vroom,156,14,11,475277,2630.0,405277,63.767843,-1.5490559305339222
2021-01-07,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,vroom,139,16,12,471837,2800.0,391837,65.108095,-3.2897775656784347
2021-01-04,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,vroom,174,18,12,555749,3210.0,465749,65.711809,-4.085710968022265
2021-01-06,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,vroom,193,21,14,609892,3510.0,504892,67.276267,-20.427296422083565
2021-01-17,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,vroom,12,3,2,63523,540.0,48523,30.405873,23.941857541397766
2021-01-16,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,vroom,36,6,5,176348,990.0,146348,40.020219,30.35669152028308
2021-01-12,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,vroom,118,15,11,439761,2670.0,364761,67.030629,-15.186113577608223
2021-01-20,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,vroom,179,16,12,498362,2860.0,418362,73.917073,2.009123441739746
2021-01-19,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,vroom,151,13,11,436142,2440.0,371142,76.828844,9.8384649414761
2021-01-18,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,vroom,159,13,11,429237,2410.0,364237,78.498242,18.94949319476125
2021-01-15,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,vroom,165,14,11,464208,2540.0,394208,78.76479,-4.751653499597203
2021-01-13,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,vroom,186,21,15,621581,3630.0,516581,79.023853,-2.2557491828008995
2021-01-11,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,vroom,180,16,13,509448,2860.0,429448,79.207953,10.208225378327217
2021-01-14,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,vroom,154,16,12,451374,2710.0,371374,79.261022,-1.9192817821773236
2021-01-23,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,vroom,27,5,4,152417,830.0,127417,28.044594,16.688803983623853
2021-01-24,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,vroom,11,2,2,66442,350.0,56442,29.015362,4.173877927772009
2021-01-30,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,vroom,36,6,5,184504,1050.0,154504,35.703333,-21.47931604348141
2021-01-26,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,vroom,127,14,12,427256,2420.0,357256,61.716953,-5.743610304690768
2021-01-21,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,vroom,165,17,13,493916,2930.0,408916,70.801705,-6.404301705343524
2021-01-29,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,vroom,180,15,14,494467,2670.0,419467,71.092438,-6.28990167796632
2021-01-28,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,vroom,159,14,11,438556,2570.0,368556,71.440034,19.642183108140298
2021-01-22,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,vroom,160,16,11,457423,2800.0,377423,71.574688,2.654624311285239
2021-01-27,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,vroom,182,16,10,500988,2830.0,420988,72.925353,12.314736377829274
2021-01-25,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,vroom,175,17,12,514335,2960.0,429335,75.309439,-4.066049016771238
2021-01-31,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,vroom,17,3,3,95413,510.0,80413,20.082517,-25.194195139872985
2021-02-06,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,vroom,35,6,5,209278,1140.0,179278,30.901993,9.791632542220919
2021-02-07,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,vroom,28,5,4,134448,860.0,109448,37.448811,-11.072741542401586
2021-02-01,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,vroom,175,19,14,534800,3310.0,439800,66.461583,-4.412746633137966
2021-02-09,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,vroom,163,18,13,521478,3060.0,431478,72.703583,-0.37746599245068013
2021-02-04,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,vroom,159,15,12,453117,2670.0,378117,74.190317,6.254887762490949
2021-02-08,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,vroom,199,16,13,517751,2890.0,437751,74.271879,6.83373880747416
2021-02-02,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,vroom,153,17,12,485360,2930.0,400360,74.80841,5.415017529090105
2021-02-05,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,vroom,200,18,13,536221,3030.0,446221,75.283154,17.242055193467287
2021-02-03,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,vroom,188,17,12,522575,2840.0,437575,76.235476,-2.885904586773036
2021-02-13,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,vroom,41,5,4,169753,920.0,144753,33.531503,36.3994679754969
2021-02-14,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,vroom,22,3,3,102301,540.0,87301,33.857876,17.819960798174865
2021-02-19,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,vroom,182,18,14,555916,3090.0,465916,66.81822,-0.2363844538004526
2021-02-16,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,vroom,125,13,10,379260,2350.0,314260,69.473427,15.325605486890048
2021-02-12,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,vroom,192,17,14,551030,3170.0,466030,75.261392,-4.430571664657767
2021-02-11,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,vroom,159,14,12,477748,2600.0,407748,77.861455,-14.843821364525791
2021-02-17,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,vroom,186,17,15,516385,3020.0,431385,77.951415,2.6227010350881494
2021-02-18,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,vroom,168,17,15,521474,2990.0,436474,78.008642,-1.925640414212055
2021-02-15,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,vroom,182,20,15,564160,3320.0,464160,79.387384,-10.738597551879273
2021-02-10,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,vroom,185,21,16,575216,3570.0,470216,81.371381,-11.945227766782073
2021-02-28,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,vroom,14,3,3,81478,540.0,66478,21.910621,-7.742353516787221
2021-02-21,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,vroom,20,3,3,79437,480.0,64437,24.05803,-4.551257584332513
2021-02-27,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,vroom,29,5,3,163991,920.0,138991,25.90088,16.41854183124793
2021-02-20,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,vroom,36,6,5,175981,990.0,145981,34.017207,13.041695079407434
2021-02-23,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,vroom,163,16,14,527728,2950.0,447728,62.512168,14.218047227148377
2021-02-25,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,vroom,167,19,14,556878,3250.0,461878,64.146985,-7.38972303965998
2021-02-22,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,vroom,181,15,12,483292,2670.0,408292,66.194813,14.911133216546212
2021-02-24,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,vroom,197,18,15,549701,3120.0,459701,68.018874,1.7057077462270225
2021-03-01,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,vroom,170,13,11,427671,2290.0,362671,69.310891,-5.35195654583749
2021-02-26,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,vroom,205,20,14,553921,3410.0,453921,69.331511,8.49347881751427
2021-03-06,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,vroom,38,6,5,189541,1080.0,159541,25.44332,-11.152747723181037
2021-03-07,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,vroom,23,4,4,119338,760.0,99338,25.52713,32.09786628733997
2021-03-10,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,vroom,202,20,16,637854,3530.0,537854,81.458957,-9.716426485208974
2021-03-03,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,vroom,175,15,12,472356,2700.0,397356,82.079013,6.972585473452025
2021-03-02,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,vroom,159,16,13,497890,2830.0,417890,82.314198,2.502212787956167
2021-03-11,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,vroom,169,20,14,548705,3350.0,448705,82.649071,5.079506217261637
2021-03-04,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,vroom,178,15,13,503418,2790.0,428418,83.286397,-4.038422987660087
2021-03-09,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,vroom,173,19,13,516269,3280.0,421269,83.858895,8.126726175222801
2021-03-08,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,vroom,203,21,16,624453,3630.0,519453,84.008243,0.38524856907674343
2021-03-05,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,vroom,204,17,13,579216,3170.0,494216,85.144336,-0.1978992236261227
2021-03-21,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,vroom,16,3,3,105514,570.0,90514,23.305057,-6.674619864121643
2021-03-14,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,vroom,25,5,3,109780,800.0,84780,33.87933,36.07034707663639
2021-03-13,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,vroom,54,9,7,284432,1650.0,239432,34.569643,3.3333333333333335
2021-03-20,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,vroom,48,6,6,214728,1140.0,184728,36.650097,5.9448094612352165
2021-03-18,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,vroom,174,18,14,522020,3150.0,432020,65.306705,7.44900582410666
2021-03-16,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,vroom,168,18,15,517431,3120.0,427431,72.375378,7.267937310142746
2021-03-19,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,vroom,209,18,14,564896,3150.0,474896,76.628049,3.66547860638824
2021-03-17,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,vroom,233,21,17,629836,3570.0,524836,76.73933,5.45600833404635
2021-03-12,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,vroom,197,17,14,532308,3050.0,447308,77.829519,7.040084104494945
2021-03-15,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,vroom,210,18,16,597807,3300.0,507807,77.938393,-5.538126923205935
2021-03-27,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,vroom,40,9,6,255602,1530.0,210602,32.517189,-8.22568011008786
2021-03-28,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,vroom,19,3,3,97608,540.0,82608,38.632848,3.5608425878354346
2021-03-25,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,vroom,149,15,14,404830,2460.0,329830,78.55963,-8.150491155986439
2021-03-29,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,vroom,221,23,19,696354,4040.0,581354,82.789901,-3.377048304201566
2021-03-31,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,vroom,209,20,16,668007,3740.0,568007,89.426778,-12.442432770902627
2021-03-30,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,vroom,184,20,15,556122,3350.0,456122,90.479772,-2.9058987672505356
2021-03-26,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,vroom,225,21,17,668227,3780.0,563227,92.546794,-1.843223858577453
2021-03-24,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,vroom,210,20,15,616189,3500.0,516189,93.537018,-8.294082910951923
2021-03-22,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,vroom,233,20,15,624862,3440.0,524862,93.740467,-2.4273261055578685
2021-03-23,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,vroom,197,20,15,619018,3500.0,519018,94.092489,-13.25751338375799
2021-04-03,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,vroom,43,9,7,233794,1470.0,188794,23.222224,2.1405729402112947
2021-04-10,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,vroom,51,6,5,196280,1050.0,166280,35.695751,-6.380211156155831
2021-04-01,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,vroom,181,19,14,545179,3160.0,450179,74.888233,-1.7145874262344936
2021-04-02,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,vroom,200,19,15,566183,3220.0,471183,75.675156,-1.5481991781917708
2021-04-06,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,vroom,170,17,14,497977,2840.0,412977,75.733772,3.5765459446062335
2021-04-09,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,vroom,205,21,16,619846,3570.0,514846,76.377614,3.9698204409190203
2021-04-07,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,vroom,212,17,14,559244,3170.0,474244,77.094989,5.012118834214008
2021-04-08,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,vroom,181,16,13,511095,2920.0,431095,77.187387,6.705036443986879
2021-04-05,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,vroom,204,19,16,575201,3250.0,480201,78.656522,7.581753533561808
2021-04-11,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,vroom,17,3,3,92002,510.0,77002,23.23742,4.191529465671113
2021-04-18,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,vroom,16,4,4,105864,670.0,85864,24.761185,-30.539970652428572
2021-04-17,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,vroom,41,6,5,212148,1170.0,182148,31.871715,-3.585361685505725
2021-04-20,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,vroom,170,21,15,565494,3480.0,460494,62.333677,-22.183114568141306
2021-04-13,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,vroom,188,15,12,511071,2880.0,436071,77.491085,4.473424497760765
2021-04-15,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,vroom,188,17,14,546126,3110.0,461126,80.485896,7.483000111807934
2021-04-16,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,vroom,218,20,16,638847,3590.0,538847,80.66301,-7.350119138439203
2021-04-19,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,vroom,196,19,16,590217,3430.0,495217,81.248021,-6.362461728096938
2021-04-12,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,vroom,213,20,16,632526,3500.0,532526,81.762983,-2.9213826858366474
2021-04-14,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,vroom,235,22,17,636948,3790.0,526948,82.756579,-4.319200230601924
2021-04-25,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,vroom,17,4,4,109985,640.0,89985,20.577234,10.795970672203477
2021-04-24,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,vroom,51,10,6,279539,1780.0,229539,33.289245,-8.685881360347436
2021-04-22,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,vroom,213,20,15,568864,3440.0,468864,78.042282,13.729795965410874
2021-04-27,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,vroom,167,17,13,501512,3050.0,416512,83.79961,8.861569215392304
2021-04-21,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,vroom,216,19,14,595434,3400.0,500434,88.521467,-5.679458463635492
2021-04-29,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,vroom,190,21,16,606653,3690.0,501653,89.096849,-7.963815883140181
2021-04-23,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,vroom,204,20,15,582166,3530.0,482166,89.440246,6.8890456289514885
2021-04-28,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,vroom,208,21,13,574621,3630.0,469621,89.751696,-5.690448294318564
2021-04-30,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,vroom,217,18,13,564771,3240.0,474771,91.056346,9.626662783571307
2021-04-26,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,vroom,218,18,13,532463,3120.0,442463,91.139975,10.346482307143146
2021-05-02,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,vroom,15,4,3,86743,700.0,66743,18.646487,-10.421864657059931
2021-05-09,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,vroom,24,4,3,105230,640.0,85230,26.62706,31.340245199428434
2021-05-01,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,vroom,47,8,7,249124,1430.0,209124,29.761389,0.5083926724361714
2021-05-08,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,vroom,44,7,6,233794,1300.0,198794,32.460201,9.916040211305866
2021-05-04,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,vroom,171,17,13,500694,2930.0,415694,70.902743,7.386937461850064
2021-05-10,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,vroom,218,22,15,649064,3790.0,539064,71.421722,-7.056628856916182
2021-05-06,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,vroom,176,19,14,560775,3370.0,465775,71.910396,-7.0833198072872605
2021-05-07,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,vroom,194,18,13,514465,3150.0,424465,73.04423,3.802715771444385
2021-05-05,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,vroom,213,21,15,654550,3750.0,549550,73.846064,2.4120060590880357
2021-05-03,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,vroom,218,21,15,568874,3510.0,463874,74.273783,6.159695817490494
2021-05-16,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,vroom,14,3,3,100400,510.0,85400,25.764958,12.641717930200384
2021-05-15,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,vroom,47,7,6,241229,1330.0,206229,40.661667,-10.021618564600285
2021-05-18,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,vroom,168,20,15,544266,3440.0,444266,80.655973,0.4089653998803296
2021-05-14,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,vroom,193,19,16,571255,3430.0,476255,83.205141,-5.28280048876594
2021-05-11,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,vroom,167,14,12,456729,2540.0,386729,83.936201,9.48799657554607
2021-05-12,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,vroom,218,19,15,610403,3340.0,515403,84.305527,-9.132664189858435
2021-05-20,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,vroom,197,20,15,600956,3500.0,500956,85.610172,5.483015579930106
2021-05-13,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,vroom,191,17,15,574847,3230.0,489847,85.953282,2.590263550758897
2021-05-17,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,vroom,221,20,14,615626,3500.0,515626,87.295734,2.246830619140774
2021-05-19,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,vroom,217,22,16,665589,3820.0,555589,88.015187,-3.35826747810045
2021-05-30,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,vroom,11,4,3,109264,730.0,89264,18.085935,-53.02223965043975
2021-05-23,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,vroom,15,3,3,92973,570.0,77973,23.067272,20.039046038203193
2021-05-22,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,vroom,43,7,5,233015,1300.0,198015,27.442053,13.576515095319339
2021-05-29,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,vroom,40,8,5,228183,1400.0,188183,30.89866,-29.744528660211177
2021-05-27,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,vroom,141,13,11,430212,2440.0,365212,56.908465,15.760164010503251
2021-05-25,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,vroom,167,18,14,547604,3150.0,457604,65.488377,-1.8377525933474919
2021-05-24,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,vroom,215,22,14,634056,3700.0,524056,66.293584,5.594027637364192
2021-05-28,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,vroom,202,20,15,611035,3500.0,511035,67.561202,-4.61692026113353
2021-05-21,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,vroom,188,14,12,481733,2660.0,411733,67.673418,12.77645904287005
2021-05-26,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,vroom,196,17,14,539236,3110.0,454236,68.303075,1.8153479750767472
2021-06-06,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,vroom,23,3,3,112671,630.0,97671,25.385497,20.397479193454945
2021-06-05,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,vroom,40,7,5,229685,1270.0,194685,45.39804,4.196924257654945
2021-05-31,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,vroom,92,9,8,271122,1590.0,226122,53.232237,19.853732366886994
2021-06-01,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,vroom,155,16,13,506010,2920.0,426010,70.776744,5.222227008883836
2021-06-04,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,vroom,181,18,14,525613,3150.0,435613,71.244576,8.389571728354609
2021-06-08,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,vroom,164,19,14,590296,3520.0,495296,71.384695,-3.7388778270046275
2021-06-03,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,vroom,156,21,15,555636,3660.0,450636,71.608697,-17.971680987534793
2021-06-07,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,vroom,211,19,16,568039,3340.0,473039,73.125039,-3.3324237793785927
2021-06-02,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,vroom,179,16,14,520947,2920.0,440947,73.270118,-1.5146909235463994
2021-06-09,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,vroom,195,19,14,576736,3310.0,481736,75.115873,-9.48306791626881
2021-06-13,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,vroom,19,4,3,107091,730.0,87091,23.121115,2.3836435564144165
2021-06-12,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,vroom,48,9,6,265300,1590.0,220300,30.409196,-8.305607152334103
2021-06-19,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,vroom,37,8,6,229724,1460.0,189724,37.471709,-5.229791074037937
2021-06-10,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,vroom,174,19,14,591280,3460.0,496280,65.834523,-8.538145665945258
2021-06-17,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,vroom,172,18,13,514671,3090.0,424671,68.986681,13.87340501192319
2021-06-18,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,vroom,189,18,14,543996,3210.0,453996,72.617605,0.5664464124146629
2021-06-15,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,vroom,176,20,15,552805,3350.0,452805,74.671053,-16.519823788546255
2021-06-14,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,vroom,207,20,14,576146,3440.0,476146,75.710056,1.910222927442174
2021-06-16,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,vroom,206,19,14,616443,3520.0,521443,76.676658,7.127231638418079
2021-06-11,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,vroom,205,20,15,602300,3500.0,502300,77.004419,-5.461663993500354
2021-06-27,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,vroom,20,3,3,101782,540.0,86782,20.103683,22.43880879080684
2021-06-26,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,vroom,49,7,5,224934,1240.0,189934,34.273655,4.116526209445375
2021-06-20,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,vroom,25,4,3,103413,670.0,83413,36.062386,36.72569079027876
2021-06-25,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,vroom,176,17,12,514870,2990.0,429870,79.224565,-9.356017161547937
2021-06-22,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,vroom,165,19,13,561965,3250.0,466965,81.290239,-7.495916048494772
2021-06-29,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,vroom,165,15,13,498562,2820.0,423562,82.236305,3.0012373829739216
2021-06-23,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,vroom,202,20,15,577470,3440.0,477470,82.87742,-1.2655786115987115
2021-06-24,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,vroom,176,17,14,547335,3080.0,462335,82.985615,0.6820977909394768
2021-06-21,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,vroom,200,19,15,579450,3280.0,484450,82.999103,-2.8774436610841145
2021-06-28,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,vroom,201,19,14,560850,3280.0,465850,83.70012,-6.907785006414277
2021-06-30,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,vroom,200,17,14,516529,2900.0,431529,66.693359,0.6422784245231482


==> data/comparison_2/comparison_r_vroom_240_anytime_240.csv <==
date,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_r_vroom_anytime
2021-01-03,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,mixed,7,1,1,21293,160.0,16293,2699.193296,71.37652910337411
2021-01-10,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,mixed,9,1,1,26969,160.0,21969,2909.975455,63.092566236041165
2021-01-24,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,mixed,11,1,1,32792,160.0,27792,3179.058593,54.163346891992006
2021-01-17,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,mixed,12,1,1,33389,160.0,28389,3319.673016,58.973004190064266
2021-01-12,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,mixed,118,7,6,231515,1390.0,196515,12100.270152,42.78268219383922
2021-01-26,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,mixed,127,7,7,264115,1480.0,229115,12730.749118,32.064120008951285
2021-01-07,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,mixed,137,7,6,258494,1390.0,223494,15149.146906,43.37344382887649
2021-01-19,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,mixed,149,9,8,292329,1770.0,247329,15727.997469,47.488575452311494
2021-01-05,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,mixed,155,9,9,323545,1800.0,278545,16592.783626,29.430022204094453
2021-01-14,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,mixed,154,9,8,300383,1770.0,255383,17111.538386,35.65363243377561
2021-01-21,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,mixed,165,9,8,317934,1860.0,272934,17925.010299,30.00378674463251
2021-01-18,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,mixed,159,8,7,277484,1640.0,237484,19457.05827,39.86524704347506
2021-01-04,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,mixed,174,9,8,315448,1860.0,270448,20725.936613,29.521583802708335
2021-01-20,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,mixed,179,10,9,334019,2020.0,284019,20914.318232,38.793980162314995
2021-01-25,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,mixed,175,9,8,330690,1800.0,285690,20992.653967,40.84331680998628
2021-01-27,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,mixed,182,9,8,333185,1920.0,288185,21074.736381,38.76333868780027
2021-01-11,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,mixed,180,9,8,322826,1890.0,277826,21367.414147,34.447048121088564
2021-01-13,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,mixed,186,10,9,345914,2020.0,295914,21634.396061,48.28699184196403
2021-01-06,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,mixed,193,10,8,360515,2050.0,310515,21947.322298,42.192829002118174
2021-01-23,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,mixed,27,3,2,66661,540.0,51661,23536.764405,50.81748291991914
2021-01-09,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,mixed,27,3,2,82674,570.0,67674,23709.448759,41.57562223509957
2021-01-02,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,mixed,28,2,2,78418,440.0,68418,24408.703662,47.21530404814152
2021-01-01,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,mixed,79,4,4,127205,820.0,107205,28814.875567,46.979359442471534
2021-01-16,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,mixed,36,3,2,82077,540.0,67077,30093.444275,57.950202366924536
2021-01-08,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,mixed,156,8,8,277553,1640.0,237553,53939.156691,44.75215873306554
2021-01-22,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,mixed,160,7,7,271437,1510.0,236437,55161.482574,43.139550960043906
2021-01-15,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,mixed,165,8,8,305172,1700.0,265172,56931.619984,34.62481871289907
2021-02-21,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,mixed,20,2,2,41113,320.0,31113,4103.289973,68.1898719486247
2021-02-14,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,mixed,22,2,2,48586,350.0,38586,4237.289481,55.08034244928903
2021-02-07,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,mixed,28,2,2,54987,380.0,44987,4949.029777,69.16559188022207
2021-02-16,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,mixed,125,8,6,250855,1610.0,210855,13044.858416,46.61398755876388
2021-02-02,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,mixed,150,9,8,309861,1830.0,264861,15160.311968,36.03226245969257
2021-02-09,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,mixed,162,8,8,316293,1760.0,276293,16366.384769,40.4046094653819
2021-02-23,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,mixed,162,9,9,322330,1710.0,277330,16729.669134,38.33223643932901
2021-02-04,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,mixed,156,9,8,306415,1740.0,261415,16876.672295,33.70955215033176
2021-02-11,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,mixed,158,8,8,295417,1670.0,255417,17106.737966,33.943548910041834
2021-02-25,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,mixed,167,9,8,345239,1890.0,300239,17523.223677,36.93965375524682
2021-02-18,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,mixed,167,9,9,341302,1860.0,296302,17734.545532,32.07623020311337
2021-02-01,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,mixed,174,9,8,317385,1860.0,272385,20444.066528,37.7543435753916
2021-02-10,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,mixed,185,9,8,328798,1920.0,283798,20937.075396,42.3913348191133
2021-02-03,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,mixed,188,9,8,342017,1860.0,297017,21191.841924,35.38534491553282
2021-02-22,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,mixed,180,9,9,335688,1830.0,290688,21243.46548,35.3574722847531
2021-02-15,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,mixed,182,9,9,341287,1890.0,296287,21289.512473,39.135017334607866
2021-02-17,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,mixed,185,10,9,353420,2050.0,303420,21581.504235,39.0244112841588
2021-02-24,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,mixed,196,10,9,364221,2140.0,314221,22176.426673,41.56654243721814
2021-02-08,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,mixed,198,10,9,355251,2050.0,305251,22692.187307,38.90404221069576
2021-02-27,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,mixed,29,3,2,87301,600.0,72301,25129.638872,55.05439231454357
2021-02-06,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,mixed,35,4,2,96493,760.0,76493,29606.31091,60.093219077238665
2021-02-20,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,mixed,36,3,2,93271,600.0,78271,30331.781247,47.923262033578446
2021-02-13,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,mixed,41,3,3,99017,570.0,84017,33937.518234,43.388448652419015
2021-02-19,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,mixed,182,9,8,315503,1830.0,270503,62668.773522,44.569048213049605
2021-02-12,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,mixed,192,10,9,334305,1960.0,284305,66193.381996,35.583354047320384
2021-02-05,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,mixed,200,10,9,341790,1990.0,291790,68785.087048,35.09963200528637
2021-02-26,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,mixed,204,10,9,356273,2050.0,306273,70123.870774,39.05873417981345
2021-03-21,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,mixed,16,2,2,44763,350.0,34763,3842.427403,38.56637022397892
2021-03-07,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,mixed,23,3,2,71412,540.0,56412,4432.415074,51.14322072164525
2021-03-14,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,mixed,25,2,2,72765,380.0,62765,4722.807581,47.75894376359603
2021-03-02,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,mixed,158,8,8,300993,1640.0,260993,16253.045461,35.99434355462935
2021-03-25,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,mixed,148,8,8,275778,1580.0,235778,16300.490787,38.095858062546576
2021-03-16,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,mixed,167,9,8,320442,1860.0,275442,17176.144112,33.83699274449643
2021-03-09,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,mixed,172,9,9,332970,1800.0,287970,17701.276845,37.425180647040584
2021-03-11,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,mixed,168,10,8,347685,2080.0,297685,17983.514846,39.00241755234229
2021-03-18,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,mixed,172,9,8,328225,1800.0,283225,18286.072893,43.70165177269686
2021-03-04,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,mixed,177,10,9,340293,2020.0,290293,19043.992275,34.53612610567545
2021-03-23,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,mixed,196,11,9,369537,2180.0,314537,19621.607119,38.9931157446387
2021-03-03,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,mixed,174,8,7,308978,1730.0,268978,19844.07245,32.6225854707378
2021-03-01,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,mixed,169,8,8,304212,1670.0,264212,19964.076387,37.07854943027515
2021-03-10,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,mixed,201,10,8,361599,2140.0,311599,22406.906742,38.75189707038131
2021-03-24,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,mixed,209,11,10,396968,2330.0,341968,22736.70334,35.03839916475884
2021-03-08,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,mixed,202,10,10,372317,1990.0,322317,23157.678737,26.980058209318198
2021-03-15,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,mixed,210,10,10,379647,2080.0,329647,24095.264214,27.549803343822933
2021-03-17,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,mixed,232,11,11,415083,2240.0,360083,25010.725251,36.67485914880568
2021-03-22,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,mixed,232,12,11,436730,2400.0,376730,25740.166502,29.751275151160304
2021-03-06,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,mixed,38,3,2,87478,600.0,72478,31701.621679,52.63625239585477
2021-03-27,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,mixed,40,4,3,108509,730.0,88509,33163.303564,51.61421220201732
2021-03-20,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,mixed,48,4,3,120900,790.0,100900,39290.986186,53.99805947149135
2021-03-13,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,mixed,54,3,3,115540,630.0,100540,43251.934822,56.760114817351344
2021-03-12,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,mixed,197,10,8,342762,2080.0,292762,67721.207741,48.72700836494621
2021-03-05,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,mixed,203,9,8,341509,1920.0,296509,69586.312872,39.127342599755444
2021-03-19,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,mixed,208,9,8,344045,1920.0,299045,71324.222018,42.69488685386109
2021-03-26,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,mixed,224,10,10,393909,2170.0,343909,76862.120466,39.146306609712575
2021-04-18,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,mixed,16,2,2,41675,350.0,31675,3770.159653,55.568941437359406
2021-04-25,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,mixed,17,2,2,44712,380.0,34712,3959.437702,60.84112067682014
2021-04-11,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,mixed,17,2,2,44613,350.0,34613,4021.883177,37.35273054077205
2021-04-20,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,mixed,169,9,9,342845,1860.0,297845,17147.653527,35.54127505485229
2021-04-27,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,mixed,167,10,8,316563,1900.0,266563,17606.265092,36.222461746129284
2021-04-06,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,mixed,170,9,8,318067,1770.0,273067,17613.836173,40.92881936383711
2021-04-13,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,mixed,187,11,9,362933,2240.0,307933,19000.13477,34.43015974533248
2021-04-08,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,mixed,181,10,9,361562,2020.0,311562,19130.487344,40.388340870758036
2021-04-01,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,mixed,180,10,9,351302,1990.0,301302,19148.124853,37.0032511373601
2021-04-15,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,mixed,187,11,10,368401,2180.0,313401,19552.027284,35.00862668167368
2021-04-22,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,mixed,212,12,11,417006,2370.0,357006,22301.645465,35.484140466178395
2021-04-19,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,mixed,195,10,9,356863,2110.0,306863,22393.915469,37.92229479964861
2021-04-07,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,mixed,212,11,10,404582,2270.0,349582,23652.388277,33.55308106687689
2021-04-05,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,mixed,204,11,10,379341,2180.0,324341,23777.94664,30.23408504893937
2021-04-21,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,mixed,215,11,10,389096,2240.0,334096,23865.916318,28.423949434523152
2021-04-12,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,mixed,212,11,10,393602,2270.0,338602,24573.911768,36.55561268816823
2021-04-26,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,mixed,217,11,10,390833,2240.0,335833,24960.789127,36.94563875870191
2021-04-14,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,mixed,234,13,11,434964,2590.0,369964,25610.991351,40.43392342866064
2021-04-17,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,mixed,41,4,3,105812,760.0,85812,33937.162,55.56955221875105
2021-04-03,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,mixed,43,4,3,102446,700.0,82446,35513.854555,54.95156389476415
2021-04-24,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,mixed,51,4,3,131425,790.0,111425,41164.924356,51.276071982026735
2021-04-10,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,mixed,51,4,3,119892,790.0,99892,41315.84763,44.62314435894356
2021-04-02,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,mixed,200,10,9,354648,2050.0,304648,68676.427044,45.760700335546865
2021-04-23,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,mixed,203,10,9,361530,2110.0,311530,69695.737689,42.633498939244156
2021-04-09,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,mixed,205,11,9,359160,2210.0,304160,70333.281601,40.755354385779704
2021-04-16,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,mixed,217,11,10,385595,2240.0,330595,74427.285714,37.686852983668444
2021-05-16,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,mixed,14,1,1,38755,220.0,33755,3467.688792,49.529874459550975
2021-05-02,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,mixed,15,2,2,41063,350.0,31063,3635.002042,60.98045364273022
2021-05-23,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,mixed,15,2,2,39270,320.0,29270,3646.144898,57.24923251104966
2021-05-09,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,mixed,24,2,2,73615,380.0,63615,4512.283615,63.293992111810844
2021-05-27,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,mixed,141,8,7,288436,1670.0,248436,14404.30435,35.945956149331224
2021-05-11,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,mixed,166,9,8,329209,1770.0,284209,16458.290641,40.86897951485869
2021-05-18,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,mixed,167,9,9,324784,1800.0,279784,16525.092554,44.96119301813252
2021-05-04,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,mixed,170,9,9,327117,1860.0,282117,16838.998897,38.80424737438779
2021-05-25,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,mixed,167,10,8,320475,2020.0,270475,16969.005792,45.69582545395392
2021-05-06,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,mixed,175,10,10,377803,2080.0,327803,18218.507238,33.32750968402291
2021-05-13,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,mixed,190,10,9,352598,2020.0,302598,19693.968052,32.84346496165047
2021-05-20,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,mixed,195,11,10,377066,2210.0,322066,20434.784929,29.356110282601037
2021-05-26,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,mixed,196,10,9,358875,2110.0,308875,21821.76494,36.69752928538544
2021-05-05,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,mixed,212,11,9,392931,2300.0,337931,23629.52794,37.31148262840241
2021-05-19,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,mixed,215,11,10,393164,2300.0,338164,23786.897155,35.941423071345824
2021-05-12,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,mixed,218,10,10,389857,2110.0,339857,24118.753077,41.19670882448321
2021-05-24,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,mixed,215,11,10,399389,2300.0,344389,24635.89994,33.13740524468968
2021-05-03,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,mixed,217,11,10,399555,2300.0,344555,24975.075133,28.421842753955517
2021-05-10,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,mixed,217,11,10,399936,2300.0,344936,25122.168768,30.49076161294191
2021-05-17,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,mixed,220,11,10,398839,2300.0,343839,25432.030857,38.39211100693098
2021-05-22,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,mixed,43,3,2,104763,600.0,89763,35525.061922,49.47162804157523
2021-05-08,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,mixed,44,4,3,116095,760.0,96095,36278.135116,53.684088742075886
2021-05-15,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,mixed,47,4,3,109246,730.0,89246,38605.613712,55.86109371527848
2021-05-01,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,mixed,47,3,3,117774,660.0,102774,38630.810808,55.16070327193537
2021-05-21,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,mixed,188,10,9,348724,2080.0,298724,64685.483704,34.7209404629309
2021-05-14,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,mixed,192,9,9,355008,1950.0,310008,65939.95801,33.287982711641455
2021-05-07,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,mixed,193,10,8,339704,1960.0,289704,66323.879977,40.3974741599687
2021-06-13,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,mixed,19,2,2,52331,380.0,42331,4459.681927,53.08530189609574
2021-06-27,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,mixed,20,2,2,48098,380.0,38098,4530.029881,54.5275776655889
2021-06-06,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,mixed,23,2,2,53235,380.0,43235,4775.987551,65.19564577817005
2021-06-20,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,mixed,25,2,2,59074,380.0,49074,4956.025971,58.50379320033717
2021-06-01,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,mixed,155,9,8,342633,1920.0,297633,16420.600142,29.293227372813327
2021-06-08,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,mixed,162,9,8,322720,1890.0,277720,17386.015328,48.04099145877106
2021-06-03,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,mixed,156,9,8,316507,1830.0,271507,17441.945981,45.07518372942534
2021-06-22,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,mixed,165,10,9,341232,2020.0,291232,17724.205092,35.85358242568022
2021-06-15,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,mixed,174,10,9,335961,1990.0,285961,18980.112898,34.75104439580416
2021-06-17,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,mixed,172,9,9,348061,1920.0,303061,19235.324902,36.7006447037
2021-06-10,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,mixed,174,10,9,344788,2020.0,294788,19751.492052,41.393483027655485
2021-06-24,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,mixed,176,10,9,363136,1960.0,313136,20014.062877,39.483183292281744
2021-06-02,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,mixed,179,9,8,335882,1830.0,290882,21830.884833,34.28844204982529
2021-06-09,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,mixed,195,10,9,358480,1990.0,308480,23135.284715,36.89765584156115
2021-06-16,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,mixed,206,11,10,387361,2300.0,332361,23646.026783,38.76393126452408
2021-06-23,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,mixed,202,10,9,370153,2080.0,320153,23811.293236,27.1627652540772
2021-06-21,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,mixed,200,10,9,361440,2020.0,311440,24309.114044,35.07781178600681
2021-06-14,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,mixed,207,11,11,420195,2300.0,365195,24714.103302,30.752535423416536
2021-06-07,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,mixed,211,11,10,393949,2180.0,338949,25036.558749,36.19835487052582
2021-06-19,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,mixed,37,3,2,90391,540.0,75391,31167.25037,64.90174227392569
2021-06-05,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,mixed,40,3,3,112982,630.0,97982,33362.710007,46.143395794702144
2021-06-12,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,mixed,48,4,3,115597,760.0,95597,39476.555914,54.36287979281157
2021-06-26,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,mixed,49,4,3,114051,760.0,94051,40135.09959,59.71153642356033
2021-06-25,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,mixed,176,9,8,313154,1860.0,268154,60485.838982,31.438942796090657
2021-06-04,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,mixed,181,9,8,316972,1860.0,271972,62180.542832,48.78478337442762
2021-06-18,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,mixed,187,10,8,345035,1990.0,295035,64338.067907,39.6911099730298
2021-06-11,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,mixed,203,10,10,371287,2050.0,321287,69601.412533,36.54623758822826
2021-02-28,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,mixed,14,1,1,35899,190.0,30899,4513.14743,40.942964778653334
2021-01-31,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,mixed,17,1,1,44503,250.0,39503,5415.156924,40.03341732580545
2021-03-28,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,mixed,19,2,2,60655,470.0,50655,6015.340891,16.337931034482757
2021-01-30,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,mixed,36,4,3,101231,820.0,81231,11125.103907,34.50587131627471
2021-01-28,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,mixed,159,9,8,387178,2490.0,342178,48630.295931,16.791744034110447
2021-01-29,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,mixed,180,9,9,405365,2580.0,360365,55343.115703,22.569486228823678
2021-03-30,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,mixed,184,11,10,481270,3050.0,426270,56490.452643,9.401348993149615
2021-03-31,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,mixed,209,11,10,468424,2930.0,413424,64763.377011,25.625498159785842
2021-03-29,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,mixed,221,12,12,566104,3480.0,506104,68473.45573,4.079108336806861
2021-05-30,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,mixed,11,1,1,45391,280.0,40391,3611.011487,38.95859388658033
2021-05-29,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,mixed,40,3,2,127946,780.0,112946,12324.674485,35.211638470146795
2021-05-31,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,mixed,92,4,4,189892,1180.0,169892,28096.556419,30.40450648888954
2021-06-29,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,mixed,165,11,10,420200,2510.0,365200,50483.745137,21.76314079469434
2021-04-29,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,mixed,190,11,10,473834,3020.0,418834,58497.35422,13.084614439245222
2021-06-30,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,mixed,200,12,12,426030,2310.0,366030,61892.809041,17.447885380778725
2021-06-28,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,mixed,201,10,10,454593,2740.0,404593,62067.953672,24.74697311309979
2021-05-28,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,mixed,202,11,10,469972,3110.0,414972,62350.634801,20.353313414826353
2021-04-28,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,mixed,208,10,10,503966,3190.0,453966,64506.134641,13.957423124136742
2021-04-30,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,mixed,217,11,10,534680,3410.0,479680,67165.393132,12.890192245030955


==> data/comparison_2/comparison_r_vroom_240_vroom.csv <==
date,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_r_vroom_vroom
2021-01-10,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,vroom,9,3,3,63805,510.0,48805,26.540316,12.682012261878695
2021-01-03,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,vroom,7,2,2,33730,320.0,23730,29.853557,54.65788412421024
2021-01-09,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,vroom,27,5,4,138360,800.0,113360,33.142581,2.22322728364875
2021-01-02,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,vroom,28,5,4,144131,860.0,119131,35.967353,2.9825931261022336
2021-01-01,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,vroom,79,8,8,262299,1430.0,222299,57.217825,-9.329515330365629
2021-01-05,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,vroom,155,17,15,519286,2960.0,434286,62.983485,-13.264001884512535
2021-01-08,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,vroom,156,14,11,475277,2630.0,405277,63.767843,5.3945435508720525
2021-01-07,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,vroom,139,16,12,471837,2800.0,391837,65.108095,-3.3621839737649757
2021-01-04,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,vroom,174,18,12,555749,3210.0,465749,65.711809,-24.16724570524665
2021-01-06,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,vroom,193,21,14,609892,3510.0,504892,67.276267,2.206201866107807
2021-01-17,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,vroom,12,3,2,63523,540.0,48523,30.405873,21.945615177616947
2021-01-16,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,vroom,36,6,5,176348,990.0,146348,40.020219,9.653158460986731
2021-01-12,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,vroom,118,15,11,439761,2670.0,364761,67.030629,-8.683864526078532
2021-01-20,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,vroom,179,16,12,498362,2860.0,418362,73.917073,8.679582723293063
2021-01-19,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,vroom,151,13,11,436142,2440.0,371142,76.828844,21.65526606981189
2021-01-18,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,vroom,159,13,11,429237,2410.0,364237,78.498242,6.978200707788929
2021-01-15,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,vroom,165,14,11,464208,2540.0,394208,78.76479,0.5554829574058324
2021-01-13,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,vroom,186,21,15,621581,3630.0,516581,79.023853,7.075679724208452
2021-01-11,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,vroom,180,16,13,509448,2860.0,429448,79.207953,-3.4483598867739094
2021-01-14,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,vroom,154,16,12,451374,2710.0,371374,79.261022,3.3091842286781685
2021-01-23,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,vroom,27,5,4,152417,830.0,127417,28.044594,-12.4533341203205
2021-01-24,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,vroom,11,2,2,66442,350.0,56442,29.015362,7.127381501516613
2021-01-30,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,vroom,36,6,5,184504,1050.0,154504,35.703333,-19.369844402031507
2021-01-26,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,vroom,127,14,12,427256,2420.0,357256,61.716953,-9.899143711850936
2021-01-21,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,vroom,165,17,13,493916,2930.0,408916,70.801705,-8.740334994804234
2021-01-29,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,vroom,180,15,14,494467,2670.0,419467,71.092438,5.549729619251186
2021-01-28,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,vroom,159,14,11,438556,2570.0,368556,71.440034,5.75012034935699
2021-01-22,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,vroom,160,16,11,457423,2800.0,377423,71.574688,4.179322711333253
2021-01-27,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,vroom,182,16,10,500988,2830.0,420988,72.925353,7.9225280925722394
2021-01-25,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,vroom,175,17,12,514335,2960.0,429335,75.309439,7.991313167813641
2021-01-31,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,vroom,17,3,3,95413,510.0,80413,20.082517,-28.566423672402408
2021-02-06,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,vroom,35,6,5,209278,1140.0,179278,30.901993,13.448526857350824
2021-02-07,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,vroom,28,5,4,134448,860.0,109448,37.448811,24.607188919419055
2021-02-01,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,vroom,175,19,14,534800,3310.0,439800,66.461583,-4.885161730644392
2021-02-09,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,vroom,163,18,13,521478,3060.0,431478,72.703583,1.7439998191184285
2021-02-04,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,vroom,159,15,12,453117,2670.0,378117,74.190317,1.9717414020262596
2021-02-08,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,vroom,199,16,13,517751,2890.0,437751,74.271879,10.957342157038097
2021-02-02,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,vroom,153,17,12,485360,2930.0,400360,74.80841,-0.19776962109983032
2021-02-05,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,vroom,200,18,13,536221,3030.0,446221,75.283154,-1.8196560065927638
2021-02-03,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,vroom,188,17,12,522575,2840.0,437575,76.235476,1.2739034002244398
2021-02-13,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,vroom,41,5,4,169753,920.0,144753,33.531503,2.946153934113181
2021-02-14,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,vroom,22,3,3,102301,540.0,87301,33.857876,5.418723766202548
2021-02-19,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,vroom,182,18,14,555916,3090.0,465916,66.81822,2.330713198941639
2021-02-16,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,vroom,125,13,10,379260,2350.0,314260,69.473427,19.28732104816244
2021-02-12,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,vroom,192,17,14,551030,3170.0,466030,75.261392,-6.177007281689028
2021-02-11,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,vroom,159,14,12,477748,2600.0,407748,77.861455,-6.826409432515166
2021-02-17,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,vroom,186,17,15,516385,3020.0,431385,77.951415,10.908043180833976
2021-02-18,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,vroom,168,17,15,521474,2990.0,436474,78.008642,-3.7804640203153173
2021-02-15,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,vroom,182,20,15,564160,3320.0,464160,79.387384,-0.612061462955301
2021-02-10,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,vroom,185,21,16,575216,3570.0,470216,81.371381,-0.7835386793378467
2021-02-28,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,vroom,14,3,3,81478,540.0,66478,21.910621,-34.03852797473144
2021-02-21,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,vroom,20,3,3,79437,480.0,64437,24.05803,38.53766103137452
2021-02-27,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,vroom,29,5,3,163991,920.0,138991,25.90088,15.571698492048373
2021-02-20,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,vroom,36,6,5,175981,990.0,145981,34.017207,1.7431310474978086
2021-02-23,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,vroom,163,16,14,527728,2950.0,447728,62.512168,-0.9642463572915391
2021-02-25,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,vroom,167,19,14,556878,3250.0,461878,64.146985,-1.7177071422569838
2021-02-22,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,vroom,181,15,12,483292,2670.0,408292,66.194813,6.933770332698503
2021-02-24,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,vroom,197,18,15,549701,3120.0,459701,68.018874,11.80923105554388
2021-03-01,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,vroom,170,13,11,427671,2290.0,362671,69.310891,11.543003936055134
2021-02-26,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,vroom,205,20,14,553921,3410.0,453921,69.331511,5.250617070663357
2021-03-06,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,vroom,38,6,5,189541,1080.0,159541,25.44332,-2.62434080154201
2021-03-07,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,vroom,23,4,4,119338,760.0,99338,25.52713,18.35447368060972
2021-03-10,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,vroom,202,20,16,637854,3530.0,537854,81.458957,-8.04052955364644
2021-03-03,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,vroom,175,15,12,472356,2700.0,397356,82.079013,-3.0045052313892073
2021-03-02,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,vroom,159,16,13,497890,2830.0,417890,82.314198,-5.875473142516905
2021-03-11,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,vroom,169,20,14,548705,3350.0,448705,82.649071,3.7356271425513774
2021-03-04,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,vroom,178,15,13,503418,2790.0,428418,83.286397,3.1549503864814223
2021-03-09,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,vroom,173,19,13,516269,3280.0,421269,83.858895,2.9779277035979064
2021-03-08,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,vroom,203,21,16,624453,3630.0,519453,84.008243,-22.469620541142692
2021-03-05,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,vroom,204,17,13,579216,3170.0,494216,85.144336,-3.2430100780361553
2021-03-21,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,vroom,16,3,3,105514,570.0,90514,23.305057,-44.80950812472552
2021-03-14,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,vroom,25,5,3,109780,800.0,84780,33.87933,21.184317272968762
2021-03-13,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,vroom,54,9,7,284432,1650.0,239432,34.569643,-6.446313157963676
2021-03-20,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,vroom,48,6,6,214728,1140.0,184728,36.650097,18.296900861822955
2021-03-18,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,vroom,174,18,14,522020,3150.0,432020,65.306705,10.461227080153
2021-03-16,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,vroom,168,18,15,517431,3120.0,427431,72.375378,-6.836154459223409
2021-03-19,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,vroom,209,18,14,564896,3150.0,474896,76.628049,5.909316526032106
2021-03-17,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,vroom,233,21,17,629836,3570.0,524836,76.73933,3.9121009216161005
2021-03-12,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,vroom,197,17,14,532308,3050.0,447308,77.829519,20.373251319363835
2021-03-15,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,vroom,210,18,16,597807,3300.0,507807,77.938393,-14.082910473253424
2021-03-27,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,vroom,40,9,6,255602,1530.0,210602,32.517189,-13.976758911610734
2021-03-28,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,vroom,19,3,3,97608,540.0,82608,38.632848,-34.63172413793104
2021-03-25,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,vroom,149,15,14,404830,2460.0,329830,78.55963,9.127436631858709
2021-03-29,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,vroom,221,23,19,696354,4040.0,581354,82.789901,-17.99050455964133
2021-03-31,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,vroom,209,20,16,668007,3740.0,568007,89.426778,-6.0634977088619255
2021-03-30,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,vroom,184,20,15,556122,3350.0,456122,90.479772,-4.689473674302678
2021-03-26,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,vroom,225,21,17,668227,3780.0,563227,92.546794,-3.2321703061153553
2021-03-24,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,vroom,210,20,15,616189,3500.0,516189,93.537018,-0.8358957323169923
2021-03-22,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,vroom,233,20,15,624862,3440.0,524862,93.740467,-0.5100604641212435
2021-03-23,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,vroom,197,20,15,619018,3500.0,519018,94.092489,-2.1937166724448187
2021-04-03,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,vroom,43,9,7,233794,1470.0,188794,23.222224,-2.8059081934629946
2021-04-10,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,vroom,51,6,5,196280,1050.0,166280,35.695751,9.340329419589658
2021-04-01,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,vroom,181,19,14,545179,3160.0,450179,74.888233,2.2365242777292607
2021-04-02,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,vroom,200,19,15,566183,3220.0,471183,75.675156,13.408874709799376
2021-04-06,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,vroom,170,17,14,497977,2840.0,412977,75.733772,7.516060076479207
2021-04-09,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,vroom,205,21,16,619846,3570.0,514846,76.377614,-2.2456749231317383
2021-04-07,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,vroom,212,17,14,559244,3170.0,474244,77.094989,8.152016817763762
2021-04-08,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,vroom,181,16,13,511095,2920.0,431095,77.187387,15.734449630602988
2021-04-05,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,vroom,204,19,16,575201,3250.0,480201,78.656522,-5.7872047729220535
2021-04-11,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,vroom,17,3,3,92002,510.0,77002,23.23742,-29.192703579402636
2021-04-18,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,vroom,16,4,4,105864,670.0,85864,24.761185,-12.865017004808257
2021-04-17,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,vroom,41,6,5,212148,1170.0,182148,31.871715,10.919076892068931
2021-04-20,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,vroom,170,21,15,565494,3480.0,460494,62.333677,-6.319246902044247
2021-04-13,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,vroom,188,15,12,511071,2880.0,436071,77.491085,7.666583560069809
2021-04-15,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,vroom,188,17,14,546126,3110.0,461126,80.485896,3.655313788930327
2021-04-16,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,vroom,218,20,16,638847,3590.0,538847,80.66301,-3.239323725521249
2021-04-19,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,vroom,196,19,16,590217,3430.0,495217,81.248021,-2.6705400398354397
2021-04-12,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,vroom,213,20,16,632526,3500.0,532526,81.762983,-1.9563531913041656
2021-04-14,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,vroom,235,22,17,636948,3790.0,526948,82.756579,12.773256315553784
2021-04-25,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,vroom,17,4,4,109985,640.0,89985,20.577234,3.674867096977606
2021-04-24,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,vroom,51,10,6,279539,1780.0,229539,33.289245,-3.6350626913922603
2021-04-22,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,vroom,213,20,15,568864,3440.0,468864,78.042282,11.989875642441852
2021-04-27,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,vroom,167,17,13,501512,3050.0,416512,83.79961,-1.0389741213446022
2021-04-21,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,vroom,216,19,14,595434,3400.0,500434,88.521467,-9.532902143440543
2021-04-29,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,vroom,190,21,16,606653,3690.0,501653,89.096849,-11.278378918753337
2021-04-23,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,vroom,204,20,15,582166,3530.0,482166,89.440246,7.62363716279151
2021-04-28,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,vroom,208,21,13,574621,3630.0,469621,89.751696,1.8944302453232533
2021-04-30,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,vroom,217,18,13,564771,3240.0,474771,91.056346,7.9877810361681325
2021-04-26,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,vroom,218,18,13,532463,3120.0,442463,91.139975,14.09600942186227
2021-05-02,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,vroom,15,4,3,86743,700.0,66743,18.646487,17.57366705626348
2021-05-09,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,vroom,24,4,3,105230,640.0,85230,26.62706,47.53007933065075
2021-05-01,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,vroom,47,8,7,249124,1430.0,209124,29.761389,5.152708084276893
2021-05-08,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,vroom,44,7,6,233794,1300.0,198794,32.460201,6.728264295317543
2021-05-04,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,vroom,171,17,13,500694,2930.0,415694,70.902743,6.332149765593723
2021-05-10,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,vroom,218,22,15,649064,3790.0,539064,71.421722,-12.80791002674796
2021-05-06,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,vroom,176,19,14,560775,3370.0,465775,71.910396,1.037668422585171
2021-05-07,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,vroom,194,18,13,514465,3150.0,424465,73.04423,9.734906105634012
2021-05-05,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,vroom,213,21,15,654550,3750.0,549550,73.846064,-4.427416125424578
2021-05-03,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,vroom,218,21,15,568874,3510.0,463874,74.273783,-1.910757280440266
2021-05-16,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,vroom,14,3,3,100400,510.0,85400,25.764958,-30.749596291087148
2021-05-15,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,vroom,47,7,6,241229,1330.0,206229,40.661667,2.5357063493666794
2021-05-18,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,vroom,168,20,15,544266,3440.0,444266,80.655973,7.76715810879512
2021-05-14,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,vroom,193,19,16,571255,3430.0,476255,83.205141,-7.348491966550784
2021-05-11,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,vroom,167,14,12,456729,2540.0,386729,83.936201,17.964418180675175
2021-05-12,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,vroom,218,19,15,610403,3340.0,515403,84.305527,7.931099496972028
2021-05-20,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,vroom,197,20,15,600956,3500.0,500956,85.610172,-12.59002240724226
2021-05-13,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,vroom,191,17,15,574847,3230.0,489847,85.953282,-9.486533381329767
2021-05-17,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,vroom,221,20,14,615626,3500.0,515626,87.295734,4.905442373370941
2021-05-19,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,vroom,217,22,16,665589,3820.0,555589,88.015187,-8.445036064761787
2021-05-30,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,vroom,11,4,3,109264,730.0,89264,18.085935,-46.93723860625866
2021-05-23,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,vroom,15,3,3,92973,570.0,77973,23.067272,-1.2138300420213808
2021-05-22,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,vroom,43,7,5,233015,1300.0,198015,27.442053,-12.385752526105096
2021-05-29,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,vroom,40,8,5,228183,1400.0,188183,30.89866,-15.545641903353706
2021-05-27,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,vroom,141,13,11,430212,2440.0,365212,56.908465,4.461238149593272
2021-05-25,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,vroom,167,18,14,547604,3150.0,457604,65.488377,7.209039088499834
2021-05-24,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,vroom,215,22,14,634056,3700.0,524056,66.293584,-6.148715613532263
2021-05-28,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,vroom,202,20,15,611035,3500.0,511035,67.561202,-3.5527927995105673
2021-05-21,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,vroom,188,14,12,481733,2660.0,411733,67.673418,9.822446439101094
2021-05-26,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,vroom,196,17,14,539236,3110.0,454236,68.303075,4.883396452062986
2021-06-06,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,vroom,23,3,3,112671,630.0,97671,25.385497,26.337157987643426
2021-06-05,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,vroom,40,7,5,229685,1270.0,194685,45.39804,-9.48694603471206
2021-05-31,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,vroom,92,9,8,271122,1590.0,226122,53.232237,0.6336791875419184
2021-06-01,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,vroom,155,16,13,506010,2920.0,426010,70.776744,-4.421739928969856
2021-06-04,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,vroom,181,18,14,525613,3150.0,435613,71.244576,15.073307244119425
2021-06-08,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,vroom,164,19,14,590296,3520.0,495296,71.384695,4.960352919393661
2021-06-03,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,vroom,156,21,15,555636,3660.0,450636,71.608697,3.5781034437879065
2021-06-07,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,vroom,211,19,16,568039,3340.0,473039,73.125039,8.00377029082093
2021-06-02,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,vroom,179,16,14,520947,2920.0,440947,73.270118,-1.9174560693030953
2021-06-09,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,vroom,195,19,14,576736,3310.0,481736,75.115873,-1.521405826158745
2021-06-13,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,vroom,19,4,3,107091,730.0,87091,23.121115,3.9930073064682414
2021-06-12,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,vroom,48,9,6,265300,1590.0,220300,30.409196,-4.739119449181985
2021-06-19,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,vroom,37,8,6,229724,1460.0,189724,37.471709,10.79961325945398
2021-06-10,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,vroom,174,19,14,591280,3460.0,496280,65.834523,-0.5048358858424981
2021-06-17,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,vroom,172,18,13,514671,3090.0,424671,68.986681,6.400480117847108
2021-06-18,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,vroom,189,18,14,543996,3210.0,453996,72.617605,4.914588551562366
2021-06-15,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,vroom,176,20,15,552805,3350.0,452805,74.671053,-7.363500235972274
2021-06-14,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,vroom,207,20,14,576146,3440.0,476146,75.710056,5.052059815228032
2021-06-16,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,vroom,206,19,14,616443,3520.0,521443,76.676658,2.5494411685663247
2021-06-11,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,vroom,205,20,15,602300,3500.0,502300,77.004419,-2.934390648232017
2021-06-27,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,vroom,20,3,3,101782,540.0,86782,20.103683,3.7740843685593815
2021-06-26,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,vroom,49,7,5,224934,1240.0,189934,34.273655,20.54216739789322
2021-06-20,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,vroom,25,4,3,103413,670.0,83413,36.062386,27.358106209609442
2021-06-25,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,vroom,176,17,12,514870,2990.0,429870,79.224565,-12.724191683889726
2021-06-22,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,vroom,165,19,13,561965,3250.0,466965,81.290239,-5.640858864797597
2021-06-29,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,vroom,165,15,13,498562,2820.0,423562,82.236305,7.172953357649692
2021-06-23,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,vroom,202,20,15,577470,3440.0,477470,82.87742,-13.632249228637995
2021-06-24,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,vroom,176,17,14,547335,3080.0,462335,82.985615,8.78631732265881
2021-06-21,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,vroom,200,19,15,579450,3280.0,484450,82.999103,-4.081346725869724
2021-06-28,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,vroom,201,19,14,560850,3280.0,465850,83.70012,7.15725906576216
2021-06-30,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,vroom,200,17,14,516529,2900.0,431529,66.693359,-0.08816565066250188


==> data/comparison_2/comparison_routing_anytime_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_routing_anytime
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,mixed,7,1,1,26071,160.0,21071,3210.556943,38.27303721943366
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,mixed,9,1,1,32837,160.0,27837,3434.533199,60.52391142314443
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,mixed,11,1,1,37608,220.0,32608,3757.951949,50.8347169022002
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,mixed,12,2,2,47691,380.0,37691,3816.611689,60.01425337469607
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,mixed,118,8,6,246065,1490.0,206065,12863.545502,63.76286557070928
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,mixed,127,8,7,276260,1640.0,236260,13431.432874,54.15380530386007
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,mixed,137,8,7,276000,1610.0,236000,15382.886281,60.88313411132433
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,mixed,149,10,8,307097,1930.0,257097,16088.791141,58.472795426148195
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,mixed,155,9,9,308083,1680.0,263083,16244.018473,61.01966837686862
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,mixed,154,9,8,311893,1740.0,266893,17278.104857,60.453695931673
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,mixed,165,10,9,333571,1900.0,283571,19143.841432,57.918526919471816
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,mixed,159,10,8,310798,1840.0,260798,19960.947859,58.98886041607837
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,mixed,179,10,9,347981,1930.0,297981,21190.79276,59.84201354829031
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,mixed,174,9,8,330716,1770.0,285716,21463.617621,63.77124515941743
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,mixed,175,9,8,340287,1890.0,295287,21552.500837,60.58144303146423
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,mixed,182,10,10,350090,1840.0,300090,21967.305765,60.32250642893491
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,mixed,186,10,9,352004,1960.0,302004,22421.406563,61.34513025554752
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,mixed,180,10,8,351940,1960.0,301940,22472.484614,61.01407277432162
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,mixed,193,9,9,351103,1950.0,306103,22549.804398,64.05108368008912
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,mixed,27,3,2,91147,540.0,76147,24298.461856,46.845312727802884
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,mixed,27,3,2,86431,510.0,71431,24306.554256,38.827234765376176
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,mixed,28,3,2,84009,540.0,69009,24747.86405,42.011568833176874
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,mixed,79,4,4,139514,760.0,119514,28784.164566,67.66092580144178
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,mixed,36,3,3,107307,600.0,92307,30446.48103,40.35351991328757
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,mixed,156,9,7,282444,1710.0,237444,53879.951087,62.87612625934031
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,mixed,160,8,7,285996,1580.0,245996,55272.804451,64.92443317213882
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,mixed,165,9,8,301205,1770.0,256205,56960.821322,64.56816104515131
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,mixed,20,2,2,51904,380.0,41904,4203.663875,58.859244463467604
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,mixed,22,2,2,61639,380.0,51639,4459.703256,59.71570485589177
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,mixed,28,2,2,79003,440.0,69003,4978.380606,59.04967759324916
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,mixed,125,8,7,265485,1580.0,225485,13047.545518,59.01117954117718
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,mixed,150,10,9,313594,1870.0,263594,15621.072801,60.20936163733489
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,mixed,162,9,8,314153,1800.0,269153,17107.334727,65.50812854151776
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,mixed,156,9,8,307156,1770.0,262156,17116.975849,59.39195549397667
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,mixed,162,9,9,334170,1800.0,289170,17220.755915,61.81245971778451
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,mixed,158,10,10,360166,1990.0,310166,17521.142869,58.205473951963086
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,mixed,167,9,9,332754,1800.0,287754,18253.97568,55.78924711753342
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,mixed,167,9,9,335019,1830.0,290019,18352.706702,59.906965500404496
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,mixed,174,10,8,321627,1990.0,271627,20648.567645,64.60958827989089
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,mixed,185,10,9,379353,2080.0,329353,21142.060874,57.40712671321699
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,mixed,185,10,9,359105,2050.0,309105,21181.821097,59.47129454173631
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,mixed,180,9,8,334228,1860.0,289228,21272.669586,64.42672433978892
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,mixed,182,9,8,335451,1860.0,290451,21341.918962,61.28474927203543
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,mixed,188,10,9,349925,2020.0,299925,21457.155787,63.98229195830108
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,mixed,196,10,9,374053,2050.0,324053,22038.551733,65.0396192662351
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,mixed,198,11,10,374673,2240.0,319673,22551.957101,63.108466168508095
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,mixed,29,3,2,99842,540.0,84842,25043.73873,55.66439901241585
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,mixed,35,4,3,105294,700.0,85294,29653.692881,57.48119253273892
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,mixed,36,3,3,104705,600.0,89705,30279.905657,57.894842666130494
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,mixed,41,3,3,110616,600.0,95616,33850.164274,57.18896827178364
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,mixed,182,9,8,320817,1770.0,275817,62634.96646,66.14976038085832
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,mixed,192,9,8,336178,1860.0,291178,66002.577882,67.91744643571188
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,mixed,200,10,9,347445,1990.0,297445,68680.707747,65.06886293465989
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,mixed,204,10,9,364629,1990.0,314629,70026.858356,62.75035014542144
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,mixed,16,2,2,61758,380.0,51758,3699.869721,46.43944321581891
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,mixed,23,2,2,71923,380.0,61923,4292.817746,53.76986167532267
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,mixed,25,3,2,77755,510.0,62755,4570.33304,50.95095410818483
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,mixed,158,10,9,317845,1840.0,267845,16521.34922,57.64161994533371
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,mixed,148,10,10,284350,1780.0,234350,17028.654398,56.768631982242226
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,mixed,167,10,9,329859,1900.0,279859,17746.690065,62.05918077211515
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,mixed,172,10,9,343549,1990.0,293549,18448.444189,58.02223099264791
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,mixed,168,10,9,339824,2080.0,289824,18840.171435,59.152578025927504
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,mixed,172,9,9,329481,1860.0,284481,18850.657317,61.23561399504446
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,mixed,177,10,9,340608,1960.0,290608,19866.546978,57.30268625732864
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,mixed,174,9,8,324059,1740.0,279059,20051.744152,62.456714332552096
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,mixed,196,11,9,373770,2240.0,318770,20060.064036,62.31982531448031
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,mixed,169,9,8,321607,1860.0,276607,20093.274199,62.43896172151012
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,mixed,201,10,9,362716,2020.0,312716,22669.312153,63.929277851644194
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,mixed,209,11,10,398857,2270.0,343857,22897.183354,64.03868624721403
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,mixed,202,10,10,378733,2110.0,328733,23181.745213,62.094897619102426
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,mixed,210,11,10,388157,2240.0,333157,24068.302101,63.73526990880494
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,mixed,232,11,10,407779,2210.0,352779,25065.794121,65.33870874515924
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,mixed,232,12,11,443976,2430.0,383976,25730.017479,58.638229844130365
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,mixed,38,3,3,110708,600.0,95708,31746.90485,55.440172591447705
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,mixed,40,5,3,119242,860.0,94242,33267.768435,52.80180176614247
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,mixed,48,4,3,125202,790.0,105202,39311.3338,58.94006722964664
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,mixed,54,4,3,140153,790.0,120153,43058.059914,55.270985325750466
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,mixed,197,10,9,346509,1900.0,296509,67672.910973,61.758152254886056
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,mixed,203,10,9,367318,2050.0,317318,69676.427073,63.853982361843954
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,mixed,208,10,9,357939,1990.0,307939,71356.383936,68.38134358023055
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,mixed,224,12,10,405344,2340.0,345344,76753.130522,66.92381634714717
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,mixed,16,2,2,52211,380.0,42211,3701.895295,60.535903250188966
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,mixed,17,2,2,57718,380.0,47718,3865.5863,59.54270173274267
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,mixed,17,2,2,53490,350.0,43490,3896.551819,49.16558959933095
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,mixed,167,10,9,335821,1900.0,285821,25431.409086,59.15446019268451
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,mixed,169,10,8,338814,1960.0,288814,25507.963972,61.682767231298506
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,mixed,170,10,10,347483,1840.0,297483,25812.133607,57.979202617872595
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,mixed,187,11,10,370371,2120.0,315371,26263.445218,60.25337239625254
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,mixed,181,12,10,383562,2280.0,323562,26355.803828,53.80262758530981
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,mixed,180,10,10,365576,1960.0,315576,26358.129654,61.79775515727589
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,mixed,187,12,11,409726,2280.0,349726,26516.252728,56.152775994178334
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,mixed,195,10,10,375150,2050.0,325150,27514.121467,59.61678193708119
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,mixed,212,13,12,427241,2500.0,362241,27579.210961,58.933863143314944
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,mixed,215,12,11,429459,2460.0,369459,27608.200584,63.11326297128486
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,mixed,204,11,11,399829,2180.0,344829,27673.38724,62.699839447422995
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,mixed,212,11,10,395291,2270.0,340291,27733.268895,62.28607138427485
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,mixed,212,10,10,395763,2200.0,345763,27751.381498,62.08781734543929
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,mixed,217,11,10,415193,2270.0,360193,27924.721375,62.69252714766442
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,mixed,234,13,11,444225,2680.0,379225,28212.966088,66.05300080086568
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,mixed,41,3,2,109214,600.0,94214,36098.841832,57.616423470971746
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,mixed,43,4,3,117270,700.0,97270,37845.053076,59.40430569835187
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,mixed,51,4,3,132093,700.0,112093,43051.833985,53.61300449847768
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,mixed,51,4,4,122703,790.0,102703,43097.659772,61.53619490359206
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,mixed,200,12,10,376002,2220.0,316002,70748.868014,64.08085204351161
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,mixed,203,11,10,369640,2210.0,314640,71725.061069,64.41642905138073
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,mixed,205,11,10,365961,2210.0,310961,72459.103973,64.15752390242756
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,mixed,217,11,10,381002,2180.0,326002,76503.703492,64.68613460722105
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,mixed,14,2,1,45864,350.0,35864,3413.674223,57.6818387325958
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,mixed,15,1,1,39070,220.0,34070,3522.19091,64.50795323443646
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,mixed,15,2,2,46355,380.0,36355,3534.601866,59.914389484607405
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,mixed,24,2,2,78922,440.0,68922,4360.60153,47.76905666371061
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,mixed,141,9,8,306719,1800.0,261719,14612.171315,60.34158173886284
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,mixed,167,11,9,339583,2090.0,284583,16848.109939,58.92515440125214
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,mixed,166,10,9,340138,1900.0,290138,17290.264505,59.28855694596552
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,mixed,167,11,9,348741,2180.0,293741,17409.696398,56.843631935670295
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,mixed,170,10,9,340809,1990.0,290809,17670.348017,62.233128915937684
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,mixed,175,11,9,365902,2090.0,310902,18381.79999,60.362423479529724
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,mixed,190,11,10,384078,2120.0,329078,19961.776993,58.45105847150419
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,mixed,195,11,10,375752,2180.0,320752,20630.696917,60.13677019911882
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,mixed,196,11,10,385924,2240.0,330924,22147.660911,54.95541341799337
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,mixed,212,12,10,418660,2460.0,358660,23722.802074,61.42612586216745
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,mixed,215,11,10,424229,2330.0,369229,23873.649594,58.85873275714928
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,mixed,218,11,11,423577,2360.0,368577,24283.178769,58.95985288304279
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,mixed,215,12,12,408195,2490.0,348195,24756.56442,57.688336888717515
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,mixed,217,11,10,405688,2240.0,350688,24884.326164,59.99668683490183
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,mixed,217,12,10,419608,2400.0,359608,24913.808778,58.78559291235721
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,mixed,220,11,11,421133,2330.0,366133,25070.415344,59.48731564613678
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,mixed,43,4,3,118987,730.0,98987,35552.322008,56.149667585535916
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,mixed,44,4,3,113095,700.0,93095,36237.834402,54.27660038973745
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,mixed,47,4,3,123343,760.0,103343,38574.520374,48.77888748157223
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,mixed,47,4,3,119280,760.0,99280,38589.009511,62.79232264122104
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,mixed,188,9,8,339231,1860.0,294231,64646.748545,61.32484503419679
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,mixed,192,10,10,371388,1990.0,321388,66035.697519,62.169083380445244
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,mixed,193,11,9,341742,2180.0,286742,66303.672053,62.746662655094156
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,mixed,19,2,2,60479,350.0,50479,3937.528277,56.220954642190144
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,mixed,20,2,2,75607,410.0,65607,4113.836007,56.283391539653536
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,mixed,23,2,2,75833,410.0,65833,4259.592048,47.92261839358312
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,mixed,25,2,2,76514,410.0,66514,4465.424509,47.50902130812398
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,mixed,155,9,9,328081,1770.0,283081,15833.924513,56.89825507305781
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,mixed,162,11,9,345132,2060.0,290132,16640.76739,59.20242280386117
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,mixed,165,10,8,348304,1930.0,298304,16740.133029,59.34001536259698
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,mixed,156,10,9,326883,1930.0,276883,17064.502463,57.37311354155392
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,mixed,174,11,10,354288,2150.0,299288,18299.828965,58.26318058765736
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,mixed,172,11,10,369901,2180.0,314901,18483.578025,57.34497089456545
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,mixed,174,10,9,355386,1990.0,305386,18962.864614,59.71095952685154
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,mixed,176,12,10,377305,2310.0,317305,18991.669546,58.33747413379975
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,mixed,179,11,9,352545,2150.0,297545,20483.89175,57.6419234960597
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,mixed,195,10,9,373604,2110.0,323604,22051.32695,62.25543582583535
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,mixed,202,11,10,380387,2210.0,325387,22480.372073,63.41028913977574
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,mixed,206,11,10,394097,2180.0,339097,22676.620849,60.46449803274018
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,mixed,200,10,9,382505,2110.0,332505,22869.528958,58.52795125336109
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,mixed,207,11,10,411639,2270.0,356639,23628.017984,58.94563305101988
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,mixed,211,11,10,398143,2240.0,343143,23995.020927,61.326678989764964
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,mixed,37,3,2,105580,570.0,90580,31018.080745,45.496407037251174
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,mixed,40,3,3,112103,630.0,97103,33179.898147,46.908358986502485
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,mixed,48,4,3,118220,760.0,98220,39393.887894,58.60774695475283
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,mixed,49,4,3,123104,730.0,103104,40059.237108,56.955589822128516
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,mixed,176,10,8,327894,1930.0,277894,60595.567415,63.91395979728057
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,mixed,181,9,8,329514,1800.0,284514,62129.975711,62.195396180004224
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,mixed,187,10,9,341299,1990.0,291299,64370.10792,64.30595108238101
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,mixed,203,10,10,373183,2050.0,323183,69635.011874,63.92652352615929
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,52.3287324757913
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,41.2401154763399
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,40.40418761689621
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,54.10420207466448
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,52.42558400642867
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,55.05106447617749
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,45.00342482370903
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,53.703869930375596
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,56.2940996970663
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,57.87965353696277
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,39.988355475572966
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,48.655360359737756
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,49.5501415528858
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,39.43542473583274
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,53.86888581926796
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,54.238132000228596
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,50.36821765025474
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,56.141187274297636
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,44.83290980795776


==> data/comparison_2/comparison_routing_anytime_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_routing_anytime
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,mixed,7,1,1,24271,160.0,19271,2604.249436,42.5348044322379
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,mixed,9,1,1,29443,160.0,24443,2816.18559,64.60412108388834
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,mixed,11,1,1,34911,190.0,29911,3126.986549,54.36052972167388
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,mixed,12,1,1,35889,190.0,30889,3223.151612,69.9094491489897
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,mixed,118,7,6,232624,1300.0,197624,11668.441709,65.74227476691392
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,mixed,127,8,7,269348,1640.0,229348,12817.244509,55.30087291314016
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,mixed,137,8,7,273140,1550.0,233140,14829.713487,61.28847554770699
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,mixed,149,9,8,294526,1770.0,249526,15218.825826,60.17270942302179
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,mixed,155,10,9,315369,1930.0,265369,15663.320891,60.0978041512991
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,mixed,154,10,9,306793,1870.0,256793,16207.807239,61.10034767040541
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,mixed,165,9,9,337016,1830.0,292016,16692.29177,57.483924766519614
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,mixed,159,8,8,283727,1640.0,243727,18312.496957,62.56099588566422
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,mixed,179,10,9,336780,1930.0,286780,19800.710163,61.13464046253448
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,mixed,174,8,8,312821,1730.0,272821,19990.049778,65.7315783996363
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,mixed,182,9,8,340246,1860.0,295246,19997.013324,61.43817738986942
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,mixed,175,9,8,317805,1800.0,272805,20347.336763,63.185738810517265
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,mixed,186,11,10,355352,2150.0,300352,20499.992661,60.977473911004765
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,mixed,180,10,8,328003,2050.0,278003,20965.241003,63.66567855940164
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,mixed,193,10,9,354819,2080.0,304819,21384.975893,63.67060794207267
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,mixed,27,3,2,84097,570.0,69097,23421.714315,40.479156345105814
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,mixed,27,3,2,75037,540.0,60037,23458.944643,56.2402682606794
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,mixed,28,3,2,75397,540.0,60397,24126.254331,47.95612678778508
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,mixed,79,4,4,133174,760.0,113174,28398.177997,69.13052548619642
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,mixed,36,3,3,84626,600.0,69626,30275.983973,52.960729273783386
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,mixed,156,8,7,274885,1610.0,234885,53769.265065,63.869666081767576
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,mixed,160,8,7,282715,1580.0,242715,55007.636102,65.32682668380406
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,mixed,165,9,8,296928,1860.0,251928,56639.33408,65.07128010097671
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,mixed,20,2,2,47190,350.0,37190,4085.84835,62.59571027726257
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,mixed,22,2,2,54995,380.0,44995,4219.464255,64.05790471211031
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,mixed,28,2,2,75147,410.0,65147,4975.843611,61.0483921129564
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,mixed,125,7,7,253047,1390.0,218047,12718.305423,60.931510064057335
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,mixed,150,9,8,300133,1740.0,255133,15230.473269,61.917371940465166
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,mixed,162,9,8,319011,1800.0,274011,16742.27087,64.97475304758548
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,mixed,156,9,8,302072,1770.0,257072,16990.414963,60.064093750330514
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,mixed,162,10,9,314523,1870.0,264523,17063.819193,64.05763613674698
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,mixed,158,9,8,313433,1740.0,268433,17367.427164,63.62848330265946
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,mixed,167,9,8,335491,1860.0,290491,17970.89703,55.425600607981885
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,mixed,167,9,8,336058,1890.0,291058,18529.556447,59.782624305292934
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,mixed,174,9,8,320813,1830.0,275813,20829.456128,64.69915723753489
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,mixed,180,9,9,327312,1860.0,282312,21251.088416,65.16282297445154
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,mixed,188,10,9,357240,2080.0,307240,21578.218681,63.229360517778034
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,mixed,185,10,9,351610,2080.0,301610,21617.779496,60.52204628310367
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,mixed,182,9,8,335847,1860.0,290847,21625.844205,61.23904590764458
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,mixed,185,10,9,345137,2020.0,295137,21772.122199,61.04772750101292
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,mixed,196,10,9,362403,1960.0,312403,22432.272333,66.12847147581066
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,mixed,198,10,9,378437,2080.0,328437,22743.630995,62.73785036928655
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,mixed,29,3,2,77158,540.0,62158,25012.525903,65.73740208529459
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,mixed,35,4,2,93070,760.0,73070,29486.806042,62.41737030620939
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,mixed,36,3,2,90181,540.0,75181,30286.698539,63.73539760731879
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,mixed,41,3,3,97269,570.0,82269,33962.839827,62.35457578314279
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,mixed,182,9,9,324737,1800.0,279737,62698.250628,65.73615094212211
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,mixed,192,9,8,320272,1770.0,275272,66128.688242,69.43540744741867
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,mixed,200,10,9,353000,2020.0,303000,68763.200604,64.51037895475525
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,mixed,204,11,10,352484,2060.0,297484,70060.166481,63.99105507422266
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,mixed,16,2,2,49388,380.0,39388,3814.240117,57.16751225011925
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,mixed,23,2,2,62499,320.0,52499,4420.569419,59.827351262405514
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,mixed,25,2,2,81043,440.0,71043,4665.164423,48.87683330704936
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,mixed,158,9,9,320820,1830.0,275820,15962.662973,57.24514939943042
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,mixed,148,9,9,279662,1590.0,234662,16413.725998,57.481375619545716
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,mixed,167,9,8,321820,1770.0,276820,17149.744895,62.983837203417515
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,mixed,172,9,9,331123,1890.0,286123,17566.653373,59.540546451826536
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,mixed,168,9,9,325984,1770.0,280984,18167.247255,60.81616953247549
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,mixed,172,9,9,323903,1800.0,278903,19181.43949,61.891881716508344
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,mixed,177,10,9,342565,1930.0,292565,19487.381946,57.05736423613592
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,mixed,174,9,8,319261,1830.0,274261,19956.00518,63.01257818645652
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,mixed,169,8,8,297015,1700.0,257015,20200.691374,65.31110397383866
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,mixed,196,10,10,362859,1990.0,312859,20290.076521,63.419775513783904
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,mixed,201,11,10,376648,2120.0,321648,22507.603329,62.54379361336716
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,mixed,209,11,10,399684,2210.0,344684,23020.970494,63.96412316702851
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,mixed,202,10,10,377136,2020.0,327136,23254.534528,62.254731719913
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,mixed,210,10,10,381195,2110.0,331195,24121.185432,64.38571560705307
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,mixed,232,12,10,408475,2430.0,348475,24793.828037,65.27954861500696
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,mixed,232,13,11,432780,2350.0,367780,25837.112292,59.681273564207835
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,mixed,38,3,3,98191,600.0,83191,31766.333662,60.4782489696033
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,mixed,40,4,3,118331,730.0,98331,33101.137515,53.16239248578022
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,mixed,48,4,3,125748,820.0,105748,39292.320857,58.76100680495204
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,mixed,54,3,3,119521,660.0,104521,43267.760769,61.855568108560085
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,mixed,197,10,9,340668,2080.0,290668,67829.194508,62.402783801770006
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,mixed,203,10,8,366449,2020.0,316449,69875.959014,63.9394965194065
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,mixed,208,9,9,349026,1950.0,304026,71363.085987,69.16867629521664
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,mixed,224,11,10,393201,2240.0,338201,76917.925836,67.91468853989356
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,mixed,16,2,2,46842,350.0,36842,3811.125147,64.59410430839003
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,mixed,17,2,2,54601,350.0,44601,3947.777787,48.10974682581921
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,mixed,17,2,2,65877,380.0,55877,3965.038753,53.823669601300956
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,mixed,167,10,9,321551,1810.0,271551,17031.841578,60.89010463734518
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,mixed,169,10,8,332609,1990.0,282609,17224.933394,62.384504554224335
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,mixed,170,11,9,348918,1970.0,293918,17265.375563,57.805669396842056
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,mixed,187,12,10,372041,2400.0,312041,18697.855755,60.074155157056545
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,mixed,180,10,9,359106,1990.0,309106,19145.012941,62.47386224344244
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,mixed,181,11,10,368750,2150.0,313750,19180.570286,55.58662985927435
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,mixed,187,11,10,372200,2180.0,317200,19352.049712,60.16865716364882
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,mixed,212,12,11,418138,2310.0,358138,22472.871902,59.80883779183043
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,mixed,195,10,9,373556,2050.0,323556,23081.790696,59.78836890120832
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,mixed,204,11,10,384128,2300.0,329128,23801.153558,64.1645901804514
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,mixed,212,11,10,383769,2210.0,328769,23844.659329,63.38536250274298
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,mixed,215,11,10,402869,2300.0,347869,24006.37476,65.39710924670005
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,mixed,212,10,10,395693,2200.0,345693,24442.267334,62.09452300712525
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,mixed,217,11,10,404286,2300.0,349286,24869.132524,63.672583666922755
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,mixed,234,12,10,422332,2490.0,362332,25424.288732,67.72603057961888
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,mixed,41,3,2,103636,570.0,88636,33848.543296,59.78112387457311
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,mixed,43,4,3,100716,760.0,80716,35474.187138,65.13485164760985
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,mixed,51,4,4,123065,790.0,103065,41416.848165,61.42271848129677
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,mixed,51,4,3,137803,700.0,117803,41536.766969,51.60782826420567
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,mixed,200,10,9,362160,2080.0,312160,68747.294351,65.4031664088972
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,mixed,203,11,10,367412,2120.0,312412,69736.800413,64.6309085343196
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,mixed,205,11,9,369001,2210.0,314001,70372.175029,63.85978417787598
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,mixed,217,11,10,379818,2180.0,324818,74493.402464,64.79587580707052
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,mixed,14,2,1,46550,380.0,36550,3465.945135,57.04887478201496
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,mixed,15,2,2,44063,380.0,34063,3624.474884,61.89640262884815
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,mixed,15,1,1,35470,190.0,30470,3680.098462,67.7782723630781
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,mixed,24,2,2,75482,410.0,65482,4529.975657,50.045664518007705
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,mixed,141,9,8,301319,1770.0,256319,14782.112106,61.03979560435582
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,mixed,166,10,9,324949,1960.0,274949,16623.86923,61.10654290621615
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,mixed,167,11,9,352394,2090.0,297394,16720.041265,57.375577870726296
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,mixed,167,10,8,330751,1990.0,280751,16977.869534,59.0698773770646
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,mixed,170,10,9,328997,1870.0,278997,17166.492089,63.542079915603026
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,mixed,175,10,9,340567,1960.0,290567,18257.119892,63.106923376076104
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,mixed,190,11,10,376031,2150.0,321031,19797.598902,59.32157001467981
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,mixed,195,11,10,383106,2180.0,328106,20074.505824,59.356590208178844
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,mixed,196,10,9,360773,2020.0,310773,21927.233489,57.89100798356599
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,mixed,212,12,10,402511,2400.0,342511,23062.24391,62.91403847252397
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,mixed,215,10,10,390972,2170.0,340972,23550.349219,62.083960463636785
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,mixed,218,11,11,396543,2240.0,341543,23958.460416,61.57916256501283
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,mixed,215,12,11,422580,2430.0,362580,24433.830638,56.19725229959761
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,mixed,217,12,12,421739,2430.0,361739,24826.632797,58.576283505711565
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,mixed,220,11,10,414289,2270.0,359289,24894.140965,60.14570340420333
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,mixed,217,12,10,405427,2400.0,345427,24908.984219,60.02242302807513
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,mixed,43,4,3,114706,730.0,94706,35645.376059,57.72734643336232
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,mixed,44,5,3,126603,920.0,101603,36339.133399,48.815424546990855
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,mixed,47,4,3,120304,790.0,100304,38638.793205,50.04090446626939
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,mixed,47,4,3,114840,760.0,94840,38671.281475,64.17731666765447
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,mixed,188,10,9,346429,1930.0,296429,64804.801323,60.504213177309154
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,mixed,192,10,9,341669,1930.0,291669,66164.428756,65.19636754422153
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,mixed,193,11,9,347211,2180.0,292211,66407.666542,62.150486294157275
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,mixed,19,2,2,65777,380.0,55777,3998.036494,52.385881603520914
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,mixed,20,2,2,55507,380.0,45507,4053.688748,67.90538196452113
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,mixed,23,2,2,75747,410.0,65747,4317.494201,47.981677837600266
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,mixed,25,2,2,80017,440.0,70017,4542.064347,45.1058545888616
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,mixed,155,9,8,320307,1860.0,275307,15416.444769,57.91956677675918
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,mixed,156,11,9,337935,2120.0,282935,16729.771907,55.931887325633404
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,mixed,162,10,8,331061,2020.0,281061,16991.616271,60.86573628602703
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,mixed,165,10,9,337238,1930.0,287238,17304.953844,60.63182765874489
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,mixed,174,10,9,340163,1990.0,290163,18564.397578,59.927173085849056
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,mixed,174,9,8,342320,1890.0,297320,18703.213779,61.19221259484566
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,mixed,172,10,9,352545,2050.0,302545,18807.485911,59.346373121523264
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,mixed,176,10,9,377918,2080.0,327918,19113.323435,58.26978584884201
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,mixed,179,11,9,343678,2150.0,288678,20508.758723,58.70728838383413
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,mixed,195,11,10,371695,2240.0,316695,22044.103063,62.448298785034076
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,mixed,202,12,10,394975,2400.0,334975,22473.855402,62.00705847724271
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,mixed,206,11,9,388050,2270.0,333050,22629.509595,61.071128330347165
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,mixed,200,11,10,379553,2240.0,324553,23087.398523,58.84801370457108
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,mixed,207,12,11,397888,2400.0,337888,23517.577449,60.317074046444084
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,mixed,211,12,10,396360,2370.0,336360,23895.940593,61.49986935443607
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,mixed,37,3,2,89930,570.0,74930,31050.109104,53.57541091930288
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,mixed,40,3,2,104900,600.0,89900,33022.130467,50.31967795406109
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,mixed,48,4,3,116617,730.0,96617,39389.65173,59.16900377789215
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,mixed,49,4,3,118982,760.0,98982,40035.003789,58.39688383981426
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,mixed,176,9,8,324866,1800.0,279866,60520.549335,64.24720325319569
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,mixed,181,9,8,326834,1920.0,281834,62227.537181,62.502868209227834
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,mixed,187,9,9,340841,1890.0,295841,64293.674212,64.35385006363872
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,mixed,203,10,10,362100,2050.0,312100,69713.74969,64.99785405236112
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,mixed,14,1,1,34144,190.0,29144,4514.73227,69.15739268680446
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,mixed,17,2,2,73272,440.0,63272,5415.958458,38.687084222417475
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,mixed,19,2,2,57869,470.0,47869,6016.957874,53.14516586104431
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,mixed,36,3,2,92853,660.0,77853,11125.57742,63.72150266658853
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,mixed,159,9,9,377228,2190.0,332228,48662.322041,52.78281582284106
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,mixed,180,9,9,415226,2490.0,370226,55358.739691,53.96092023607965
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,mixed,184,11,10,467162,2870.0,412162,56444.112223,47.28344337530764
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,mixed,209,11,11,496107,3200.0,441107,64703.576722,51.59591698148553
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,mixed,221,13,11,513929,3340.0,448929,68580.591093,56.194030995726195
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,mixed,11,1,1,50542,310.0,45542,3611.958722,53.72374517021004
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,mixed,40,4,3,155753,1090.0,135753,12325.98637,31.300393443779882
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,mixed,92,6,5,213405,1380.0,183405,28104.842768,50.83898879044631
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,mixed,165,9,8,393969,2550.0,348969,50548.17993,52.49791408439157
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,mixed,190,12,11,517053,3240.0,457053,58408.933944,39.24000206821344
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,mixed,200,12,11,431785,2640.0,371785,62013.318389,54.33098598997743
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,mixed,201,10,9,474562,3070.0,424562,62231.621971,54.03210261367698
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,mixed,202,10,10,464365,2800.0,414365,62455.039983,52.39772016688706
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,mixed,208,11,10,461802,2990.0,406802,64526.616836,57.25001596868841
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,mixed,217,11,11,555799,3470.0,500799,67275.23873,46.236395839358934


==> data/comparison_2/comparison_routing_anytime_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_routing_anytime
2021-01-03,routing,7,3,2,42236,480.0,27236,4.914477,mixed,7,1,1,21293,160.0,16293,2699.193296,49.58566152097737
2021-01-10,routing,9,3,3,83182,480.0,68182,4.870829,mixed,9,1,1,26969,160.0,21969,2909.975455,67.57832223317544
2021-01-24,routing,11,3,3,76493,540.0,61493,4.539562,mixed,11,1,1,32792,160.0,27792,3179.058593,57.1307178434628
2021-01-17,routing,12,4,4,119270,730.0,99270,4.571086,mixed,12,1,1,33389,160.0,28389,3319.673016,72.00553366311729
2021-01-12,routing,118,21,19,679041,3900.0,574041,11.936488,mixed,118,7,6,231515,1390.0,196515,12100.270152,65.90559332941605
2021-01-26,routing,127,21,17,602580,3540.0,497580,15.33932,mixed,127,7,7,264115,1480.0,229115,12730.749118,56.16930532045537
2021-01-07,routing,139,23,19,705578,4070.0,590578,17.165759,mixed,137,7,6,258494,1390.0,223494,15149.146906,63.36422053975606
2021-01-19,routing,151,27,19,739508,4620.0,604508,16.731836,mixed,149,9,8,292329,1770.0,247329,15727.997469,60.46979883922825
2021-01-05,routing,155,31,22,790355,5170.0,635355,23.870256,mixed,155,9,9,323545,1800.0,278545,16592.783626,59.06333230004238
2021-01-14,routing,154,27,24,788678,4800.0,653678,18.956074,mixed,154,9,8,300383,1770.0,255383,17111.538386,61.91310014987105
2021-01-21,routing,165,29,23,792679,4940.0,647679,24.576084,mixed,165,9,8,317934,1860.0,272934,17925.010299,59.89120438412018
2021-01-18,routing,159,26,18,757838,4550.0,627838,23.94705,mixed,159,8,7,277484,1640.0,237484,19457.05827,63.384786722228235
2021-01-04,routing,174,31,22,912855,5530.0,757855,44.344217,mixed,174,9,8,315448,1860.0,270448,20725.936613,65.44379994632226
2021-01-20,routing,179,30,21,866530,5220.0,716530,23.477713,mixed,179,10,9,334019,2020.0,284019,20914.318232,61.45326763066483
2021-01-25,routing,175,30,22,863266,5220.0,713266,33.379904,mixed,175,9,8,330690,1800.0,285690,20992.653967,61.69315135775068
2021-01-27,routing,182,32,24,882339,5600.0,722339,44.331313,mixed,182,9,8,333185,1920.0,288185,21074.736381,62.2384367006332
2021-01-11,routing,180,29,25,902736,5180.0,757736,45.155558,mixed,180,9,8,322826,1890.0,277826,21367.414147,64.23915740593041
2021-01-13,routing,186,31,23,910633,5440.0,755633,30.353243,mixed,186,10,9,345914,2020.0,295914,21634.396061,62.01389582850611
2021-01-06,routing,193,35,26,976672,6200.0,801672,36.390375,mixed,193,10,8,360515,2050.0,310515,21947.322298,63.08740293568363
2021-01-23,routing,27,5,4,171475,950.0,146475,5.033152,mixed,27,3,2,66661,540.0,51661,23536.764405,61.12494532730719
2021-01-09,routing,27,5,3,141290,830.0,116290,5.393383,mixed,27,3,2,82674,570.0,67674,23709.448759,41.48630476325288
2021-01-02,routing,28,5,4,144872,830.0,119872,5.507396,mixed,28,2,2,78418,440.0,68418,24408.703662,45.87083770500856
2021-01-01,routing,79,14,11,431410,2480.0,361410,10.187733,mixed,79,4,4,127205,820.0,107205,28814.875567,70.5141280916066
2021-01-16,routing,36,7,4,179905,1120.0,144905,5.063558,mixed,36,3,2,82077,540.0,67077,30093.444275,54.377588171534974
2021-01-08,routing,156,25,19,760815,4420.0,635815,42.146457,mixed,156,8,8,277553,1640.0,237553,53939.156691,63.51898950467591
2021-01-22,routing,160,27,21,815371,4710.0,680371,36.820436,mixed,160,7,7,271437,1510.0,236437,55161.482574,66.71000072359699
2021-01-15,routing,165,27,22,850097,4860.0,715097,23.520992,mixed,165,8,8,305172,1700.0,265172,56931.619984,64.1015084160984
2021-02-21,routing,20,6,5,126162,990.0,96162,4.83271,mixed,20,2,2,41113,320.0,31113,4103.289973,67.4125330923733
2021-02-14,routing,22,5,5,153010,860.0,128010,4.631853,mixed,22,2,2,48586,350.0,38586,4237.289481,68.24651983530488
2021-02-07,routing,28,8,6,192924,1310.0,152924,4.867678,mixed,28,2,2,54987,380.0,44987,4949.029777,71.49810287989052
2021-02-16,routing,125,21,17,647701,3870.0,542701,16.336396,mixed,125,8,6,250855,1610.0,210855,13044.858416,61.26993782625008
2021-02-02,routing,153,26,21,788110,4670.0,658110,26.119374,mixed,150,9,8,309861,1830.0,264861,15160.311968,60.683026481074975
2021-02-09,routing,163,28,24,875076,4990.0,735076,28.019431,mixed,162,8,8,316293,1760.0,276293,16366.384769,63.85536799089451
2021-02-23,routing,163,32,25,910803,5660.0,750803,39.331828,mixed,162,9,9,322330,1710.0,277330,16729.669134,64.61034932910849
2021-02-04,routing,159,27,21,756392,4740.0,621392,19.757244,mixed,156,9,8,306415,1740.0,261415,16876.672295,59.48992057028631
2021-02-11,routing,159,27,24,861754,4980.0,726754,29.313852,mixed,158,8,8,295417,1670.0,255417,17106.737966,65.71910313152013
2021-02-25,routing,167,33,24,835604,5640.0,670604,39.515298,mixed,167,9,8,345239,1890.0,300239,17523.223677,58.683898114417836
2021-02-18,routing,168,29,24,752654,4940.0,607654,41.073641,mixed,167,9,9,341302,1860.0,296302,17734.545532,54.653532698955964
2021-02-01,routing,175,29,23,908797,5270.0,763797,40.520724,mixed,174,9,8,317385,1860.0,272385,20444.066528,65.07635918692513
2021-02-10,routing,185,31,22,886051,5440.0,731051,52.771708,mixed,185,9,8,328798,1920.0,283798,20937.075396,62.89175228062493
2021-02-03,routing,188,33,27,971536,5640.0,806536,32.096995,mixed,188,9,8,342017,1860.0,297017,21191.841924,64.79626076645641
2021-02-22,routing,181,32,24,939548,5690.0,779548,29.793628,mixed,180,9,9,335688,1830.0,290688,21243.46548,64.27133046954494
2021-02-15,routing,182,31,22,866457,5410.0,711457,30.217478,mixed,182,9,9,341287,1890.0,296287,21289.512473,60.61120170995214
2021-02-17,routing,186,32,24,890649,5600.0,730649,32.046628,mixed,185,10,9,353420,2050.0,303420,21581.504235,60.318823689242336
2021-02-24,routing,197,33,28,1069934,5940.0,904934,40.182896,mixed,196,10,9,364221,2140.0,314221,22176.426673,65.95855445289149
2021-02-08,routing,199,34,29,1015607,6010.0,845607,34.839881,mixed,198,10,9,355251,2050.0,305251,22692.187307,65.02082006130324
2021-02-27,routing,29,6,6,225196,1230.0,195196,5.597653,mixed,29,3,2,87301,600.0,72301,25129.638872,61.23332563633457
2021-02-06,routing,35,8,6,247641,1430.0,207641,5.164515,mixed,35,4,2,96493,760.0,76493,29606.31091,61.0351274627384
2021-02-20,routing,36,8,6,248675,1370.0,208675,5.873392,mixed,36,3,2,93271,600.0,78271,30331.781247,62.492811903086356
2021-02-13,routing,41,9,7,258382,1530.0,213382,5.460785,mixed,41,3,3,99017,570.0,84017,33937.518234,61.67805806906054
2021-02-19,routing,182,33,27,947754,5760.0,782754,43.149414,mixed,182,9,8,315503,1830.0,270503,62668.773522,66.71045440061451
2021-02-12,routing,192,33,26,1047853,6000.0,882853,43.674517,mixed,192,10,9,334305,1960.0,284305,66193.381996,68.09619288201685
2021-02-05,routing,200,36,27,994657,6150.0,814657,31.952106,mixed,200,10,9,341790,1990.0,291790,68785.087048,65.63740063157451
2021-02-26,routing,205,36,26,978879,6210.0,798879,39.363196,mixed,204,10,9,356273,2050.0,306273,70123.870774,63.60397965427801
2021-03-21,routing,16,5,4,115305,920.0,90305,5.052484,mixed,16,2,2,44763,350.0,34763,3842.427403,61.17861324313777
2021-03-07,routing,23,5,5,155576,890.0,130576,5.673594,mixed,23,3,2,71412,540.0,56412,4432.415074,54.09831850671055
2021-03-14,routing,25,7,5,158525,1180.0,123525,5.261505,mixed,25,2,2,72765,380.0,62765,4722.807581,54.09872259895916
2021-03-02,routing,159,26,22,750371,4640.0,620371,27.076263,mixed,158,8,8,300993,1640.0,260993,16253.045461,59.88744234518658
2021-03-25,routing,149,26,24,657740,4220.0,527740,27.619102,mixed,148,8,8,275778,1580.0,235778,16300.490787,58.07188250676559
2021-03-16,routing,168,31,25,869404,5380.0,714404,33.184565,mixed,167,9,8,320442,1860.0,275442,17176.144112,63.14233658920364
2021-03-09,routing,173,29,23,818407,5060.0,673407,31.630505,mixed,172,9,9,332970,1800.0,287970,17701.276845,59.314864120174924
2021-03-11,routing,169,30,23,831935,5250.0,681935,29.192842,mixed,168,10,8,347685,2080.0,297685,17983.514846,58.207672474412064
2021-03-18,routing,174,30,23,849958,5370.0,699958,27.628848,mixed,172,9,8,328225,1800.0,283225,18286.072893,61.38338600260248
2021-03-04,routing,178,30,24,797727,5250.0,647727,45.680632,mixed,177,10,9,340293,2020.0,290293,19043.992275,57.34217345031571
2021-03-23,routing,197,35,25,991954,6200.0,816954,34.285416,mixed,196,11,9,369537,2180.0,314537,19621.607119,62.746558812202984
2021-03-03,routing,175,29,22,863161,4910.0,718161,44.077725,mixed,174,8,7,308978,1730.0,268978,19844.07245,64.2038970713459
2021-03-01,routing,170,29,24,856225,5060.0,711225,35.551511,mixed,169,8,8,304212,1670.0,264212,19964.076387,64.47055388478496
2021-03-10,routing,202,33,27,1005569,6090.0,840569,63.915878,mixed,201,10,8,361599,2140.0,311599,22406.906742,64.0403592393958
2021-03-24,routing,210,36,26,1109128,6390.0,929128,37.257516,mixed,209,11,10,396968,2330.0,341968,22736.70334,64.20900022359908
2021-03-08,routing,203,35,25,999161,5990.0,824161,41.592793,mixed,202,10,10,372317,1990.0,322317,23157.678737,62.737036373517384
2021-03-15,routing,210,37,27,1070343,6520.0,885343,45.320709,mixed,210,10,10,379647,2080.0,329647,24095.264214,64.53034214265894
2021-03-17,routing,233,41,32,1176468,7280.0,971468,59.540582,mixed,232,11,11,415083,2240.0,360083,25010.725251,64.71786737930823
2021-03-22,routing,233,39,26,1073397,6780.0,878397,50.268685,mixed,232,12,11,436730,2400.0,376730,25740.166502,59.313282969861106
2021-03-06,routing,38,7,7,248448,1330.0,213448,6.841547,mixed,38,3,2,87478,600.0,72478,31701.621679,64.79021767130345
2021-03-27,routing,40,7,6,252641,1390.0,217641,7.704542,mixed,40,4,3,108509,730.0,88509,33163.303564,57.05012250584822
2021-03-20,routing,48,10,8,304925,1750.0,254925,6.514308,mixed,48,4,3,120900,790.0,100900,39290.986186,60.35090596048209
2021-03-13,routing,54,10,8,313338,1840.0,263338,7.241376,mixed,54,3,3,115540,630.0,100540,43251.934822,63.12608110091978
2021-03-12,routing,197,32,22,906099,5450.0,746099,51.014753,mixed,197,10,8,342762,2080.0,292762,67721.207741,62.171683226667284
2021-03-05,routing,204,37,27,1016206,6370.0,831206,31.901927,mixed,203,9,8,341509,1920.0,296509,69586.312872,66.39372331987806
2021-03-19,routing,209,37,27,1132050,6880.0,947050,70.967026,mixed,208,9,8,344045,1920.0,299045,71324.222018,69.60867452851022
2021-03-26,routing,225,43,29,1225486,7660.0,1010486,51.308418,mixed,224,10,10,393909,2170.0,343909,76862.120466,67.85691554207881
2021-04-18,routing,16,5,5,132300,830.0,107300,4.989793,mixed,16,2,2,41675,350.0,31675,3770.159653,68.49962207105064
2021-04-25,routing,17,5,5,142664,860.0,117664,5.183169,mixed,17,2,2,44712,380.0,34712,3959.437702,68.65922727527618
2021-04-11,routing,17,5,4,105224,800.0,80224,5.072977,mixed,17,2,2,44613,350.0,34613,4021.883177,57.60187789857827
2021-04-20,routing,170,30,25,884234,5250.0,734234,38.285029,mixed,169,9,9,342845,1860.0,297845,17147.653527,61.22689242892719
2021-04-27,routing,167,30,23,822173,5280.0,672173,29.182883,mixed,167,10,8,316563,1900.0,266563,17606.265092,61.49678960510744
2021-04-06,routing,170,30,23,826931,5070.0,676931,33.913766,mixed,170,9,8,318067,1770.0,273067,17613.836173,61.536452255387694
2021-04-13,routing,188,34,25,931830,5920.0,761830,50.293123,mixed,187,11,9,362933,2240.0,307933,19000.13477,61.0515866628033
2021-04-08,routing,181,29,22,830268,5060.0,685268,71.310099,mixed,181,10,9,361562,2020.0,311562,19130.487344,56.45237441404462
2021-04-01,routing,181,32,26,956949,5630.0,796949,43.969161,mixed,180,10,9,351302,1990.0,301302,19148.124853,63.28937069791598
2021-04-15,routing,188,33,27,934440,5760.0,769440,41.464267,mixed,187,11,10,368401,2180.0,313401,19552.027284,60.57521082145456
2021-04-22,routing,213,36,31,1040373,6210.0,860373,47.923344,mixed,212,12,11,417006,2370.0,357006,22301.645465,59.91764492158101
2021-04-19,routing,196,34,24,928975,5860.0,758975,39.880582,mixed,195,10,9,356863,2110.0,306863,22393.915469,61.58529562151834
2021-04-07,routing,212,36,27,1048130,6360.0,868130,62.666178,mixed,212,11,10,404582,2270.0,349582,23652.388277,61.39963554139277
2021-04-05,routing,204,35,30,1071923,6260.0,896923,39.68687,mixed,204,11,10,379341,2180.0,324341,23777.94664,64.61117076506429
2021-04-21,routing,216,38,31,1164264,6830.0,974264,41.05294,mixed,215,11,10,389096,2240.0,334096,23865.916318,66.58008836483822
2021-04-12,routing,213,37,25,1043894,6490.0,858894,71.138671,mixed,212,11,10,393602,2270.0,338602,24573.911768,62.29483070120146
2021-04-26,routing,218,37,30,1112895,6640.0,927895,78.476071,mixed,217,11,10,390833,2240.0,335833,24960.789127,64.88141289160254
2021-04-14,routing,235,42,34,1308584,7770.0,1098584,69.66395,mixed,234,13,11,434964,2590.0,369964,25610.991351,66.7607123425015
2021-04-17,routing,41,7,7,257680,1420.0,222680,6.818191,mixed,41,4,3,105812,760.0,85812,33937.162,58.93666563179137
2021-04-03,routing,43,9,7,288873,1650.0,243873,7.337494,mixed,43,4,3,102446,700.0,82446,35513.854555,64.53597255541362
2021-04-24,routing,51,9,6,284763,1560.0,239763,7.53476,mixed,51,4,3,131425,790.0,111425,41164.924356,53.84758553604225
2021-04-10,routing,51,10,9,319009,1840.0,269009,7.981915,mixed,51,4,3,119892,790.0,99892,41315.84763,62.41736126566962
2021-04-02,routing,200,37,25,1046801,6550.0,861801,45.651148,mixed,200,10,9,354648,2050.0,304648,68676.427044,66.12078131373585
2021-04-23,routing,204,35,26,1038794,6260.0,863794,51.148055,mixed,203,10,9,361530,2110.0,311530,69695.737689,65.19714207051639
2021-04-09,routing,205,35,27,1021026,6170.0,846026,64.67699,mixed,205,11,9,359160,2210.0,304160,70333.281601,64.82361859541285
2021-04-16,routing,218,37,28,1078902,6490.0,893902,60.97908,mixed,217,11,10,385595,2240.0,330595,74427.285714,64.26042402368334
2021-05-16,routing,14,4,3,108379,670.0,88379,5.269536,mixed,14,1,1,38755,220.0,33755,3467.688792,64.24122754408141
2021-05-02,routing,15,4,4,115640,700.0,95640,4.981908,mixed,15,2,2,41063,350.0,31063,3635.002042,64.49066067104808
2021-05-23,routing,15,4,4,110081,700.0,90081,4.782107,mixed,15,2,2,39270,320.0,29270,3646.144898,64.32626883840081
2021-05-09,routing,24,5,5,151102,920.0,126102,5.517247,mixed,24,2,2,73615,380.0,63615,4512.283615,51.28125372265092
2021-05-27,routing,141,25,20,773402,4540.0,648402,20.689106,mixed,141,8,7,288436,1670.0,248436,14404.30435,62.70555286901249
2021-05-11,routing,167,27,23,835485,4890.0,700485,54.419992,mixed,166,9,8,329209,1770.0,284209,16458.290641,60.59665942536371
2021-05-18,routing,168,28,22,808087,4780.0,668087,24.992607,mixed,167,9,9,324784,1800.0,279784,16525.092554,59.80828796899344
2021-05-04,routing,171,29,25,902402,5120.0,757402,50.760894,mixed,170,9,9,327117,1860.0,282117,16838.998897,63.750412787205704
2021-05-25,routing,167,27,21,826742,4740.0,691742,45.81256,mixed,167,10,8,320475,2020.0,270475,16969.005792,61.23639539300048
2021-05-06,routing,176,31,26,923119,5440.0,768119,28.010785,mixed,175,10,10,377803,2080.0,327803,18218.507238,59.07320724630302
2021-05-13,routing,191,31,28,924399,5590.0,769399,41.794937,mixed,190,10,9,352598,2020.0,302598,19693.968052,61.85651434066891
2021-05-20,routing,197,32,26,942603,5600.0,782603,48.722823,mixed,195,11,10,377066,2210.0,322066,20434.784929,59.99736898779231
2021-05-26,routing,196,33,24,856760,5670.0,691760,38.885594,mixed,196,10,9,358875,2110.0,308875,21821.76494,58.11254026798637
2021-05-05,routing,213,37,28,1085346,6430.0,900346,73.402236,mixed,212,11,9,392931,2300.0,337931,23629.52794,63.796706303796206
2021-05-19,routing,217,34,27,1031152,6190.0,861152,78.284478,mixed,215,11,10,393164,2300.0,338164,23786.897155,61.871382686548635
2021-05-12,routing,218,36,26,1032104,6420.0,852104,79.629232,mixed,218,10,10,389857,2110.0,339857,24118.753077,62.226965499600816
2021-05-24,routing,215,37,23,964734,6220.0,779734,53.003734,mixed,215,11,10,399389,2300.0,344389,24635.89994,58.60112735738556
2021-05-03,routing,218,35,27,1014136,6320.0,839136,70.988142,mixed,217,11,10,399555,2300.0,344555,24975.075133,60.60143807142237
2021-05-10,routing,218,34,24,1018110,6220.0,848110,62.807859,mixed,217,11,10,399936,2300.0,344936,25122.168768,60.71780063058019
2021-05-17,routing,221,35,27,1039509,6290.0,864509,59.24736,mixed,220,11,10,398839,2300.0,343839,25432.030857,61.631982022281676
2021-05-22,routing,43,8,7,271348,1460.0,231348,6.522374,mixed,43,3,2,104763,600.0,89763,35525.061922,61.39164467768327
2021-05-08,routing,44,7,5,247346,1390.0,212346,6.457896,mixed,44,4,3,116095,760.0,96095,36278.135116,53.063724499284405
2021-05-15,routing,47,9,9,320579,1830.0,275579,6.849957,mixed,47,4,3,109246,730.0,89246,38605.613712,65.92228436672396
2021-05-01,routing,47,8,7,240805,1400.0,200805,7.328672,mixed,47,3,3,117774,660.0,102774,38630.810808,51.09154710242728
2021-05-21,routing,188,31,22,877129,5350.0,722129,42.885442,mixed,188,10,9,348724,2080.0,298724,64685.483704,60.24256409262492
2021-05-14,routing,193,31,23,981705,5680.0,826705,47.009964,mixed,192,9,9,355008,1950.0,310008,65939.95801,63.83760905771082
2021-05-07,routing,194,31,23,917346,5440.0,762346,46.816975,mixed,193,10,8,339704,1960.0,289704,66323.879977,62.968825285115976
2021-06-13,routing,19,5,5,138146,860.0,113146,5.213419,mixed,19,2,2,52331,380.0,42331,4459.681927,62.11906244118541
2021-06-27,routing,20,6,6,172948,1140.0,142948,5.568136,mixed,20,2,2,48098,380.0,38098,4530.029881,72.18932858431437
2021-06-06,routing,23,5,5,145616,950.0,120616,5.101208,mixed,23,2,2,53235,380.0,43235,4775.987551,63.441517415668606
2021-06-20,routing,25,5,5,145766,800.0,120766,5.743981,mixed,25,2,2,59074,380.0,49074,4956.025971,59.473402576732575
2021-06-01,routing,155,28,23,761178,4870.0,621178,33.546456,mixed,155,9,8,342633,1920.0,297633,16420.600142,54.98648148002176
2021-06-08,routing,164,28,21,845962,5140.0,705962,37.437425,mixed,162,9,8,322720,1890.0,277720,17386.015328,61.8517143796057
2021-06-03,routing,156,26,20,766847,4610.0,636847,25.965434,mixed,156,9,8,316507,1830.0,271507,17441.945981,58.7261865795915
2021-06-22,routing,165,28,23,856626,4990.0,716626,45.693543,mixed,165,10,9,341232,2020.0,291232,17724.205092,60.165579844646324
2021-06-15,routing,176,29,25,848862,5150.0,703862,39.503691,mixed,174,10,9,335961,1990.0,285961,18980.112898,60.42218876566509
2021-06-17,routing,172,28,26,867192,5170.0,727192,45.626703,mixed,172,9,9,348061,1920.0,303061,19235.324902,59.8634443122169
2021-06-10,routing,174,30,23,882091,5400.0,732091,35.4278,mixed,174,10,9,344788,2020.0,294788,19751.492052,60.9124228679354
2021-06-24,routing,176,32,25,905622,5570.0,745622,49.206392,mixed,176,10,9,363136,1960.0,313136,20014.062877,59.9020341820318
2021-06-02,routing,179,27,21,832297,4890.0,697297,49.525181,mixed,179,9,8,335882,1830.0,290882,21830.884833,59.64397324512764
2021-06-09,routing,195,34,24,989822,6010.0,819822,34.899682,mixed,195,10,9,358480,1990.0,308480,23135.284715,63.7833873161033
2021-06-16,routing,206,36,25,996818,6210.0,816818,39.669165,mixed,206,11,10,387361,2300.0,332361,23646.026783,61.140248269995126
2021-06-23,routing,202,34,29,1039601,6040.0,869601,57.113468,mixed,202,10,9,370153,2080.0,320153,23811.293236,64.39470527635122
2021-06-21,routing,200,32,24,922320,5600.0,762320,39.803146,mixed,200,10,9,361440,2020.0,311440,24309.114044,60.811865729898514
2021-06-14,routing,207,33,24,1002668,5790.0,837668,59.9004,mixed,207,11,11,420195,2300.0,365195,24714.103302,58.092309717673245
2021-06-07,routing,211,35,30,1029503,6260.0,854503,50.822322,mixed,211,11,10,393949,2180.0,338949,25036.558749,61.73406002702275
2021-06-19,routing,37,6,4,193712,1170.0,163712,6.82761,mixed,37,3,2,90391,540.0,75391,31167.25037,53.33742876022136
2021-06-05,routing,40,6,4,211150,1170.0,181150,7.332645,mixed,40,3,3,112982,630.0,97982,33362.710007,46.492067250769594
2021-06-12,routing,48,8,7,285609,1610.0,245609,6.790534,mixed,48,4,3,115597,760.0,95597,39476.555914,59.52613538088786
2021-06-26,routing,49,8,8,285993,1610.0,245993,7.17432,mixed,49,4,3,114051,760.0,94051,40135.09959,60.12105191385803
2021-06-25,routing,176,29,23,908645,5330.0,763645,38.751619,mixed,176,9,8,313154,1860.0,268154,60485.838982,65.53615548426504
2021-06-04,routing,181,29,22,871624,5150.0,726624,37.350751,mixed,181,9,8,316972,1860.0,271972,62180.542832,63.63431938542307
2021-06-18,routing,189,31,25,956179,5590.0,801179,53.434381,mixed,187,10,8,345035,1990.0,295035,64338.067907,63.915229261466735
2021-06-11,routing,205,35,26,1034508,6140.0,859508,70.068457,mixed,203,10,10,371287,2050.0,321287,69601.412533,64.1097990542364
2021-02-28,routing,14,4,4,110704,670.0,90704,4.674709,mixed,14,1,1,35899,190.0,30899,4513.14743,67.57208411620176
2021-01-31,routing,17,4,4,119505,730.0,99505,4.676691,mixed,17,1,1,44503,250.0,39503,5415.156924,62.760553951717505
2021-03-28,routing,19,5,4,123507,860.0,98507,5.534196,mixed,19,2,2,60655,470.0,50655,6015.340891,50.88942327155546
2021-01-30,routing,36,7,6,255945,1390.0,220945,5.573424,mixed,36,4,3,101231,820.0,81231,11125.103907,60.44814315575612
2021-01-28,routing,159,26,23,798921,4700.0,668921,34.701482,mixed,159,9,8,387178,2490.0,342178,48630.295931,51.537386049434176
2021-01-29,routing,180,29,25,901899,5240.0,756899,42.964411,mixed,180,9,9,405365,2580.0,360365,55343.115703,55.05427991382627
2021-03-30,routing,184,34,23,886177,5770.0,716177,40.028556,mixed,184,11,10,481270,3050.0,426270,56490.452643,45.69143636090758
2021-03-31,routing,209,34,28,1024928,6130.0,854928,57.327919,mixed,209,11,10,468424,2930.0,413424,64763.377011,54.29688719597864
2021-03-29,routing,221,38,31,1173194,6740.0,983194,67.900366,mixed,221,12,12,566104,3480.0,506104,68473.45573,51.74676992892906
2021-05-30,routing,11,3,3,109218,600.0,94218,4.904756,mixed,11,1,1,45391,280.0,40391,3611.011487,58.440000732479994
2021-05-29,routing,40,7,5,226716,1270.0,191716,6.87734,mixed,40,3,2,127946,780.0,112946,12324.674485,43.56551809312091
2021-05-31,routing,92,15,13,434094,2550.0,359094,13.509566,mixed,92,4,4,189892,1180.0,169892,28096.556419,56.25555755205094
2021-06-29,routing,165,27,22,829372,4920.0,694372,34.509421,mixed,165,11,10,420200,2510.0,365200,50483.745137,49.33515961474465
2021-04-29,routing,190,31,22,850976,5320.0,695976,63.634272,mixed,190,11,10,473834,3020.0,418834,58497.35422,44.318758695897415
2021-06-30,routing,200,34,28,945466,5770.0,775466,37.323782,mixed,200,12,12,426030,2310.0,366030,61892.809041,54.93968053848578
2021-06-28,routing,201,33,26,1032377,6000.0,867377,42.282342,mixed,201,10,10,454593,2740.0,404593,62067.953672,55.96637662404335
2021-05-28,routing,202,33,25,975510,5910.0,810510,54.51566,mixed,202,11,10,469972,3110.0,414972,62350.634801,51.82294389601337
2021-04-28,routing,208,36,27,1080239,6480.0,900239,41.752575,mixed,208,10,10,503966,3190.0,453966,64506.134641,53.34680566059918
2021-04-30,routing,217,35,25,1033783,6230.0,858783,68.886346,mixed,217,11,10,534680,3410.0,479680,67165.393132,48.279281048343805


==> data/comparison_2/comparison_routing_routing_120_anytime_120.csv <==
date,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_routing_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,mixed,7,1,1,26071,160.0,21071,3210.556943,45.270383743387356
2021-01-10,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,mixed,9,1,1,32837,160.0,27837,3434.533199,62.857853838410115
2021-01-24,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,mixed,11,1,1,37608,220.0,32608,3757.951949,50.8347169022002
2021-01-17,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,mixed,12,2,2,47691,380.0,37691,3816.611689,59.40154933174428
2021-01-12,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,mixed,118,8,6,246065,1490.0,206065,12863.545502,60.90756286500467
2021-01-26,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,mixed,127,8,7,276260,1640.0,236260,13431.432874,58.569969601581256
2021-01-07,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,mixed,137,8,7,276000,1610.0,236000,15382.886281,58.467511361242366
2021-01-19,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,mixed,149,10,8,307097,1930.0,257097,16088.791141,57.74989509599576
2021-01-05,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,mixed,155,9,9,308083,1680.0,263083,16244.018473,59.052098812033314
2021-01-14,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,mixed,154,9,8,311893,1740.0,266893,17278.104857,60.539254138473765
2021-01-21,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,mixed,165,10,9,333571,1900.0,283571,19143.841432,60.42414858844536
2021-01-18,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,mixed,159,10,8,310798,1840.0,260798,19960.947859,61.32587885266036
2021-01-20,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,mixed,179,10,9,347981,1930.0,297981,21190.79276,63.263769976415745
2021-01-04,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,mixed,174,9,8,330716,1770.0,285716,21463.617621,65.13942501280724
2021-01-25,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,mixed,175,9,8,340287,1890.0,295287,21552.500837,61.67313356347602
2021-01-27,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,mixed,182,10,10,350090,1840.0,300090,21967.305765,63.749905515121206
2021-01-13,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,mixed,186,10,9,352004,1960.0,302004,22421.406563,63.18512026406009
2021-01-11,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,mixed,180,10,8,351940,1960.0,301940,22472.484614,58.6304825424962
2021-01-06,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,mixed,193,9,9,351103,1950.0,306103,22549.804398,62.95127358525408
2021-01-23,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,mixed,27,3,2,91147,540.0,76147,24298.461856,38.52467861815926
2021-01-09,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,mixed,27,3,2,86431,510.0,71431,24306.554256,50.95863051162896
2021-01-02,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,mixed,28,3,2,84009,540.0,69009,24747.86405,53.834360042423874
2021-01-01,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,mixed,79,4,4,139514,760.0,119514,28784.164566,67.35590658408579
2021-01-16,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,mixed,36,3,3,107307,600.0,92307,30446.48103,53.1837755061974
2021-01-08,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,mixed,156,9,7,282444,1710.0,237444,53879.951087,62.20817589193008
2021-01-22,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,mixed,160,8,7,285996,1580.0,245996,55272.804451,65.07848902521222
2021-01-15,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,mixed,165,9,8,301205,1770.0,256205,56960.821322,58.49524329210486
2021-02-21,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,mixed,20,2,2,51904,380.0,41904,4203.663875,59.097535796748545
2021-02-14,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,mixed,22,2,2,61639,380.0,51639,4459.703256,60.942242499128724
2021-02-07,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,mixed,28,2,2,79003,440.0,69003,4978.380606,64.80496453900709
2021-02-16,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,mixed,125,8,7,265485,1580.0,225485,13047.545518,60.15587362620046
2021-02-02,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,mixed,150,10,9,313594,1870.0,263594,15621.072801,57.304582357033645
2021-02-23,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,mixed,162,9,8,314153,1800.0,269153,17107.334727,66.60128384225622
2021-02-04,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,mixed,156,9,8,307156,1770.0,262156,17116.975849,58.04550365583643
2021-02-09,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,mixed,162,9,9,334170,1800.0,289170,17220.755915,58.37817236122321
2021-02-11,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,mixed,158,10,10,360166,1990.0,310166,17521.142869,55.21966442660964
2021-02-18,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,mixed,167,9,9,332754,1800.0,287754,18253.97568,60.65170168258514
2021-02-25,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,mixed,167,9,9,335019,1830.0,290019,18352.706702,64.9825811286676
2021-02-01,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,mixed,174,10,8,321627,1990.0,271627,20648.567645,65.32031804291897
2021-02-17,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,mixed,185,10,9,379353,2080.0,329353,21142.060874,59.06290568517697
2021-02-10,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,mixed,185,10,9,359105,2050.0,309105,21181.821097,62.34778378219686
2021-02-22,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,mixed,180,9,8,334228,1860.0,289228,21272.669586,64.36866282807242
2021-02-15,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,mixed,182,9,8,335451,1860.0,290451,21341.918962,63.455829564902885
2021-02-03,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,mixed,188,10,9,349925,2020.0,299925,21457.155787,62.90841290300697
2021-02-24,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,mixed,196,10,9,374053,2050.0,324053,22038.551733,59.60694705264283
2021-02-08,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,mixed,198,11,10,374673,2240.0,319673,22551.957101,62.88867185952345
2021-02-27,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,mixed,29,3,2,99842,540.0,84842,25043.73873,52.76769874872862
2021-02-06,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,mixed,35,4,3,105294,700.0,85294,29653.692881,53.39818716142053
2021-02-20,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,mixed,36,3,3,104705,600.0,89705,30279.905657,61.3167918484666
2021-02-13,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,mixed,41,3,3,110616,600.0,95616,33850.164274,62.369494442989186
2021-02-19,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,mixed,182,9,8,320817,1770.0,275817,62634.96646,64.83669328984188
2021-02-12,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,mixed,192,9,8,336178,1860.0,291178,66002.577882,65.31529858445792
2021-02-05,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,mixed,200,10,9,347445,1990.0,297445,68680.707747,65.70419205533999
2021-02-26,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,mixed,204,10,9,364629,1990.0,314629,70026.858356,65.09280879062808
2021-03-21,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,mixed,16,2,2,61758,380.0,51758,3699.869721,38.78679750223015
2021-03-07,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,mixed,23,2,2,71923,380.0,61923,4292.817746,52.333518901436825
2021-03-14,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,mixed,25,3,2,77755,510.0,62755,4570.33304,62.82795349370865
2021-03-02,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,mixed,158,10,9,317845,1840.0,267845,16521.34922,58.209467410497695
2021-03-25,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,mixed,148,10,10,284350,1780.0,234350,17028.654398,56.19784678565982
2021-03-16,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,mixed,167,10,9,329859,1900.0,279859,17746.690065,59.72796208415082
2021-03-09,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,mixed,172,10,9,343549,1990.0,293549,18448.444189,59.09853406719265
2021-03-11,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,mixed,168,10,9,339824,2080.0,289824,18840.171435,62.523476314149754
2021-03-18,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,mixed,172,9,9,329481,1860.0,284481,18850.657317,62.72354435248929
2021-03-04,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,mixed,177,10,9,340608,1960.0,290608,19866.546978,62.12895643598043
2021-03-03,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,mixed,174,9,8,324059,1740.0,279059,20051.744152,60.67283327346336
2021-03-23,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,mixed,196,11,9,373770,2240.0,318770,20060.064036,63.96796767075377
2021-03-01,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,mixed,169,9,8,321607,1860.0,276607,20093.274199,61.937072082467886
2021-03-10,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,mixed,201,10,9,362716,2020.0,312716,22669.312153,60.48242651384743
2021-03-24,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,mixed,209,11,10,398857,2270.0,343857,22897.183354,61.833107822329225
2021-03-08,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,mixed,202,10,10,378733,2110.0,328733,23181.745213,61.93860056398722
2021-03-15,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,mixed,210,11,10,388157,2240.0,333157,24068.302101,65.30381298095789
2021-03-17,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,mixed,232,11,10,407779,2210.0,352779,25065.794121,64.29837171879186
2021-03-22,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,mixed,232,12,11,443976,2430.0,383976,25730.017479,61.68508442250519
2021-03-06,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,mixed,38,3,3,110708,600.0,95708,31746.90485,52.42396764891683
2021-03-27,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,mixed,40,5,3,119242,860.0,94242,33267.768435,51.73248490147504
2021-03-20,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,mixed,48,4,3,125202,790.0,105202,39311.3338,61.48057445944449
2021-03-13,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,mixed,54,4,3,140153,790.0,120153,43058.059914,60.37562481623052
2021-03-12,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,mixed,197,10,9,346509,1900.0,296509,67672.910973,63.93998270412926
2021-03-05,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,mixed,203,10,9,367318,2050.0,317318,69676.427073,64.03543212644652
2021-03-19,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,mixed,208,10,9,357939,1990.0,307939,71356.383936,65.53898320750031
2021-03-26,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,mixed,224,12,10,405344,2340.0,345344,76753.130522,66.85135103086587
2021-04-18,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,mixed,16,2,2,52211,380.0,42211,3701.895295,59.432012432012435
2021-04-25,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,mixed,17,2,2,57718,380.0,47718,3865.5863,59.78820496742955
2021-04-11,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,mixed,17,2,2,53490,350.0,43490,3896.551819,53.75197779679921
2021-04-27,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,mixed,167,10,9,335821,1900.0,285821,25431.409086,59.356497954638975
2021-04-20,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,mixed,169,10,8,338814,1960.0,288814,25507.963972,61.036962756647476
2021-04-06,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,mixed,170,10,10,347483,1840.0,297483,25812.133607,58.972236718751844
2021-04-13,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,mixed,187,11,10,370371,2120.0,315371,26263.445218,62.46941027571538
2021-04-08,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,mixed,181,12,10,383562,2280.0,323562,26355.803828,57.531724265450805
2021-04-01,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,mixed,180,10,10,365576,1960.0,315576,26358.129654,60.872254937847444
2021-04-15,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,mixed,187,12,11,409726,2280.0,349726,26516.252728,55.425999016540395
2021-04-19,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,mixed,195,10,10,375150,2050.0,325150,27514.121467,62.848858281986224
2021-04-22,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,mixed,212,13,12,427241,2500.0,362241,27579.210961,58.51082528538065
2021-04-21,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,mixed,215,12,11,429459,2460.0,369459,27608.200584,63.42773200485406
2021-04-05,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,mixed,204,11,11,399829,2180.0,344829,27673.38724,64.32477624298794
2021-04-07,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,mixed,212,11,10,395291,2270.0,340291,27733.268895,63.002353002839705
2021-04-12,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,mixed,212,10,10,395763,2200.0,345763,27751.381498,64.47714225191812
2021-04-26,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,mixed,217,11,10,415193,2270.0,360193,27924.721375,60.6611725290593
2021-04-14,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,mixed,234,13,11,444225,2680.0,379225,28212.966088,64.7439077139195
2021-04-17,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,mixed,41,3,2,109214,600.0,94214,36098.841832,54.58443011181942
2021-04-03,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,mixed,43,4,3,117270,700.0,97270,37845.053076,61.229725530128206
2021-04-24,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,mixed,51,4,3,132093,700.0,112093,43051.833985,55.9933503461418
2021-04-10,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,mixed,51,4,4,122703,790.0,102703,43097.659772,62.10262001315721
2021-04-02,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,mixed,200,12,10,376002,2220.0,316002,70748.868014,64.08219021053839
2021-04-23,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,mixed,203,11,10,369640,2210.0,314640,71725.061069,63.283323532683845
2021-04-09,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,mixed,205,11,10,365961,2210.0,310961,72459.103973,64.69347097272136
2021-04-16,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,mixed,217,11,10,381002,2180.0,326002,76503.703492,64.09614643418179
2021-05-16,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,mixed,14,2,1,45864,350.0,35864,3413.674223,57.99038241355622
2021-05-23,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,mixed,15,1,1,39070,220.0,34070,3522.19091,60.7778179335823
2021-05-02,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,mixed,15,2,2,46355,380.0,36355,3534.601866,54.38173498007184
2021-05-09,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,mixed,24,2,2,78922,440.0,68922,4360.60153,49.72896880752645
2021-05-27,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,mixed,141,9,8,306719,1800.0,261719,14612.171315,54.11626550181759
2021-05-25,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,mixed,167,11,9,339583,2090.0,284583,16848.109939,59.730885443101016
2021-05-11,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,mixed,166,10,9,340138,1900.0,290138,17290.264505,57.2902893664576
2021-05-18,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,mixed,167,11,9,348741,2180.0,293741,17409.696398,58.05053552354283
2021-05-04,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,mixed,170,10,9,340809,1990.0,290809,17670.348017,60.28033788792079
2021-05-06,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,mixed,175,11,9,365902,2090.0,310902,18381.79999,58.45865301868499
2021-05-13,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,mixed,190,11,10,384078,2120.0,329078,19961.776993,60.47291143304967
2021-05-20,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,mixed,195,11,10,375752,2180.0,320752,20630.696917,57.43513352779587
2021-05-26,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,mixed,196,11,10,385924,2240.0,330924,22147.660911,61.61178690544991
2021-05-05,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,mixed,212,12,10,418660,2460.0,358660,23722.802074,58.5563522145812
2021-05-19,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,mixed,215,11,10,424229,2330.0,369229,23873.649594,61.00015536358296
2021-05-12,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,mixed,218,11,11,423577,2360.0,368577,24283.178769,59.91314042140807
2021-05-24,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,mixed,215,12,12,408195,2490.0,348195,24756.56442,65.279413978737
2021-05-03,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,mixed,217,11,10,405688,2240.0,350688,24884.326164,59.54148989853659
2021-05-10,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,mixed,217,12,10,419608,2400.0,359608,24913.808778,60.45507835324364
2021-05-17,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,mixed,220,11,11,421133,2330.0,366133,25070.415344,59.42286902447156
2021-05-22,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,mixed,43,4,3,118987,730.0,98987,35552.322008,62.18709581057161
2021-05-08,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,mixed,44,4,3,113095,700.0,93095,36237.834402,52.82420713216063
2021-05-01,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,mixed,47,4,3,123343,760.0,103343,38574.520374,55.540696899026415
2021-05-15,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,mixed,47,4,3,119280,760.0,99280,38589.009511,56.322091618147866
2021-05-21,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,mixed,188,9,8,339231,1860.0,294231,64646.748545,64.615004287118
2021-05-14,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,mixed,192,10,10,371388,1990.0,321388,66035.697519,64.38990573663212
2021-05-07,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,mixed,193,11,9,341742,2180.0,286742,66303.672053,62.834780282342656
2021-06-13,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,mixed,19,2,2,60479,350.0,50479,3937.528277,57.47264647146514
2021-06-27,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,mixed,20,2,2,75607,410.0,65607,4113.836007,51.84512891062876
2021-06-06,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,mixed,23,2,2,75833,410.0,65833,4259.592048,52.63131593905966
2021-06-20,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,mixed,25,2,2,76514,410.0,66514,4465.424509,48.70959524862916
2021-06-01,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,mixed,155,9,9,328081,1770.0,283081,15833.924513,59.82973481926619
2021-06-08,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,mixed,162,11,9,345132,2060.0,290132,16640.76739,59.35252730583239
2021-06-22,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,mixed,165,10,8,348304,1930.0,298304,16740.133029,57.93643317609493
2021-06-03,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,mixed,156,10,9,326883,1930.0,276883,17064.502463,59.32753180306982
2021-06-15,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,mixed,174,11,10,354288,2150.0,299288,18299.828965,57.70382361789608
2021-06-17,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,mixed,172,11,10,369901,2180.0,314901,18483.578025,54.82047937308241
2021-06-10,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,mixed,174,10,9,355386,1990.0,305386,18962.864614,58.00173010380623
2021-06-24,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,mixed,176,12,10,377305,2310.0,317305,18991.669546,60.40355723095135
2021-06-02,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,mixed,179,11,9,352545,2150.0,297545,20483.89175,59.40329891018968
2021-06-09,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,mixed,195,10,9,373604,2110.0,323604,22051.32695,59.55344712232786
2021-06-23,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,mixed,202,11,10,380387,2210.0,325387,22480.372073,61.668176546047626
2021-06-16,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,mixed,206,11,10,394097,2180.0,339097,22676.620849,63.31568761967173
2021-06-21,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,mixed,200,10,9,382505,2110.0,332505,22869.528958,61.68294327246427
2021-06-14,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,mixed,207,11,10,411639,2270.0,356639,23628.017984,57.85000076796658
2021-06-07,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,mixed,211,11,10,398143,2240.0,343143,23995.020927,65.25223662931606
2021-06-19,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,mixed,37,3,2,105580,570.0,90580,31018.080745,49.375221765106396
2021-06-05,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,mixed,40,3,3,112103,630.0,97103,33179.898147,51.745675090501344
2021-06-12,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,mixed,48,4,3,118220,760.0,98220,39393.887894,61.45733148585867
2021-06-26,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,mixed,49,4,3,123104,730.0,103104,40059.237108,55.602360103290586
2021-06-25,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,mixed,176,10,8,327894,1930.0,277894,60595.567415,62.42888685949476
2021-06-04,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,mixed,181,9,8,329514,1800.0,284514,62129.975711,65.07520964582785
2021-06-18,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,mixed,187,10,9,341299,1990.0,291299,64370.10792,62.47354283559229
2021-06-11,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,mixed,203,10,10,373183,2050.0,323183,69635.011874,65.31340653293935
2021-02-28,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,49.18834607459899
2021-01-31,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,45.956408638231714
2021-03-28,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,41.05422482761934
2021-01-30,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,44.29971596970976
2021-01-28,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,53.3585633609931
2021-01-29,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,51.58515001182324
2021-03-30,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,53.72200366716708
2021-03-31,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,54.97045333981174
2021-03-29,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,53.61521858304129
2021-05-30,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,53.55999959620024
2021-05-29,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,44.324682658547964
2021-05-31,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,48.58725915127134
2021-06-29,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,50.852124231948814
2021-04-29,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,46.74710895459467
2021-06-30,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,54.53418687148246
2021-06-28,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,50.738913687915975
2021-05-28,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,49.77989424136121
2021-04-28,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,56.753944383845486
2021-04-30,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,43.335141655190775


==> data/comparison_2/comparison_routing_routing_120_r_routing_120.csv <==
date,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,algo_r_routing_120,no_of_requests_r_routing_120,no_of_runs_r_routing_120,no_of_vehicles_r_routing_120,objective_r_routing_120,operational_cost_r_routing_120,total_travel_time_r_routing_120,computation_time_r_routing_120,diff_routing_routing_r_routing
2021-01-03,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,agent_without_anytime_routing,7,3,2,64027,480.0,49027,4.873258,-34.40885044924007
2021-01-10,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,agent_without_anytime_routing,9,3,2,72293,510.0,57293,4.928641,18.22891334592632
2021-01-09,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,agent_without_anytime_routing,27,5,4,165196,950.0,140196,5.412559,6.266986683007927
2021-01-02,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,agent_without_anytime_routing,28,5,4,154550,890.0,129550,5.743434,15.069818049930484
2021-01-01,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,agent_without_anytime_routing,79,15,14,454011,2610.0,379011,10.291265,-6.231471363824615
2021-01-07,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,agent_without_anytime_routing,139,23,18,697382,4070.0,582382,23.538709,-4.942065187949559
2021-01-05,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,agent_without_anytime_routing,155,31,22,847346,5350.0,692346,24.978862,-12.62237864477696
2021-01-08,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,agent_without_anytime_routing,156,25,17,721078,4270.0,596078,29.617823,3.517678038128472
2021-01-06,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,agent_without_anytime_routing,193,35,26,1085849,6260.0,910849,36.143081,-14.579831356398106
2021-01-04,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,agent_without_anytime_routing,174,31,25,959286,5650.0,804286,48.971155,-1.1177612730082367
2021-01-17,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,agent_without_anytime_routing,12,4,4,117470,730.0,97470,4.994018,0.0
2021-01-16,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,agent_without_anytime_routing,36,7,6,233420,1270.0,198420,5.850041,-1.8371878940181232
2021-01-12,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,agent_without_anytime_routing,118,21,19,683908,3840.0,578908,15.197537,-8.65271573007289
2021-01-19,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,agent_without_anytime_routing,151,27,21,787270,4920.0,652270,23.113315,-8.311836611153531
2021-01-15,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,agent_without_anytime_routing,165,27,22,839798,4800.0,704798,26.354344,-15.720561324602597
2021-01-18,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,agent_without_anytime_routing,159,26,20,798002,4700.0,668002,28.168103,0.7006929780135958
2021-01-20,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,agent_without_anytime_routing,179,30,21,879385,5280.0,729385,29.554742,7.163639281197413
2021-01-14,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,agent_without_anytime_routing,154,27,23,777266,4860.0,642266,30.629555,1.6601972702014707
2021-01-11,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,agent_without_anytime_routing,180,29,23,925447,5360.0,780447,45.891799,-8.783587607247012
2021-01-13,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,agent_without_anytime_routing,186,31,23,878587,5410.0,723587,46.123902,8.111627303779967
2021-01-24,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,agent_without_anytime_routing,11,3,3,88449,540.0,73449,5.533617,-15.630188383250754
2021-01-23,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,agent_without_anytime_routing,27,5,4,182372,1010.0,157372,6.038912,-23.003250913897993
2021-01-26,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,agent_without_anytime_routing,127,21,17,666531,3810.0,561531,20.750393,0.04199090896820838
2021-01-21,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,agent_without_anytime_routing,165,29,23,799277,4940.0,654277,30.532082,5.171409419064737
2021-01-22,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,agent_without_anytime_routing,160,27,19,810032,4800.0,675032,30.679457,1.0911293237342607
2021-01-25,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,agent_without_anytime_routing,175,30,20,846164,5190.0,696164,34.029133,4.6956991851146865
2021-01-27,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,agent_without_anytime_routing,182,32,26,958919,5630.0,798919,39.510747,0.7086624772330271
2021-02-07,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,agent_without_anytime_routing,28,8,7,231418,1340.0,191418,5.423383,-3.0943725720802595
2021-02-06,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,agent_without_anytime_routing,35,8,5,248029,1400.0,208029,6.260148,-9.774545905180045
2021-02-09,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,agent_without_anytime_routing,163,28,23,862930,5290.0,722930,23.977727,-7.480395380583705
2021-02-01,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,agent_without_anytime_routing,175,29,22,839675,5210.0,694675,24.556359,9.461388666647977
2021-02-04,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,agent_without_anytime_routing,159,27,21,764495,4710.0,629495,33.419122,-4.422517165972105
2021-02-02,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,agent_without_anytime_routing,153,26,21,795928,4700.0,665928,37.455249,-8.364568115878887
2021-02-08,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,agent_without_anytime_routing,199,34,24,922367,5980.0,752367,41.993919,8.639628681685275
2021-02-05,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,agent_without_anytime_routing,200,36,27,1007009,6300.0,827009,43.44441,0.5995560087376849
2021-02-03,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,agent_without_anytime_routing,188,33,28,989303,5970.0,824303,44.150964,-4.864809287180096
2021-02-14,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,agent_without_anytime_routing,22,5,5,130766,890.0,105766,4.623088,17.13968887621582
2021-02-13,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,agent_without_anytime_routing,41,9,7,296374,1650.0,251374,5.566908,-0.8236010518688361
2021-02-16,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,agent_without_anytime_routing,125,21,16,666406,3840.0,561406,16.026956,-0.014557810265207284
2021-02-11,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,agent_without_anytime_routing,159,27,21,721043,4560.0,586043,24.277345,10.350928452868661
2021-02-15,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,agent_without_anytime_routing,182,31,21,906755,5410.0,751755,24.953048,1.2177359349756465
2021-02-19,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,agent_without_anytime_routing,182,33,26,975929,5790.0,810929,25.756035,-6.967183018162727
2021-02-18,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,agent_without_anytime_routing,168,29,25,837837,5120.0,692837,26.697851,0.925427741310664
2021-02-10,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,agent_without_anytime_routing,185,31,25,897888,5410.0,742888,35.611508,5.856300760583051
2021-02-17,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,agent_without_anytime_routing,186,32,25,949611,5690.0,789611,37.364074,-2.4753068234425735
2021-02-12,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,agent_without_anytime_routing,192,33,24,1031416,5880.0,866416,43.424025,-6.414923032479056
2021-02-21,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,agent_without_anytime_routing,20,6,5,147025,1020.0,117025,5.146825,-15.861683097315145
2021-02-27,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,agent_without_anytime_routing,29,6,4,184924,1080.0,154924,5.57733,12.517917543818152
2021-02-20,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,agent_without_anytime_routing,36,8,6,253100,1430.0,213100,5.820563,6.492335770468425
2021-02-25,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,agent_without_anytime_routing,167,33,22,818060,5730.0,653060,26.807162,14.493358042731371
2021-03-01,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,agent_without_anytime_routing,170,29,21,848208,5240.0,703208,28.734811,-0.3873670755738607
2021-02-24,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,agent_without_anytime_routing,197,33,24,970819,5820.0,805819,30.900006,-4.836328726946016
2021-02-23,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,agent_without_anytime_routing,163,32,24,914514,5660.0,754514,32.031074,2.774783279857625
2021-02-22,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,agent_without_anytime_routing,181,32,21,900963,5540.0,740963,35.827891,3.9502482364392115
2021-02-26,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,agent_without_anytime_routing,205,36,27,1056115,6390.0,876115,60.884553,-1.1055298511249159
2021-03-07,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,agent_without_anytime_routing,23,6,6,201418,1080.0,171418,5.148486,-33.48841524839616
2021-03-06,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,agent_without_anytime_routing,38,7,7,240937,1300.0,205937,6.011275,-3.541085617777625
2021-03-02,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,agent_without_anytime_routing,159,26,23,740604,4520.0,610604,26.835023,2.6247523229380185
2021-03-09,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,agent_without_anytime_routing,173,29,23,883330,5240.0,738330,30.328451,-5.165469561625015
2021-03-11,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,agent_without_anytime_routing,169,30,25,935802,5610.0,785802,32.525552,-3.202262989859556
2021-03-04,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,agent_without_anytime_routing,178,30,24,814170,5130.0,664170,38.839781,9.475210392833358
2021-03-08,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,agent_without_anytime_routing,203,35,27,1067242,6230.0,892242,42.111322,-7.2542505060006555
2021-03-05,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,agent_without_anytime_routing,204,37,29,1097902,6550.0,912902,44.379435,-7.496967198749085
2021-03-03,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,agent_without_anytime_routing,175,29,24,900326,5330.0,755326,51.434078,-9.261803283463268
2021-03-10,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,agent_without_anytime_routing,202,33,25,981501,5940.0,816501,66.947943,-6.9336282221689585
2021-03-21,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,agent_without_anytime_routing,16,5,5,129199,860.0,104199,4.998246,-28.059272474972744
2021-03-14,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,agent_without_anytime_routing,25,7,6,176137,1210.0,141137,5.393385,15.794833059241977
2021-03-20,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,agent_without_anytime_routing,48,10,8,318200,1780.0,268200,6.616005,2.1031516508940546
2021-03-13,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,agent_without_anytime_routing,54,10,8,325932,1900.0,275932,6.742805,7.851763056114717
2021-03-16,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,agent_without_anytime_routing,168,31,27,954781,5650.0,799781,29.456845,-16.567917302036317
2021-03-18,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,agent_without_anytime_routing,174,30,23,838791,5100.0,688791,34.112333,5.101794916759533
2021-03-15,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,agent_without_anytime_routing,210,37,27,1080745,6610.0,895745,41.371352,3.3954543138609727
2021-03-12,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,agent_without_anytime_routing,197,32,23,933876,5540.0,773876,45.36649,2.814689626536153
2021-03-19,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,agent_without_anytime_routing,209,37,27,1095954,6610.0,910954,61.184585,-5.514317237873528
2021-03-17,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,agent_without_anytime_routing,233,41,30,1187094,7190.0,982094,61.971749,-3.931758925428958
2021-03-27,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,agent_without_anytime_routing,40,7,7,263068,1420.0,228068,6.591546,-6.4862939395411345
2021-03-25,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,agent_without_anytime_routing,149,26,21,690591,4460.0,560591,23.302119,-6.38077295742711
2021-03-23,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,agent_without_anytime_routing,197,35,25,1019671,6350.0,844671,33.897539,1.7020669470668361
2021-03-22,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,agent_without_anytime_routing,233,39,29,1167293,7020.0,972293,46.174014,-0.7368252995672079
2021-03-24,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,agent_without_anytime_routing,210,36,28,1103425,6480.0,923425,51.502782,-5.587473708989372
2021-03-26,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,agent_without_anytime_routing,225,43,29,1143859,7420.0,928859,52.282095,6.456292775556568
2021-04-03,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,agent_without_anytime_routing,43,9,8,314045,1770.0,269045,5.345446,-3.8254527661881683
2021-04-10,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,agent_without_anytime_routing,51,10,9,304138,1900.0,254138,5.993583,6.06559452956819
2021-04-06,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,agent_without_anytime_routing,170,30,26,925851,5550.0,775851,22.817262,-9.31641450576542
2021-04-09,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,agent_without_anytime_routing,205,35,28,1116952,6500.0,941952,30.458476,-7.759291864643882
2021-04-02,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,agent_without_anytime_routing,200,37,27,1072566,6550.0,887566,33.378812,-2.457491116120897
2021-04-08,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,agent_without_anytime_routing,181,29,23,886226,5180.0,741226,35.438971,1.876384701491298
2021-04-07,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,agent_without_anytime_routing,212,36,26,1061686,6240.0,881686,36.710797,0.6304624951564083
2021-04-01,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,agent_without_anytime_routing,181,32,28,953259,5690.0,793259,39.389514,-2.027690904770773
2021-04-05,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,agent_without_anytime_routing,204,35,27,1091228,6350.0,916228,41.665092,2.6338683039080184
2021-04-11,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,agent_without_anytime_routing,17,5,4,112580,800.0,87580,4.978991,2.6621361070042107
2021-04-18,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,agent_without_anytime_routing,16,5,5,143838,890.0,118838,5.010284,-11.762237762237762
2021-04-17,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,agent_without_anytime_routing,41,7,6,257646,1420.0,222646,6.366675,-7.139560124253047
2021-04-13,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,agent_without_anytime_routing,188,34,25,935613,5890.0,765613,31.912262,5.192070535470907
2021-04-20,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,agent_without_anytime_routing,170,30,24,918877,5520.0,768877,32.611618,-5.669301661265579
2021-04-19,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,agent_without_anytime_routing,196,34,26,999096,6010.0,829096,41.828423,1.0594240013309646
2021-04-12,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,agent_without_anytime_routing,213,36,26,1078570,6390.0,898570,43.472365,3.1898164271327376
2021-04-16,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,agent_without_anytime_routing,218,37,27,1075140,6640.0,890140,53.464241,-1.3161850141305895
2021-04-15,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,agent_without_anytime_routing,188,33,26,976385,5760.0,811385,55.147311,-6.220708352008912
2021-04-14,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,agent_without_anytime_routing,235,42,32,1242665,7410.0,1032665,63.321649,1.3754022833423942
2021-04-25,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,agent_without_anytime_routing,17,5,5,142860,860.0,117860,4.995563,0.4702685756087365
2021-04-24,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,agent_without_anytime_routing,51,9,6,301716,1710.0,256716,6.665325,-0.5163809358821452
2021-04-27,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,agent_without_anytime_routing,167,30,21,790340,5220.0,640340,24.704701,4.347299881393266
2021-04-26,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,agent_without_anytime_routing,218,37,28,1055140,6490.0,870140,47.70762,0.027287508006230646
2021-04-22,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,agent_without_anytime_routing,213,36,26,966788,6120.0,786788,49.878468,6.115667166780771
2021-04-23,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,agent_without_anytime_routing,204,35,26,1013761,6320.0,838761,54.131211,-0.6977996217479061
2021-04-21,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,agent_without_anytime_routing,216,38,28,1143419,6770.0,953419,76.521426,2.62766387771178
2021-05-02,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,agent_without_anytime_routing,15,5,3,96699,860.0,71699,4.53245,4.837868424937263
2021-05-09,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,agent_without_anytime_routing,24,5,3,107434,830.0,82434,4.698711,31.56764951303561
2021-05-08,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,agent_without_anytime_routing,44,7,5,233907,1240.0,198907,5.402387,2.4293896075184267
2021-05-01,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,agent_without_anytime_routing,47,8,6,255868,1430.0,215868,6.528816,7.771718169333415
2021-05-06,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,agent_without_anytime_routing,176,31,24,882720,5290.0,727720,29.748765,-0.21639074764933347
2021-05-04,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,agent_without_anytime_routing,171,29,22,835393,5120.0,690393,34.819088,2.638933564559063
2021-05-05,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,agent_without_anytime_routing,213,37,26,1102722,6550.0,917722,36.548764,-9.159752957609006
2021-05-03,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,agent_without_anytime_routing,218,35,28,1084369,6350.0,909369,44.040351,-8.142104622798252
2021-05-07,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,agent_without_anytime_routing,194,31,26,1012508,5740.0,857508,53.407002,-10.112547728654375
2021-05-10,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,agent_without_anytime_routing,218,34,29,1060466,6040.0,890466,65.93678,0.058995826940548036
2021-05-16,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,agent_without_anytime_routing,14,4,3,98932,700.0,78932,4.829361,9.382184566063659
2021-05-15,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,agent_without_anytime_routing,47,9,7,307143,1710.0,262143,6.216575,-12.469515544326047
2021-05-18,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,agent_without_anytime_routing,168,28,22,841618,5050.0,701618,23.875125,-1.2368043727205367
2021-05-13,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,agent_without_anytime_routing,191,31,27,937025,5650.0,782025,42.233047,3.566801106945372
2021-05-19,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,agent_without_anytime_routing,217,34,28,1100399,6280.0,930399,42.736575,-1.1609061098337794
2021-05-20,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,agent_without_anytime_routing,197,32,23,877844,5510.0,717844,43.353025,0.5585794794823143
2021-05-11,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,agent_without_anytime_routing,167,27,24,834727,4920.0,699727,45.018723,-4.813189434890978
2021-05-14,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,agent_without_anytime_routing,193,31,23,929638,5410.0,774638,47.433264,10.86277205830886
2021-05-12,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,agent_without_anytime_routing,218,36,26,1049140,6330.0,869140,57.163807,0.7105488298846919
2021-05-17,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,agent_without_anytime_routing,221,35,29,1140420,6410.0,965420,70.249498,-9.882084061596094
2021-05-23,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,agent_without_anytime_routing,15,4,4,126528,700.0,106528,4.943549,-27.02084086254668
2021-05-22,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,agent_without_anytime_routing,43,9,7,307469,1770.0,262469,6.104598,2.2893607014265602
2021-05-27,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,agent_without_anytime_routing,141,25,20,795987,4450.0,670987,26.730086,-19.075949556449803
2021-05-25,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,agent_without_anytime_routing,167,27,19,849444,4980.0,714444,30.821498,-0.730477514099639
2021-05-21,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,agent_without_anytime_routing,188,31,26,1004514,5770.0,849514,40.015492,-4.7802930260794465
2021-05-26,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,agent_without_anytime_routing,196,33,27,1032904,5940.0,867904,45.761854,-2.7439051684092313
2021-05-24,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,agent_without_anytime_routing,215,37,28,1124445,6670.0,939445,55.43343,4.356032414216051
2021-06-06,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,agent_without_anytime_routing,23,5,5,146995,890.0,121995,5.689542,8.180347427400665
2021-06-05,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,agent_without_anytime_routing,40,6,5,229337,1290.0,199337,7.755884,1.2827300628021194
2021-06-03,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,agent_without_anytime_routing,156,26,22,761803,4670.0,631803,20.442829,5.2125430511039
2021-06-01,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,agent_without_anytime_routing,155,28,22,783107,4870.0,643107,25.781933,4.116313182144317
2021-06-08,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,agent_without_anytime_routing,164,28,25,890266,5080.0,750266,26.26908,-4.849920973847172
2021-06-04,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,agent_without_anytime_routing,181,29,24,958987,5510.0,813987,35.221994,-1.641872355579674
2021-06-02,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,agent_without_anytime_routing,179,27,21,842587,4800.0,707587,36.493876,2.9733719634089044
2021-06-09,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,agent_without_anytime_routing,195,34,21,868558,5710.0,698558,38.223899,5.969483532496552
2021-06-07,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,agent_without_anytime_routing,211,35,29,1051161,6290.0,876161,50.728,8.260364511013616
2021-06-13,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,agent_without_anytime_routing,19,5,4,144012,890.0,119012,4.986451,-1.2657159733355834
2021-06-19,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,agent_without_anytime_routing,37,6,6,224994,1260.0,194994,6.156677,-7.882850484766536
2021-06-12,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,agent_without_anytime_routing,48,8,6,267597,1490.0,227597,7.943859,12.75670388784742
2021-06-15,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,agent_without_anytime_routing,176,29,24,823599,5000.0,678599,37.387792,1.6757875735999885
2021-06-16,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,agent_without_anytime_routing,206,36,25,1011211,6300.0,831211,38.172918,5.871954857752959
2021-06-11,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,agent_without_anytime_routing,205,35,27,1013949,6110.0,838949,41.355369,5.75552273460294
2021-06-10,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,agent_without_anytime_routing,174,30,20,836969,5310.0,686969,42.243918,1.0899417626259762
2021-06-18,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,agent_without_anytime_routing,189,31,25,984895,5710.0,829895,43.629748,-8.291029358244025
2021-06-17,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,agent_without_anytime_routing,172,28,21,798273,4870.0,658273,44.596218,2.49934044673741
2021-06-14,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,agent_without_anytime_routing,207,33,24,927592,5640.0,762592,55.569918,5.01871278561957
2021-06-27,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,agent_without_anytime_routing,20,6,5,140635,990.0,110635,5.051992,10.428131050647101
2021-06-20,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,agent_without_anytime_routing,25,5,5,174236,920.0,149236,5.622478,-16.797382992130206
2021-06-26,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,agent_without_anytime_routing,49,8,7,302423,1670.0,262423,8.096712,-9.06930278855725
2021-06-23,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,agent_without_anytime_routing,202,34,26,1009805,6070.0,839805,45.382429,-1.7586483841939309
2021-06-22,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,agent_without_anytime_routing,165,28,23,901690,5170.0,761690,45.896752,-8.894234833498784
2021-06-24,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,agent_without_anytime_routing,176,32,21,898000,5570.0,738000,48.011224,5.758986478828305
2021-06-25,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,agent_without_anytime_routing,176,29,24,931405,5300.0,786405,52.00478,-6.723278360178245
2021-06-21,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,agent_without_anytime_routing,200,32,27,970171,5660.0,810171,53.752079,2.814088070979291
2021-05-30,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,agent_without_anytime_routing,11,3,2,72945,480.0,57945,15.052925,26.362067050949435
2021-02-28,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,agent_without_anytime_routing,14,4,3,80052,640.0,60052,15.082882,22.924650016367874
2021-01-31,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,agent_without_anytime_routing,17,5,5,148199,920.0,123199,15.12489,-14.057136700170856
2021-03-28,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,agent_without_anytime_routing,19,5,4,123144,890.0,98144,15.22963,1.3814477572495976
2021-01-30,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,agent_without_anytime_routing,36,7,7,238581,1330.0,203581,16.063659,-13.128932681501993
2021-05-29,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,agent_without_anytime_routing,40,7,5,249536,1390.0,214536,16.52183,-2.1123360095591184
2021-05-31,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,agent_without_anytime_routing,92,14,12,431784,2540.0,361784,26.531197,0.40021313944717535
2021-01-28,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,agent_without_anytime_routing,159,26,24,821598,4670.0,691598,31.793535,-0.8216938969348462
2021-01-29,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,agent_without_anytime_routing,180,29,24,911296,5210.0,766296,45.842989,-8.83303436860321
2021-06-29,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,agent_without_anytime_routing,165,27,21,782760,4830.0,647760,46.310166,8.055859976531199
2021-05-28,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,agent_without_anytime_routing,202,33,25,1003837,5970.0,838837,53.703338,-4.1236118919345035
2021-03-30,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,agent_without_anytime_routing,184,34,27,1029651,6160.0,859651,54.578863,2.2293565175776187
2021-04-29,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,agent_without_anytime_routing,190,31,24,939902,5380.0,784902,54.611884,2.8842259272423685
2021-03-29,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,agent_without_anytime_routing,221,38,30,1160510,6830.0,970510,61.117216,-4.981916670134372
2021-06-30,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,agent_without_anytime_routing,200,34,28,960089,5980.0,790089,61.973744,-0.08214314380991992
2021-03-31,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,agent_without_anytime_routing,209,34,28,1047511,6130.0,877511,63.700529,0.5927362760105034
2021-06-28,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,agent_without_anytime_routing,201,33,23,930989,5970.0,765989,74.445374,2.9252077331256263
2021-04-28,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,agent_without_anytime_routing,208,36,23,1038094,6210.0,858094,86.159468,5.244056611093109
2021-04-30,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,agent_without_anytime_routing,217,35,27,1042156,6260.0,867156,92.333679,-3.546894157530667


==> data/comparison_2/comparison_routing_routing_120_routing.csv <==
date,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_routing
2021-01-10,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,routing,9,3,3,83182,480.0,68182,4.870829,5.9122939972174775
2021-01-03,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,routing,7,3,2,42236,480.0,27236,4.914477,11.335964396674784
2021-01-09,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,routing,27,5,3,141290,830.0,116290,5.393383,19.83136727549208
2021-01-02,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,routing,28,5,4,144872,830.0,119872,5.507396,20.38818945667764
2021-01-01,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,routing,79,14,11,431410,2480.0,361410,10.187733,-0.9431909382538683
2021-01-07,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,routing,139,23,19,705578,4070.0,590578,17.165759,-6.175399524483101
2021-01-05,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,routing,155,31,22,790355,5170.0,635355,23.870256,-5.047595756388411
2021-01-06,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,routing,193,35,26,976672,6200.0,801672,36.390375,-3.059369259000147
2021-01-08,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,routing,156,25,19,760815,4420.0,635815,42.146457,-1.7992474925337987
2021-01-04,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,routing,174,31,22,912855,5530.0,757855,44.344217,3.7765025582861274
2021-01-17,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,routing,12,4,4,119270,730.0,99270,4.571086,-1.532306120711671
2021-01-16,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,routing,36,7,4,179905,1120.0,144905,5.063558,21.51049915142948
2021-01-12,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,routing,118,21,19,679041,3900.0,574041,11.936488,-7.879493648362682
2021-01-19,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,routing,151,27,19,739508,4620.0,604508,16.731836,-1.740787364742624
2021-01-14,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,routing,154,27,24,788678,4800.0,653678,18.956074,0.216349438503621
2021-01-20,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,routing,179,30,21,866530,5220.0,716530,23.477713,8.52073704502123
2021-01-15,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,routing,165,27,22,850097,4860.0,715097,23.520992,-17.1397193376987
2021-01-18,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,routing,159,26,18,757838,4550.0,627838,23.94705,5.6984967018527115
2021-01-13,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,routing,186,31,23,910633,5440.0,755633,30.353243,4.760047105776732
2021-01-11,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,routing,180,29,25,902736,5180.0,757736,45.155558,-6.113975994536412
2021-01-24,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,routing,11,3,3,76493,540.0,61493,4.539562,0.0
2021-01-23,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,routing,27,5,4,171475,950.0,146475,5.033152,-15.653622543266831
2021-01-30,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,routing,36,7,6,255945,1390.0,220945,5.573424,-21.362491879768413
2021-01-26,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,routing,127,21,17,602580,3540.0,497580,15.33932,9.632564549774974
2021-01-21,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,routing,165,29,23,792679,4940.0,647679,24.576084,5.954215681040261
2021-01-25,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,routing,175,30,22,863266,5220.0,713266,33.379904,2.7694837557934573
2021-01-28,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,routing,159,26,23,798921,4700.0,668921,34.701482,1.961094708320755
2021-01-22,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,routing,160,27,21,815371,4710.0,680371,36.820436,0.43921130007521664
2021-01-29,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,routing,180,29,25,901899,5240.0,756899,42.964411,-7.710782077402804
2021-01-27,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,routing,182,32,24,882339,5600.0,722339,44.331313,8.638144140953836
2021-01-31,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,routing,17,4,4,119505,730.0,99505,4.676691,8.026382625025013
2021-02-07,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,routing,28,8,6,192924,1310.0,152924,4.867678,14.054314123810542
2021-02-06,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,routing,35,8,6,247641,1430.0,207641,5.164515,-9.602821938179371
2021-02-04,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,routing,159,27,21,756392,4740.0,621392,19.757244,-3.3157268578656143
2021-02-02,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,routing,153,26,21,788110,4670.0,658110,26.119374,-7.300157524054073
2021-02-09,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,routing,163,28,24,875076,4990.0,735076,28.019431,-8.993214360445998
2021-02-05,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,routing,200,36,27,994657,6150.0,814657,31.952106,1.8188045796839942
2021-02-03,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,routing,188,33,27,971536,5640.0,806536,32.096995,-2.9815307904957344
2021-02-08,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,routing,199,34,29,1015607,6010.0,845607,34.839881,-0.5957852280921402
2021-02-01,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,routing,175,29,23,908797,5270.0,763797,40.520724,2.008255141672292
2021-02-14,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,routing,22,5,5,153010,860.0,128010,4.631853,3.0447042423090327
2021-02-13,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,routing,41,9,7,258382,1530.0,213382,5.460785,12.100914091708539
2021-02-16,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,routing,125,21,17,647701,3870.0,542701,16.336396,2.7926982826286304
2021-02-11,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,routing,159,27,24,861754,4980.0,726754,29.313852,-7.144020539727339
2021-02-15,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,routing,182,31,22,866457,5410.0,711457,30.217478,5.607816692503701
2021-02-17,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,routing,186,32,24,890649,5600.0,730649,32.046628,3.8874554454483943
2021-02-18,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,routing,168,29,24,752654,4940.0,607654,41.073641,10.998352771730582
2021-02-19,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,routing,182,33,27,947754,5760.0,782754,43.149414,-3.8790481420224188
2021-02-12,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,routing,192,33,26,1047853,6000.0,882853,43.674517,-8.110787833766663
2021-02-10,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,routing,185,31,22,886051,5440.0,731051,52.771708,7.097412088384489
2021-02-28,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,routing,14,4,4,110704,670.0,90704,4.674709,-6.587587375556026
2021-02-21,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,routing,20,6,5,126162,990.0,96162,4.83271,0.5792099103997731
2021-02-27,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,routing,29,6,6,225196,1230.0,195196,5.597653,-6.533576176171441
2021-02-20,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,routing,36,8,6,248675,1370.0,208675,5.873392,8.127149734181097
2021-02-22,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,routing,181,32,24,939548,5690.0,779548,29.793628,-0.16321665812026862
2021-03-01,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,routing,170,29,24,856225,5060.0,711225,35.551511,-1.3361974589761343
2021-02-23,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,routing,163,32,25,910803,5660.0,750803,39.331828,3.169312810568416
2021-02-26,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,routing,205,36,26,978879,6210.0,798879,39.363196,6.288538695938126
2021-02-25,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,routing,167,33,24,835604,5640.0,670604,39.515298,12.659594594453347
2021-02-24,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,routing,197,33,28,1069934,5940.0,904934,40.182896,-15.539511010946693
2021-03-07,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,routing,23,5,5,155576,890.0,130576,5.673594,-3.106940247070675
2021-03-06,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,routing,38,7,7,248448,1330.0,213448,6.841547,-6.768888296797982
2021-03-02,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,routing,159,26,22,750371,4640.0,620371,27.076263,1.3405788050230947
2021-03-11,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,routing,169,30,23,831935,5250.0,681935,29.192842,8.252413800709114
2021-03-09,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,routing,173,29,23,818407,5060.0,673407,31.630505,2.563983508404737
2021-03-05,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,routing,204,37,27,1016206,6370.0,831206,31.901927,0.50199102545399
2021-03-08,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,routing,203,35,25,999161,5990.0,824161,41.592793,-0.4123377732755277
2021-03-03,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,routing,175,29,22,863161,4910.0,718161,44.077725,-4.751531538528752
2021-03-04,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,routing,178,30,24,797727,5250.0,647727,45.680632,11.303451565451656
2021-03-10,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,routing,202,33,27,1005569,6090.0,840569,63.915878,-9.555814612250234
2021-03-21,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,routing,16,5,4,115305,920.0,90305,5.052484,-14.287838239666964
2021-03-14,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,routing,25,7,5,158525,1180.0,123525,5.261505,24.214537040578268
2021-03-20,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,routing,48,10,8,304925,1750.0,254925,6.514308,6.187314635917252
2021-03-13,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,routing,54,10,8,313338,1840.0,263338,7.241376,11.412367403252437
2021-03-18,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,routing,174,30,23,849958,5370.0,699958,27.628848,3.8383952663525234
2021-03-16,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,routing,168,31,25,869404,5380.0,714404,33.184565,-6.144355170515104
2021-03-15,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,routing,210,37,27,1070343,6520.0,885343,45.320709,4.325257814434391
2021-03-12,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,routing,197,32,22,906099,5450.0,746099,51.014753,5.705347879070436
2021-03-17,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,routing,233,41,32,1176468,7280.0,971468,59.540582,-3.00143759422721
2021-03-19,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,routing,209,37,27,1132050,6880.0,947050,70.967026,-8.989503965617834
2021-03-28,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,routing,19,5,4,123507,860.0,98507,5.534196,1.0907430987675084
2021-03-27,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,routing,40,7,6,252641,1390.0,217641,7.704542,-2.265588316251356
2021-03-25,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,routing,149,26,24,657740,4220.0,527740,27.619102,-1.320303341656795
2021-03-23,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,routing,197,35,25,991954,6200.0,816954,34.285416,4.374030561240573
2021-03-24,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,routing,210,36,26,1109128,6390.0,929128,37.257516,-6.133197580174425
2021-03-30,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,routing,184,34,23,886177,5770.0,716177,40.028556,15.852948689096968
2021-03-22,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,routing,233,39,26,1073397,6780.0,878397,50.268685,7.366354406237729
2021-03-26,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,routing,225,43,29,1225486,7660.0,1010486,51.308418,-0.2190860863570457
2021-03-31,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,routing,209,34,28,1024928,6130.0,854928,57.327919,2.7358299873690046
2021-03-29,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,routing,221,38,31,1173194,6740.0,983194,67.900366,-6.129335159457156
2021-04-03,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,routing,43,9,7,288873,1650.0,243873,7.337494,4.496584830431707
2021-04-10,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,routing,51,10,9,319009,1840.0,269009,7.981915,1.4726184997699034
2021-04-06,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,routing,170,30,23,826931,5070.0,676931,33.913766,2.3631967091172283
2021-04-05,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,routing,204,35,30,1071923,6260.0,896923,39.68687,4.3563801643011315
2021-04-01,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,routing,181,32,26,956949,5630.0,796949,43.969161,-2.4226330762463153
2021-04-02,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,routing,200,37,25,1046801,6550.0,861801,45.651148,0.0037254976882809218
2021-04-07,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,routing,212,36,27,1048130,6360.0,868130,62.666178,1.8992495474634554
2021-04-09,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,routing,205,35,27,1021026,6170.0,846026,64.67699,1.4952847254045971
2021-04-08,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,routing,181,29,22,830268,5060.0,685268,71.310099,8.072096929381193
2021-04-18,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,routing,16,5,5,132300,830.0,107300,4.989793,-2.797202797202797
2021-04-11,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,routing,17,5,4,105224,800.0,80224,5.072977,9.02221184689475
2021-04-17,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,routing,41,7,7,257680,1420.0,222680,6.818191,-7.15369869051926
2021-04-20,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,routing,170,30,25,884234,5250.0,734234,38.285029,-1.6854152243962013
2021-04-19,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,routing,196,34,24,928975,5860.0,758975,39.880582,8.003513587919912
2021-04-15,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,routing,188,33,27,934440,5760.0,769440,41.464267,-1.657521072580189
2021-04-13,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,routing,188,34,25,931830,5920.0,761830,50.293123,5.5754110802947965
2021-04-16,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,routing,218,37,28,1078902,6490.0,893902,60.97908,-1.670698368692004
2021-04-14,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,routing,235,42,34,1308584,7770.0,1098584,69.66395,-3.8562851439886665
2021-04-12,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,routing,213,37,25,1043894,6490.0,858894,71.138671,6.302261540173843
2021-04-25,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,routing,17,5,5,142664,860.0,117664,5.183169,0.6068206360817919
2021-04-24,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,routing,51,9,6,284763,1560.0,239763,7.53476,5.131493906704956
2021-04-27,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,routing,167,30,23,822173,5280.0,672173,29.182883,0.4946384915159877
2021-04-21,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,routing,216,38,31,1164264,6830.0,974264,41.05294,0.8525260266973239
2021-04-28,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,routing,208,36,27,1080239,6480.0,900239,41.752575,1.3971128525071996
2021-04-22,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,routing,213,36,31,1040373,6210.0,860373,47.923344,-1.0301379440940408
2021-04-23,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,routing,204,35,26,1038794,6260.0,863794,51.148055,-3.184350216938701
2021-04-29,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,routing,190,31,22,850976,5320.0,695976,63.634272,12.072542714730899
2021-04-30,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,routing,217,35,25,1033783,6230.0,858783,68.886346,-2.7149667447623247
2021-04-26,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,routing,218,37,30,1112895,6640.0,927895,78.476071,-5.444900078451585
2021-05-02,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,routing,15,4,4,115640,700.0,95640,4.981908,-13.80209614722236
2021-05-09,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,routing,24,5,5,151102,920.0,126102,5.517247,3.752396603670227
2021-05-08,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,routing,44,7,5,247346,1390.0,212346,6.457896,-3.1764769679348936
2021-05-01,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,routing,47,8,7,240805,1400.0,200805,7.328672,13.20121544611414
2021-05-06,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,routing,176,31,26,923119,5440.0,768119,28.010785,-4.802943640768652
2021-05-07,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,routing,194,31,23,917346,5440.0,762346,46.816975,0.23653619656321062
2021-05-04,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,routing,171,29,25,902402,5120.0,757402,50.760894,-5.170645520700763
2021-05-10,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,routing,218,34,24,1018110,6220.0,848110,62.807859,4.050732641467469
2021-05-03,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,routing,218,35,27,1014136,6320.0,839136,70.988142,-1.1378980898071855
2021-05-05,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,routing,213,37,28,1085346,6430.0,900346,73.402236,-7.439682198712917
2021-05-16,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,routing,14,4,3,108379,670.0,88379,5.269536,0.7291046485001145
2021-05-15,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,routing,47,9,9,320579,1830.0,275579,6.849957,-17.389505291295908
2021-05-18,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,routing,168,28,22,808087,4780.0,668087,24.992607,2.7965828497743392
2021-05-13,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,routing,191,31,28,924399,5590.0,769399,41.794937,4.866196074234087
2021-05-14,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,routing,193,31,23,981705,5680.0,826705,47.009964,5.870390026550226
2021-05-20,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,routing,197,32,26,942603,5600.0,782603,48.722823,-6.77726487496814
2021-05-11,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,routing,167,27,23,835485,4890.0,700485,54.419992,-4.908368334808732
2021-05-17,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,routing,221,35,27,1039509,6290.0,864509,59.24736,-0.15907763875212216
2021-05-19,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,routing,217,34,27,1031152,6190.0,861152,78.284478,5.20504775361726
2021-05-12,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,routing,218,36,26,1032104,6420.0,852104,79.629232,2.3228170592288064
2021-05-23,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,routing,15,4,4,110081,700.0,90081,4.782107,-10.509777938400996
2021-05-30,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,routing,11,3,3,109218,600.0,94218,4.904756,-10.255504295419902
2021-05-22,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,routing,43,8,7,271348,1460.0,231348,6.522374,13.768261020170145
2021-05-29,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,routing,40,7,5,226716,1270.0,191716,6.87734,7.225809619681308
2021-05-27,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,routing,141,25,20,773402,4540.0,648402,20.689106,-15.697338698819692
2021-05-26,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,routing,196,33,24,856760,5670.0,691760,38.885594,14.777299543726917
2021-05-21,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,routing,188,31,22,877129,5350.0,722129,42.885442,8.507165015448228
2021-05-25,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,routing,167,27,21,826742,4740.0,691742,45.81256,1.9616167269864009
2021-05-24,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,routing,215,37,23,964734,6220.0,779734,53.003734,17.940862003118255
2021-05-28,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,routing,202,33,25,975510,5910.0,810510,54.51566,-1.185376347655075
2021-06-06,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,routing,23,5,5,145616,950.0,120616,5.101208,9.041732514632303
2021-06-05,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,routing,40,6,4,211150,1170.0,181150,7.332645,9.111257462863243
2021-05-31,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,routing,92,15,13,434094,2550.0,359094,13.509566,-0.1326354784911388
2021-06-03,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,routing,156,26,20,766847,4610.0,636847,25.965434,4.584942565348092
2021-06-01,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,routing,155,28,23,761178,4870.0,621178,33.546456,6.801301782972502
2021-06-09,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,routing,195,34,24,989822,6010.0,819822,34.899682,-7.158616777344976
2021-06-04,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,routing,181,29,22,871624,5150.0,726624,37.350751,7.6176263598361835
2021-06-08,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,routing,164,28,21,845962,5140.0,705962,37.437425,0.3679250393953027
2021-06-02,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,routing,179,27,21,832297,4890.0,697297,49.525181,4.1582988641283825
2021-06-07,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,routing,211,35,30,1029503,6260.0,854503,50.822322,10.150557379109433
2021-06-13,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,routing,19,5,5,138146,860.0,113146,5.213419,2.8591117486569346
2021-06-12,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,routing,48,8,7,285609,1610.0,245609,6.790534,6.8843426522128945
2021-06-19,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,routing,37,6,4,193712,1170.0,163712,6.82761,7.116622073899326
2021-06-10,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,routing,174,30,23,882091,5400.0,732091,35.4278,-4.242417796433906
2021-06-15,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,routing,176,29,25,848862,5150.0,703862,39.503691,-1.3402002779250175
2021-06-16,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,routing,206,36,25,996818,6210.0,816818,39.669165,7.211719707751982
2021-06-17,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,routing,172,28,26,867192,5170.0,727192,45.626703,-5.918391276308847
2021-06-18,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,routing,189,31,25,956179,5590.0,801179,53.434381,-5.1336519738006725
2021-06-14,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,routing,207,33,24,1002668,5790.0,837668,59.9004,-2.6687350566503345
2021-06-11,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,routing,205,35,26,1034508,6140.0,859508,70.068457,3.844605905354824
2021-06-27,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,routing,20,6,6,172948,1140.0,142948,5.568136,-10.152348924895547
2021-06-20,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,routing,25,5,5,145766,800.0,120766,5.743981,2.2872005255466625
2021-06-26,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,routing,49,8,8,285993,1610.0,245993,7.17432,-3.1437989584385235
2021-06-29,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,routing,165,27,22,829372,4920.0,694372,34.509421,2.5807459508094857
2021-06-25,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,routing,176,29,23,908645,5330.0,763645,38.751619,-4.115366855003099
2021-06-21,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,routing,200,32,24,922320,5600.0,762320,39.803146,7.607514252256169
2021-06-28,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,routing,201,33,26,1032377,6000.0,867377,42.282342,-7.646581018786436
2021-06-30,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,routing,200,34,28,945466,5770.0,775466,37.323782,1.4421959322465003
2021-06-22,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,routing,165,28,23,856626,4990.0,716626,45.693543,-3.451998811654481
2021-06-24,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,routing,176,32,25,905622,5570.0,745622,49.206392,4.959092263841256
2021-06-23,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,routing,202,34,29,1039601,6040.0,869601,57.113468,-4.761208964955011


==> data/comparison_2/comparison_routing_routing_180_anytime_180.csv <==
date,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_routing_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,mixed,7,1,1,24271,160.0,19271,2604.249436,48.775906462369676
2021-01-10,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,mixed,9,1,1,29443,160.0,24443,2816.18559,62.10243142706362
2021-01-24,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,mixed,11,1,1,34911,190.0,29911,3126.986549,49.89954364111248
2021-01-17,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,mixed,12,1,1,35889,190.0,30889,3223.151612,67.45352317039993
2021-01-12,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,mixed,118,7,6,232624,1300.0,197624,11668.441709,63.83906780952026
2021-01-26,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,mixed,127,8,7,269348,1640.0,229348,12817.244509,61.80712419051346
2021-01-07,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,mixed,137,8,7,273140,1550.0,233140,14829.713487,64.21032494257588
2021-01-19,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,mixed,149,9,8,294526,1770.0,249526,15218.825826,60.164198282274974
2021-01-05,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,mixed,155,10,9,315369,1930.0,265369,15663.320891,58.77141378012048
2021-01-14,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,mixed,154,10,9,306793,1870.0,256793,16207.807239,64.18254244372164
2021-01-21,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,mixed,165,9,9,337016,1830.0,292016,16692.29177,62.07973229787038
2021-01-18,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,mixed,159,8,8,283727,1640.0,243727,18312.496957,64.56123565472413
2021-01-20,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,mixed,179,10,9,336780,1930.0,286780,19800.710163,63.40767767290301
2021-01-04,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,mixed,174,8,8,312821,1730.0,272821,19990.049778,62.58542699744287
2021-01-27,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,mixed,182,9,8,340246,1860.0,295246,19997.013324,63.53912049216604
2021-01-25,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,mixed,175,9,8,317805,1800.0,272805,20347.336763,64.75045087212978
2021-01-13,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,mixed,186,11,10,355352,2150.0,300352,20499.992661,58.89945777892925
2021-01-11,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,mixed,180,10,8,328003,2050.0,278003,20965.241003,64.30012005063242
2021-01-06,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,mixed,193,10,9,354819,2080.0,304819,21384.975893,64.66565621962684
2021-01-09,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,mixed,27,3,2,84097,570.0,69097,23421.714315,50.243466633533906
2021-01-23,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,mixed,27,3,2,75037,540.0,60037,23458.944643,54.09008590098138
2021-01-02,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,mixed,28,3,2,75397,540.0,60397,24126.254331,60.77383708528648
2021-01-01,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,mixed,79,4,4,133174,760.0,113174,28398.177997,70.54539261677427
2021-01-16,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,mixed,36,3,3,84626,600.0,69626,30275.983973,65.6331347490081
2021-01-08,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,mixed,156,8,7,274885,1610.0,234885,53769.265065,65.41487430281816
2021-01-22,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,mixed,160,8,7,282715,1580.0,242715,55007.636102,64.2449728089035
2021-01-15,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,mixed,165,9,8,296928,1860.0,251928,56639.33408,63.28111474404317
2021-02-21,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,mixed,20,2,2,47190,350.0,37190,4085.84835,63.225610373822306
2021-02-14,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,mixed,22,2,2,54995,380.0,44995,4219.464255,62.75288014141647
2021-02-07,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,mixed,28,2,2,75147,410.0,65147,4975.843611,66.42345224478125
2021-02-16,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,mixed,125,7,7,253047,1390.0,218047,12718.305423,63.297585342646954
2021-02-02,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,mixed,150,9,8,300133,1740.0,255133,15230.473269,61.0997918465004
2021-02-23,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,mixed,162,9,8,319011,1800.0,274011,16742.27087,65.22605013162412
2021-02-04,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,mixed,156,9,8,302072,1770.0,257072,16990.414963,61.425831381673206
2021-02-09,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,mixed,162,10,9,314523,1870.0,264523,17063.819193,59.8305214625985
2021-02-11,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,mixed,158,9,8,313433,1740.0,268433,17367.427164,61.25151596445009
2021-02-18,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,mixed,167,9,8,335491,1860.0,290491,17970.89703,58.061161093214224
2021-02-25,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,mixed,167,9,8,336058,1890.0,291058,18529.556447,61.93668081713279
2021-02-01,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,mixed,174,9,8,320813,1830.0,275813,20829.456128,63.55163971210598
2021-02-22,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,mixed,180,9,9,327312,1860.0,282312,21251.088416,65.55777936320531
2021-02-03,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,mixed,188,10,9,357240,2080.0,307240,21578.218681,62.47652419425993
2021-02-17,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,mixed,185,10,9,351610,2080.0,301610,21617.779496,62.68007994472224
2021-02-15,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,mixed,182,9,8,335847,1860.0,290847,21625.844205,64.26049368527245
2021-02-10,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,mixed,185,10,9,345137,2020.0,295137,21772.122199,61.77304862420988
2021-02-24,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,mixed,196,10,9,362403,1960.0,312403,22432.272333,64.45823779438908
2021-02-08,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,mixed,198,10,9,378437,2080.0,328437,22743.630995,62.57197563855817
2021-02-27,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,mixed,29,3,2,77158,540.0,62158,25012.525903,63.50280027245894
2021-02-06,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,mixed,35,4,2,93070,760.0,73070,29486.806042,59.833065755174616
2021-02-20,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,mixed,36,3,2,90181,540.0,75181,30286.698539,64.58045308866964
2021-02-13,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,mixed,41,3,3,97269,570.0,82269,33962.839827,65.61620689167597
2021-02-19,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,mixed,182,9,9,324737,1800.0,279737,62698.250628,67.99763089221939
2021-02-12,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,mixed,192,9,8,320272,1770.0,275272,66128.688242,67.73659964600843
2021-02-05,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,mixed,200,10,9,353000,2020.0,303000,68763.200604,62.1336050846094
2021-02-26,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,mixed,204,11,10,352484,2060.0,297484,70060.166481,66.64906792923415
2021-03-21,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,mixed,16,2,2,49388,380.0,39388,3814.240117,60.90030321502933
2021-03-07,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,mixed,23,2,2,62499,320.0,52499,4420.569419,57.87284811065126
2021-03-14,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,mixed,25,2,2,81043,440.0,71043,4665.164423,61.16044684919559
2021-03-02,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,mixed,158,9,9,320820,1830.0,275820,15962.662973,59.28659536342824
2021-03-25,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,mixed,148,9,9,279662,1590.0,234662,16413.725998,57.856015865289706
2021-03-16,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,mixed,167,9,8,321820,1770.0,276820,17149.744895,63.60243389355109
2021-03-09,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,mixed,172,9,9,331123,1890.0,286123,17566.653373,60.952660600657545
2021-03-11,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,mixed,168,9,9,325984,1770.0,280984,18167.247255,61.59377175919762
2021-03-18,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,mixed,172,9,9,323903,1800.0,278903,19181.43949,59.509999274961935
2021-03-04,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,mixed,177,10,9,342565,1930.0,292565,19487.381946,60.06255872895959
2021-03-03,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,mixed,174,9,8,319261,1830.0,274261,19956.00518,65.06482890836413
2021-03-01,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,mixed,169,8,8,297015,1700.0,257015,20200.691374,66.53917647721512
2021-03-23,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,mixed,196,10,10,362859,1990.0,312859,20290.076521,65.26488398940886
2021-03-10,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,mixed,201,11,10,376648,2120.0,321648,22507.603329,63.5240603025587
2021-03-24,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,mixed,209,11,10,399684,2210.0,344684,23020.970494,63.453820769338385
2021-03-08,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,mixed,202,10,10,377136,2020.0,327136,23254.534528,66.48302670881587
2021-03-15,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,mixed,210,10,10,381195,2110.0,331195,24121.185432,64.76074524790752
2021-03-17,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,mixed,232,12,10,408475,2430.0,348475,24793.828037,66.67112710704812
2021-03-22,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,mixed,232,13,11,432780,2350.0,367780,25837.112292,62.1938701970325
2021-03-06,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,mixed,38,3,3,98191,600.0,83191,31766.333662,55.78376187688567
2021-03-27,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,mixed,40,4,3,118331,730.0,98331,33101.137515,48.75027610430896
2021-03-20,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,mixed,48,4,3,125748,820.0,105748,39292.320857,64.7700561726925
2021-03-13,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,mixed,54,3,3,119521,660.0,104521,43267.760769,65.66948539127038
2021-03-12,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,mixed,197,10,9,340668,2080.0,290668,67829.194508,65.17520347892223
2021-03-05,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,mixed,203,10,8,366449,2020.0,316449,69875.959014,67.03026889590461
2021-03-19,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,mixed,208,9,9,349026,1950.0,304026,71363.085987,68.82791881572778
2021-03-26,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,mixed,224,11,10,393201,2240.0,338201,76917.925836,65.68067221023065
2021-04-18,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,mixed,16,2,2,46842,350.0,36842,3811.125147,60.99230538622964
2021-04-11,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,mixed,17,2,2,54601,350.0,44601,3947.777787,46.27630789212165
2021-04-25,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,mixed,17,2,2,65877,380.0,55877,3965.038753,49.56707471119175
2021-04-27,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,mixed,167,10,9,321551,1810.0,271551,17031.841578,62.055610689770326
2021-04-20,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,mixed,169,10,8,332609,1990.0,282609,17224.933394,58.644712236656254
2021-04-06,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,mixed,170,11,9,348918,1970.0,293918,17265.375563,57.37781415291401
2021-04-13,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,mixed,187,12,10,372041,2400.0,312041,18697.855755,59.52525748129065
2021-04-01,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,mixed,180,10,9,359106,1990.0,309106,19145.012941,63.560036652450144
2021-04-08,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,mixed,181,11,10,368750,2150.0,313750,19180.570286,58.21771206423198
2021-04-15,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,mixed,187,11,10,372200,2180.0,317200,19352.049712,62.1414781708292
2021-04-22,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,mixed,212,12,11,418138,2310.0,358138,22472.871902,58.452560633776855
2021-04-19,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,mixed,195,10,9,373556,2050.0,323556,23081.790696,62.25628134102981
2021-04-05,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,mixed,204,11,10,384128,2300.0,329128,23801.153558,64.72290997788569
2021-04-07,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,mixed,212,11,10,383769,2210.0,328769,23844.659329,64.83706278713068
2021-04-21,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,mixed,215,11,10,402869,2300.0,347869,24006.37476,62.610730961235234
2021-04-12,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,mixed,212,10,10,395693,2200.0,345693,24442.267334,65.68486230774901
2021-04-26,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,mixed,217,11,10,404286,2300.0,349286,24869.132524,64.41601695556733
2021-04-14,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,mixed,234,12,10,422332,2490.0,362332,25424.288732,66.10396937950806
2021-04-17,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,mixed,41,3,2,103636,570.0,88636,33848.543296,55.880236869776965
2021-04-03,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,mixed,43,4,3,100716,760.0,80716,35474.187138,67.64539590347202
2021-04-10,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,mixed,51,4,4,123065,790.0,103065,41416.848165,62.63545085513552
2021-04-24,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,mixed,51,4,3,137803,700.0,117803,41536.766969,57.183160733649636
2021-04-02,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,mixed,200,10,9,362160,2080.0,312160,68747.294351,67.66656637612168
2021-04-23,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,mixed,203,11,10,367412,2120.0,312412,69736.800413,64.30990887375893
2021-04-09,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,mixed,205,11,9,369001,2210.0,314001,70372.175029,63.82953070658673
2021-04-16,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,mixed,217,11,10,379818,2180.0,324818,74493.402464,66.11832333790956
2021-05-16,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,mixed,14,2,1,46550,380.0,36550,3465.945135,58.910034602076124
2021-05-02,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,mixed,15,2,2,44063,380.0,34063,3624.474884,58.15598795855769
2021-05-23,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,mixed,15,1,1,35470,190.0,30470,3680.098462,70.4525007497251
2021-05-09,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,mixed,24,2,2,75482,410.0,65482,4529.975657,37.88052110508514
2021-05-27,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,mixed,141,9,8,301319,1770.0,256319,14782.112106,61.4212424572594
2021-05-11,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,mixed,166,10,9,324949,1960.0,274949,16623.86923,59.12272403633994
2021-05-25,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,mixed,167,11,9,352394,2090.0,297394,16720.041265,59.98223926122594
2021-05-18,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,mixed,167,10,8,330751,1990.0,280751,16977.869534,59.02292107770321
2021-05-04,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,mixed,170,10,9,328997,1870.0,278997,17166.492089,58.367036515858636
2021-05-06,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,mixed,175,10,9,340567,1960.0,290567,18257.119892,62.32495057851075
2021-05-13,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,mixed,190,11,10,376031,2150.0,321031,19797.598902,61.29293582259627
2021-05-20,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,mixed,195,11,10,383106,2180.0,328106,20074.505824,62.75733346294991
2021-05-26,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,mixed,196,10,9,360773,2020.0,310773,21927.233489,62.42464577787221
2021-05-05,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,mixed,212,12,10,402511,2400.0,342511,23062.24391,62.73170523945498
2021-05-19,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,mixed,215,10,10,390972,2170.0,340972,23550.349219,63.11560548041355
2021-05-12,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,mixed,218,11,11,396543,2240.0,341543,23958.460416,64.90909654040325
2021-05-24,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,mixed,215,12,11,422580,2430.0,362580,24433.830638,62.051370471946676
2021-05-10,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,mixed,217,12,12,421739,2430.0,361739,24826.632797,58.85196174181481
2021-05-17,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,mixed,220,11,10,414289,2270.0,359289,24894.140965,62.87732974910394
2021-05-03,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,mixed,217,12,10,405427,2400.0,345427,24908.984219,61.76497493763881
2021-05-22,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,mixed,43,4,3,114706,730.0,94706,35645.376059,59.646937971406054
2021-05-08,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,mixed,44,5,3,126603,920.0,101603,36339.133399,57.957779452932755
2021-05-01,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,mixed,47,4,3,120304,790.0,100304,38638.793205,60.011567341539056
2021-05-15,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,mixed,47,4,3,114840,760.0,94840,38671.281475,67.14426312055114
2021-05-21,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,mixed,188,10,9,346429,1930.0,296429,64804.801323,65.09573687774052
2021-05-14,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,mixed,192,10,9,341669,1930.0,291669,66164.428756,65.05837427441227
2021-05-07,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,mixed,193,11,9,347211,2180.0,292211,66407.666542,63.40763988862448
2021-06-13,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,mixed,19,2,2,65777,380.0,55777,3998.036494,45.92930538429922
2021-06-27,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,mixed,20,2,2,55507,380.0,45507,4053.688748,58.46807682810945
2021-06-06,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,mixed,23,2,2,75747,410.0,65747,4317.494201,48.84171709531014
2021-06-20,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,mixed,25,2,2,80017,440.0,70017,4542.064347,38.313225147438615
2021-06-01,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,mixed,155,9,8,320307,1860.0,275307,15416.444769,57.545316699979324
2021-06-03,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,mixed,156,11,9,337935,2120.0,282935,16729.771907,52.75242120510092
2021-06-08,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,mixed,162,10,8,331061,2020.0,281061,16991.616271,59.53224966568307
2021-06-22,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,mixed,165,10,9,337238,1930.0,287238,17304.953844,61.070015283953694
2021-06-15,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,mixed,174,10,9,340163,1990.0,290163,18564.397578,59.7220495441892
2021-06-10,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,mixed,174,9,8,342320,1890.0,297320,18703.213779,63.03407404847728
2021-06-17,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,mixed,172,10,9,352545,2050.0,302545,18807.485911,58.25246397440285
2021-06-24,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,mixed,176,10,9,377918,2080.0,327918,19113.323435,57.64181861384718
2021-06-02,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,mixed,179,11,9,343678,2150.0,288678,20508.758723,60.22747130281018
2021-06-09,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,mixed,195,11,10,371695,2240.0,316695,22044.103063,62.27817706863901
2021-06-23,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,mixed,202,12,10,394975,2400.0,334975,22473.855402,59.42486498924948
2021-06-16,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,mixed,206,11,9,388050,2270.0,333050,22629.509595,63.77420420874572
2021-06-21,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,mixed,200,11,10,379553,2240.0,324553,23087.398523,60.10110513441264
2021-06-14,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,mixed,207,12,11,397888,2400.0,337888,23517.577449,60.08923269511627
2021-06-07,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,mixed,211,12,10,396360,2370.0,336360,23895.940593,61.69542859738355
2021-06-19,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,mixed,37,3,2,89930,570.0,74930,31050.109104,58.961932663435825
2021-06-05,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,mixed,40,3,2,104900,600.0,89900,33022.130467,51.98381456323123
2021-06-12,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,mixed,48,4,3,116617,730.0,96617,39389.65173,55.713325459606644
2021-06-26,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,mixed,49,4,3,118982,760.0,98982,40035.003789,55.06942634991485
2021-06-25,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,mixed,176,9,8,324866,1800.0,279866,60520.549335,62.86910475345774
2021-06-04,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,mixed,181,9,8,326834,1920.0,281834,62227.537181,63.82014237971836
2021-06-18,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,mixed,187,9,9,340841,1890.0,295841,64293.674212,63.34506981666136
2021-06-11,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,mixed,203,10,10,362100,2050.0,312100,69713.74969,66.02169506793784
2021-02-28,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,mixed,14,1,1,34144,190.0,29144,4514.73227,67.81509515774789
2021-01-31,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,mixed,17,2,2,73272,440.0,63272,5415.958458,43.52875893056701
2021-03-28,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,mixed,19,2,2,57869,470.0,47869,6016.957874,53.43547076289257
2021-01-30,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,mixed,36,3,2,92853,660.0,77853,11125.57742,63.87070917736049
2021-01-28,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,mixed,159,9,9,377228,2190.0,332228,48662.322041,54.22212513955633
2021-01-29,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,mixed,180,9,9,415226,2490.0,370226,55358.739691,51.59108688226249
2021-03-30,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,mixed,184,11,10,467162,2870.0,412162,56444.112223,48.62670836687385
2021-03-31,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,mixed,209,11,11,496107,3200.0,441107,64703.576722,51.08530716435835
2021-03-29,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,mixed,221,13,11,513929,3340.0,448929,68580.591093,54.21139616623381
2021-05-30,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,mixed,11,1,1,50542,310.0,45542,3611.958722,51.44487568689237
2021-05-29,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,mixed,40,4,3,155753,1090.0,135753,12325.98637,32.6962466186727
2021-05-31,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,mixed,92,6,5,213405,1380.0,183405,28104.842768,53.90402585115712
2021-06-29,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,mixed,165,9,8,393969,2550.0,348969,50548.17993,50.466207500056576
2021-04-29,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,mixed,190,12,11,517053,3240.0,457053,58408.933944,46.88699285872772
2021-06-30,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,mixed,200,12,11,431785,2640.0,371785,62013.318389,58.73839058843316
2021-06-28,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,mixed,201,10,9,474562,3070.0,424562,62231.621971,52.27318898152525
2021-05-28,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,mixed,202,10,10,464365,2800.0,414365,62455.039983,55.0567398194972
2021-04-28,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,mixed,208,11,10,461802,2990.0,406802,64526.616836,57.1908096908908
2021-04-30,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,mixed,217,11,11,555799,3470.0,500799,67275.23873,48.9104617002423


==> data/comparison_2/comparison_routing_routing_180_r_routing_180.csv <==
date,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,algo_r_routing_180,no_of_requests_r_routing_180,no_of_runs_r_routing_180,no_of_vehicles_r_routing_180,objective_r_routing_180,operational_cost_r_routing_180,total_travel_time_r_routing_180,computation_time_r_routing_180,diff_routing_routing_r_routing
2021-01-03,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,agent_without_anytime_routing,7,3,2,67627,510.0,52627,5.17694,-42.72719598159639
2021-01-10,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.180352,-9.384613404384034
2021-01-09,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,agent_without_anytime_routing,27,5,4,172263,920.0,147263,5.625607,-1.9205168710839737
2021-01-02,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,agent_without_anytime_routing,28,5,4,155249,890.0,130249,5.921043,19.229908798143708
2021-01-01,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,agent_without_anytime_routing,79,14,12,432456,2480.0,362456,11.016341,4.352038006515782
2021-01-07,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,agent_without_anytime_routing,139,23,19,742134,4370.0,627134,15.883489,2.7577992638705626
2021-01-05,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,agent_without_anytime_routing,155,31,20,763264,5260.0,608264,24.281497,0.2175368139223561
2021-01-04,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,agent_without_anytime_routing,174,32,24,960732,5720.0,800732,24.526806,-14.907175508973872
2021-01-08,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,agent_without_anytime_routing,156,25,21,762217,4450.0,637217,35.511771,4.100366504069542
2021-01-06,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,agent_without_anytime_routing,193,35,26,1017767,6320.0,842767,46.852895,-1.3534480011472092
2021-01-17,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,agent_without_anytime_routing,12,4,3,109427,760.0,89427,5.271372,0.7644871678607056
2021-01-16,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,agent_without_anytime_routing,36,8,8,283969,1550.0,243969,5.860222,-15.320638556222917
2021-01-12,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,agent_without_anytime_routing,118,21,18,646573,3780.0,541573,14.621178,-0.5084703607325952
2021-01-19,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,agent_without_anytime_routing,151,27,18,753838,4770.0,618838,17.512009,-1.9595590721579765
2021-01-14,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,agent_without_anytime_routing,154,27,25,823269,4770.0,688269,22.724575,3.8850219369420906
2021-01-15,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,agent_without_anytime_routing,165,27,19,816913,4680.0,681913,24.529984,-1.0215766485459752
2021-01-18,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,agent_without_anytime_routing,159,26,20,786517,4550.0,656517,24.612432,1.7605281959301136
2021-01-13,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,agent_without_anytime_routing,186,31,21,890665,5410.0,735665,33.905501,-3.0156420600699523
2021-01-20,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,agent_without_anytime_routing,179,30,21,890148,5430.0,740148,34.457615,3.282313276261277
2021-01-11,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,agent_without_anytime_routing,180,29,22,824157,5090.0,679157,42.968663,10.298668123672831
2021-01-24,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,agent_without_anytime_routing,11,3,3,81893,540.0,66893,5.017918,-17.52389426250682
2021-01-23,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,agent_without_anytime_routing,27,4,3,150206,820.0,130206,5.1859,8.09941019554098
2021-01-26,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,agent_without_anytime_routing,127,21,18,638278,3840.0,533278,23.910808,9.493768708409018
2021-01-21,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,agent_without_anytime_routing,165,29,24,854504,5180.0,709504,24.185736,3.85316889245445
2021-01-22,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,agent_without_anytime_routing,160,27,20,779511,4860.0,644511,25.983344,1.4150752497786772
2021-01-25,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,agent_without_anytime_routing,175,30,24,937604,5520.0,787604,28.964206,-3.994959992723933
2021-01-27,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,agent_without_anytime_routing,182,32,25,896730,5480.0,736730,34.330678,3.906101817332329
2021-02-07,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,agent_without_anytime_routing,28,9,9,247954,1620.0,202954,4.952665,-10.788711752931084
2021-02-06,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,agent_without_anytime_routing,35,8,6,238303,1430.0,198303,5.253662,-2.8462547689333126
2021-02-02,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,agent_without_anytime_routing,153,26,20,755500,4610.0,625500,18.339805,2.0797204573674155
2021-02-01,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,agent_without_anytime_routing,175,29,22,852231,5180.0,707231,22.02402,3.175923243409056
2021-02-09,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,agent_without_anytime_routing,163,28,23,832203,4900.0,692203,27.188812,-6.285265456774671
2021-02-04,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,agent_without_anytime_routing,159,27,21,797784,4830.0,662784,27.533118,-1.87589229390086
2021-02-08,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,agent_without_anytime_routing,199,34,23,873349,5800.0,703349,29.805451,13.624387551849162
2021-02-05,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,agent_without_anytime_routing,200,36,27,1002424,6270.0,822424,31.951612,-7.5302636166161605
2021-02-03,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,agent_without_anytime_routing,188,33,24,904194,5730.0,739194,34.666929,5.026028208780266
2021-02-14,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,agent_without_anytime_routing,22,5,4,132676,920.0,107676,5.445689,10.140942370080394
2021-02-13,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,agent_without_anytime_routing,41,9,8,298304,1650.0,253304,6.224566,-5.448015497080158
2021-02-16,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,agent_without_anytime_routing,125,21,17,648894,3720.0,543894,18.3621,5.8831890650019725
2021-02-18,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,agent_without_anytime_routing,168,29,25,848824,5240.0,703824,27.905206,-6.109233917492653
2021-02-10,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,agent_without_anytime_routing,185,31,26,921515,5590.0,766515,29.779738,-2.0658726739272737
2021-02-11,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,agent_without_anytime_routing,159,27,21,791674,4680.0,656674,34.969611,2.128469719653204
2021-02-15,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,agent_without_anytime_routing,182,31,22,853950,5320.0,698950,37.166364,9.12602638266355
2021-02-17,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,agent_without_anytime_routing,186,32,26,962352,5660.0,802352,44.483373,-2.1441361310448115
2021-02-19,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,agent_without_anytime_routing,182,33,23,943239,5820.0,778239,49.333643,7.0451391900095395
2021-02-12,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,agent_without_anytime_routing,192,33,25,1002030,5970.0,837030,60.503768,-0.9419963553172778
2021-02-21,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,agent_without_anytime_routing,20,6,5,158645,1020.0,128645,4.640888,-23.629435097371477
2021-02-27,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,agent_without_anytime_routing,29,6,5,206729,1170.0,176729,4.896362,2.213255884356316
2021-02-20,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,agent_without_anytime_routing,36,8,6,253987,1490.0,213987,5.230454,0.2439043549299315
2021-02-23,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,agent_without_anytime_routing,163,32,27,1010537,6020.0,850537,18.669448,-10.154079257890634
2021-02-25,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,agent_without_anytime_routing,167,33,23,890288,5730.0,725288,21.004324,-0.8377015535308961
2021-03-01,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,agent_without_anytime_routing,170,29,22,775454,4970.0,630454,25.216055,12.639666535233482
2021-02-22,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,agent_without_anytime_routing,181,32,23,944670,5630.0,784670,25.972138,0.5947457809037358
2021-02-26,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,agent_without_anytime_routing,205,36,27,1049936,6420.0,869936,27.328902,0.6583441669647098
2021-02-24,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,agent_without_anytime_routing,197,33,29,1045044,5940.0,880044,38.925657,-2.490060353806291
2021-03-07,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,agent_without_anytime_routing,23,5,4,160164,920.0,135164,5.375633,-7.957777807735343
2021-03-06,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,agent_without_anytime_routing,38,7,7,242825,1390.0,207825,5.929977,-9.346152114198226
2021-03-02,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,agent_without_anytime_routing,159,26,21,776318,4610.0,646318,22.435221,1.4819872182092295
2021-03-05,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,agent_without_anytime_routing,204,37,30,1066966,6400.0,881966,29.537376,4.004153054825542
2021-03-09,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,agent_without_anytime_routing,173,29,23,887856,5210.0,742856,32.738929,-4.699506134405026
2021-03-04,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,agent_without_anytime_routing,178,30,24,883475,5250.0,733475,33.255977,-2.998645299234979
2021-03-03,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,agent_without_anytime_routing,175,29,23,904497,5150.0,759497,34.32376,1.0253133114556057
2021-03-08,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,agent_without_anytime_routing,203,35,24,1011473,6140.0,836473,37.297903,10.10798882696459
2021-03-10,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,agent_without_anytime_routing,202,33,25,971228,5970.0,806228,37.30432,5.94280612012671
2021-03-11,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,agent_without_anytime_routing,169,30,24,872686,5310.0,722686,48.950015,-2.8166342475485373
2021-03-21,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,agent_without_anytime_routing,16,5,5,132527,860.0,107527,4.951693,-4.919525306183845
2021-03-14,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,agent_without_anytime_routing,25,7,6,189591,1180.0,154591,5.263565,9.139225825621462
2021-03-20,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,agent_without_anytime_routing,48,10,9,318140,1870.0,268140,7.346858,10.868925714765993
2021-03-13,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,agent_without_anytime_routing,54,10,8,315244,1780.0,265244,7.828434,9.45115295793743
2021-03-16,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,agent_without_anytime_routing,168,31,27,911571,5530.0,756571,27.321927,-3.097898617928476
2021-03-19,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,agent_without_anytime_routing,209,37,29,1081584,6670.0,896584,33.996661,3.4019693214548865
2021-03-15,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,agent_without_anytime_routing,210,37,28,1108735,6610.0,923735,39.210379,-2.496084989470609
2021-03-12,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,agent_without_anytime_routing,197,32,25,936720,5690.0,776720,44.003976,4.243769895546464
2021-03-18,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,agent_without_anytime_routing,174,30,24,879459,5280.0,729459,46.451003,-9.938146752704517
2021-03-17,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,agent_without_anytime_routing,233,41,32,1244805,7400.0,1039805,52.155849,-1.56789918969573
2021-03-27,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,agent_without_anytime_routing,40,7,6,246695,1330.0,211695,5.474481,-6.844788233408838
2021-03-25,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,agent_without_anytime_routing,149,26,24,744160,4490.0,614160,20.293808,-12.142040154493683
2021-03-24,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,agent_without_anytime_routing,210,36,27,1120107,6600.0,940107,35.475822,-2.4199897406918724
2021-03-22,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,agent_without_anytime_routing,233,39,32,1266931,7410.0,1071931,39.912012,-10.674610280982062
2021-03-26,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,agent_without_anytime_routing,225,43,28,1100417,7330.0,885417,42.958459,3.953520646095488
2021-03-23,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,agent_without_anytime_routing,197,35,26,1008186,6260.0,833186,48.203505,3.4901775338248555
2021-04-03,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,agent_without_anytime_routing,43,9,7,297320,1650.0,252320,6.840762,4.487163013029734
2021-04-10,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,agent_without_anytime_routing,51,10,9,325800,1750.0,275800,7.283817,1.0817851428363234
2021-04-06,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,agent_without_anytime_routing,170,30,23,829897,5160.0,679897,34.076241,-1.376323858153256
2021-04-05,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,agent_without_anytime_routing,204,35,27,1087895,6350.0,912895,39.621203,0.09119395199506285
2021-04-01,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,agent_without_anytime_routing,181,32,25,890840,5690.0,730840,42.003449,9.602799873766202
2021-04-07,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,agent_without_anytime_routing,212,36,29,1091434,6420.0,911434,42.819057,-0.0029320085541349565
2021-04-08,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,agent_without_anytime_routing,181,29,24,908192,5300.0,763192,44.066194,-2.90532785074177
2021-04-02,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,agent_without_anytime_routing,200,37,25,1023179,6610.0,838179,65.206325,8.65117549744259
2021-04-09,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,agent_without_anytime_routing,205,35,25,1017287,6050.0,842287,70.678434,0.28279545017898944
2021-04-18,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,agent_without_anytime_routing,16,5,5,144744,920.0,119744,5.001412,-20.53562506245628
2021-04-11,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,agent_without_anytime_routing,17,5,3,98408,860.0,73408,5.018407,3.173181938937156
2021-04-17,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,agent_without_anytime_routing,41,7,7,268070,1480.0,233070,7.176713,-14.12236001311213
2021-04-20,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,agent_without_anytime_routing,170,30,25,883555,5310.0,733555,27.097733,-9.857734696719518
2021-04-15,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,agent_without_anytime_routing,188,33,27,971333,5730.0,806333,35.77102,1.2003450190920057
2021-04-13,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,agent_without_anytime_routing,188,34,27,995723,6070.0,825723,38.33671,-8.325781419136133
2021-04-16,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,agent_without_anytime_routing,218,37,30,1066320,6550.0,881320,56.366447,4.878890788956061
2021-04-14,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,agent_without_anytime_routing,235,42,27,1166430,7290.0,956430,59.935997,6.383255361515551
2021-04-19,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,agent_without_anytime_routing,196,34,27,1056943,6160.0,886943,65.263619,-6.792446729721728
2021-04-12,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,agent_without_anytime_routing,213,36,27,1075584,6300.0,895584,94.475878,6.7236138633180556
2021-04-25,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,agent_without_anytime_routing,17,5,4,146096,800.0,121096,4.937539,-11.845540218797609
2021-04-24,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,agent_without_anytime_routing,51,9,8,323262,1740.0,278262,9.023505,-0.4408982019183266
2021-04-27,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,agent_without_anytime_routing,167,30,25,938664,5550.0,788664,32.843313,-10.766355096073172
2021-04-23,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,agent_without_anytime_routing,204,35,24,970091,5960.0,795091,36.294342,5.76618022615938
2021-04-21,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,agent_without_anytime_routing,216,38,27,1044876,6740.0,854876,41.448086,3.027659422421738
2021-04-22,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,agent_without_anytime_routing,213,36,30,1071743,6480.0,891743,44.310173,-6.491582464818052
2021-04-26,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,agent_without_anytime_routing,218,37,30,1113218,6700.0,928218,48.696048,2.0180504970311914
2021-05-02,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,agent_without_anytime_routing,15,4,4,128451,700.0,108451,4.872855,-21.98227970713085
2021-05-09,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,agent_without_anytime_routing,24,5,3,105764,830.0,80764,5.269024,12.95932055534067
2021-05-08,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,agent_without_anytime_routing,44,7,6,249145,1330.0,214145,7.255071,17.264132459743703
2021-05-01,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,agent_without_anytime_routing,47,8,6,258478,1460.0,218478,7.991585,14.08323832379914
2021-05-06,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,agent_without_anytime_routing,176,31,22,883485,5320.0,728485,27.330433,2.2649257322511307
2021-05-04,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,agent_without_anytime_routing,171,29,26,926546,5420.0,781546,32.934183,-17.249870923981817
2021-05-07,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,agent_without_anytime_routing,194,31,22,909789,5530.0,754789,36.764969,4.117880155386136
2021-05-05,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,agent_without_anytime_routing,213,37,27,1128403,6760.0,943403,55.007666,-4.478276650037591
2021-05-10,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,agent_without_anytime_routing,218,34,29,1081184,6310.0,911184,84.40639,-5.488467028512163
2021-05-03,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,agent_without_anytime_routing,218,35,26,1015122,6110.0,840122,86.71735,4.2658354984887135
2021-05-16,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,agent_without_anytime_routing,14,4,3,109797,730.0,89797,4.83521,3.0815267283383942
2021-05-15,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,agent_without_anytime_routing,47,9,7,303383,1740.0,258383,6.462971,13.202089675219153
2021-05-18,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,agent_without_anytime_routing,168,28,21,819445,4930.0,679445,23.365879,-1.5218772958554736
2021-05-11,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,agent_without_anytime_routing,167,27,21,797424,4800.0,662424,25.633342,-0.31272879142775917
2021-05-14,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,agent_without_anytime_routing,193,31,23,921937,5440.0,766937,43.916308,5.71583141411373
2021-05-13,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,agent_without_anytime_routing,191,31,25,957832,5650.0,802832,45.70153,1.4047653114478027
2021-05-20,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,agent_without_anytime_routing,197,32,28,1010853,5900.0,850853,46.661952,1.7325199893066323
2021-05-19,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,agent_without_anytime_routing,217,34,27,1026473,6130.0,856473,52.875528,3.1622850339577715
2021-05-17,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,agent_without_anytime_routing,221,35,26,1008547,6140.0,833547,60.209082,9.628405017921146
2021-05-12,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,agent_without_anytime_routing,218,36,29,1102375,6450.0,922375,70.640418,2.448575056745528
2021-05-23,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,agent_without_anytime_routing,15,4,4,130335,700.0,110335,5.101823,-8.572690013661658
2021-05-22,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,agent_without_anytime_routing,43,9,7,321303,1770.0,276303,7.086749,-13.032970280310705
2021-05-27,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,agent_without_anytime_routing,141,25,19,810925,4660.0,685925,21.986685,-3.8251121248474806
2021-05-25,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,agent_without_anytime_routing,167,27,19,808631,4890.0,673631,33.354951,8.172097470571002
2021-05-21,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,agent_without_anytime_routing,188,31,23,940690,5590.0,785690,39.816675,5.221297072478721
2021-05-24,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,agent_without_anytime_routing,215,37,28,1050042,6610.0,865042,43.716593,5.703878917847117
2021-05-26,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,agent_without_anytime_routing,196,33,25,971414,5790.0,806414,48.500631,-1.1750467644032279
2021-06-06,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,agent_without_anytime_routing,23,5,5,139660,860.0,114660,5.851258,5.67592392478928
2021-06-05,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,agent_without_anytime_routing,40,6,5,238450,1320.0,208450,7.71694,-9.146419612941026
2021-06-01,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,agent_without_anytime_routing,155,28,21,805702,4900.0,665702,33.000668,-6.790745266863539
2021-06-02,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,agent_without_anytime_routing,179,27,21,818995,4770.0,683995,38.862535,5.22086912646437
2021-06-08,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,agent_without_anytime_routing,164,28,24,877169,5170.0,737169,40.230202,-7.222101343868493
2021-06-09,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,agent_without_anytime_routing,195,34,23,891721,5800.0,721721,40.774989,9.502840591947292
2021-06-03,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,agent_without_anytime_routing,156,26,24,831044,4700.0,701044,41.429955,-16.190441570207607
2021-06-07,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,agent_without_anytime_routing,211,35,27,1001255,6260.0,826255,53.846428,3.2378553846837765
2021-06-04,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,agent_without_anytime_routing,181,29,24,975090,5510.0,830090,56.023481,-7.940475492024765
2021-06-13,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,agent_without_anytime_routing,19,5,5,145176,830.0,120176,4.990659,-19.33908754623921
2021-06-12,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,agent_without_anytime_routing,48,8,7,292419,1610.0,252419,7.070457,-11.049547513889786
2021-06-19,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,agent_without_anytime_routing,37,6,5,210779,1170.0,180779,7.207036,3.814491325101078
2021-06-17,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,agent_without_anytime_routing,172,28,23,898654,5140.0,758654,40.069311,-6.416458152993183
2021-06-11,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,agent_without_anytime_routing,205,35,26,984609,6050.0,809609,44.677364,7.607443134899782
2021-06-16,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,agent_without_anytime_routing,206,36,27,1087819,6390.0,907819,46.15946,-1.551627243516138
2021-06-15,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,agent_without_anytime_routing,176,29,23,885836,5330.0,740836,51.867636,-4.889886671900292
2021-06-10,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,agent_without_anytime_routing,174,30,25,892057,5430.0,742057,55.900138,3.6699199388364674
2021-06-18,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,agent_without_anytime_routing,189,31,24,948024,5710.0,793024,56.186013,-1.9529737682069637
2021-06-14,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,agent_without_anytime_routing,207,33,27,1021771,5910.0,856771,56.820184,-2.490310388547401
2021-06-27,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,agent_without_anytime_routing,20,6,5,176906,1080.0,146906,5.20676,-32.36612320331615
2021-06-20,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,agent_without_anytime_routing,25,5,5,171656,980.0,146656,5.604163,-32.333191997841425
2021-06-26,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,agent_without_anytime_routing,49,8,6,305517,1670.0,265517,8.418233,-15.370846597410248
2021-06-22,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,agent_without_anytime_routing,165,28,19,812998,5020.0,672998,34.422632,6.149367170436863
2021-06-24,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,agent_without_anytime_routing,176,32,27,1015401,5720.0,855401,36.198875,-13.809185425623966
2021-06-21,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,agent_without_anytime_routing,200,32,27,1011906,5900.0,851906,37.841288,-6.3723145591183314
2021-06-23,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,agent_without_anytime_routing,202,34,27,1011195,6100.0,841195,43.427438,-3.878406600913666
2021-06-25,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,agent_without_anytime_routing,176,29,21,880478,5090.0,735478,57.947817,-0.6351430586304363
2021-05-30,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,agent_without_anytime_routing,11,3,2,73193,540.0,58193,7.758069,29.684317718940935
2021-02-28,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,agent_without_anytime_routing,14,4,4,105037,640.0,85037,7.76505,0.9897536927238965
2021-01-31,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,agent_without_anytime_routing,17,4,3,106857,700.0,86857,7.829831,17.64456535980455
2021-03-28,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,agent_without_anytime_routing,19,5,5,131651,860.0,106651,7.864801,-5.933519476652961
2021-01-30,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,agent_without_anytime_routing,36,7,7,247654,1360.0,212654,8.649937,3.6373257795659177
2021-05-29,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,agent_without_anytime_routing,40,8,6,274232,1610.0,234232,8.946541,-18.50072163790198
2021-05-31,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,agent_without_anytime_routing,92,14,11,437762,2540.0,367762,16.458378,5.4423943424673515
2021-01-28,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,agent_without_anytime_routing,159,26,21,782226,4670.0,652226,28.138285,5.074268239405854
2021-06-29,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,agent_without_anytime_routing,165,27,20,789083,4800.0,654083,31.320433,0.7884539462930972
2021-03-30,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,agent_without_anytime_routing,184,34,26,1002127,6010.0,832127,38.176947,-10.202804646845872
2021-01-29,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,agent_without_anytime_routing,180,29,25,938010,5330.0,793010,44.700118,-9.35742124425967
2021-05-28,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,agent_without_anytime_routing,202,33,24,987846,5850.0,822846,51.806513,4.391976578189649
2021-06-30,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,agent_without_anytime_routing,200,34,23,932014,5890.0,762014,53.087986,10.936235315927936
2021-04-28,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,agent_without_anytime_routing,208,36,24,1044788,6420.0,864788,54.418023,3.14782455538612
2021-04-29,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,agent_without_anytime_routing,190,31,23,995420,5770.0,840420,55.753079,-2.25208937684387
2021-06-28,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,agent_without_anytime_routing,201,33,23,1020725,6060.0,855725,60.45501,-2.6545513059044783
2021-03-31,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,agent_without_anytime_routing,209,34,25,1012944,5890.0,842944,63.236589,0.1266972251828729
2021-04-30,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,agent_without_anytime_routing,217,35,24,1049339,6110.0,874339,65.852066,3.5438260415555956
2021-03-29,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,agent_without_anytime_routing,221,38,28,1129331,6800.0,939331,80.204201,-0.6179642639177829


==> data/comparison_2/comparison_routing_routing_180_routing.csv <==
date,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_routing
2021-01-10,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,routing,9,3,3,83182,480.0,68182,4.870829,-7.06774272438249
2021-01-03,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,routing,7,3,2,42236,480.0,27236,4.914477,10.86066438732008
2021-01-09,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,routing,27,5,3,141290,830.0,116290,5.393383,16.40485868285439
2021-01-02,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,routing,28,5,4,144872,830.0,119872,5.507396,24.62866329190317
2021-01-01,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,routing,79,14,11,431410,2480.0,361410,10.187733,4.58338586212464
2021-01-07,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,routing,139,23,19,705578,4070.0,590578,17.165759,7.5477507956828065
2021-01-05,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,routing,155,31,22,790355,5170.0,635355,23.870256,-3.3241037064926373
2021-01-06,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,routing,193,35,26,976672,6200.0,801672,36.390375,2.7389620942942274
2021-01-08,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,routing,156,25,19,760815,4420.0,635815,42.146457,4.276761528270385
2021-01-04,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,routing,174,31,22,912855,5530.0,757855,44.344217,-9.18090549627195
2021-01-17,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,routing,12,4,4,119270,730.0,99270,4.571086,-8.161784710256644
2021-01-16,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,routing,36,7,4,179905,1120.0,144905,5.063558,26.9400551487758
2021-01-12,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,routing,118,21,19,679041,3900.0,574041,11.936488,-5.555555555555555
2021-01-19,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,routing,151,27,19,739508,4620.0,604508,16.731836,-0.02137012240481504
2021-01-14,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,routing,154,27,24,788678,4800.0,653678,18.956074,7.923450696168098
2021-01-20,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,routing,179,30,21,866530,5220.0,716530,23.477713,5.848491400619542
2021-01-15,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,routing,165,27,22,850097,4860.0,715097,23.520992,-5.125196005203722
2021-01-18,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,routing,159,26,18,757838,4550.0,627838,23.94705,5.342662862909874
2021-01-13,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,routing,186,31,23,910633,5440.0,755633,30.353243,-5.325170716361012
2021-01-11,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,routing,180,29,25,902736,5180.0,757736,45.155558,1.7461217550684114
2021-01-24,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,routing,11,3,3,76493,540.0,61493,4.539562,-9.77440371975546
2021-01-23,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,routing,27,5,4,171475,950.0,146475,5.033152,-4.913609554342772
2021-01-30,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,routing,36,7,6,255945,1390.0,220945,5.573424,0.4112808460634548
2021-01-26,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,routing,127,21,17,602580,3540.0,497580,15.33932,14.555656231787882
2021-01-21,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,routing,165,29,23,792679,4940.0,647679,24.576084,10.809576157047715
2021-01-25,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,routing,175,30,22,863266,5220.0,713266,33.379904,4.250287826119749
2021-01-28,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,routing,159,26,23,798921,4700.0,668921,34.701482,3.048274355613805
2021-01-22,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,routing,160,27,21,815371,4710.0,680371,36.820436,-3.1201467054508663
2021-01-29,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,routing,180,29,25,901899,5240.0,756899,42.964411,-5.147438580373933
2021-01-27,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,routing,182,32,24,882339,5600.0,722339,44.331313,5.448246374497552
2021-01-31,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,routing,17,4,4,119505,730.0,99505,4.676691,7.896663609529021
2021-02-07,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,routing,28,8,6,192924,1310.0,152924,4.867678,13.79932799542465
2021-02-06,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,routing,35,8,6,247641,1430.0,207641,5.164515,-6.876327101351701
2021-02-04,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,routing,159,27,21,756392,4740.0,621392,19.757244,3.409807762541917
2021-02-02,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,routing,153,26,21,788110,4670.0,658110,26.119374,-2.146858385630928
2021-02-09,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,routing,163,28,24,875076,4990.0,735076,28.019431,-11.76081431435906
2021-02-05,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,routing,200,36,27,994657,6150.0,814657,31.952106,-6.697095658237013
2021-02-03,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,routing,188,33,27,971536,5640.0,806536,32.096995,-2.0473843645881913
2021-02-08,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,routing,199,34,29,1015607,6010.0,845607,34.839881,-0.44515609639345427
2021-02-01,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,routing,175,29,23,908797,5270.0,763797,40.520724,-3.250680254719178
2021-02-14,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,routing,22,5,5,153010,860.0,128010,4.631853,-3.6309084382555925
2021-02-13,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,routing,41,9,7,258382,1530.0,213382,5.460785,8.6640838199737
2021-02-16,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,routing,125,21,17,647701,3870.0,542701,16.336396,6.05622403750203
2021-02-11,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,routing,159,27,24,861754,4980.0,726754,29.313852,-6.535243932742484
2021-02-15,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,routing,182,31,22,866457,5410.0,711457,30.217478,7.79508102516952
2021-02-17,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,routing,186,32,24,890649,5600.0,730649,32.046628,5.466427356124443
2021-02-18,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,routing,168,29,24,752654,4940.0,607654,41.073641,5.912722372439381
2021-02-19,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,routing,182,33,27,947754,5760.0,782754,43.149414,6.600192366821454
2021-02-12,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,routing,192,33,26,1047853,6000.0,882853,43.674517,-5.558090782619558
2021-02-10,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,routing,185,31,22,886051,5440.0,731051,52.771708,1.8620765276680957
2021-02-28,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,routing,14,4,4,110704,670.0,90704,4.674709,-4.352088380291647
2021-02-21,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,routing,20,6,5,126162,990.0,96162,4.83271,1.6840317012538673
2021-02-27,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,routing,29,6,6,225196,1230.0,195196,5.597653,-6.5219859229546655
2021-02-20,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,routing,36,8,6,248675,1370.0,208675,5.873392,2.330248853138943
2021-02-22,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,routing,181,32,24,939548,5690.0,779548,29.793628,1.1337209914113322
2021-03-01,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,routing,170,29,24,856225,5060.0,711225,35.551511,3.540246718864417
2021-02-23,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,routing,163,32,25,910803,5660.0,750803,39.331828,0.7174741248221848
2021-02-26,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,routing,205,36,26,978879,6210.0,798879,39.363196,7.3815349505248395
2021-02-25,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,routing,167,33,24,835604,5640.0,670604,39.515298,5.356034486664281
2021-02-24,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,routing,197,33,28,1069934,5940.0,904934,40.182896,-4.9310844659070625
2021-03-07,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,routing,23,5,5,155576,890.0,130576,5.673594,-4.865258361530891
2021-03-06,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,routing,38,7,7,248448,1330.0,213448,6.841547,-11.878236592065566
2021-03-02,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,routing,159,26,22,750371,4640.0,620371,27.076263,4.774770430306753
2021-03-11,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,routing,169,30,23,831935,5250.0,681935,29.192842,1.984497731447173
2021-03-09,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,routing,173,29,23,818407,5060.0,673407,31.630505,3.490195800963203
2021-03-05,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,routing,204,37,27,1016206,6370.0,831206,31.901927,8.571073829186727
2021-03-08,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,routing,203,35,25,999161,5990.0,824161,41.592793,11.202185549529021
2021-03-03,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,routing,175,29,22,863161,4910.0,718161,44.077725,5.548509794094764
2021-03-04,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,routing,178,30,24,797727,5250.0,647727,45.680632,6.9981603116977595
2021-03-10,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,routing,202,33,27,1005569,6090.0,840569,63.915878,2.6171008325642338
2021-03-21,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,routing,16,5,4,115305,920.0,90305,5.052484,8.714859119805562
2021-03-14,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,routing,25,7,5,158525,1180.0,123525,5.261505,24.02748956441309
2021-03-20,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,routing,48,10,8,304925,1750.0,254925,6.514308,14.571280485242411
2021-03-13,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,routing,54,10,8,313338,1840.0,263338,7.241376,9.998621276009054
2021-03-18,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,routing,174,30,23,849958,5370.0,699958,27.628848,-6.250328142227467
2021-03-16,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,routing,168,31,25,869404,5380.0,714404,33.184565,1.6711529326607704
2021-03-15,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,routing,210,37,27,1070343,6520.0,885343,45.320709,1.0530315216125221
2021-03-12,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,routing,197,32,22,906099,5450.0,746099,51.014753,7.374002539269745
2021-03-17,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,routing,233,41,32,1176468,7280.0,971468,59.540582,4.007950463001871
2021-03-19,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,routing,209,37,27,1132050,6880.0,947050,70.967026,-1.1052314287628107
2021-03-28,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,routing,19,5,4,123507,860.0,98507,5.534196,0.6195836719586086
2021-03-27,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,routing,40,7,6,252641,1390.0,217641,7.704542,-9.420029364505329
2021-03-25,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,routing,149,26,24,657740,4220.0,527740,27.619102,0.881120335389331
2021-03-23,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,routing,197,35,25,991954,6200.0,816954,34.285416,5.044005337693343
2021-03-24,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,routing,210,36,26,1109128,6390.0,929128,37.257516,-1.4160954097368332
2021-03-30,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,routing,184,34,23,886177,5770.0,716177,40.028556,2.5480894003175902
2021-03-22,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,routing,233,39,26,1073397,6780.0,878397,50.268685,6.23183531559706
2021-03-26,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,routing,225,43,29,1225486,7660.0,1010486,51.308418,-6.962738486863639
2021-03-31,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,routing,209,34,28,1024928,6130.0,854928,57.327919,-1.0548899706082158
2021-03-29,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,routing,221,38,31,1173194,6740.0,983194,67.900366,-4.525946747802689
2021-04-03,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,routing,43,9,7,288873,1650.0,243873,7.337494,7.200727300763281
2021-04-10,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,routing,51,10,9,319009,1840.0,269009,7.981915,3.143643943005134
2021-04-06,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,routing,170,30,23,826931,5070.0,676931,33.913766,-1.014011213857298
2021-04-05,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,routing,204,35,30,1071923,6260.0,896923,39.68687,1.5580114759277355
2021-04-01,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,routing,181,32,26,956949,5630.0,796949,43.969161,2.89444764087905
2021-04-02,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,routing,200,37,25,1046801,6550.0,861801,45.651148,6.542217111471602
2021-04-07,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,routing,212,36,27,1048130,6360.0,868130,62.666178,3.964808567328995
2021-04-09,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,routing,205,35,27,1021026,6170.0,846026,64.67699,-0.0837113741604357
2021-04-08,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,routing,181,29,22,830268,5060.0,685268,71.310099,5.924076908869855
2021-04-18,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,routing,16,5,5,132300,830.0,107300,4.989793,-10.172878984710703
2021-04-11,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,routing,17,5,4,105224,800.0,80224,5.072977,-3.533301191542117
2021-04-17,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,routing,41,7,7,257680,1420.0,222680,6.818191,-9.699144731520624
2021-04-20,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,routing,170,30,25,884234,5250.0,734234,38.285029,-9.94215887162552
2021-04-19,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,routing,196,34,24,928975,5860.0,758975,39.880582,6.137309958301211
2021-04-15,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,routing,188,33,27,934440,5760.0,769440,41.464267,4.952936222325746
2021-04-13,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,routing,188,34,25,931830,5920.0,761830,50.293123,-1.3747928889797898
2021-04-16,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,routing,218,37,28,1078902,6490.0,893902,60.97908,3.7565130823638975
2021-04-14,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,routing,235,42,34,1308584,7770.0,1098584,69.66395,-5.025911684375861
2021-04-12,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,routing,213,37,25,1043894,6490.0,858894,71.138671,9.471821977859971
2021-04-25,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,routing,17,5,5,142664,860.0,117664,5.183169,-9.218131569478576
2021-04-24,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,routing,51,9,6,284763,1560.0,239763,7.53476,11.521145403193483
2021-04-27,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,routing,167,30,23,822173,5280.0,672173,29.182883,2.9800797000803607
2021-04-21,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,routing,216,38,31,1164264,6830.0,974264,41.05294,-8.052443668161176
2021-04-28,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,routing,208,36,27,1080239,6480.0,900239,41.752575,-0.1384942688030999
2021-04-22,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,routing,213,36,31,1040373,6210.0,860373,47.923344,-3.3745656595565827
2021-04-23,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,routing,204,35,26,1038794,6260.0,863794,51.148055,-0.9075711228606316
2021-04-29,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,routing,190,31,22,850976,5320.0,695976,63.634272,12.585567891393493
2021-04-30,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,routing,217,35,25,1033783,6230.0,858783,68.886346,4.973747394042791
2021-04-26,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,routing,218,37,30,1112895,6640.0,927895,78.476071,2.0464799418384607
2021-05-02,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,routing,15,4,4,115640,700.0,95640,4.981908,-9.81643447954949
2021-05-09,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,routing,24,5,5,151102,920.0,126102,5.517247,-24.352527754688875
2021-05-08,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,routing,44,7,5,247346,1390.0,212346,6.457896,17.861542906290577
2021-05-01,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,routing,47,8,7,240805,1400.0,200805,7.328672,19.95765289333116
2021-05-06,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,routing,176,31,26,923119,5440.0,768119,28.010785,-2.119565157269301
2021-05-07,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,routing,194,31,23,917346,5440.0,762346,46.816975,3.3214524346006056
2021-05-04,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,routing,171,29,25,902402,5120.0,757402,50.760894,-14.194565646544307
2021-05-10,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,routing,218,34,24,1018110,6220.0,848110,62.807859,0.665508214699331
2021-05-03,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,routing,218,35,27,1014136,6320.0,839136,70.988142,4.358823224297523
2021-05-05,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,routing,213,37,28,1085346,6430.0,900346,73.402236,-0.4916502783240559
2021-05-16,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,routing,14,4,3,108379,670.0,88379,5.269536,4.333203869783207
2021-05-15,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,routing,47,9,9,320579,1830.0,275579,6.849957,8.282312146666362
2021-05-18,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,routing,168,28,22,808087,4780.0,668087,24.992607,-0.11472308498552333
2021-05-13,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,routing,191,31,28,924399,5590.0,769399,41.794937,4.846219012454206
2021-05-14,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,routing,193,31,23,981705,5680.0,826705,47.009964,-0.3964909984168995
2021-05-20,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,routing,197,32,26,942603,5600.0,782603,48.722823,8.36726857365057
2021-05-11,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,routing,167,27,23,835485,4890.0,700485,54.419992,-5.10064935881792
2021-05-17,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,routing,221,35,27,1039509,6290.0,864509,59.24736,6.8540322580645165
2021-05-19,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,routing,217,34,27,1031152,6190.0,861152,78.284478,2.7208670245935584
2021-05-12,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,routing,218,36,26,1032104,6420.0,852104,79.629232,8.666999986726193
2021-05-23,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,routing,15,4,4,110081,700.0,90081,4.782107,8.299456865815868
2021-05-30,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,routing,11,3,3,109218,600.0,94218,4.904756,-4.924489874341928
2021-05-22,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,routing,43,8,7,271348,1460.0,231348,6.522374,4.540977147360126
2021-05-29,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,routing,40,7,5,226716,1270.0,191716,6.87734,2.0318212066477113
2021-05-27,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,routing,141,25,20,773402,4540.0,648402,20.689106,0.9790678945879195
2021-05-26,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,routing,196,33,24,856760,5670.0,691760,38.885594,10.766436281677937
2021-05-21,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,routing,188,31,22,877129,5350.0,722129,42.885442,11.625350625483621
2021-05-25,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,routing,167,27,21,826742,4740.0,691742,45.81256,6.115417547700757
2021-05-24,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,routing,215,37,23,964734,6220.0,779734,53.003734,13.364728195567722
2021-05-28,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,routing,202,33,25,975510,5910.0,810510,54.51566,5.585908200053232
2021-06-06,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,routing,23,5,5,145616,950.0,120616,5.101208,1.6533390966068726
2021-06-05,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,routing,40,6,4,211150,1170.0,181150,7.332645,3.349689657066481
2021-05-31,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,routing,92,15,13,434094,2550.0,359094,13.509566,6.234690835885761
2021-06-03,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,routing,156,26,20,766847,4610.0,636847,25.965434,-7.214890603613038
2021-06-01,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,routing,155,28,23,761178,4870.0,621178,33.546456,-0.8893684026360297
2021-06-09,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,routing,195,34,24,989822,6010.0,819822,34.899682,-0.4530333137803722
2021-06-04,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,routing,181,29,22,871624,5150.0,726624,37.350751,3.5129998151344037
2021-06-08,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,routing,164,28,21,845962,5140.0,705962,37.437425,-3.407465718763064
2021-06-02,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,routing,179,27,21,832297,4890.0,697297,49.525181,3.681479998472415
2021-06-07,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,routing,211,35,30,1029503,6260.0,854503,50.822322,0.5079443619238876
2021-06-13,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,routing,19,5,5,138146,860.0,113146,5.213419,-13.560213727907932
2021-06-12,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,routing,48,8,7,285609,1610.0,245609,6.790534,-8.463370081610798
2021-06-19,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,routing,37,6,4,193712,1170.0,163712,6.82761,11.602734350044264
2021-06-10,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,routing,174,30,23,882091,5400.0,732091,35.4278,4.746113027270901
2021-06-15,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,routing,176,29,25,848862,5150.0,703862,39.503691,-0.5118768937846565
2021-06-16,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,routing,206,36,25,996818,6210.0,816818,39.669165,6.943627601993282
2021-06-17,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,routing,172,28,26,867192,5170.0,727192,45.626703,-2.690803333218863
2021-06-18,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,routing,189,31,25,956179,5590.0,801179,53.434381,-2.829983739557613
2021-06-14,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,routing,207,33,24,1002668,5790.0,837668,59.9004,-0.5741546165080486
2021-06-11,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,routing,205,35,26,1034508,6140.0,859508,70.068457,2.9250806996471734
2021-06-27,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,routing,20,6,6,172948,1140.0,142948,5.568136,-29.40463452775554
2021-06-20,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,routing,25,5,5,145766,800.0,120766,5.743981,-12.374050803685002
2021-06-26,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,routing,49,8,8,285993,1610.0,245993,7.17432,-7.99809677017367
2021-06-29,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,routing,165,27,22,829372,4920.0,694372,34.509421,-4.277089195502883
2021-06-25,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,routing,176,29,23,908645,5330.0,763645,38.751619,-3.8545194366119913
2021-06-21,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,routing,200,32,24,922320,5600.0,762320,39.803146,3.045032676784188
2021-06-28,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,routing,201,33,26,1032377,6000.0,867377,42.282342,-3.8263956634115432
2021-06-30,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,routing,200,34,28,945466,5770.0,775466,37.323782,9.650754880515874
2021-06-22,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,routing,165,28,23,856626,4990.0,716626,45.693543,1.1130504647522477
2021-06-24,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,routing,176,32,25,905622,5570.0,745622,49.206392,-1.5048262937740138
2021-06-23,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,routing,202,34,29,1039601,6040.0,869601,57.113468,-6.796508468412569


==> data/comparison_2/comparison_routing_routing_240_anytime_240.csv <==
date,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_routing_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,mixed,7,1,1,21293,160.0,16293,2699.193296,65.26824016833314
2021-01-10,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,mixed,9,1,1,26969,160.0,21969,2909.975455,65.31407552217307
2021-01-24,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,mixed,11,1,1,32792,160.0,27792,3179.058593,55.002401372212695
2021-01-17,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,mixed,12,1,1,33389,160.0,28389,3319.673016,69.29295344602424
2021-01-12,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,mixed,118,7,6,231515,1390.0,196515,12100.270152,62.80250130945993
2021-01-26,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,mixed,127,7,7,264115,1480.0,229115,12730.749118,61.49320884337476
2021-01-07,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,mixed,137,7,6,258494,1390.0,223494,15149.146906,67.3807730116006
2021-01-19,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,mixed,149,9,8,292329,1770.0,247329,15727.997469,64.22201932773932
2021-01-05,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,mixed,155,9,9,323545,1800.0,278545,16592.783626,60.279051495006414
2021-01-14,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,mixed,154,9,8,300383,1770.0,255383,17111.538386,63.46207881398299
2021-01-21,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,mixed,165,9,8,317934,1860.0,272934,17925.010299,61.38419046647379
2021-01-18,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,mixed,159,8,7,277484,1640.0,237484,19457.05827,65.12824121840782
2021-01-04,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,mixed,174,9,8,315448,1860.0,270448,20725.936613,63.651196769896615
2021-01-20,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,mixed,179,10,9,334019,2020.0,284019,20914.318232,63.25039470571732
2021-01-25,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,mixed,175,9,8,330690,1800.0,285690,20992.653967,61.78858406650166
2021-01-27,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,mixed,182,9,8,333185,1920.0,288185,21074.736381,64.41137263782134
2021-01-11,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,mixed,180,9,8,322826,1890.0,277826,21367.414147,63.65668919740439
2021-01-13,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,mixed,186,10,9,345914,2020.0,295914,21634.396061,63.32494333037174
2021-01-06,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,mixed,193,10,8,360515,2050.0,310515,21947.322298,66.64779408159433
2021-01-23,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,mixed,27,3,2,66661,540.0,51661,23536.764405,56.25861231774695
2021-01-09,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,mixed,27,3,2,82674,570.0,67674,23709.448759,54.095502498611886
2021-01-02,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,mixed,28,2,2,78418,440.0,68418,24408.703662,58.49537943664059
2021-01-01,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,mixed,79,4,4,127205,820.0,107205,28814.875567,70.93261063797213
2021-01-16,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,mixed,36,3,2,82077,540.0,67077,30093.444275,64.61328860970153
2021-01-08,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,mixed,156,8,8,277553,1640.0,237553,53939.156691,65.13626291910143
2021-01-22,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,mixed,160,7,7,271437,1510.0,236437,55161.482574,67.04073690460723
2021-01-15,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,mixed,165,8,8,305172,1700.0,265172,56931.619984,62.42237822169629
2021-02-21,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,mixed,20,2,2,41113,320.0,31113,4103.289973,73.9193595452873
2021-02-14,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,mixed,22,2,2,48586,350.0,38586,4237.289481,66.81374825824432
2021-02-07,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,mixed,28,2,2,54987,380.0,44987,4949.029777,74.9496596903957
2021-02-16,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,mixed,125,8,6,250855,1610.0,210855,13044.858416,59.532923911798534
2021-02-02,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,mixed,150,9,8,309861,1830.0,264861,15160.311968,59.68233645479989
2021-02-09,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,mixed,162,8,8,316293,1760.0,276293,16366.384769,59.930500746806594
2021-02-23,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,mixed,162,9,9,322330,1710.0,277330,16729.669134,63.76005837426765
2021-02-04,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,mixed,156,9,8,306415,1740.0,261415,16876.672295,61.95889676269175
2021-02-11,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,mixed,158,8,8,295417,1670.0,255417,17106.737966,63.869109499406825
2021-02-25,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,mixed,167,9,8,345239,1890.0,300239,17523.223677,60.65513425545518
2021-02-18,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,mixed,167,9,9,341302,1860.0,296302,17734.545532,59.395154334390185
2021-02-01,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,mixed,174,9,8,317385,1860.0,272385,20444.066528,65.46191163316074
2021-02-10,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,mixed,185,9,8,328798,1920.0,283798,20937.075396,63.76709860632515
2021-02-03,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,mixed,188,9,8,342017,1860.0,297017,21191.841924,63.37881130531987
2021-02-22,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,mixed,180,9,9,335688,1830.0,290688,21243.46548,62.02667390640377
2021-02-15,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,mixed,182,9,9,341287,1890.0,296287,21289.512473,61.80664900730435
2021-02-17,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,mixed,185,10,9,353420,2050.0,303420,21581.504235,64.54223038219787
2021-02-24,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,mixed,196,10,9,364221,2140.0,314221,22176.426673,65.50940766154578
2021-02-08,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,mixed,198,10,9,355251,2050.0,305251,22692.187307,64.67108148451648
2021-02-27,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,mixed,29,3,2,87301,600.0,72301,25129.638872,57.90471047162578
2021-02-06,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,mixed,35,4,2,96493,760.0,76493,29606.31091,66.66701211128844
2021-02-20,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,mixed,36,3,2,93271,600.0,78271,30331.781247,63.24367992748911
2021-02-13,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,mixed,41,3,3,99017,570.0,84017,33937.518234,66.81124201846855
2021-02-19,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,mixed,182,9,8,315503,1830.0,270503,62668.773522,64.46049745818938
2021-02-12,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,mixed,192,10,9,334305,1960.0,284305,66193.381996,67.20072210312536
2021-02-05,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,mixed,200,10,9,341790,1990.0,291790,68785.087048,67.36184719397255
2021-02-26,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,mixed,204,10,9,356273,2050.0,306273,70123.870774,65.52926219483876
2021-03-21,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,mixed,16,2,2,44763,350.0,34763,3842.427403,53.771558401321904
2021-03-07,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,mixed,23,3,2,71412,540.0,56412,4432.415074,50.723837650598256
2021-03-14,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,mixed,25,2,2,72765,380.0,62765,4722.807581,61.84761065844528
2021-03-02,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,mixed,158,8,8,300993,1640.0,260993,16253.045461,58.68188014172033
2021-03-25,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,mixed,148,8,8,275778,1580.0,235778,16300.490787,58.533303060329985
2021-03-16,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,mixed,167,9,8,320442,1860.0,275442,17176.144112,64.3932760559499
2021-03-09,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,mixed,172,9,9,332970,1800.0,287970,17701.276845,60.1104548776251
2021-03-11,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,mixed,168,10,8,347685,2080.0,297685,17983.514846,62.73113162041354
2021-03-18,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,mixed,172,9,8,328225,1800.0,283225,18286.072893,64.01077182352367
2021-03-04,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,mixed,177,10,9,340293,2020.0,290293,19043.992275,60.448568715487674
2021-03-23,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,mixed,196,11,9,369537,2180.0,314537,19621.607119,65.40314177299805
2021-03-03,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,mixed,174,8,7,308978,1730.0,268978,19844.07245,63.13413211090615
2021-03-01,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,mixed,169,8,8,304212,1670.0,264212,19964.076387,66.18337403692558
2021-03-10,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,mixed,201,10,8,361599,2140.0,311599,22406.906742,65.37711378762592
2021-03-24,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,mixed,209,11,10,396968,2330.0,341968,22736.70334,66.69228574784783
2021-03-08,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,mixed,202,10,10,372317,1990.0,322317,23157.678737,65.15931190209493
2021-03-15,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,mixed,210,10,10,379647,2080.0,329647,24095.264214,61.06344355103381
2021-03-17,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,mixed,232,11,11,415083,2240.0,360083,25010.725251,65.5307371127343
2021-03-22,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,mixed,232,12,11,436730,2400.0,376730,25740.166502,62.00573659178242
2021-03-06,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,mixed,38,3,2,87478,600.0,72478,31701.621679,59.81127221272764
2021-03-27,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,mixed,40,4,3,108509,730.0,88509,33163.303564,58.96851236325548
2021-03-20,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,mixed,48,4,3,120900,790.0,100900,39290.986186,62.34548099054121
2021-03-13,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,mixed,54,3,3,115540,630.0,100540,43251.934822,65.1931338229712
2021-03-12,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,mixed,197,10,8,342762,2080.0,292762,67721.207741,64.54719221523936
2021-03-05,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,mixed,203,9,8,341509,1920.0,296509,69586.312872,65.95949336302371
2021-03-19,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,mixed,208,9,8,344045,1920.0,299045,71324.222018,70.93468255362863
2021-03-26,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,mixed,224,10,10,393909,2170.0,343909,76862.120466,66.75937935381845
2021-04-18,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,mixed,16,2,2,41675,350.0,31675,3770.159653,63.4400961479415
2021-04-25,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,mixed,17,2,2,44712,380.0,34712,3959.437702,69.61137466527111
2021-04-11,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,mixed,17,2,2,44613,350.0,34613,4021.883177,57.483489150012865
2021-04-20,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,mixed,169,9,9,342845,1860.0,297845,17147.653527,61.94530744444334
2021-04-27,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,mixed,167,10,8,316563,1900.0,266563,17606.265092,63.52187560496695
2021-04-06,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,mixed,170,9,8,318067,1770.0,273067,17613.836173,62.64745568842797
2021-04-13,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,mixed,187,11,9,362933,2240.0,307933,19000.13477,59.38547723600163
2021-04-08,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,mixed,181,10,9,361562,2020.0,311562,19130.487344,58.98332387975042
2021-04-01,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,mixed,180,10,9,351302,1990.0,301302,19148.124853,62.57074546973287
2021-04-15,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,mixed,187,11,10,368401,2180.0,313401,19552.027284,59.41285410370847
2021-04-22,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,mixed,212,12,11,417006,2370.0,357006,22301.645465,56.278550901204575
2021-04-19,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,mixed,195,10,9,356863,2110.0,306863,22393.915469,63.24925131509028
2021-04-07,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,mixed,212,11,10,404582,2270.0,349582,23652.388277,62.26509067134006
2021-04-05,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,mixed,204,11,10,379341,2180.0,324341,23777.94664,65.55400481083991
2021-04-21,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,mixed,215,11,10,389096,2240.0,334096,23865.916318,66.5619083712964
2021-04-12,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,mixed,212,11,10,393602,2270.0,338602,24573.911768,64.37932925604218
2021-04-26,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,mixed,217,11,10,390833,2240.0,335833,24960.789127,63.65895863998534
2021-04-14,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,mixed,234,13,11,434964,2590.0,369964,25610.991351,65.52796507812722
2021-04-17,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,mixed,41,4,3,105812,760.0,85812,33937.162,60.025085380965336
2021-04-03,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,mixed,43,4,3,102446,700.0,82446,35513.854555,64.41970069010068
2021-04-24,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,mixed,51,4,3,131425,790.0,111425,41164.924356,59.699304837923286
2021-04-10,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,mixed,51,4,3,119892,790.0,99892,41315.84763,62.82337911210476
2021-04-02,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,mixed,200,10,9,354648,2050.0,304648,68676.427044,64.89349696992494
2021-04-23,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,mixed,203,10,9,361530,2110.0,311530,69695.737689,65.6932193980917
2021-04-09,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,mixed,205,11,9,359160,2210.0,304160,70333.281601,65.48423553290127
2021-04-16,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,mixed,217,11,10,385595,2240.0,330595,74427.285714,63.95530249988549
2021-05-16,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,mixed,14,1,1,38755,220.0,33755,3467.688792,66.46882219088242
2021-05-02,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,mixed,15,2,2,41063,350.0,31063,3635.002042,63.88923087746451
2021-05-23,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,mixed,15,2,2,39270,320.0,29270,3646.144898,66.62161817579111
2021-05-09,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,mixed,24,2,2,73615,380.0,63615,4512.283615,49.48084300390483
2021-05-27,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,mixed,141,8,7,288436,1670.0,248436,14404.30435,64.78235918975348
2021-05-11,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,mixed,166,9,8,329209,1770.0,284209,16458.290641,61.30431000841597
2021-05-18,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,mixed,167,9,9,324784,1800.0,279784,16525.092554,59.1407562100178
2021-05-04,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,mixed,170,9,9,327117,1860.0,282117,16838.998897,61.111619662636166
2021-05-25,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,mixed,167,10,8,320475,2020.0,270475,16969.005792,62.27975188615953
2021-05-06,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,mixed,175,10,10,377803,2080.0,327803,18218.507238,61.205654605739426
2021-05-13,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,mixed,190,10,9,352598,2020.0,302598,19693.968052,62.08892702238336
2021-05-20,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,mixed,195,11,10,377066,2210.0,322066,20434.784929,58.20459757629097
2021-05-26,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,mixed,196,10,9,358875,2110.0,308875,21821.76494,61.4357972514241
2021-05-05,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,mixed,212,11,9,392931,2300.0,337931,23629.52794,62.518100354662025
2021-05-19,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,mixed,215,11,10,393164,2300.0,338164,23786.897155,60.30971753921945
2021-05-12,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,mixed,218,10,10,389857,2110.0,339857,24118.753077,64.47548866397979
2021-05-24,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,mixed,215,11,10,399389,2300.0,344389,24635.89994,64.65846786610552
2021-05-03,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,mixed,217,11,10,399555,2300.0,344555,24975.075133,65.62604043266514
2021-05-10,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,mixed,217,11,10,399936,2300.0,344936,25122.168768,64.6405088337723
2021-05-17,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,mixed,220,11,10,398839,2300.0,343839,25432.030857,63.5037211034561
2021-05-22,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,mixed,43,3,2,104763,600.0,89763,35525.061922,62.88277372107607
2021-05-08,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,mixed,44,4,3,116095,760.0,96095,36278.135116,53.858230162357664
2021-05-15,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,mixed,47,4,3,109246,730.0,89246,38605.613712,66.27116812547276
2021-05-01,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,mixed,47,3,3,117774,660.0,102774,38630.810808,58.985056538591465
2021-05-21,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,mixed,188,10,9,348724,2080.0,298724,64685.483704,65.71898184420562
2021-05-14,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,mixed,192,9,9,355008,1950.0,310008,65939.95801,63.12049664663791
2021-05-07,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,mixed,193,10,8,339704,1960.0,289704,66323.879977,63.264123194047926
2021-06-13,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,mixed,19,2,2,52331,380.0,42331,4459.681927,61.413508332104406
2021-06-27,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,mixed,20,2,2,48098,380.0,38098,4530.029881,64.9244860603674
2021-06-06,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,mixed,23,2,2,53235,380.0,43235,4775.987551,67.86238205340271
2021-06-20,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,mixed,25,2,2,59074,380.0,49074,4956.025971,64.83962550516924
2021-06-01,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,mixed,155,9,8,342633,1920.0,297633,16420.600142,57.259134886459464
2021-06-08,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,mixed,162,9,8,322720,1890.0,277720,17386.015328,62.374711590365635
2021-06-03,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,mixed,156,9,8,316507,1830.0,271507,17441.945981,61.184026568424976
2021-06-22,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,mixed,165,10,9,341232,2020.0,291232,17724.205092,57.86629854583216
2021-06-15,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,mixed,174,10,9,335961,1990.0,285961,18980.112898,61.75646971238893
2021-06-17,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,mixed,172,9,9,348061,1920.0,303061,19235.324902,57.97816213240354
2021-06-10,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,mixed,174,10,9,344788,2020.0,294788,19751.492052,60.39564382866155
2021-06-24,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,mixed,176,10,9,363136,1960.0,313136,20014.062877,60.16585858142647
2021-06-02,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,mixed,179,9,8,335882,1830.0,290882,21830.884833,60.76616949128785
2021-06-09,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,mixed,195,10,9,358480,1990.0,308480,23135.284715,64.39751473836424
2021-06-16,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,mixed,206,11,10,387361,2300.0,332361,23646.026783,60.33092297750801
2021-06-23,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,mixed,202,10,9,370153,2080.0,320153,23811.293236,64.31764987140384
2021-06-21,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,mixed,200,10,9,361440,2020.0,311440,24309.114044,65.79494760032782
2021-06-14,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,mixed,207,11,11,420195,2300.0,365195,24714.103302,55.97124789781687
2021-06-07,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,mixed,211,11,10,393949,2180.0,338949,25036.558749,61.41575498770825
2021-06-19,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,mixed,37,3,2,90391,540.0,75391,31167.25037,64.77810725822478
2021-06-05,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,mixed,40,3,3,112982,630.0,97982,33362.710007,50.5235269645946
2021-06-12,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,mixed,48,4,3,115597,760.0,95597,39476.555914,57.743456645708434
2021-06-26,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,mixed,49,4,3,114051,760.0,94051,40135.09959,62.3468548922248
2021-06-25,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,mixed,176,9,8,313154,1860.0,268154,60485.838982,63.853763996892724
2021-06-04,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,mixed,181,9,8,316972,1860.0,271972,62180.542832,64.83742249960342
2021-06-18,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,mixed,187,10,8,345035,1990.0,295035,64338.067907,61.057744941688476
2021-06-11,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,mixed,203,10,10,371287,2050.0,321287,69601.412533,66.12653954931119
2021-02-28,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,mixed,14,1,1,35899,190.0,30899,4513.14743,68.85308484517209
2021-01-31,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,mixed,17,1,1,44503,250.0,39503,5415.156924,66.02383515418032
2021-03-28,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,mixed,19,2,2,60655,470.0,50655,6015.340891,59.54337473153422
2021-01-30,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,mixed,36,4,3,101231,820.0,81231,11125.103907,55.89159277575652
2021-01-28,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,mixed,159,9,8,387178,2490.0,342178,48630.295931,49.361423296899915
2021-01-29,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,mixed,180,9,9,405365,2580.0,360365,55343.115703,56.93896043332452
2021-03-30,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,mixed,184,11,10,481270,3050.0,426270,56490.452643,46.16510099846304
2021-03-31,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,mixed,209,11,10,468424,2930.0,413424,64763.377011,55.90847052400719
2021-03-29,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,mixed,221,12,12,566104,3480.0,506104,68473.45573,52.471410424647864
2021-05-30,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,mixed,11,1,1,45391,280.0,40391,3611.011487,49.93437234594046
2021-05-29,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,mixed,40,3,2,127946,780.0,112946,12324.674485,50.86955353062925
2021-05-31,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,mixed,92,4,4,189892,1180.0,169892,28096.556419,59.44974033073664
2021-06-29,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,mixed,165,11,10,420200,2510.0,365200,50483.745137,47.86658709766268
2021-04-29,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,mixed,190,11,10,473834,3020.0,418834,58497.35422,49.15665986014256
2021-06-30,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,mixed,200,12,12,426030,2310.0,366030,61892.809041,54.86979900466313
2021-06-28,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,mixed,201,10,10,454593,2740.0,404593,62067.953672,51.64038015969771
2021-05-28,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,mixed,202,11,10,469972,3110.0,414972,62350.634801,53.05936346702224
2021-04-28,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,mixed,208,10,10,503966,3190.0,453966,64506.134641,57.255916087024005
2021-04-30,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,mixed,217,11,10,534680,3410.0,479680,67165.393132,45.59005503272656


==> data/comparison_2/comparison_routing_routing_240_r_routing_240.csv <==
date,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,algo_r_routing_240,no_of_requests_r_routing_240,no_of_runs_r_routing_240,no_of_vehicles_r_routing_240,objective_r_routing_240,operational_cost_r_routing_240,total_travel_time_r_routing_240,computation_time_r_routing_240,diff_routing_routing_r_routing
2021-01-03,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,agent_without_anytime_routing,7,3,2,71227,540.0,56227,5.31582,-16.18086026065539
2021-01-10,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,agent_without_anytime_routing,9,3,3,84982,570.0,69982,5.3165,-9.298796172445725
2021-01-02,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,agent_without_anytime_routing,28,5,5,158566,980.0,133566,5.847094,16.075114587854216
2021-01-09,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,agent_without_anytime_routing,27,5,4,173910,920.0,148910,6.023238,3.436979455857857
2021-01-01,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,agent_without_anytime_routing,79,14,12,455457,2690.0,385457,8.908138,-4.075672785355365
2021-01-07,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,agent_without_anytime_routing,139,23,17,717972,4160.0,602972,17.156459,9.399476818359057
2021-01-05,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,agent_without_anytime_routing,155,31,26,863852,5320.0,708852,24.141129,-6.053318110110553
2021-01-06,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,agent_without_anytime_routing,193,35,27,1076493,6290.0,901493,39.597528,0.41075626333917087
2021-01-08,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,agent_without_anytime_routing,156,25,18,764695,4390.0,639695,39.815637,3.945821421214207
2021-01-04,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,agent_without_anytime_routing,174,31,24,915553,5590.0,760553,41.05725,-5.498389096557414
2021-01-17,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,agent_without_anytime_routing,12,4,3,107956,700.0,87956,5.363009,0.7155075689296816
2021-01-16,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,agent_without_anytime_routing,36,7,6,232523,1300.0,197523,7.02224,-0.25006143750835336
2021-01-12,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,agent_without_anytime_routing,118,21,18,673871,4020.0,568871,17.492369,-8.270805952499542
2021-01-15,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,agent_without_anytime_routing,165,27,21,848042,4980.0,713042,23.929762,-4.424395187357393
2021-01-19,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,agent_without_anytime_routing,151,27,21,833629,4950.0,698629,23.988031,-2.027380964037089
2021-01-14,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,agent_without_anytime_routing,154,27,21,828212,4890.0,693212,26.196435,-0.7418688185200818
2021-01-18,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,agent_without_anytime_routing,159,26,23,815201,4640.0,685201,36.166236,-2.447321757336373
2021-01-13,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,agent_without_anytime_routing,186,31,25,975849,5650.0,820849,42.17344,-3.463049705996484
2021-01-11,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,agent_without_anytime_routing,180,29,25,884545,5330.0,739545,44.76238,0.4191302624883481
2021-01-20,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,agent_without_anytime_routing,179,30,24,980319,5610.0,830319,49.079629,-7.857146786517843
2021-01-24,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,agent_without_anytime_routing,11,3,3,107097,540.0,92097,5.040062,-46.9598627787307
2021-01-23,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,agent_without_anytime_routing,27,5,5,186129,980.0,161129,5.681797,-22.133492565519234
2021-01-26,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,agent_without_anytime_routing,127,21,19,714787,4050.0,609787,14.927681,-4.212762359088603
2021-01-22,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,agent_without_anytime_routing,160,27,22,882133,5070.0,747133,24.624954,-7.11308197529485
2021-01-25,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,agent_without_anytime_routing,175,30,25,881179,5400.0,731179,30.221634,-1.8207302333428086
2021-01-21,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,agent_without_anytime_routing,165,29,26,860784,5030.0,715784,33.59334,-4.549595178580538
2021-01-27,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,agent_without_anytime_routing,182,32,24,941351,5510.0,781351,57.032194,-0.5489141348327088
2021-02-07,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,agent_without_anytime_routing,28,8,8,265005,1520.0,225005,4.813793,-20.7279072098257
2021-02-06,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,agent_without_anytime_routing,35,8,7,271663,1580.0,231663,5.290427,6.155477715367449
2021-02-04,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,agent_without_anytime_routing,159,27,21,797212,4830.0,662212,25.694732,1.0269601879118642
2021-02-03,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,agent_without_anytime_routing,188,33,27,1024073,6060.0,859073,27.228447,-9.651773362514616
2021-02-02,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,agent_without_anytime_routing,153,26,19,784420,4640.0,654420,33.522394,-2.065060262911018
2021-02-01,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,agent_without_anytime_routing,175,29,25,963625,5330.0,818625,35.352629,-4.86243963166337
2021-02-05,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,agent_without_anytime_routing,200,36,25,985512,6240.0,805512,38.073269,5.891654968917409
2021-02-08,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,agent_without_anytime_routing,199,34,28,1058566,6070.0,888566,39.566755,-5.27202444823893
2021-02-09,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,agent_without_anytime_routing,163,28,24,886904,5260.0,746904,44.490671,-12.357210452505255
2021-02-14,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,agent_without_anytime_routing,22,5,5,172500,950.0,147500,5.352647,-17.82464959973771
2021-02-13,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,agent_without_anytime_routing,41,9,7,260607,1590.0,215607,6.058176,12.649114280447133
2021-02-19,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,agent_without_anytime_routing,182,33,26,1015387,6120.0,850387,22.589895,-14.377197260949837
2021-02-11,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,agent_without_anytime_routing,159,27,20,790175,4800.0,655175,24.914995,3.3578758117975123
2021-02-18,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,agent_without_anytime_routing,168,29,21,764445,5030.0,619445,26.864649,9.053649715363246
2021-02-15,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,agent_without_anytime_routing,182,31,27,982837,5680.0,827837,30.417908,-9.989066415093495
2021-02-16,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,agent_without_anytime_routing,125,21,17,676776,3810.0,571776,31.155253,-9.175204347805046
2021-02-17,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,agent_without_anytime_routing,186,32,23,910808,5540.0,750808,31.997515,8.62084706566941
2021-02-12,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,agent_without_anytime_routing,192,33,27,1018999,5940.0,853999,34.181746,0.02413551207020883
2021-02-10,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,agent_without_anytime_routing,185,31,25,930525,5530.0,775525,39.25965,-2.542048824352008
2021-02-21,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,agent_without_anytime_routing,20,6,4,142901,1050.0,112901,5.258404,9.348634212562962
2021-02-27,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,agent_without_anytime_routing,29,6,6,214212,1140.0,184212,5.632649,-3.289952697587625
2021-02-20,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,agent_without_anytime_routing,36,8,7,284113,1610.0,244113,5.842421,-11.963508108214617
2021-02-23,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,agent_without_anytime_routing,163,32,23,885968,5600.0,725968,21.771662,0.38957403199566465
2021-02-24,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,agent_without_anytime_routing,197,33,27,990877,5880.0,825877,26.950312,6.1670396145458195
2021-02-22,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,agent_without_anytime_routing,181,32,25,983875,5720.0,823875,27.441279,-11.29681790929967
2021-03-01,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,agent_without_anytime_routing,170,29,21,844394,5060.0,699394,27.746649,6.135997056446637
2021-02-25,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,agent_without_anytime_routing,167,33,24,908671,5940.0,743671,35.526543,-3.5559090976433354
2021-02-26,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,agent_without_anytime_routing,205,36,24,1056163,6570.0,876163,61.245869,-2.1876983451243865
2021-03-07,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,agent_without_anytime_routing,23,6,5,182936,1140.0,152936,5.366806,-26.230662011288832
2021-03-06,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,agent_without_anytime_routing,38,7,7,255551,1420.0,220551,6.095127,-17.404028152966905
2021-03-02,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,agent_without_anytime_routing,159,26,22,796243,4700.0,666243,17.969974,-9.302421353042032
2021-03-03,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,agent_without_anytime_routing,175,29,23,879029,5150.0,734029,27.049393,-4.8817941234724636
2021-03-08,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,agent_without_anytime_routing,203,35,28,1070973,6230.0,895973,29.326845,-0.21953403760152046
2021-03-04,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,agent_without_anytime_routing,178,30,25,860668,5340.0,710668,31.074323,-0.033357314956978364
2021-03-09,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,agent_without_anytime_routing,173,29,23,913238,5330.0,768238,32.110661,-9.40519689001234
2021-03-11,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,agent_without_anytime_routing,169,30,24,932829,5550.0,782829,36.89563,0.008682509566839245
2021-03-10,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,agent_without_anytime_routing,202,33,27,1028445,6030.0,863445,48.100433,1.5270113836458115
2021-03-05,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,agent_without_anytime_routing,204,37,28,1055977,6550.0,870977,56.133524,-5.256353645128847
2021-03-21,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,agent_without_anytime_routing,16,5,4,116094,860.0,91094,5.133331,-19.89466074563668
2021-03-14,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,agent_without_anytime_routing,25,7,6,223192,1240.0,188192,5.328428,-17.024779522026826
2021-03-20,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,agent_without_anytime_routing,48,10,10,352503,2020.0,302503,6.445175,-9.787683328298197
2021-03-13,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,agent_without_anytime_routing,54,10,9,303680,1750.0,253680,7.515103,8.515240430672458
2021-03-16,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,agent_without_anytime_routing,168,31,23,921954,5560.0,766954,22.53241,-2.4452523923604477
2021-03-19,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,agent_without_anytime_routing,209,37,27,1070693,6610.0,885693,26.694855,9.54662345737419
2021-03-18,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,agent_without_anytime_routing,174,30,23,902991,5280.0,752991,32.261401,0.9888060315194258
2021-03-12,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,agent_without_anytime_routing,197,32,24,976240,5750.0,816240,38.267953,-0.975163734004129
2021-03-17,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,agent_without_anytime_routing,233,41,34,1292559,7490.0,1087559,52.662445,-7.336498888899961
2021-03-15,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,agent_without_anytime_routing,210,37,28,1090298,6640.0,905298,52.958019,-11.820848375451263
2021-03-27,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,agent_without_anytime_routing,40,7,5,241759,1330.0,206759,6.030585,8.581487069535985
2021-03-25,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,agent_without_anytime_routing,149,26,23,717253,4460.0,587253,19.477304,-7.848025513525868
2021-03-23,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,agent_without_anytime_routing,197,35,26,1022182,6170.0,847182,28.734805,4.301096409308665
2021-03-26,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,agent_without_anytime_routing,225,43,30,1149049,7480.0,934049,38.212438,3.0357216695372156
2021-03-24,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,agent_without_anytime_routing,210,36,30,1100715,6540.0,920715,63.930175,7.644191236931752
2021-03-22,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,agent_without_anytime_routing,233,39,33,1226957,7230.0,1031957,82.310555,-6.741756802959295
2021-04-03,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,agent_without_anytime_routing,43,9,8,280678,1680.0,235678,6.007728,2.5183291714276783
2021-04-10,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,agent_without_anytime_routing,51,10,8,312895,1870.0,262895,6.478078,2.9761886304508933
2021-04-06,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,agent_without_anytime_routing,170,30,23,925511,5340.0,775511,26.268953,-8.688391560103202
2021-04-01,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,agent_without_anytime_routing,181,32,26,969807,5810.0,809807,27.714752,-3.3274875982339203
2021-04-02,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,agent_without_anytime_routing,200,37,29,1038662,6430.0,853662,30.936342,-2.8168512164845585
2021-04-09,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,agent_without_anytime_routing,205,35,26,1032727,6200.0,857727,33.499025,0.7535307639673716
2021-04-07,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,agent_without_anytime_routing,212,36,23,986033,6240.0,806033,34.511363,8.03380810301361
2021-04-05,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,agent_without_anytime_routing,204,35,29,1043814,6290.0,868814,39.307391,5.216646704738105
2021-04-08,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,agent_without_anytime_routing,181,29,23,845722,5000.0,700722,58.437089,4.058763471355644
2021-04-18,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,agent_without_anytime_routing,16,5,4,109398,860.0,84398,5.136373,4.029265468326447
2021-04-11,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,agent_without_anytime_routing,17,5,4,114232,860.0,89232,5.13765,-8.863920099875156
2021-04-17,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,agent_without_anytime_routing,41,7,6,245072,1360.0,210072,5.913991,7.413787892525765
2021-04-13,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,agent_without_anytime_routing,188,34,26,1038328,6010.0,868328,28.064635,-16.195540754070034
2021-04-20,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,agent_without_anytime_routing,170,30,24,924367,5490.0,774367,32.938784,-2.6017646268787593
2021-04-15,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,agent_without_anytime_routing,188,33,27,976962,5730.0,811962,33.990874,-7.632984788675292
2021-04-19,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,agent_without_anytime_routing,196,34,26,1009287,5890.0,839287,37.425059,-3.9391948393262455
2021-04-12,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,agent_without_anytime_routing,213,36,27,1037925,6330.0,857925,40.085299,6.0686056424448545
2021-04-16,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,agent_without_anytime_routing,218,37,29,1117890,6580.0,932890,46.262205,-4.498260839489647
2021-04-14,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,agent_without_anytime_routing,235,42,31,1222578,7320.0,1012578,49.931026,3.1074950784125384
2021-04-25,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,agent_without_anytime_routing,17,5,4,127811,860.0,102811,5.259558,13.132926447999782
2021-04-24,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,agent_without_anytime_routing,51,9,9,322983,1800.0,277983,6.428458,0.959182609602252
2021-04-27,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,agent_without_anytime_routing,167,30,25,900056,5460.0,750056,22.190342,-3.715073241332264
2021-04-21,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,agent_without_anytime_routing,216,38,27,1104811,6470.0,914811,30.875263,5.054867049777807
2021-04-26,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,agent_without_anytime_routing,218,37,28,1087887,6580.0,902887,33.879541,-1.155599609097139
2021-04-23,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,agent_without_anytime_routing,204,35,27,993287,6170.0,818287,35.457833,5.743702642304389
2021-04-22,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,agent_without_anytime_routing,213,36,28,1005933,6240.0,825933,50.244604,-5.468143039425276
2021-05-02,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,agent_without_anytime_routing,15,4,4,137659,730.0,117659,5.214522,-21.05721371159224
2021-05-09,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,agent_without_anytime_routing,24,5,3,139067,800.0,114067,5.475605,4.563640481206723
2021-05-01,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,agent_without_anytime_routing,47,8,8,272153,1550.0,232153,7.204511,5.222375839720842
2021-05-08,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,agent_without_anytime_routing,44,7,6,264725,1450.0,229725,7.261547,-5.214522763856044
2021-05-04,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,agent_without_anytime_routing,171,29,21,872705,5390.0,727705,22.311095,-3.749068260955884
2021-05-03,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,agent_without_anytime_routing,218,35,27,995826,6050.0,820826,30.856326,14.328483787962082
2021-05-05,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,agent_without_anytime_routing,213,37,24,1030721,6430.0,845721,32.761555,1.678968866436076
2021-05-10,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,agent_without_anytime_routing,218,34,27,1070716,6310.0,900716,36.019111,5.3349212285499314
2021-05-06,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,agent_without_anytime_routing,176,31,24,923051,5530.0,768051,44.317625,5.217377017870107
2021-05-07,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,agent_without_anytime_routing,194,31,25,1002912,5770.0,847912,55.794156,-8.455748767194393
2021-05-16,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,agent_without_anytime_routing,14,4,3,105664,700.0,85664,5.202914,8.578548006125681
2021-05-15,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,agent_without_anytime_routing,47,9,7,271768,1560.0,226768,6.229974,16.093795828895168
2021-05-18,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,agent_without_anytime_routing,168,28,24,912175,5350.0,772175,21.434756,-14.755593576429295
2021-05-11,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,agent_without_anytime_routing,167,27,24,875131,5040.0,740131,33.514519,-2.864131533539266
2021-05-14,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,agent_without_anytime_routing,193,31,24,951249,5650.0,796249,36.265792,1.1808446981974121
2021-05-20,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,agent_without_anytime_routing,197,32,24,905166,5660.0,745166,37.462172,-0.3319769755401138
2021-05-13,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,agent_without_anytime_routing,191,31,27,996832,5680.0,841832,44.018187,-7.17863033376126
2021-05-17,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,agent_without_anytime_routing,221,35,29,1134841,6380.0,959841,48.436193,-3.8450944848241386
2021-05-19,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,agent_without_anytime_routing,217,34,27,1081258,6190.0,911258,49.680062,-9.154030971753922
2021-05-12,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,agent_without_anytime_routing,218,36,27,1096380,6540.0,916380,58.92069,0.09576911896966643
2021-05-23,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,agent_without_anytime_routing,15,4,4,112630,640.0,92630,5.209,4.267707031814434
2021-05-22,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,agent_without_anytime_routing,43,8,7,277917,1550.0,237917,6.521168,1.534815003773264
2021-05-27,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,agent_without_anytime_routing,141,25,20,789762,4690.0,664762,21.162342,3.5711407675119964
2021-05-25,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,agent_without_anytime_routing,167,27,18,794899,4800.0,659899,24.16115,6.439542849071927
2021-05-21,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,agent_without_anytime_routing,188,31,25,997838,5860.0,842838,33.308143,1.9083785614366562
2021-05-26,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,agent_without_anytime_routing,196,33,25,936575,5850.0,771575,46.566265,-0.643032223608438
2021-05-24,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,agent_without_anytime_routing,215,37,28,1095025,6670.0,910025,55.468038,3.102335755572152
2021-06-06,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,agent_without_anytime_routing,23,5,5,159527,920.0,134527,4.74174,3.6946035847313867
2021-06-05,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,agent_without_anytime_routing,40,6,6,229210,1230.0,199210,6.380012,-0.3744170261216089
2021-06-01,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,agent_without_anytime_routing,155,28,20,726735,4660.0,586735,19.894361,9.3453268999516
2021-06-03,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,agent_without_anytime_routing,156,26,22,818210,4820.0,688210,23.081007,-0.3441238944130762
2021-06-08,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,agent_without_anytime_routing,164,29,21,911808,5510.0,766808,26.306452,-6.305896672694268
2021-06-09,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,agent_without_anytime_routing,195,34,22,881265,5740.0,711265,40.204679,12.477058206607236
2021-06-04,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,agent_without_anytime_routing,181,29,22,881046,5240.0,736046,40.520905,2.2631391529396625
2021-06-07,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,agent_without_anytime_routing,211,35,29,1015895,6320.0,840895,48.928522,0.5009745252250223
2021-06-02,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,agent_without_anytime_routing,179,27,21,839123,4620.0,704123,49.992016,1.9834062022910794
2021-06-13,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,agent_without_anytime_routing,19,5,4,152545,920.0,127545,4.831409,-12.479722754755935
2021-06-19,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,agent_without_anytime_routing,37,7,6,242338,1330.0,207338,5.506696,5.570211157567421
2021-06-12,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,agent_without_anytime_routing,48,8,7,273476,1490.0,233476,6.310714,0.030706243602865915
2021-06-10,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,agent_without_anytime_routing,174,30,18,803928,5220.0,653928,20.779068,7.656151466664216
2021-06-17,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,agent_without_anytime_routing,172,28,22,863488,4990.0,723488,22.563107,-4.249981286657024
2021-06-15,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,agent_without_anytime_routing,176,29,22,826263,5120.0,681263,30.494506,5.9438028043957845
2021-06-14,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,agent_without_anytime_routing,207,33,26,1052219,6120.0,887219,43.03047,-10.253309792375035
2021-06-16,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,agent_without_anytime_routing,206,36,26,1080774,6360.0,900774,43.084954,-10.680494551353277
2021-06-18,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,agent_without_anytime_routing,189,31,26,987199,5800.0,832199,48.43965,-11.419871176286685
2021-06-11,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,agent_without_anytime_routing,205,35,28,1108725,6380.0,933725,53.895857,-1.1518109661527234
2021-06-27,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,agent_without_anytime_routing,20,6,5,161284,990.0,131284,4.643156,-17.616516076337994
2021-06-20,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,agent_without_anytime_routing,25,5,5,172734,980.0,147734,4.869361,-2.809901614756001
2021-06-26,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,agent_without_anytime_routing,49,8,7,306348,1700.0,266348,6.220066,-1.1386633828437862
2021-06-25,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,agent_without_anytime_routing,176,29,23,848098,5150.0,703098,22.519354,2.1071087651338427
2021-06-22,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,agent_without_anytime_routing,165,28,26,921743,5110.0,781743,25.421948,-13.812433709233108
2021-06-24,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,agent_without_anytime_routing,176,32,23,926158,5570.0,766158,31.069605,-1.5947434237950022
2021-06-21,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,agent_without_anytime_routing,200,32,25,998256,5840.0,838256,34.94427,5.529551825234743
2021-06-23,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,agent_without_anytime_routing,202,34,27,1022544,5980.0,852544,46.302489,1.4278608308044682
2021-05-30,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,agent_without_anytime_routing,11,3,2,76778,540.0,61778,7.725108,15.314957590196663
2021-01-31,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,agent_without_anytime_routing,17,4,4,116074,700.0,96074,7.860309,11.382393134986984
2021-02-28,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,agent_without_anytime_routing,14,4,4,99023,670.0,79023,7.948254,14.08504472613377
2021-03-28,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,agent_without_anytime_routing,19,5,5,130235,830.0,105235,7.9877,13.133812680922588
2021-05-29,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,agent_without_anytime_routing,40,7,4,213430,1240.0,178430,8.96424,18.044243743784104
2021-01-30,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,agent_without_anytime_routing,36,7,6,239610,1390.0,204610,9.113422,-4.402954184004706
2021-05-31,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,agent_without_anytime_routing,92,14,13,463138,2480.0,393138,17.380725,1.0997505808391417
2021-01-28,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,agent_without_anytime_routing,159,26,23,844783,4820.0,714783,33.825123,-10.488221807476155
2021-06-29,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,agent_without_anytime_routing,165,27,21,852512,5010.0,717512,37.305413,-5.769538553539725
2021-01-29,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,agent_without_anytime_routing,180,29,22,837300,4880.0,692300,38.319503,11.055447734319978
2021-03-31,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,agent_without_anytime_routing,209,34,22,999243,6010.0,829243,42.115095,5.943862423403835
2021-03-30,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,agent_without_anytime_routing,184,34,27,1034390,6130.0,864390,42.82772,-15.706944497267258
2021-06-28,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,agent_without_anytime_routing,201,33,24,969980,5790.0,804980,46.301608,-3.1865076072363956
2021-06-30,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,agent_without_anytime_routing,200,34,23,948062,5950.0,778062,53.341645,-0.4300838345681471
2021-05-28,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,agent_without_anytime_routing,202,33,26,1050336,6030.0,885336,54.083765,-4.907186839857971
2021-03-29,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,agent_without_anytime_routing,221,38,29,1143354,6740.0,953354,54.129896,4.007032267326907
2021-04-29,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,agent_without_anytime_routing,190,31,23,916704,5440.0,761704,57.665419,1.635819127441523
2021-04-28,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,agent_without_anytime_routing,208,36,26,1122015,6360.0,942015,60.412774,4.835835529345708
2021-04-30,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,agent_without_anytime_routing,217,35,26,1103258,6260.0,928258,64.490072,-12.269407991142662


==> data/comparison_2/comparison_routing_routing_240_routing.csv <==
date,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_routing
2021-01-10,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,routing,9,3,3,83182,480.0,68182,4.870829,-6.983743183455088
2021-01-03,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,routing,7,3,2,42236,480.0,27236,4.914477,31.107377624088603
2021-01-09,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,routing,27,5,3,141290,830.0,116290,5.393383,21.549139367018324
2021-01-02,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,routing,28,5,4,144872,830.0,119872,5.507396,23.322994844869747
2021-01-01,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,routing,79,14,11,431410,2480.0,361410,10.187733,1.4192646148151025
2021-01-07,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,routing,139,23,19,705578,4070.0,590578,17.165759,10.963469403464407
2021-01-05,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,routing,155,31,22,790355,5170.0,635355,23.870256,2.969756121515693
2021-01-06,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,routing,193,35,26,976672,6200.0,801672,36.390375,9.64546368738858
2021-01-08,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,routing,156,25,19,760815,4420.0,635815,42.146457,4.433192481422118
2021-01-04,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,routing,174,31,22,912855,5530.0,757855,44.344217,-5.187500864218585
2021-01-17,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,routing,12,4,4,119270,730.0,99270,4.571086,-9.689701473320213
2021-01-16,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,routing,36,7,4,179905,1120.0,144905,5.063558,22.43568462941326
2021-01-12,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,routing,118,21,19,679041,3900.0,574041,11.936488,-9.10146948717372
2021-01-19,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,routing,151,27,19,739508,4620.0,604508,16.731836,9.492034895675246
2021-01-14,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,routing,154,27,24,788678,4800.0,653678,18.956074,4.06695916498097
2021-01-20,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,routing,179,30,21,866530,5220.0,716530,23.477713,4.662203420599512
2021-01-15,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,routing,165,27,22,850097,4860.0,715097,23.520992,-4.677439414070244
2021-01-18,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,routing,159,26,18,757838,4550.0,627838,23.94705,4.761557669904377
2021-01-13,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,routing,186,31,23,910633,5440.0,755633,30.353243,3.451387107102947
2021-01-11,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,routing,180,29,25,902736,5180.0,757736,45.155558,-1.6287877082141875
2021-01-24,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,routing,11,3,3,76493,540.0,61493,4.539562,-4.964665523156089
2021-01-23,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,routing,27,5,4,171475,950.0,146475,5.033152,-12.517880812084147
2021-01-30,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,routing,36,7,6,255945,1390.0,220945,5.573424,-11.520446177643189
2021-01-26,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,routing,127,21,17,602580,3540.0,497580,15.33932,12.146518693905163
2021-01-21,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,routing,165,29,23,792679,4940.0,647679,24.576084,3.7223408467605785
2021-01-25,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,routing,175,30,22,863266,5220.0,713266,33.379904,0.2491270154907086
2021-01-28,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,routing,159,26,23,798921,4700.0,668921,34.701482,-4.489982225791305
2021-01-22,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,routing,160,27,21,815371,4710.0,680371,36.820436,0.9935001147467133
2021-01-29,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,routing,180,29,25,901899,5240.0,756899,42.964411,4.193236899719877
2021-01-27,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,routing,182,32,24,882339,5600.0,722339,44.331313,5.754359055427617
2021-01-31,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,routing,17,4,4,119505,730.0,99505,4.676691,8.76296924028309
2021-02-07,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,routing,28,8,6,192924,1310.0,152924,4.867678,12.109919546618316
2021-02-06,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,routing,35,8,6,247641,1430.0,207641,5.164515,14.453748419590855
2021-02-04,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,routing,159,27,21,756392,4740.0,621392,19.757244,6.094720689672297
2021-02-02,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,routing,153,26,21,788110,4670.0,658110,26.119374,-2.5451857981729207
2021-02-09,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,routing,163,28,24,875076,4990.0,735076,28.019431,-10.858783243661644
2021-02-05,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,routing,200,36,27,994657,6150.0,814657,31.952106,5.018382177404723
2021-02-03,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,routing,188,33,27,971536,5640.0,806536,32.096995,-4.026417340877066
2021-02-08,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,routing,199,34,29,1015607,6010.0,845607,34.839881,-0.9998478449171749
2021-02-01,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,routing,175,29,23,908797,5270.0,763797,40.520724,1.103986976327124
2021-02-14,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,routing,22,5,5,153010,860.0,128010,4.631853,-4.512171798584738
2021-02-13,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,routing,41,9,7,258382,1530.0,213382,5.460785,13.394895171697197
2021-02-16,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,routing,125,21,17,647701,3870.0,542701,16.336396,-4.484924156999769
2021-02-11,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,routing,159,27,24,861754,4980.0,726754,29.313852,-5.396573022027078
2021-02-15,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,routing,182,31,22,866457,5410.0,711457,30.217478,3.034993067189509
2021-02-17,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,routing,186,32,24,890649,5600.0,730649,32.046628,10.643350539511506
2021-02-18,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,routing,168,29,24,752654,4940.0,607654,41.073641,10.456430054310001
2021-02-19,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,routing,182,33,27,947754,5760.0,782754,43.149414,-6.7587493368087745
2021-02-12,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,routing,192,33,26,1047853,6000.0,882853,43.674517,-2.806783452457456
2021-02-10,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,routing,185,31,22,886051,5440.0,731051,52.771708,2.358899650341559
2021-02-28,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,routing,14,4,4,110704,670.0,90704,4.674709,3.9503023677520672
2021-02-21,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,routing,20,6,5,126162,990.0,96162,4.83271,19.967266775777414
2021-02-27,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,routing,29,6,6,225196,1230.0,195196,5.597653,-8.586279889483048
2021-02-20,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,routing,36,8,6,248675,1370.0,208675,5.873392,2.001930996433568
2021-02-22,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,routing,181,32,24,939548,5690.0,779548,29.793628,-6.282508116424022
2021-03-01,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,routing,170,29,24,856225,5060.0,711225,35.551511,4.820846760701784
2021-02-23,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,routing,163,32,25,910803,5660.0,750803,39.331828,-2.4026542752517615
2021-02-26,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,routing,205,36,26,978879,6210.0,798879,39.363196,5.28981609053052
2021-02-25,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,routing,167,33,24,835604,5640.0,670604,39.515298,4.7711087229292435
2021-02-24,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,routing,197,33,28,1069934,5940.0,904934,40.182896,-1.319411629345048
2021-03-07,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,routing,23,5,5,155576,890.0,130576,5.673594,-7.351540828859663
2021-03-06,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,routing,38,7,7,248448,1330.0,213448,6.841547,-14.140801587739126
2021-03-02,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,routing,159,26,22,750371,4640.0,620371,27.076263,-3.0054483532081315
2021-03-11,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,routing,169,30,23,831935,5250.0,681935,29.192842,10.823659302612256
2021-03-09,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,routing,173,29,23,818407,5060.0,673407,31.630505,1.9554826111437231
2021-03-05,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,routing,204,37,27,1016206,6370.0,831206,31.901927,-1.292109688280905
2021-03-08,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,routing,203,35,25,999161,5990.0,824161,41.592793,6.5004908167208955
2021-03-03,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,routing,175,29,22,863161,4910.0,718161,44.077725,-2.9884955984508075
2021-03-04,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,routing,178,30,24,797727,5250.0,647727,45.680632,7.282122687507046
2021-03-10,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,routing,202,33,27,1005569,6090.0,840569,63.915878,3.7173745898335206
2021-03-21,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,routing,16,5,4,115305,920.0,90305,5.052484,-19.07983063100279
2021-03-14,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,routing,25,7,5,158525,1180.0,123525,5.261505,16.8816392445549
2021-03-20,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,routing,48,10,8,304925,1750.0,254925,6.514308,5.030568991238861
2021-03-13,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,routing,54,10,8,313338,1840.0,263338,7.241376,5.605731052641092
2021-03-18,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,routing,174,30,23,849958,5370.0,699958,27.628848,6.803770576825448
2021-03-16,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,routing,168,31,25,869404,5380.0,714404,33.184565,3.393973874046056
2021-03-15,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,routing,210,37,27,1070343,6520.0,885343,45.320709,-9.774265671151953
2021-03-12,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,routing,197,32,22,906099,5450.0,746099,51.014753,6.279711050338639
2021-03-17,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,routing,233,41,32,1176468,7280.0,971468,59.540582,2.3039132644418094
2021-03-19,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,routing,209,37,27,1132050,6880.0,947050,70.967026,4.363113502115408
2021-03-28,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,routing,19,5,4,123507,860.0,98507,5.534196,17.62135987086963
2021-03-27,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,routing,40,7,6,252641,1390.0,217641,7.704542,4.466578182134444
2021-03-25,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,routing,149,26,24,657740,4220.0,527740,27.619102,1.1005038650706178
2021-03-23,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,routing,197,35,25,991954,6200.0,816954,34.285416,7.131107559709884
2021-03-24,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,routing,210,36,26,1109128,6390.0,929128,37.257516,6.9382960514171605
2021-03-30,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,routing,184,34,23,886177,5770.0,716177,40.028556,0.8721730162174739
2021-03-22,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,routing,233,39,26,1073397,6780.0,878397,50.268685,6.6175248790087196
2021-03-26,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,routing,225,43,29,1225486,7660.0,1010486,51.308418,-3.414532882484137
2021-03-31,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,routing,209,34,28,1024928,6130.0,854928,57.327919,3.5262003595666376
2021-03-29,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,routing,221,38,31,1173194,6740.0,983194,67.900366,1.5017450534430488
2021-04-03,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,routing,43,9,7,288873,1650.0,243873,7.337494,-0.3278586040308548
2021-04-10,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,routing,51,10,9,319009,1840.0,269009,7.981915,1.0803335266191825
2021-04-06,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,routing,170,30,23,826931,5070.0,676931,33.913766,2.888458028929206
2021-04-05,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,routing,204,35,30,1071923,6260.0,896923,39.68687,2.6642137255133425
2021-04-01,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,routing,181,32,26,956949,5630.0,796949,43.969161,-1.9575399328344214
2021-04-02,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,routing,200,37,25,1046801,6550.0,861801,45.651148,-3.622528474390372
2021-04-07,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,routing,212,36,27,1048130,6360.0,868130,62.666178,2.242090565946227
2021-04-09,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,routing,205,35,27,1021026,6170.0,846026,64.67699,1.8780127776368292
2021-04-08,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,routing,181,29,22,830268,5060.0,685268,71.310099,5.811911514463982
2021-04-18,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,routing,16,5,5,132300,830.0,107300,4.989793,-16.0617943521857
2021-04-11,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,routing,17,5,4,105224,800.0,80224,5.072977,-0.2792311137795313
2021-04-17,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,routing,41,7,7,257680,1420.0,222680,6.818191,2.6505878441684043
2021-04-20,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,routing,170,30,25,884234,5250.0,734234,38.285029,1.8528693223757309
2021-04-19,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,routing,196,34,24,928975,5860.0,758975,39.880582,4.331559283074983
2021-04-15,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,routing,188,33,27,934440,5760.0,769440,41.464267,-2.948288987626683
2021-04-13,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,routing,188,34,25,931830,5920.0,761830,50.293123,-4.277733761263378
2021-04-16,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,routing,218,37,28,1078902,6490.0,893902,60.97908,-0.8537357130371136
2021-04-14,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,routing,235,42,34,1308584,7770.0,1098584,69.66395,-3.7087054243660584
2021-04-12,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,routing,213,37,25,1043894,6490.0,858894,71.138671,5.5284158474979685
2021-04-25,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,routing,17,5,5,142664,860.0,117664,5.183169,3.038046950398956
2021-04-24,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,routing,51,9,6,284763,1560.0,239763,7.53476,12.679118459665574
2021-04-27,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,routing,167,30,23,822173,5280.0,672173,29.182883,5.259525060611927
2021-04-21,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,routing,216,38,31,1164264,6830.0,974264,41.05294,-0.05439868824395362
2021-04-28,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,routing,208,36,27,1080239,6480.0,900239,41.752575,8.379084180144542
2021-04-22,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,routing,213,36,31,1040373,6210.0,860373,47.923344,-9.07904241968003
2021-04-23,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,routing,204,35,26,1038794,6260.0,863794,51.148055,1.4253925024790879
2021-04-29,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,routing,190,31,22,850976,5320.0,695976,63.634272,8.68856557601328
2021-04-30,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,routing,217,35,25,1033783,6230.0,858783,68.886346,-5.199513986127846
2021-04-26,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,routing,218,37,30,1112895,6640.0,927895,78.476071,-3.4809323274992354
2021-05-02,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,routing,15,4,4,115640,700.0,95640,4.981908,-1.6937228485498708
2021-05-09,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,routing,24,5,5,151102,920.0,126102,5.517247,-3.6955193971876996
2021-05-08,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,routing,44,7,5,247346,1390.0,212346,6.457896,1.692732656346257
2021-05-01,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,routing,47,8,7,240805,1400.0,200805,7.328672,16.139356222727574
2021-05-06,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,routing,176,31,26,923119,5440.0,768119,28.010785,5.210394501884766
2021-05-07,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,routing,194,31,23,917346,5440.0,762346,46.816975,0.7974305735790294
2021-05-04,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,routing,171,29,25,902402,5120.0,757402,50.760894,-7.279512202660821
2021-05-10,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,routing,218,34,24,1018110,6220.0,848110,62.807859,9.985968876900102
2021-05-03,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,routing,218,35,27,1014136,6320.0,839136,70.988142,12.753263356036811
2021-05-05,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,routing,213,37,28,1085346,6430.0,900346,73.402236,-3.5317392938429224
2021-05-16,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,routing,14,4,3,108379,670.0,88379,5.269536,6.229505359970237
2021-05-15,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,routing,47,9,9,320579,1830.0,275579,6.849957,1.0237885734574477
2021-05-18,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,routing,168,28,22,808087,4780.0,668087,24.992607,-1.6608691823345516
2021-05-13,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,routing,191,31,28,924399,5590.0,769399,41.794937,0.6093115972414861
2021-05-14,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,routing,193,31,23,981705,5680.0,826705,47.009964,-1.9830337330773642
2021-05-20,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,routing,197,32,26,942603,5600.0,782603,48.722823,-4.481633747925836
2021-05-11,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,routing,167,27,23,835485,4890.0,700485,54.419992,1.795915200925286
2021-05-17,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,routing,221,35,27,1039509,6290.0,864509,59.24736,4.878383559613148
2021-05-19,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,routing,217,34,27,1031152,6190.0,861152,78.284478,-4.095782268973733
2021-05-12,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,routing,218,36,26,1032104,6420.0,852104,79.629232,5.952720489944243
2021-05-23,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,routing,15,4,4,110081,700.0,90081,4.782107,6.434284451470876
2021-05-30,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,routing,11,3,3,109218,600.0,94218,4.904756,-20.465901194533604
2021-05-22,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,routing,43,8,7,271348,1460.0,231348,6.522374,3.8621926029853073
2021-05-29,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,routing,40,7,5,226716,1270.0,191716,6.87734,12.942504636722845
2021-05-27,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,routing,141,25,20,773402,4540.0,648402,20.689106,5.5686743751602545
2021-05-26,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,routing,196,33,24,856760,5670.0,691760,38.885594,7.933775417987064
2021-05-21,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,routing,188,31,22,877129,5350.0,722129,42.885442,13.774574809953492
2021-05-25,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,routing,167,27,21,826742,4740.0,691742,45.81256,2.6915879050387823
2021-05-24,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,routing,215,37,23,964734,6220.0,779734,53.003734,14.63165569993027
2021-05-28,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,routing,202,33,25,975510,5910.0,810510,54.51566,2.5664074789878195
2021-06-06,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,routing,23,5,5,145616,950.0,120616,5.101208,12.092582419240916
2021-06-05,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,routing,40,6,4,211150,1170.0,181150,7.332645,7.534321560727814
2021-05-31,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,routing,92,15,13,434094,2550.0,359094,13.509566,7.301916769167692
2021-06-03,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,routing,156,26,20,766847,4610.0,636847,25.965434,5.954962202785368
2021-06-01,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,routing,155,28,23,761178,4870.0,621178,33.546456,5.048824178072281
2021-06-09,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,routing,195,34,24,989822,6010.0,819822,34.899682,1.6957064086062512
2021-06-04,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,routing,181,29,22,871624,5150.0,726624,37.350751,3.308347578948069
2021-06-08,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,routing,164,28,21,845962,5140.0,705962,37.437425,1.3709586217429677
2021-06-02,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,routing,179,27,21,832297,4890.0,697297,49.525181,2.7807401679470813
2021-06-07,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,routing,211,35,30,1029503,6260.0,854503,50.822322,-0.8318233905642453
2021-06-13,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,routing,19,5,5,138146,860.0,113146,5.213419,-1.8625571449638696
2021-06-12,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,routing,48,8,7,285609,1610.0,245609,6.790534,-4.40451820441585
2021-06-19,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,routing,37,6,4,193712,1170.0,163712,6.82761,24.517891307820896
2021-06-10,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,routing,174,30,23,882091,5400.0,732091,35.4278,-1.3221055823639616
2021-06-15,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,routing,176,29,25,848862,5150.0,703862,39.503691,3.371285336684584
2021-06-16,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,routing,206,36,25,996818,6210.0,816818,39.669165,-2.082682612360097
2021-06-17,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,routing,172,28,26,867192,5170.0,727192,45.626703,-4.697169818154599
2021-06-18,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,routing,189,31,25,956179,5590.0,801179,53.434381,-7.918809684238564
2021-06-14,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,routing,207,33,24,1002668,5790.0,837668,59.9004,-5.061271106966412
2021-06-11,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,routing,205,35,26,1034508,6140.0,859508,70.068457,5.619195328893349
2021-06-27,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,routing,20,6,6,172948,1140.0,142948,5.568136,-26.12249958068068
2021-06-20,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,routing,25,5,5,145766,800.0,120766,5.743981,13.241237285210072
2021-06-26,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,routing,49,8,8,285993,1610.0,245993,7.17432,5.581398419935358
2021-06-29,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,routing,165,27,22,829372,4920.0,694372,34.509421,-2.898602869198731
2021-06-25,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,routing,176,29,23,908645,5330.0,763645,38.751619,-4.881612922215309
2021-06-21,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,routing,200,32,24,922320,5600.0,762320,39.803146,12.715792581713016
2021-06-28,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,routing,201,33,26,1032377,6000.0,867377,42.282342,-9.824302732052093
2021-06-30,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,routing,200,34,28,945466,5770.0,775466,37.323782,-0.15508441719403138
2021-06-22,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,routing,165,28,23,856626,4990.0,716626,45.693543,-5.772096819401416
2021-06-24,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,routing,176,32,25,905622,5570.0,745622,49.206392,0.6579495842565981
2021-06-23,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,routing,202,34,29,1039601,6040.0,869601,57.113468,-0.21641557960815766


==> data/comparison_2/comparison_rt_120_anytime_120.csv <==
date,algo_rt_120,no_of_requests_rt_120,no_of_runs_rt_120,no_of_vehicles_rt_120,objective_rt_120,operational_cost_rt_120,total_travel_time_rt_120,computation_time_rt_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_rt_anytime
2021-01-03,rt,7,1,1,34557,190.0,29557,18.741527,mixed,7,1,1,26071,160.0,21071,3210.556943,24.556529791359203
2021-01-10,rt,9,2,2,46677,380.0,36677,18.966837,mixed,9,1,1,32837,160.0,27837,3434.533199,29.650577372153307
2021-01-24,rt,11,2,2,76602,410.0,66602,19.200937,mixed,11,1,1,37608,220.0,32608,3757.951949,50.904676118117024
2021-01-17,rt,12,2,2,51966,380.0,41966,19.36293,mixed,12,2,2,47691,380.0,37691,3816.611689,8.226532732940768
2021-01-12,rt,118,9,8,328520,1920.0,283520,36.80825,mixed,118,8,6,246065,1490.0,206065,12863.545502,25.098928527943503
2021-01-26,rt,127,10,9,370126,2140.0,320126,37.62161,mixed,127,8,7,276260,1640.0,236260,13431.432874,25.36055289279867
2021-01-07,rt,137,10,10,404327,2200.0,354327,40.035189,mixed,137,8,7,276000,1610.0,236000,15382.886281,31.738419645484967
2021-01-19,rt,149,10,10,403277,2200.0,353277,42.879691,mixed,149,10,8,307097,1930.0,257097,16088.791141,23.84961205325372
2021-01-05,rt,155,10,10,403360,2200.0,353360,44.150551,mixed,155,9,9,308083,1680.0,263083,16244.018473,23.62083498611662
2021-01-14,rt,154,10,10,385022,2140.0,335022,42.644628,mixed,154,9,8,311893,1740.0,266893,17278.104857,18.993460113967515
2021-01-21,rt,165,11,11,438557,2390.0,383557,45.891835,mixed,165,10,9,333571,1900.0,283571,19143.841432,23.938963464270323
2021-01-18,rt,159,11,11,429082,2330.0,374082,44.349728,mixed,159,10,8,310798,1840.0,260798,19960.947859,27.566758801347994
2021-01-20,rt,179,12,12,484376,2640.0,424376,48.109992,mixed,179,10,9,347981,1930.0,297981,21190.79276,28.158909607412422
2021-01-04,rt,174,11,10,440677,2390.0,385677,48.163063,mixed,174,9,8,330716,1770.0,285716,21463.617621,24.952743165629247
2021-01-25,rt,175,11,11,420203,2360.0,365203,48.099833,mixed,175,9,8,340287,1890.0,295287,21552.500837,19.018426807995183
2021-01-27,rt,182,11,11,444834,2420.0,389834,49.419388,mixed,182,10,10,350090,1840.0,300090,21967.305765,21.298731661698522
2021-01-13,rt,186,12,12,473965,2580.0,413965,49.905258,mixed,186,10,9,352004,1960.0,302004,22421.406563,25.732068823647317
2021-01-11,rt,180,12,12,483912,2640.0,423912,47.974713,mixed,180,10,8,351940,1960.0,301940,22472.484614,27.271900676155994
2021-01-06,rt,193,12,12,487812,2640.0,427812,51.857828,mixed,193,9,9,351103,1950.0,306103,22549.804398,28.024935835936795
2021-01-23,rt,27,3,2,112563,600.0,97563,21.658556,mixed,27,3,2,91147,540.0,76147,24298.461856,19.0257900020433
2021-01-09,rt,27,3,3,120875,660.0,105875,21.61326,mixed,27,3,2,86431,510.0,71431,24306.554256,28.495553257497416
2021-01-02,rt,28,6,6,235713,1290.0,205713,21.779381,mixed,28,3,2,84009,540.0,69009,24747.86405,64.35962377976607
2021-01-01,rt,79,5,5,202902,1100.0,177902,29.817053,mixed,79,4,4,139514,760.0,119514,28784.164566,31.24069747957142
2021-01-16,rt,36,3,3,121387,660.0,106387,22.819987,mixed,36,3,3,107307,600.0,92307,30446.48103,11.599265160190136
2021-01-08,rt,156,11,11,424305,2360.0,369305,44.825957,mixed,156,9,7,282444,1710.0,237444,53879.951087,33.433732810124795
2021-01-22,rt,160,10,10,405776,2200.0,355776,44.767432,mixed,160,8,7,285996,1580.0,245996,55272.804451,29.51874926067584
2021-01-15,rt,165,11,10,411865,2360.0,356865,45.844057,mixed,165,9,8,301205,1770.0,256205,56960.821322,26.86802714481687
2021-02-21,rt,20,2,2,79089,440.0,69089,25.324482,mixed,20,2,2,51904,380.0,41904,4203.663875,34.3726687655679
2021-02-14,rt,22,2,2,80942,440.0,70942,25.771928,mixed,22,2,2,61639,380.0,51639,4459.703256,23.84794050060537
2021-02-07,rt,28,4,4,143340,820.0,123340,26.90056,mixed,28,2,2,79003,440.0,69003,4978.380606,44.884191432956605
2021-02-16,rt,125,8,8,323801,1760.0,283801,46.555797,mixed,125,8,7,265485,1580.0,225485,13047.545518,18.00982702338782
2021-02-02,rt,150,11,10,411813,2360.0,356813,53.005746,mixed,150,10,9,313594,1870.0,263594,15621.072801,23.850388404445706
2021-02-23,rt,162,10,10,402139,2200.0,352139,55.604945,mixed,162,9,8,314153,1800.0,269153,17107.334727,21.87949937708106
2021-02-04,rt,156,11,10,411820,2360.0,356820,54.716802,mixed,156,9,8,307156,1770.0,262156,17116.975849,25.414987130299647
2021-02-09,rt,162,11,10,413557,2360.0,358557,56.309923,mixed,162,9,9,334170,1800.0,289170,17220.755915,19.196144666877842
2021-02-11,rt,158,11,10,412932,2360.0,357932,54.814501,mixed,158,10,10,360166,1990.0,310166,17521.142869,12.77837513198299
2021-02-18,rt,167,11,11,444021,2420.0,389021,57.159036,mixed,167,9,9,332754,1800.0,287754,18253.97568,25.05894991453107
2021-02-25,rt,167,11,11,444394,2420.0,389394,56.640768,mixed,167,9,9,335019,1830.0,290019,18352.706702,24.61216848112261
2021-02-01,rt,174,11,11,445917,2420.0,390917,58.380558,mixed,174,10,8,321627,1990.0,271627,20648.567645,27.87290011369829
2021-02-17,rt,185,11,11,440766,2390.0,385766,61.706218,mixed,185,10,9,379353,2080.0,329353,21142.060874,13.933243489742857
2021-02-10,rt,185,12,12,486417,2640.0,426417,61.358533,mixed,185,10,9,359105,2050.0,309105,21181.821097,26.173427326758727
2021-02-22,rt,180,11,11,445936,2420.0,390936,60.319987,mixed,180,9,8,334228,1860.0,289228,21272.669586,25.05023142334326
2021-02-15,rt,182,12,12,485262,2640.0,425262,60.949842,mixed,182,9,8,335451,1860.0,290451,21341.918962,30.87218863212038
2021-02-03,rt,188,11,11,445753,2420.0,390753,63.116073,mixed,188,10,9,349925,2020.0,299925,21457.155787,21.49800450025014
2021-02-24,rt,196,12,12,483267,2610.0,423267,64.439397,mixed,196,10,9,374053,2050.0,324053,22038.551733,22.599101531865408
2021-02-08,rt,198,12,12,486128,2640.0,426128,65.056416,mixed,198,11,10,374673,2240.0,319673,22551.957101,22.927089161702266
2021-02-27,rt,29,5,5,194675,1070.0,169675,27.121468,mixed,29,3,2,99842,540.0,84842,25043.73873,48.713496853730575
2021-02-06,rt,35,4,3,129290,820.0,109290,28.209117,mixed,35,4,3,105294,700.0,85294,29653.692881,18.559826746074716
2021-02-20,rt,36,3,3,116941,660.0,101941,28.210597,mixed,36,3,3,104705,600.0,89705,30279.905657,10.463396071523247
2021-02-13,rt,41,4,4,160470,880.0,140470,29.565428,mixed,41,3,3,110616,600.0,95616,33850.164274,31.067489250327164
2021-02-19,rt,182,11,11,445515,2420.0,390515,60.831969,mixed,182,9,8,320817,1770.0,275817,62634.96646,27.989629978788592
2021-02-12,rt,192,12,11,482013,2610.0,422013,63.893813,mixed,192,9,8,336178,1860.0,291178,66002.577882,30.2554080491605
2021-02-05,rt,200,13,13,524716,2860.0,459716,71.280457,mixed,200,10,9,347445,1990.0,297445,68680.707747,33.78418039472781
2021-02-26,rt,204,14,13,552923,3020.0,482923,65.91712,mixed,204,10,9,364629,1990.0,314629,70026.858356,34.054289656968514
2021-03-21,rt,16,2,2,52985,380.0,42985,19.684386,mixed,16,2,2,61758,380.0,51758,3699.869721,-16.55751627819194
2021-03-07,rt,23,3,3,121194,660.0,106194,20.811396,mixed,23,2,2,71923,380.0,61923,4292.817746,40.65465287060415
2021-03-14,rt,25,4,3,123608,790.0,103608,20.954319,mixed,25,3,2,77755,510.0,62755,4570.33304,37.09549543718853
2021-03-02,rt,158,11,11,440908,2390.0,385908,44.603963,mixed,158,10,9,317845,1840.0,267845,16521.34922,27.9112649350885
2021-03-25,rt,148,10,10,386034,2080.0,336034,43.089235,mixed,148,10,10,284350,1780.0,234350,17028.654398,26.34068501738189
2021-03-16,rt,167,10,10,405342,2200.0,355342,46.847913,mixed,167,10,9,329859,1900.0,279859,17746.690065,18.62205248900928
2021-03-09,rt,172,11,11,442618,2420.0,387618,46.972555,mixed,172,10,9,343549,1990.0,293549,18448.444189,22.382505908029046
2021-03-11,rt,168,11,11,446351,2420.0,391351,47.037301,mixed,168,10,9,339824,2080.0,289824,18840.171435,23.86619499004147
2021-03-18,rt,172,12,11,448217,2550.0,388217,48.14829,mixed,172,9,9,329481,1860.0,284481,18850.657317,26.49073997639536
2021-03-04,rt,177,12,11,448810,2580.0,388810,49.052458,mixed,177,10,9,340608,1960.0,290608,19866.546978,24.10864285555135
2021-03-03,rt,174,11,10,424418,2360.0,369418,48.003364,mixed,174,9,8,324059,1740.0,279059,20051.744152,23.646263824814216
2021-03-23,rt,196,12,11,485830,2640.0,425830,52.864929,mixed,196,11,9,373770,2240.0,318770,20060.064036,23.065681411193214
2021-03-01,rt,169,10,10,404866,2200.0,354866,47.075504,mixed,169,9,8,321607,1860.0,276607,20093.274199,20.564581861652993
2021-03-10,rt,201,12,12,486852,2640.0,426852,53.623111,mixed,201,10,9,362716,2020.0,312716,22669.312153,25.497687182141597
2021-03-24,rt,209,15,14,574563,3240.0,499563,54.618477,mixed,209,11,10,398857,2270.0,343857,22897.183354,30.58080663043043
2021-03-08,rt,202,14,13,524169,2960.0,454169,54.858366,mixed,202,10,10,378733,2110.0,328733,23181.745213,27.74601321329571
2021-03-15,rt,210,12,12,482755,2610.0,422755,56.976567,mixed,210,11,10,388157,2240.0,333157,24068.302101,19.595446965852243
2021-03-17,rt,232,14,14,566985,3080.0,496985,61.289482,mixed,232,11,10,407779,2210.0,352779,25065.794121,28.07940245332769
2021-03-22,rt,232,14,14,566879,3080.0,496879,60.665783,mixed,232,12,11,443976,2430.0,383976,25730.017479,21.68064084222559
2021-03-06,rt,38,4,4,143904,820.0,123904,22.947301,mixed,38,3,3,110708,600.0,95708,31746.90485,23.068156548810318
2021-03-27,rt,40,4,4,160547,880.0,140547,23.145522,mixed,40,5,3,119242,860.0,94242,33267.768435,25.727668533202117
2021-03-20,rt,48,6,5,208997,1260.0,178997,24.419089,mixed,48,4,3,125202,790.0,105202,39311.3338,40.09387694560209
2021-03-13,rt,54,5,5,202600,1100.0,177600,25.208369,mixed,54,4,3,140153,790.0,120153,43058.059914,30.822803553800593
2021-03-12,rt,197,12,11,486647,2640.0,426647,52.802506,mixed,197,10,9,346509,1900.0,296509,67672.910973,28.796643152017786
2021-03-05,rt,203,13,12,524254,2860.0,459254,55.428376,mixed,203,10,9,367318,2050.0,317318,69676.427073,29.935107791261487
2021-03-19,rt,208,13,13,526456,2860.0,461456,56.017359,mixed,208,10,9,357939,1990.0,307939,71356.383936,32.009702615223304
2021-03-26,rt,224,15,14,607253,3300.0,532253,58.829275,mixed,224,12,10,405344,2340.0,345344,76753.130522,33.24956813716853
2021-04-18,rt,16,2,2,74991,410.0,64991,18.917966,mixed,16,2,2,52211,380.0,42211,3701.895295,30.376978570761825
2021-04-25,rt,17,3,3,99059,540.0,84059,19.008682,mixed,17,2,2,57718,380.0,47718,3865.5863,41.73371425110288
2021-04-11,rt,17,2,2,69663,380.0,59663,19.185203,mixed,17,2,2,53490,350.0,43490,3896.551819,23.21605443348693
2021-04-27,rt,167,11,11,440336,2420.0,385336,40.305118,mixed,167,10,9,335821,1900.0,285821,25431.409086,23.735283964972204
2021-04-20,rt,169,12,12,486038,2640.0,426038,40.031042,mixed,169,10,8,338814,1960.0,288814,25507.963972,30.290635711611028
2021-04-06,rt,170,11,11,442288,2390.0,387288,40.316139,mixed,170,10,10,347483,1840.0,297483,25812.133607,21.435128242231308
2021-04-13,rt,187,13,13,523812,2860.0,458812,43.660894,mixed,187,11,10,370371,2120.0,315371,26263.445218,29.293143341504205
2021-04-08,rt,181,13,13,524749,2860.0,459749,41.822923,mixed,181,12,10,383562,2280.0,323562,26355.803828,26.90562535612264
2021-04-01,rt,180,12,11,452573,2580.0,392573,42.839519,mixed,180,10,10,365576,1960.0,315576,26358.129654,19.22275522401911
2021-04-15,rt,187,12,12,486715,2640.0,426715,43.480643,mixed,187,12,11,409726,2280.0,349726,26516.252728,15.818086559896448
2021-04-19,rt,195,13,13,526965,2860.0,461965,44.856797,mixed,195,10,10,375150,2050.0,325150,27514.121467,28.80931371153682
2021-04-22,rt,212,15,14,559905,3120.0,484905,48.346131,mixed,212,13,12,427241,2500.0,362241,27579.210961,23.69401952116877
2021-04-21,rt,215,14,13,534797,3020.0,464797,48.035397,mixed,215,12,11,429459,2460.0,369459,27608.200584,19.696819540872518
2021-04-05,rt,204,14,14,558558,3020.0,488558,46.111314,mixed,204,11,11,399829,2180.0,344829,27673.38724,28.417639707962287
2021-04-07,rt,212,13,13,527473,2860.0,462473,47.813461,mixed,212,11,10,395291,2270.0,340291,27733.268895,25.059481717547627
2021-04-12,rt,212,14,13,530865,2990.0,460865,48.435815,mixed,212,10,10,395763,2200.0,345763,27751.381498,25.449408041592495
2021-04-26,rt,217,14,14,566355,3080.0,496355,49.378548,mixed,217,11,10,415193,2270.0,360193,27924.721375,26.69032673852972
2021-04-14,rt,234,14,14,568413,3080.0,498413,51.553282,mixed,234,13,11,444225,2680.0,379225,28212.966088,21.84819840503296
2021-04-17,rt,41,4,4,161943,880.0,141943,21.994091,mixed,41,3,2,109214,600.0,94214,36098.841832,32.560221806438065
2021-04-03,rt,43,5,5,201126,1100.0,176126,21.967546,mixed,43,4,3,117270,700.0,97270,37845.053076,41.69326690731184
2021-04-24,rt,51,4,4,162093,880.0,142093,23.117926,mixed,51,4,3,132093,700.0,112093,43051.833985,18.50789361662749
2021-04-10,rt,51,5,5,190549,1040.0,165549,23.220384,mixed,51,4,4,122703,790.0,102703,43097.659772,35.60553978241817
2021-04-02,rt,200,13,13,524500,2860.0,459500,45.335594,mixed,200,12,10,376002,2220.0,316002,70748.868014,28.312297426120114
2021-04-23,rt,203,13,13,523161,2830.0,458161,47.143214,mixed,203,11,10,369640,2210.0,314640,71725.061069,29.344886182265114
2021-04-09,rt,205,14,14,560382,3050.0,490382,47.199564,mixed,205,11,10,365961,2210.0,310961,72459.103973,34.694369198154114
2021-04-16,rt,217,13,13,527311,2860.0,462311,48.929341,mixed,217,11,10,381002,2180.0,326002,76503.703492,27.746244626036628
2021-05-16,rt,14,2,2,80309,440.0,70309,18.681764,mixed,14,2,1,45864,350.0,35864,3413.674223,42.890585114993335
2021-05-23,rt,15,2,2,78978,440.0,68978,18.85951,mixed,15,1,1,39070,220.0,34070,3522.19091,50.53052748866773
2021-05-02,rt,15,3,3,101750,600.0,86750,18.901556,mixed,15,2,2,46355,380.0,36355,3534.601866,54.44226044226044
2021-05-09,rt,24,3,3,86544,600.0,71544,19.892366,mixed,24,2,2,78922,440.0,68922,4360.60153,8.807080791273803
2021-05-27,rt,141,10,10,397111,2170.0,347111,35.910469,mixed,141,9,8,306719,1800.0,261719,14612.171315,22.762401444432413
2021-05-25,rt,167,12,11,450172,2550.0,390172,40.082091,mixed,167,11,9,339583,2090.0,284583,16848.109939,24.565943683747545
2021-05-11,rt,166,11,11,438309,2390.0,383309,40.052586,mixed,166,10,9,340138,1900.0,290138,17290.264505,22.397669224223094
2021-05-18,rt,167,12,12,475723,2580.0,415723,40.137743,mixed,167,11,9,348741,2180.0,293741,17409.696398,26.69242395259426
2021-05-04,rt,170,11,11,445664,2420.0,390664,40.684834,mixed,170,10,9,340809,1990.0,290809,17670.348017,23.52781467652761
2021-05-06,rt,175,12,12,484277,2640.0,424277,41.291548,mixed,175,11,9,365902,2090.0,310902,18381.79999,24.443655180815938
2021-05-13,rt,190,12,12,485429,2640.0,425429,44.191622,mixed,190,11,10,384078,2120.0,329078,19961.776993,20.878645486775614
2021-05-20,rt,195,12,12,480830,2610.0,420830,44.78819,mixed,195,11,10,375752,2180.0,320752,20630.696917,21.853461722438283
2021-05-26,rt,196,13,13,527290,2860.0,462290,45.737298,mixed,196,11,10,385924,2240.0,330924,22147.660911,26.809914847617062
2021-05-05,rt,212,15,13,564238,3180.0,489238,48.653039,mixed,212,12,10,418660,2460.0,358660,23722.802074,25.80081454988852
2021-05-19,rt,215,14,14,567417,3080.0,497417,48.705319,mixed,215,11,10,424229,2330.0,369229,23873.649594,25.235056404725274
2021-05-12,rt,218,13,13,528074,2860.0,463074,48.996791,mixed,218,11,11,423577,2360.0,368577,24283.178769,19.788325121100453
2021-05-24,rt,215,14,14,567298,3080.0,497298,49.610398,mixed,215,12,12,408195,2490.0,348195,24756.56442,28.0457537308434
2021-05-03,rt,217,14,14,566779,3080.0,496779,49.349999,mixed,217,11,10,405688,2240.0,350688,24884.326164,28.422189248366646
2021-05-10,rt,217,14,13,535669,3020.0,465669,48.577721,mixed,217,12,10,419608,2400.0,359608,24913.808778,21.666551545824007
2021-05-17,rt,220,14,14,568337,3080.0,498337,49.631007,mixed,220,11,11,421133,2330.0,366133,25070.415344,25.900829965319872
2021-05-22,rt,43,4,4,159848,880.0,139848,22.097776,mixed,43,4,3,118987,730.0,98987,35552.322008,25.562409288824384
2021-05-08,rt,44,4,4,161331,880.0,141331,22.173651,mixed,44,4,3,113095,700.0,93095,36237.834402,29.89877952780309
2021-05-01,rt,47,5,5,197609,1070.0,172609,22.705194,mixed,47,4,3,123343,760.0,103343,38574.520374,37.58229635289891
2021-05-15,rt,47,5,5,201547,1100.0,176547,23.054296,mixed,47,4,3,119280,760.0,99280,38589.009511,40.81777451413318
2021-05-21,rt,188,12,12,486588,2640.0,426588,43.661715,mixed,188,9,8,339231,1860.0,294231,64646.748545,30.28373079484081
2021-05-14,rt,192,12,12,485779,2640.0,425779,44.162755,mixed,192,10,10,371388,1990.0,321388,66035.697519,23.54795081714113
2021-05-07,rt,193,12,12,485301,2640.0,425301,44.908855,mixed,193,11,9,341742,2180.0,286742,66303.672053,29.581435026921437
2021-06-13,rt,19,3,3,116051,630.0,101051,18.772684,mixed,19,2,2,60479,350.0,50479,3937.528277,47.88584329303496
2021-06-27,rt,20,4,3,125307,820.0,105307,18.692694,mixed,20,2,2,75607,410.0,65607,4113.836007,39.66258868219653
2021-06-06,rt,23,3,3,119426,660.0,104426,19.320632,mixed,23,2,2,75833,410.0,65833,4259.592048,36.50210171989349
2021-06-20,rt,25,4,3,123596,790.0,103596,19.313765,mixed,25,2,2,76514,410.0,66514,4465.424509,38.09346580795495
2021-06-01,rt,155,10,10,403511,2200.0,353511,37.059656,mixed,155,9,9,328081,1770.0,283081,15833.924513,18.693418518949915
2021-06-08,rt,162,11,11,443074,2420.0,388074,38.607201,mixed,162,11,9,345132,2060.0,290132,16640.76739,22.10511111010802
2021-06-22,rt,165,12,12,483275,2640.0,423275,38.81337,mixed,165,10,8,348304,1930.0,298304,16740.133029,27.928405152345974
2021-06-03,rt,156,11,11,443531,2420.0,388531,37.767919,mixed,156,10,9,326883,1930.0,276883,17064.502463,26.299852772410496
2021-06-15,rt,174,11,11,444930,2420.0,389930,40.34997,mixed,174,11,10,354288,2150.0,299288,18299.828965,20.372193378733733
2021-06-17,rt,172,12,12,486628,2640.0,426628,40.328842,mixed,172,11,10,369901,2180.0,314901,18483.578025,23.986905808954685
2021-06-10,rt,174,11,11,445512,2420.0,390512,40.818519,mixed,174,10,9,355386,1990.0,305386,18962.864614,20.229758120993374
2021-06-24,rt,176,13,13,523253,2860.0,458253,40.311415,mixed,176,12,10,377305,2310.0,317305,18991.669546,27.892434443758564
2021-06-02,rt,179,13,11,495425,2800.0,430425,41.215372,mixed,179,11,9,352545,2150.0,297545,20483.89175,28.839884947267496
2021-06-09,rt,195,13,13,527644,2860.0,462644,44.684524,mixed,195,10,9,373604,2110.0,323604,22051.32695,29.193926207821942
2021-06-23,rt,202,13,13,526260,2860.0,461260,45.951956,mixed,202,11,10,380387,2210.0,325387,22480.372073,27.71880819366853
2021-06-16,rt,206,15,15,607560,3300.0,532560,46.255791,mixed,206,11,10,394097,2180.0,339097,22676.620849,35.13447231549147
2021-06-21,rt,200,13,13,523120,2860.0,458120,45.27817,mixed,200,10,9,382505,2110.0,332505,22869.528958,26.88006575929041
2021-06-14,rt,207,14,13,560055,3050.0,490055,45.780877,mixed,207,11,10,411639,2270.0,356639,23628.017984,26.50025443929614
2021-06-07,rt,211,14,13,534707,3020.0,464707,46.58523,mixed,211,11,10,398143,2240.0,343143,23995.020927,25.53996861832742
2021-06-19,rt,37,4,4,156276,850.0,136276,20.912826,mixed,37,3,2,105580,570.0,90580,31018.080745,32.44004197701503
2021-06-05,rt,40,5,5,167837,1040.0,142837,21.075189,mixed,40,3,3,112103,630.0,97103,33179.898147,33.20721890882225
2021-06-12,rt,48,4,4,160828,880.0,140828,21.951793,mixed,48,4,3,118220,760.0,98220,39393.887894,26.49289924639988
2021-06-26,rt,49,6,6,239888,1320.0,209888,22.368477,mixed,49,4,3,123104,730.0,103104,40059.237108,48.682718602014276
2021-06-25,rt,176,12,11,450159,2580.0,390159,41.075607,mixed,176,10,8,327894,1930.0,277894,60595.567415,27.160403324158796
2021-06-04,rt,181,12,12,478152,2610.0,418152,42.095974,mixed,181,9,8,329514,1800.0,284514,62129.975711,31.08593083370978
2021-06-18,rt,187,13,13,520722,2860.0,455722,42.404878,mixed,187,10,9,341299,1990.0,291299,64370.10792,34.45658143884837
2021-06-11,rt,203,13,13,527498,2860.0,462498,45.957007,mixed,203,10,10,373183,2050.0,323183,69635.011874,29.254139352187117
2021-02-28,rt,14,1,1,38112,220.0,33112,304.649293,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,-38.4708228379513
2021-01-31,rt,17,1,1,46795,280.0,41795,305.386195,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,-50.06090394272893
2021-03-28,rt,19,2,2,67673,410.0,57673,305.583991,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,-8.765682029760761
2021-01-30,rt,36,4,3,122901,790.0,102901,317.13371,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,4.420631239778358
2021-01-28,rt,159,9,9,395435,2310.0,350435,352.460613,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,3.8825597127214335
2021-01-29,rt,180,10,9,397754,2500.0,347754,355.621428,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,-1.9207852089482444
2021-03-30,rt,184,11,10,467306,2900.0,412306,345.657418,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,-4.292904435209477
2021-03-31,rt,209,11,10,454120,2810.0,399120,370.335462,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,-4.488240993569981
2021-03-29,rt,221,12,11,501587,2970.0,441587,378.365638,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,-2.226532984307807
2021-05-30,rt,11,2,1,50215,410.0,40215,304.136185,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,8.3879318928607
2021-05-29,rt,40,4,3,167108,1150.0,147108,308.755824,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,18.58199487756421
2021-05-31,rt,92,5,5,236633,1430.0,211633,324.117017,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,5.810263150110086
2021-06-29,rt,165,10,10,485771,2950.0,435771,344.436686,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,13.865381012864086
2021-04-29,rt,190,10,9,452989,2860.0,402989,355.75654,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,-13.775389689374355
2021-06-30,rt,200,11,10,421723,2570.0,366723,355.492557,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,-3.421914384560482
2021-06-28,rt,201,10,9,467962,3100.0,417962,354.736935,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,-0.9558468422649702
2021-05-28,rt,202,11,10,468536,2990.0,413536,363.602991,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,-3.3352826677139005
2021-04-28,rt,208,10,9,468345,3040.0,418345,378.1816,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,-1.1604693121523664
2021-04-30,rt,217,12,11,535279,3420.0,475279,383.071877,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,-6.544063936750741


==> data/comparison_2/comparison_rt_180_anytime_180.csv <==
date,algo_rt_180,no_of_requests_rt_180,no_of_runs_rt_180,no_of_vehicles_rt_180,objective_rt_180,operational_cost_rt_180,total_travel_time_rt_180,computation_time_rt_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_rt_anytime
2021-01-03,rt,7,1,1,38157,220.0,33157,17.383858,mixed,7,1,1,24271,160.0,19271,2604.249436,36.39174987551432
2021-01-10,rt,9,1,1,40570,220.0,35570,17.641092,mixed,9,1,1,29443,160.0,24443,2816.18559,27.426669953167366
2021-01-24,rt,11,2,2,77701,440.0,67701,17.886307,mixed,11,1,1,34911,190.0,29911,3126.986549,55.070076318194104
2021-01-17,rt,12,2,2,80286,440.0,70286,17.981434,mixed,12,1,1,35889,190.0,30889,3223.151612,55.29855765637845
2021-01-12,rt,118,9,8,355308,1950.0,310308,32.467872,mixed,118,7,6,232624,1300.0,197624,11668.441709,34.528915757596224
2021-01-26,rt,127,9,9,364533,1980.0,319533,33.958073,mixed,127,8,7,269348,1640.0,229348,12817.244509,26.111490592072595
2021-01-07,rt,137,9,9,364580,1980.0,319580,35.465195,mixed,137,8,7,273140,1550.0,233140,14829.713487,25.080915025508805
2021-01-19,rt,149,10,9,372863,2140.0,322863,37.481645,mixed,149,9,8,294526,1770.0,249526,15218.825826,21.009593335890127
2021-01-05,rt,155,11,11,434847,2360.0,379847,38.501016,mixed,155,10,9,315369,1930.0,265369,15663.320891,27.475870823531036
2021-01-14,rt,154,11,10,435081,2360.0,380081,38.357041,mixed,154,10,9,306793,1870.0,256793,16207.807239,29.486003755622516
2021-01-21,rt,165,12,11,453162,2580.0,393162,40.325198,mixed,165,9,9,337016,1830.0,292016,16692.29177,25.63012785714601
2021-01-18,rt,159,10,10,405422,2200.0,355422,39.509603,mixed,159,8,8,283727,1640.0,243727,18312.496957,30.01687130940107
2021-01-20,rt,179,12,12,486396,2640.0,426396,42.459157,mixed,179,10,9,336780,1930.0,286780,19800.710163,30.76012138257716
2021-01-04,rt,174,11,10,413386,2360.0,358386,42.146843,mixed,174,8,8,312821,1730.0,272821,19990.049778,24.32714218672137
2021-01-27,rt,182,11,11,433420,2360.0,378420,43.633781,mixed,182,9,8,340246,1860.0,295246,19997.013324,21.497392829126483
2021-01-25,rt,175,11,11,447022,2420.0,392022,42.265648,mixed,175,9,8,317805,1800.0,272805,20347.336763,28.90618358827977
2021-01-13,rt,186,11,11,446153,2420.0,391153,44.240992,mixed,186,11,10,355352,2150.0,300352,20499.992661,20.351986874457864
2021-01-11,rt,180,12,12,484606,2640.0,424606,43.375065,mixed,180,10,8,328003,2050.0,278003,20965.241003,32.31553055471868
2021-01-06,rt,193,11,11,446365,2420.0,391365,45.301401,mixed,193,10,9,354819,2080.0,304819,21384.975893,20.509224513570732
2021-01-09,rt,27,3,3,121394,660.0,106394,19.900391,mixed,27,3,2,84097,570.0,69097,23421.714315,30.723923752409508
2021-01-23,rt,27,3,2,115854,630.0,100854,19.568794,mixed,27,3,2,75037,540.0,60037,23458.944643,35.23141194952267
2021-01-02,rt,28,5,5,197131,1070.0,172131,20.026739,mixed,28,3,2,75397,540.0,60397,24126.254331,61.75284455514353
2021-01-01,rt,79,5,5,203241,1100.0,178241,26.6765,mixed,79,4,4,133174,760.0,113174,28398.177997,34.47483529405976
2021-01-16,rt,36,3,3,120756,660.0,105756,20.875249,mixed,36,3,3,84626,600.0,69626,30275.983973,29.919838351717512
2021-01-08,rt,156,9,9,365150,1980.0,320150,39.159193,mixed,156,8,7,274885,1610.0,234885,53769.265065,24.7199780911954
2021-01-22,rt,160,10,10,405210,2200.0,355210,40.181219,mixed,160,8,7,282715,1580.0,242715,55007.636102,30.230004195355495
2021-01-15,rt,165,10,10,372208,2140.0,322208,40.529036,mixed,165,9,8,296928,1860.0,251928,56639.33408,20.225250397627132
2021-02-21,rt,20,2,2,68669,380.0,58669,20.659681,mixed,20,2,2,47190,350.0,37190,4085.84835,31.27903420757547
2021-02-14,rt,22,3,3,109255,600.0,94255,20.650683,mixed,22,2,2,54995,380.0,44995,4219.464255,49.66363095510503
2021-02-07,rt,28,3,3,121409,660.0,106409,21.794153,mixed,28,2,2,75147,410.0,65147,4975.843611,38.10425915706414
2021-02-16,rt,125,8,8,323999,1760.0,283999,39.561757,mixed,125,7,7,253047,1390.0,218047,12718.305423,21.898833021089573
2021-02-02,rt,150,10,10,403245,2200.0,353245,44.942722,mixed,150,9,8,300133,1740.0,255133,15230.473269,25.570558841399148
2021-02-23,rt,162,11,11,445244,2420.0,390244,47.586317,mixed,162,9,8,319011,1800.0,274011,16742.27087,28.351420793991608
2021-02-04,rt,156,10,10,405855,2200.0,355855,46.5193,mixed,156,9,8,302072,1770.0,257072,16990.414963,25.571447930911287
2021-02-09,rt,162,11,10,445467,2420.0,390467,47.620794,mixed,162,10,9,314523,1870.0,264523,17063.819193,29.3947699829617
2021-02-11,rt,158,10,10,404693,2200.0,354693,45.771996,mixed,158,9,8,313433,1740.0,268433,17367.427164,22.55042711388633
2021-02-18,rt,167,10,10,405629,2200.0,355629,49.338376,mixed,167,9,8,335491,1860.0,290491,17970.89703,17.2911700100338
2021-02-25,rt,167,11,10,433193,2360.0,378193,49.180293,mixed,167,9,8,336058,1890.0,291058,18529.556447,22.42303084306533
2021-02-01,rt,174,11,11,444922,2420.0,389922,50.758802,mixed,174,9,8,320813,1830.0,275813,20829.456128,27.894552303549837
2021-02-22,rt,180,11,11,445977,2420.0,390977,51.215009,mixed,180,9,9,327312,1860.0,282312,21251.088416,26.607874397110166
2021-02-03,rt,188,11,11,446521,2420.0,391521,54.005015,mixed,188,10,9,357240,2080.0,307240,21578.218681,19.994804275722753
2021-02-17,rt,185,11,11,444161,2420.0,389161,53.738374,mixed,185,10,9,351610,2080.0,301610,21617.779496,20.83726396509374
2021-02-15,rt,182,12,12,486108,2640.0,426108,52.207341,mixed,182,9,8,335847,1860.0,290847,21625.844205,30.91103211631983
2021-02-10,rt,185,12,12,463773,2580.0,403773,53.34403,mixed,185,10,9,345137,2020.0,295137,21772.122199,25.58061810411559
2021-02-24,rt,196,12,12,487006,2640.0,427006,54.966729,mixed,196,10,9,362403,1960.0,312403,22432.272333,25.585516400208622
2021-02-08,rt,198,12,12,486712,2640.0,426712,56.659347,mixed,198,10,9,378437,2080.0,328437,22743.630995,22.246215421029273
2021-02-27,rt,29,3,3,120927,660.0,105927,21.875745,mixed,29,3,2,77158,540.0,62158,25012.525903,36.19456366237482
2021-02-06,rt,35,3,3,121465,660.0,106465,22.769055,mixed,35,4,2,93070,760.0,73070,29486.806042,23.37710451570411
2021-02-20,rt,36,3,2,119712,660.0,104712,22.861651,mixed,36,3,2,90181,540.0,75181,30286.698539,24.668370756482226
2021-02-13,rt,41,6,6,242073,1320.0,212073,23.749105,mixed,41,3,3,97269,570.0,82269,33962.839827,59.81831926732845
2021-02-19,rt,182,11,11,423117,2360.0,368117,52.379117,mixed,182,9,9,324737,1800.0,279737,62698.250628,23.25125201776341
2021-02-12,rt,192,12,11,483804,2610.0,423804,54.710095,mixed,192,9,8,320272,1770.0,275272,66128.688242,33.80129143206753
2021-02-05,rt,200,12,12,485696,2640.0,425696,56.83094,mixed,200,10,9,353000,2020.0,303000,68763.200604,27.32079325339307
2021-02-26,rt,204,13,13,516608,2800.0,451608,57.734048,mixed,204,11,10,352484,2060.0,297484,70060.166481,31.769542864222004
2021-03-21,rt,16,2,2,54785,380.0,44785,19.616829,mixed,16,2,2,49388,380.0,39388,3814.240117,9.85123665236835
2021-03-07,rt,23,3,3,119944,660.0,104944,20.632782,mixed,23,2,2,62499,320.0,52499,4420.569419,47.89318348562663
2021-03-14,rt,25,4,3,127158,820.0,107158,21.022478,mixed,25,2,2,81043,440.0,71043,4665.164423,36.2659054090187
2021-03-02,rt,158,10,10,402386,2200.0,352386,46.51369,mixed,158,9,9,320820,1830.0,275820,15962.662973,20.27058595477974
2021-03-25,rt,148,9,9,363786,1980.0,318786,44.892054,mixed,148,9,9,279662,1590.0,234662,16413.725998,23.12458423358788
2021-03-16,rt,167,11,11,444301,2420.0,389301,48.070084,mixed,167,9,8,321820,1770.0,276820,17149.744895,27.567122288718682
2021-03-09,rt,172,11,11,444904,2420.0,389904,49.28413,mixed,172,9,9,331123,1890.0,286123,17566.653373,25.574281193246183
2021-03-11,rt,168,11,11,444561,2420.0,389561,48.229519,mixed,168,9,9,325984,1770.0,280984,18167.247255,26.672830050319305
2021-03-18,rt,172,11,11,445068,2420.0,390068,49.272909,mixed,172,9,9,323903,1800.0,278903,19181.43949,27.223929826453485
2021-03-04,rt,177,11,11,443995,2420.0,388995,50.690185,mixed,177,10,9,342565,1930.0,292565,19487.381946,22.844851856439824
2021-03-03,rt,174,11,11,412307,2360.0,357307,50.392721,mixed,174,9,8,319261,1830.0,274261,19956.00518,22.567164758299036
2021-03-01,rt,169,10,10,405784,2200.0,355784,49.059023,mixed,169,8,8,297015,1700.0,257015,20200.691374,26.804654693137234
2021-03-23,rt,196,13,12,526956,2860.0,461956,55.682239,mixed,196,10,10,362859,1990.0,312859,20290.076521,31.140550634208548
2021-03-10,rt,201,12,12,486107,2640.0,426107,56.665717,mixed,201,11,10,376648,2120.0,321648,22507.603329,22.517470433464236
2021-03-24,rt,209,14,13,535779,3020.0,465779,58.257137,mixed,209,11,10,399684,2210.0,344684,23020.970494,25.401331519152485
2021-03-08,rt,202,13,13,521575,2830.0,456575,57.345761,mixed,202,10,10,377136,2020.0,327136,23254.534528,27.692853376791447
2021-03-15,rt,210,12,12,486950,2640.0,426950,59.155611,mixed,210,10,10,381195,2110.0,331195,24121.185432,21.717835506725535
2021-03-17,rt,232,13,13,526753,2860.0,461753,64.91103,mixed,232,12,10,408475,2430.0,348475,24793.828037,22.454167323204615
2021-03-22,rt,232,14,14,569231,3080.0,499231,64.564735,mixed,232,13,11,432780,2350.0,367780,25837.112292,23.971111903603283
2021-03-06,rt,38,3,3,121373,660.0,106373,23.17033,mixed,38,3,3,98191,600.0,83191,31766.333662,19.099799790727758
2021-03-27,rt,40,5,4,169644,1040.0,144644,23.220716,mixed,40,4,3,118331,730.0,98331,33101.137515,30.24745938553677
2021-03-20,rt,48,5,5,197540,1070.0,172540,24.648614,mixed,48,4,3,125748,820.0,105748,39292.320857,36.34301913536499
2021-03-13,rt,54,5,5,202668,1100.0,177668,25.459151,mixed,54,3,3,119521,660.0,104521,43267.760769,41.02621035387925
2021-03-12,rt,197,12,11,484427,2640.0,424427,56.216168,mixed,197,10,9,340668,2080.0,290668,67829.194508,29.67609154733324
2021-03-05,rt,203,12,12,482870,2610.0,422870,57.965386,mixed,203,10,8,366449,2020.0,316449,69875.959014,24.110216000165675
2021-03-19,rt,208,12,12,487756,2640.0,427756,58.726747,mixed,208,9,9,349026,1950.0,304026,71363.085987,28.44249993849384
2021-03-26,rt,224,14,14,567125,3080.0,497125,62.288497,mixed,224,11,10,393201,2240.0,338201,76917.925836,30.667665858496804
2021-04-18,rt,16,2,2,80892,440.0,70892,18.182211,mixed,16,2,2,46842,350.0,36842,3811.125147,42.09316125203976
2021-04-11,rt,17,2,2,69113,380.0,59113,18.250234,mixed,17,2,2,54601,350.0,44601,3947.777787,20.997496852979904
2021-04-25,rt,17,3,3,106259,570.0,91259,18.261531,mixed,17,2,2,65877,380.0,55877,3965.038753,38.00336912637988
2021-04-27,rt,167,11,11,429637,2360.0,374637,41.220544,mixed,167,10,9,321551,1810.0,271551,17031.841578,25.157516694325675
2021-04-20,rt,169,11,11,445645,2420.0,390645,41.518903,mixed,169,10,8,332609,1990.0,282609,17224.933394,25.364583917692332
2021-04-06,rt,170,10,10,404371,2200.0,354371,40.708719,mixed,170,11,9,348918,1970.0,293918,17265.375563,13.713396855857615
2021-04-13,rt,187,12,11,451642,2580.0,391642,44.904208,mixed,187,12,10,372041,2400.0,312041,18697.855755,17.624800173588817
2021-04-01,rt,180,11,11,445590,2420.0,390590,42.78012,mixed,180,10,9,359106,1990.0,309106,19145.012941,19.408873628223255
2021-04-08,rt,181,12,12,483030,2640.0,423030,43.69676,mixed,181,11,10,368750,2150.0,313750,19180.570286,23.658985984307392
2021-04-15,rt,187,12,12,476104,2580.0,416104,44.721369,mixed,187,11,10,372200,2180.0,317200,19352.049712,21.823803202661605
2021-04-22,rt,212,14,13,532310,3020.0,462310,49.035143,mixed,212,12,11,418138,2310.0,358138,22472.871902,21.448404125415642
2021-04-19,rt,195,12,12,485807,2640.0,425807,47.28718,mixed,195,10,9,373556,2050.0,323556,23081.790696,23.10608945527751
2021-04-05,rt,204,12,12,486499,2640.0,426499,47.451971,mixed,204,11,10,384128,2300.0,329128,23801.153558,21.042386520835603
2021-04-07,rt,212,13,13,505388,2800.0,440388,49.963748,mixed,212,11,10,383769,2210.0,328769,23844.659329,24.06448115111558
2021-04-21,rt,215,14,14,565631,3080.0,495631,49.504687,mixed,215,11,10,402869,2300.0,347869,24006.37476,28.77529696922552
2021-04-12,rt,212,13,13,527776,2860.0,462776,50.002156,mixed,212,10,10,395693,2200.0,345693,24442.267334,25.026336930819134
2021-04-26,rt,217,13,13,527273,2860.0,462273,50.190333,mixed,217,11,10,404286,2300.0,349286,24869.132524,23.325108624943816
2021-04-14,rt,234,14,14,567839,3080.0,497839,54.498701,mixed,234,12,10,422332,2490.0,362332,25424.288732,25.624692914717023
2021-04-17,rt,41,5,5,201879,1100.0,176879,21.112902,mixed,41,3,2,103636,570.0,88636,33848.543296,48.66429891172435
2021-04-03,rt,43,5,4,176778,1040.0,151778,21.662082,mixed,43,4,3,100716,760.0,80716,35474.187138,43.026847232121646
2021-04-10,rt,51,4,4,161858,880.0,141858,22.355831,mixed,51,4,4,123065,790.0,103065,41416.848165,23.967304674467744
2021-04-24,rt,51,5,5,202159,1100.0,177159,22.660848,mixed,51,4,3,137803,700.0,117803,41536.766969,31.83434821106159
2021-04-02,rt,200,13,13,512070,2800.0,447070,47.639402,mixed,200,10,9,362160,2080.0,312160,68747.294351,29.27529439334466
2021-04-23,rt,203,12,12,486716,2640.0,426716,47.764366,mixed,203,11,10,367412,2120.0,312412,69736.800413,24.512035766237396
2021-04-09,rt,205,13,13,525196,2860.0,460196,49.195326,mixed,205,11,9,369001,2210.0,314001,70372.175029,29.74032551656905
2021-04-16,rt,217,13,13,528138,2860.0,463138,51.123302,mixed,217,11,10,379818,2180.0,324818,74493.402464,28.083569067175624
2021-05-16,rt,14,3,2,89033,600.0,74033,18.804056,mixed,14,2,1,46550,380.0,36550,3465.945135,47.71601541001651
2021-05-02,rt,15,2,2,81311,440.0,71311,18.936024,mixed,15,2,2,44063,380.0,34063,3624.474884,45.80930009469814
2021-05-23,rt,15,2,2,80778,440.0,70778,18.870407,mixed,15,1,1,35470,190.0,30470,3680.098462,56.089529327292084
2021-05-09,rt,24,3,3,104938,600.0,89938,19.751133,mixed,24,2,2,75482,410.0,65482,4529.975657,28.069907945644093
2021-05-27,rt,141,10,10,402452,2200.0,352452,37.091821,mixed,141,9,8,301319,1770.0,256319,14782.112106,25.129207955234413
2021-05-11,rt,166,10,10,404598,2200.0,354598,42.259588,mixed,166,10,9,324949,1960.0,274949,16623.86923,19.685959891052352
2021-05-25,rt,167,12,12,485293,2640.0,425293,41.945329,mixed,167,11,9,352394,2090.0,297394,16720.041265,27.38531155405085
2021-05-18,rt,167,11,11,445087,2420.0,390087,41.300264,mixed,167,10,8,330751,1990.0,280751,16977.869534,25.688460907642774
2021-05-04,rt,170,11,11,444731,2420.0,389731,43.23437,mixed,170,10,9,328997,1870.0,278997,17166.492089,26.023371431269688
2021-05-06,rt,175,11,11,445110,2420.0,390110,42.345648,mixed,175,10,9,340567,1960.0,290567,18257.119892,23.487003212688997
2021-05-13,rt,190,12,12,486973,2640.0,426973,46.534351,mixed,190,11,10,376031,2150.0,321031,19797.598902,22.78196121756237
2021-05-20,rt,195,13,13,523660,2860.0,458660,47.739307,mixed,195,11,10,383106,2180.0,328106,20074.505824,26.840698162930146
2021-05-26,rt,196,11,11,445813,2420.0,390813,46.529891,mixed,196,10,9,360773,2020.0,310773,21927.233489,19.075262497953176
2021-05-05,rt,212,12,12,486885,2640.0,426885,49.931161,mixed,212,12,10,402511,2400.0,342511,23062.24391,17.329348819536442
2021-05-19,rt,215,13,13,527936,2860.0,462936,51.617301,mixed,215,10,10,390972,2170.0,340972,23550.349219,25.943296157109952
2021-05-12,rt,218,13,13,523618,2830.0,458618,52.15424,mixed,218,11,11,396543,2240.0,341543,23958.460416,24.268646226829482
2021-05-24,rt,215,14,14,566405,3080.0,496405,51.501393,mixed,215,12,11,422580,2430.0,362580,24433.830638,25.39260776299644
2021-05-10,rt,217,14,13,533937,3020.0,463937,51.057128,mixed,217,12,12,421739,2430.0,361739,24826.632797,21.013340525193048
2021-05-17,rt,220,13,13,527473,2860.0,462473,51.80673,mixed,220,11,10,414289,2270.0,359289,24894.140965,21.45778077740472
2021-05-03,rt,217,13,12,501146,2800.0,436146,52.89976,mixed,217,12,10,405427,2400.0,345427,24908.984219,19.1000227478619
2021-05-22,rt,43,4,3,151452,820.0,131452,22.332133,mixed,43,4,3,114706,730.0,94706,35645.376059,24.262472598579087
2021-05-08,rt,44,5,5,203106,1100.0,178106,22.233641,mixed,44,5,3,126603,920.0,101603,36339.133399,37.66653865469262
2021-05-01,rt,47,6,6,241255,1320.0,211255,22.708981,mixed,47,4,3,120304,790.0,100304,38638.793205,50.13409048517129
2021-05-15,rt,47,5,5,202145,1100.0,177145,22.791202,mixed,47,4,3,114840,760.0,94840,38671.281475,43.18929481312919
2021-05-21,rt,188,11,10,446411,2420.0,391411,45.267405,mixed,188,10,9,346429,1930.0,296429,64804.801323,22.396849539997895
2021-05-14,rt,192,11,11,444489,2420.0,389489,45.589216,mixed,192,10,9,341669,1930.0,291669,66164.428756,23.132180998854864
2021-05-07,rt,193,12,12,485435,2640.0,425435,47.487531,mixed,193,11,9,347211,2180.0,292211,66407.666542,28.474255049594692
2021-06-13,rt,19,2,2,80856,440.0,70856,19.154404,mixed,19,2,2,65777,380.0,55777,3998.036494,18.649203522311268
2021-06-27,rt,20,3,2,86470,600.0,71470,19.295997,mixed,20,2,2,55507,380.0,45507,4053.688748,35.807794610847694
2021-06-06,rt,23,4,4,160433,880.0,140433,19.769279,mixed,23,2,2,75747,410.0,65747,4317.494201,52.78589816309612
2021-06-20,rt,25,3,2,87342,600.0,72342,19.988946,mixed,25,2,2,80017,440.0,70017,4542.064347,8.38657232488379
2021-06-01,rt,155,10,10,404426,2200.0,354426,39.452531,mixed,155,9,8,320307,1860.0,275307,15416.444769,20.799602399450084
2021-06-03,rt,156,10,10,405007,2200.0,355007,39.258321,mixed,156,11,9,337935,2120.0,282935,16729.771907,16.56070141997546
2021-06-08,rt,162,11,10,440978,2390.0,385978,40.600913,mixed,162,10,8,331061,2020.0,281061,16991.616271,24.92573325653434
2021-06-22,rt,165,11,11,436201,2360.0,381201,41.159933,mixed,165,10,9,337238,1930.0,287238,17304.953844,22.68747664494121
2021-06-15,rt,174,11,11,444189,2420.0,389189,42.740108,mixed,174,10,9,340163,1990.0,290163,18564.397578,23.419310248565363
2021-06-10,rt,174,11,11,445367,2420.0,390367,42.29037,mixed,174,9,8,342320,1890.0,297320,18703.213779,23.1375472363242
2021-06-17,rt,172,12,11,462707,2580.0,402707,41.847864,mixed,172,10,9,352545,2050.0,302545,18807.485911,23.808155052765574
2021-06-24,rt,176,11,11,445299,2420.0,390299,43.054214,mixed,176,10,9,377918,2080.0,327918,19113.323435,15.131630657153957
2021-06-02,rt,179,12,12,487699,2640.0,427699,43.339596,mixed,179,11,9,343678,2150.0,288678,20508.758723,29.530714641612963
2021-06-09,rt,195,12,12,486957,2640.0,426957,47.262313,mixed,195,11,10,371695,2240.0,316695,22044.103063,23.669851752824172
2021-06-23,rt,202,12,12,486840,2640.0,426840,48.222299,mixed,202,12,10,394975,2400.0,334975,22473.855402,18.869649166050447
2021-06-16,rt,206,13,13,527277,2860.0,462277,48.875754,mixed,206,11,9,388050,2270.0,333050,22629.509595,26.404906718859348
2021-06-21,rt,200,11,11,445985,2420.0,390985,47.821677,mixed,200,11,10,379553,2240.0,324553,23087.398523,14.895568236599885
2021-06-14,rt,207,13,12,526562,2860.0,461562,48.243261,mixed,207,12,11,397888,2400.0,337888,23517.577449,24.43662854516657
2021-06-07,rt,211,13,12,495016,2800.0,430016,50.447407,mixed,211,12,10,396360,2370.0,336360,23895.940593,19.92986085298253
2021-06-19,rt,37,3,3,121625,660.0,106625,21.489836,mixed,37,3,2,89930,570.0,74930,31050.109104,26.059609455292907
2021-06-05,rt,40,4,4,127604,820.0,107604,21.937224,mixed,40,3,2,104900,600.0,89900,33022.130467,17.79254568822294
2021-06-12,rt,48,4,4,161486,880.0,141486,22.75952,mixed,48,4,3,116617,730.0,96617,39389.65173,27.785071151678782
2021-06-26,rt,49,5,5,202247,1100.0,177247,22.952362,mixed,49,4,3,118982,760.0,98982,40035.003789,41.16995554940247
2021-06-25,rt,176,12,11,452855,2580.0,392855,42.856487,mixed,176,9,8,324866,1800.0,279866,60520.549335,28.262688940168488
2021-06-04,rt,181,12,11,452058,2580.0,392058,43.791047,mixed,181,9,8,326834,1920.0,281834,62227.537181,27.70087024231404
2021-06-18,rt,187,12,12,485476,2640.0,425476,44.984336,mixed,187,9,9,340841,1890.0,295841,64293.674212,29.792409923456567
2021-06-11,rt,203,12,12,485012,2640.0,425012,47.99549,mixed,203,10,10,362100,2050.0,312100,69713.74969,25.34205339249338
2021-02-28,rt,14,2,2,54674,410.0,44674,305.007054,mixed,14,1,1,34144,190.0,29144,4514.73227,37.54984087500457
2021-01-31,rt,17,2,2,50824,410.0,40824,305.417146,mixed,17,2,2,73272,440.0,63272,5415.958458,-44.16810955454116
2021-03-28,rt,19,2,2,58457,410.0,48457,305.398274,mixed,19,2,2,57869,470.0,47869,6016.957874,1.0058675607711651
2021-01-30,rt,36,4,3,120374,790.0,100374,321.830004,mixed,36,3,2,92853,660.0,77853,11125.57742,22.86291059531128
2021-01-28,rt,159,9,8,379182,2580.0,334182,358.275731,mixed,159,9,9,377228,2190.0,332228,48662.322041,0.5153198200336514
2021-01-29,rt,180,9,9,394059,2400.0,349059,358.232888,mixed,180,9,9,415226,2490.0,370226,55358.739691,-5.371530659114498
2021-03-30,rt,184,10,9,457790,2950.0,407790,346.737506,mixed,184,11,10,467162,2870.0,412162,56444.112223,-2.0472268944275758
2021-03-31,rt,209,10,9,455044,2890.0,405044,372.985084,mixed,209,11,11,496107,3200.0,441107,64703.576722,-9.023962517910356
2021-03-29,rt,221,11,10,505590,3230.0,450590,382.716661,mixed,221,13,11,513929,3340.0,448929,68580.591093,-1.6493601534840483
2021-05-30,rt,11,1,1,44987,280.0,39987,304.1757,mixed,11,1,1,50542,310.0,45542,3611.958722,-12.348011647809367
2021-05-29,rt,40,4,4,195402,1180.0,175402,309.242348,mixed,40,4,3,155753,1090.0,135753,12325.98637,20.290989856808018
2021-05-31,rt,92,5,5,227292,1460.0,202292,324.15392,mixed,92,6,5,213405,1380.0,183405,28104.842768,6.109761892191542
2021-06-29,rt,165,9,9,437291,2700.0,392291,347.633231,mixed,165,9,8,393969,2550.0,348969,50548.17993,9.906904098186333
2021-04-29,rt,190,10,9,456704,2950.0,406704,358.07776,mixed,190,12,11,517053,3240.0,457053,58408.933944,-13.214029218049328
2021-06-30,rt,200,9,9,405168,2370.0,360168,359.642235,mixed,200,12,11,431785,2640.0,371785,62013.318389,-6.569373691900644
2021-06-28,rt,201,10,10,500557,3160.0,450557,356.035113,mixed,201,10,9,474562,3070.0,424562,62231.621971,5.193214758758743
2021-05-28,rt,202,12,10,505356,3330.0,445356,365.585848,mixed,202,10,10,464365,2800.0,414365,62455.039983,8.111311629821353
2021-04-28,rt,208,11,10,471983,3050.0,416983,383.881817,mixed,208,11,10,461802,2990.0,406802,64526.616836,2.157069216476017
2021-04-30,rt,217,11,10,540820,3440.0,485820,383.998981,mixed,217,11,11,555799,3470.0,500799,67275.23873,-2.769683073850819


==> data/comparison_2/comparison_rt_240_anytime_240.csv <==
date,algo_rt_240,no_of_requests_rt_240,no_of_runs_rt_240,no_of_vehicles_rt_240,objective_rt_240,operational_cost_rt_240,total_travel_time_rt_240,computation_time_rt_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_rt_anytime
2021-01-03,rt,7,1,1,40470,220.0,35470,23.187677,mixed,7,1,1,21293,160.0,16293,2699.193296,47.38571781566593
2021-01-10,rt,9,1,1,40665,220.0,35665,23.484046,mixed,9,1,1,26969,160.0,21969,2909.975455,33.68006885528096
2021-01-24,rt,11,2,2,80700,440.0,70700,23.841618,mixed,11,1,1,32792,160.0,27792,3179.058593,59.36555142503098
2021-01-17,rt,12,2,2,58236,380.0,48236,24.05713,mixed,12,1,1,33389,160.0,28389,3319.673016,42.66604849234151
2021-01-12,rt,118,7,7,282953,1540.0,247953,46.794515,mixed,118,7,6,231515,1390.0,196515,12100.270152,18.178990857138817
2021-01-26,rt,127,9,9,363978,1980.0,318978,49.263486,mixed,127,7,7,264115,1480.0,229115,12730.749118,27.436548362813138
2021-01-07,rt,137,9,9,365045,1980.0,320045,51.783629,mixed,137,7,6,258494,1390.0,223494,15149.146906,29.188456217726582
2021-01-19,rt,149,10,10,405241,2200.0,355241,54.976555,mixed,149,9,8,292329,1770.0,247329,15727.997469,27.862926011928703
2021-01-05,rt,155,10,10,404448,2200.0,354448,56.711452,mixed,155,9,9,323545,1800.0,278545,16592.783626,20.003313157686527
2021-01-14,rt,154,10,9,403651,2200.0,353651,56.425369,mixed,154,9,8,300383,1770.0,255383,17111.538386,25.58348672491831
2021-01-21,rt,165,11,11,446072,2420.0,391072,59.275516,mixed,165,9,8,317934,1860.0,272934,17925.010299,28.725855915636938
2021-01-18,rt,159,9,9,365318,1980.0,320318,58.100788,mixed,159,8,7,277484,1640.0,237484,19457.05827,24.043162395502
2021-01-04,rt,174,11,10,413686,2360.0,358686,62.238161,mixed,174,9,8,315448,1860.0,270448,20725.936613,23.746996514264442
2021-01-20,rt,179,11,11,446467,2420.0,391467,62.853533,mixed,179,10,9,334019,2020.0,284019,20914.318232,25.18618397328358
2021-01-25,rt,175,11,11,433721,2360.0,378721,62.311828,mixed,175,9,8,330690,1800.0,285690,20992.653967,23.755132908021515
2021-01-27,rt,182,11,11,429371,2360.0,374371,64.003064,mixed,182,9,8,333185,1920.0,288185,21074.736381,22.40160607027489
2021-01-11,rt,180,10,10,405658,2200.0,355658,63.744919,mixed,180,9,8,322826,1890.0,277826,21367.414147,20.419170828629042
2021-01-13,rt,186,11,11,445309,2420.0,390309,65.243048,mixed,186,10,9,345914,2020.0,295914,21634.396061,22.32045613270785
2021-01-06,rt,193,11,11,446818,2420.0,391818,67.033823,mixed,193,10,8,360515,2050.0,310515,21947.322298,19.315023119032805
2021-01-23,rt,27,3,3,119931,660.0,104931,26.631368,mixed,27,3,2,66661,540.0,51661,23536.764405,44.41720656043892
2021-01-09,rt,27,3,3,121734,660.0,106734,26.74664,mixed,27,3,2,82674,570.0,67674,23709.448759,32.08635221055744
2021-01-02,rt,28,4,4,157245,850.0,137245,27.007679,mixed,28,2,2,78418,440.0,68418,24408.703662,50.1300518299469
2021-01-01,rt,79,6,5,210136,1260.0,180136,37.95154,mixed,79,4,4,127205,820.0,107205,28814.875567,39.46539384017969
2021-01-16,rt,36,3,3,121810,660.0,106810,28.393691,mixed,36,3,2,82077,540.0,67077,30093.444275,32.61883260816025
2021-01-08,rt,156,9,9,364637,1980.0,319637,56.88886,mixed,156,8,8,277553,1640.0,237553,53939.156691,23.88238165627734
2021-01-22,rt,160,9,9,365042,1980.0,320042,58.15163,mixed,160,7,7,271437,1510.0,236437,55161.482574,25.64225486382389
2021-01-15,rt,165,9,9,364399,1980.0,319399,59.647823,mixed,165,8,8,305172,1700.0,265172,56931.619984,16.253337687534817
2021-02-21,rt,20,2,2,80841,440.0,70841,20.417257,mixed,20,2,2,41113,320.0,31113,4103.289973,49.14338021548472
2021-02-14,rt,22,3,3,112433,600.0,97433,20.647526,mixed,22,2,2,48586,350.0,38586,4237.289481,56.78670852863483
2021-02-07,rt,28,3,3,112809,600.0,97809,21.68328,mixed,28,2,2,54987,380.0,44987,4949.029777,51.256548679626626
2021-02-16,rt,125,8,8,323745,1760.0,283745,39.771843,mixed,125,8,6,250855,1610.0,210855,13044.858416,22.514633430632134
2021-02-02,rt,150,10,9,404421,2200.0,354421,45.916761,mixed,150,9,8,309861,1830.0,264861,15160.311968,23.381575140756787
2021-02-09,rt,162,10,10,405376,2200.0,355376,49.09391,mixed,162,8,8,316293,1760.0,276293,16366.384769,21.97540061572466
2021-02-23,rt,162,10,10,405176,2200.0,355176,48.871316,mixed,162,9,9,322330,1710.0,277330,16729.669134,20.446916895373864
2021-02-04,rt,156,10,9,396586,2140.0,346586,46.887855,mixed,156,9,8,306415,1740.0,261415,16876.672295,22.73680866192957
2021-02-11,rt,158,9,9,365371,1980.0,320371,47.918999,mixed,158,8,8,295417,1670.0,255417,17106.737966,19.146018704275928
2021-02-25,rt,167,11,11,445215,2420.0,390215,49.820062,mixed,167,9,8,345239,1890.0,300239,17523.223677,22.45566748649529
2021-02-18,rt,167,11,11,412347,2360.0,357347,50.461229,mixed,167,9,9,341302,1860.0,296302,17734.545532,17.229420851855355
2021-02-01,rt,174,10,10,406631,2200.0,356631,52.946674,mixed,174,9,8,317385,1860.0,272385,20444.066528,21.947662622869384
2021-02-10,rt,185,11,11,424286,2360.0,369286,55.385646,mixed,185,9,8,328798,1920.0,283798,20937.075396,22.505574070320492
2021-02-03,rt,188,11,10,446358,2420.0,391358,56.009034,mixed,188,9,8,342017,1860.0,297017,21191.841924,23.37607929061426
2021-02-22,rt,180,12,12,487577,2640.0,427577,53.809252,mixed,180,9,9,335688,1830.0,290688,21243.46548,31.151797562231195
2021-02-15,rt,182,11,11,445813,2420.0,390813,54.266753,mixed,182,9,9,341287,1890.0,296287,21289.512473,23.446153432044376
2021-02-17,rt,185,11,11,446285,2420.0,391285,55.362923,mixed,185,10,9,353420,2050.0,303420,21581.504235,20.80845199816261
2021-02-24,rt,196,11,11,446911,2420.0,391911,57.366234,mixed,196,10,9,364221,2140.0,314221,22176.426673,18.502565387739395
2021-02-08,rt,198,11,11,445915,2420.0,390915,58.646574,mixed,198,10,9,355251,2050.0,305251,22692.187307,20.33212607783995
2021-02-27,rt,29,4,4,156159,850.0,136159,21.623932,mixed,29,3,2,87301,600.0,72301,25129.638872,44.094800811992904
2021-02-06,rt,35,4,3,129492,820.0,109492,22.823392,mixed,35,4,2,96493,760.0,76493,29606.31091,25.483427547647732
2021-02-20,rt,36,4,4,160833,880.0,140833,22.928672,mixed,36,3,2,93271,600.0,78271,30331.781247,42.00754820217244
2021-02-13,rt,41,5,5,201993,1100.0,176993,23.567982,mixed,41,3,3,99017,570.0,84017,33937.518234,50.979984454906855
2021-02-19,rt,182,11,11,427416,2360.0,372416,55.172641,mixed,182,9,8,315503,1830.0,270503,62668.773522,26.183624384674417
2021-02-12,rt,192,12,12,486397,2640.0,426397,56.813423,mixed,192,10,9,334305,1960.0,284305,66193.381996,31.269107334132407
2021-02-05,rt,200,11,11,446502,2420.0,391502,59.813108,mixed,200,10,9,341790,1990.0,291790,68785.087048,23.451630675786447
2021-02-26,rt,204,12,11,483496,2640.0,423496,60.006815,mixed,204,10,9,356273,2050.0,306273,70123.870774,26.31314426592981
2021-03-21,rt,16,2,2,81295,440.0,71295,19.106288,mixed,16,2,2,44763,350.0,34763,3842.427403,44.93757303647211
2021-03-07,rt,23,2,2,81232,440.0,71232,20.121115,mixed,23,3,2,71412,540.0,56412,4432.415074,12.08883198739413
2021-03-14,rt,25,3,3,100466,600.0,85466,20.611954,mixed,25,2,2,72765,380.0,62765,4722.807581,27.57251209364362
2021-03-02,rt,158,10,9,404423,2200.0,354423,41.750969,mixed,158,8,8,300993,1640.0,260993,16253.045461,25.57470766993964
2021-03-25,rt,148,9,9,363357,1980.0,318357,40.495208,mixed,148,8,8,275778,1580.0,235778,16300.490787,24.102741931488865
2021-03-16,rt,167,11,10,409918,2360.0,354918,43.116954,mixed,167,9,8,320442,1860.0,275442,17176.144112,21.827780190184377
2021-03-09,rt,172,11,10,446098,2420.0,391098,44.109341,mixed,172,9,9,332970,1800.0,287970,17701.276845,25.359450165658668
2021-03-11,rt,168,11,11,445475,2420.0,390475,43.297924,mixed,168,10,8,347685,2080.0,297685,17983.514846,21.95184914978394
2021-03-18,rt,172,11,11,446437,2420.0,391437,44.364307,mixed,172,9,8,328225,1800.0,283225,18286.072893,26.47898807670511
2021-03-04,rt,177,10,10,404405,2200.0,354405,46.349486,mixed,177,10,9,340293,2020.0,290293,19043.992275,15.853414275293332
2021-03-23,rt,196,12,11,453933,2580.0,393933,49.693297,mixed,196,11,9,369537,2180.0,314537,19621.607119,18.592171091328456
2021-03-03,rt,174,11,11,432684,2360.0,377684,45.288768,mixed,174,8,7,308978,1730.0,268978,19844.07245,28.590380046408
2021-03-01,rt,169,10,10,406042,2200.0,356042,44.28527,mixed,169,8,8,304212,1670.0,264212,19964.076387,25.0786864413041
2021-03-10,rt,201,12,12,487275,2640.0,427275,51.2734,mixed,201,10,8,361599,2140.0,311599,22406.906742,25.791596121286748
2021-03-24,rt,209,13,12,494407,2800.0,429407,51.977707,mixed,209,11,10,396968,2330.0,341968,22736.70334,19.708256557856178
2021-03-08,rt,202,12,12,476414,2580.0,416414,52.246376,mixed,202,10,10,372317,1990.0,322317,23157.678737,21.85011355669649
2021-03-15,rt,210,12,12,486539,2640.0,426539,53.87112,mixed,210,10,10,379647,2080.0,329647,24095.264214,21.96987291871772
2021-03-17,rt,232,13,13,528238,2860.0,463238,57.631354,mixed,232,11,11,415083,2240.0,360083,25010.725251,21.421215436981058
2021-03-22,rt,232,13,13,527274,2860.0,462274,57.641271,mixed,232,12,11,436730,2400.0,376730,25740.166502,17.172096481146426
2021-03-06,rt,38,3,3,121349,660.0,106349,22.189801,mixed,38,3,2,87478,600.0,72478,31701.621679,27.912055311539444
2021-03-27,rt,40,4,4,162267,880.0,142267,22.105022,mixed,40,4,3,108509,730.0,88509,33163.303564,33.129348542833725
2021-03-20,rt,48,6,5,209733,1260.0,179733,23.37456,mixed,48,4,3,120900,790.0,100900,39290.986186,42.3552802849337
2021-03-13,rt,54,4,4,162551,880.0,142551,24.225223,mixed,54,3,3,115540,630.0,100540,43251.934822,28.920769481578088
2021-03-12,rt,197,12,10,454887,2580.0,394887,50.360172,mixed,197,10,8,342762,2080.0,292762,67721.207741,24.648978757361718
2021-03-05,rt,203,12,11,451880,2580.0,391880,51.943977,mixed,203,9,8,341509,1920.0,296509,69586.312872,24.42484730459414
2021-03-19,rt,208,12,12,487513,2640.0,427513,52.253816,mixed,208,9,8,344045,1920.0,299045,71324.222018,29.42854857203808
2021-03-26,rt,224,14,14,566745,3080.0,496745,56.001122,mixed,224,10,10,393909,2170.0,343909,76862.120466,30.496254929465632
2021-04-18,rt,16,2,2,80684,440.0,70684,18.638499,mixed,16,2,2,41675,350.0,31675,3770.159653,48.34787566308066
2021-04-25,rt,17,3,3,113135,600.0,98135,18.753058,mixed,17,2,2,44712,380.0,34712,3959.437702,60.47907367304548
2021-04-11,rt,17,2,2,71240,380.0,61240,18.8524,mixed,17,2,2,44613,350.0,34613,4021.883177,37.37647389107243
2021-04-20,rt,169,11,11,445373,2420.0,390373,42.628596,mixed,169,9,9,342845,1860.0,297845,17147.653527,23.02070399418016
2021-04-27,rt,167,10,10,404326,2200.0,354326,42.435251,mixed,167,10,8,316563,1900.0,266563,17606.265092,21.705999614172722
2021-04-06,rt,170,11,10,432210,2360.0,377210,43.547686,mixed,170,9,8,318067,1770.0,273067,17613.836173,26.409152958052797
2021-04-13,rt,187,12,12,485517,2640.0,425517,46.720744,mixed,187,11,9,362933,2240.0,307933,19000.13477,25.248137552341113
2021-04-08,rt,181,12,12,485228,2640.0,425228,45.696859,mixed,181,10,9,361562,2020.0,311562,19130.487344,25.4861632057507
2021-04-01,rt,180,11,11,445727,2420.0,390727,45.745364,mixed,180,10,9,351302,1990.0,301302,19148.124853,21.184491852636256
2021-04-15,rt,187,12,12,486276,2640.0,426276,46.225978,mixed,187,11,10,368401,2180.0,313401,19552.027284,24.240349102155978
2021-04-22,rt,212,13,13,526172,2860.0,461172,51.624401,mixed,212,12,11,417006,2370.0,357006,22301.645465,20.7472081372631
2021-04-19,rt,195,12,12,468905,2580.0,408905,49.222677,mixed,195,10,9,356863,2110.0,306863,22393.915469,23.89439225429458
2021-04-07,rt,212,12,12,486626,2640.0,426626,72.050932,mixed,212,11,10,404582,2270.0,349582,23652.388277,16.85976499406115
2021-04-05,rt,204,12,12,471117,2580.0,411117,50.795471,mixed,204,11,10,379341,2180.0,324341,23777.94664,19.480511210591
2021-04-21,rt,215,13,13,528007,2860.0,463007,52.781465,mixed,215,11,10,389096,2240.0,334096,23865.916318,26.30855272752066
2021-04-12,rt,212,13,12,495280,2800.0,430280,53.122548,mixed,212,11,10,393602,2270.0,338602,24573.911768,20.529397512518173
2021-04-26,rt,217,13,13,527031,2860.0,462031,53.808601,mixed,217,11,10,390833,2240.0,335833,24960.789127,25.842502623185354
2021-04-14,rt,234,14,14,567800,3080.0,497800,57.427326,mixed,234,13,11,434964,2590.0,369964,25610.991351,23.394857344135257
2021-04-17,rt,41,4,4,161673,880.0,141673,21.783153,mixed,41,4,3,105812,760.0,85812,33937.162,34.55184229896148
2021-04-03,rt,43,4,4,162154,880.0,142154,22.010664,mixed,43,4,3,102446,700.0,82446,35513.854555,36.82178669659706
2021-04-24,rt,51,4,4,161828,880.0,141828,23.000695,mixed,51,4,3,131425,790.0,111425,41164.924356,18.787230887114713
2021-04-10,rt,51,4,4,162365,880.0,142365,23.191427,mixed,51,4,3,119892,790.0,99892,41315.84763,26.158962830659316
2021-04-02,rt,200,13,13,526686,2860.0,461686,49.185301,mixed,200,10,9,354648,2050.0,304648,68676.427044,32.66424397079095
2021-04-23,rt,203,12,12,486680,2640.0,426680,50.715815,mixed,203,10,9,361530,2110.0,311530,69695.737689,25.715048902769787
2021-04-09,rt,205,12,11,486601,2640.0,426601,50.411453,mixed,205,11,9,359160,2210.0,304160,70333.281601,26.190040710972646
2021-04-16,rt,217,13,12,526694,2860.0,461694,53.182268,mixed,217,11,10,385595,2240.0,330595,74427.285714,26.789559022886156
2021-05-16,rt,14,2,2,81032,440.0,71032,19.378972,mixed,14,1,1,38755,220.0,33755,3467.688792,52.17321551979465
2021-05-02,rt,15,2,2,81311,440.0,71311,19.588615,mixed,15,2,2,41063,350.0,31063,3635.002042,49.49883779562421
2021-05-23,rt,15,2,2,46621,380.0,36621,19.339584,mixed,15,2,2,39270,320.0,29270,3646.144898,15.767572553141289
2021-05-09,rt,24,3,2,87104,600.0,72104,20.674626,mixed,24,2,2,73615,380.0,63615,4512.283615,15.486085598824394
2021-05-27,rt,141,10,10,403141,2200.0,353141,38.184227,mixed,141,8,7,288436,1670.0,248436,14404.30435,28.452824197985322
2021-05-11,rt,166,11,9,410127,2360.0,355127,43.119438,mixed,166,9,8,329209,1770.0,284209,16458.290641,19.729986077483318
2021-05-18,rt,167,10,10,405501,2200.0,355501,44.126351,mixed,167,9,9,324784,1800.0,279784,16525.092554,19.905499616523755
2021-05-04,rt,170,10,9,403807,2200.0,353807,44.241762,mixed,170,9,9,327117,1860.0,282117,16838.998897,18.991746056903423
2021-05-25,rt,167,11,10,437239,2360.0,382239,42.37046,mixed,167,10,8,320475,2020.0,270475,16969.005792,26.704845633623716
2021-05-06,rt,175,11,11,443231,2420.0,388231,44.124247,mixed,175,10,10,377803,2080.0,327803,18218.507238,14.761602866225513
2021-05-13,rt,190,12,12,484268,2640.0,424268,48.925656,mixed,190,10,9,352598,2020.0,302598,19693.968052,27.18949011704263
2021-05-20,rt,195,12,12,485731,2640.0,425731,49.539422,mixed,195,11,10,377066,2210.0,322066,20434.784929,22.37143604175974
2021-05-26,rt,196,12,12,479353,2580.0,419353,49.766263,mixed,196,10,9,358875,2110.0,308875,21821.76494,25.133461144501027
2021-05-05,rt,212,12,12,487378,2640.0,427378,53.271498,mixed,212,11,9,392931,2300.0,337931,23629.52794,19.378593206915372
2021-05-19,rt,215,13,13,528342,2860.0,463342,53.142103,mixed,215,11,10,393164,2300.0,338164,23786.897155,25.58532162879347
2021-05-12,rt,218,13,13,527451,2860.0,462451,53.607637,mixed,218,10,10,389857,2110.0,339857,24118.753077,26.086593825777182
2021-05-24,rt,215,13,13,523654,2830.0,458654,53.210243,mixed,215,11,10,399389,2300.0,344389,24635.89994,23.730363942603322
2021-05-03,rt,217,13,13,527876,2860.0,462876,54.796687,mixed,217,11,10,399555,2300.0,344555,24975.075133,24.30892861202252
2021-05-10,rt,217,13,13,528274,2860.0,463274,54.357933,mixed,217,11,10,399936,2300.0,344936,25122.168768,24.293832367294247
2021-05-17,rt,220,13,13,528042,2860.0,463042,55.729933,mixed,220,11,10,398839,2300.0,343839,25432.030857,24.46831880797361
2021-05-22,rt,43,4,4,161565,880.0,141565,22.632752,mixed,43,3,2,104763,600.0,89763,35525.061922,35.1573670039922
2021-05-08,rt,44,5,5,202868,1100.0,177868,23.241906,mixed,44,4,3,116095,760.0,96095,36278.135116,42.77313326892364
2021-05-15,rt,47,4,4,162475,880.0,142475,23.383481,mixed,47,4,3,109246,730.0,89246,38605.613712,32.76134789967687
2021-05-01,rt,47,6,6,242453,1320.0,212453,23.54856,mixed,47,3,3,117774,660.0,102774,38630.810808,51.423987329503035
2021-05-21,rt,188,11,10,446770,2420.0,391770,47.894453,mixed,188,10,9,348724,2080.0,298724,64685.483704,21.94552006625333
2021-05-14,rt,192,12,12,486629,2640.0,426629,47.9844,mixed,192,9,9,355008,1950.0,310008,65939.95801,27.04750436163895
2021-05-07,rt,193,12,12,475103,2580.0,415103,49.722562,mixed,193,10,8,339704,1960.0,289704,66323.879977,28.49887287598689
2021-06-13,rt,19,2,2,80856,440.0,70856,19.975673,mixed,19,2,2,52331,380.0,42331,4459.681927,35.27876719105571
2021-06-27,rt,20,2,2,80793,440.0,70793,20.187508,mixed,20,2,2,48098,380.0,38098,4530.029881,40.46761476860619
2021-06-06,rt,23,3,3,119533,660.0,104533,20.794264,mixed,23,2,2,53235,380.0,43235,4775.987551,55.46418143943514
2021-06-20,rt,25,3,2,87236,600.0,72236,20.773788,mixed,25,2,2,59074,380.0,49074,4956.025971,32.282543903892886
2021-06-01,rt,155,10,10,404571,2200.0,354571,46.20125,mixed,155,9,8,342633,1920.0,297633,16420.600142,15.309550116048852
2021-06-08,rt,162,10,10,405393,2200.0,355393,47.964563,mixed,162,9,8,322720,1890.0,277720,17386.015328,20.3932973682328
2021-06-03,rt,156,11,11,444616,2420.0,389616,46.528788,mixed,156,9,8,316507,1830.0,271507,17441.945981,28.813403026431796
2021-06-22,rt,165,11,11,445679,2420.0,390679,48.575554,mixed,165,10,9,341232,2020.0,291232,17724.205092,23.43547710347582
2021-06-15,rt,174,11,11,437870,2360.0,382870,50.60863,mixed,174,10,9,335961,1990.0,285961,18980.112898,23.27380272683673
2021-06-17,rt,172,11,11,445270,2420.0,390270,50.352292,mixed,172,9,9,348061,1920.0,303061,19235.324902,21.83147303883037
2021-06-10,rt,174,12,12,486174,2640.0,426174,50.804712,mixed,174,10,9,344788,2020.0,294788,19751.492052,29.08135770320914
2021-06-24,rt,176,13,12,524862,2860.0,459862,51.709003,mixed,176,10,9,363136,1960.0,313136,20014.062877,30.813051811714317
2021-06-02,rt,179,12,11,468760,2580.0,408760,52.56521,mixed,179,9,8,335882,1830.0,290882,21830.884833,28.346701937025344
2021-06-09,rt,195,11,11,446757,2420.0,391757,57.896771,mixed,195,10,9,358480,1990.0,308480,23135.284715,19.759511322710107
2021-06-16,rt,206,12,12,486362,2640.0,426362,59.503359,mixed,206,11,10,387361,2300.0,332361,23646.026783,20.35541427989851
2021-06-23,rt,202,13,13,525222,2860.0,460222,58.728533,mixed,202,10,9,370153,2080.0,320153,23811.293236,29.524467748875715
2021-06-21,rt,200,12,12,486486,2640.0,426486,58.476853,mixed,200,10,9,361440,2020.0,311440,24309.114044,25.703925703925705
2021-06-14,rt,207,13,12,526933,2860.0,461933,59.445708,mixed,207,11,11,420195,2300.0,365195,24714.103302,20.256465243209288
2021-06-07,rt,211,12,12,487047,2640.0,427047,62.140715,mixed,211,11,10,393949,2180.0,338949,25036.558749,19.114787689894403
2021-06-19,rt,37,3,3,121997,660.0,106997,22.565181,mixed,37,3,2,90391,540.0,75391,31167.25037,25.907194439207522
2021-06-05,rt,40,3,3,121670,660.0,106670,23.385423,mixed,40,3,3,112982,630.0,97982,33362.710007,7.1406262842113915
2021-06-12,rt,48,4,4,161662,880.0,141662,24.514691,mixed,48,4,3,115597,760.0,95597,39476.555914,28.49463695859262
2021-06-26,rt,49,4,4,161445,880.0,141445,24.564558,mixed,49,4,3,114051,760.0,94051,40135.09959,29.35612747375267
2021-06-25,rt,176,11,10,413030,2360.0,358030,51.957161,mixed,176,9,8,313154,1860.0,268154,60485.838982,24.1812943369731
2021-06-04,rt,181,11,10,412761,2360.0,357761,53.703485,mixed,181,9,8,316972,1860.0,271972,62180.542832,23.206892124013656
2021-06-18,rt,187,12,12,477784,2580.0,417784,54.58838,mixed,187,10,8,345035,1990.0,295035,64338.067907,27.784312576394353
2021-06-11,rt,203,12,11,473764,2580.0,413764,59.057212,mixed,203,10,10,371287,2050.0,321287,69601.412533,21.630389814337942
2021-02-28,rt,14,2,2,60074,440.0,50074,304.816502,mixed,14,1,1,35899,190.0,30899,4513.14743,40.24203482371742
2021-01-31,rt,17,1,1,44722,280.0,39722,305.437612,mixed,17,1,1,44503,250.0,39503,5415.156924,0.4896918742453379
2021-03-28,rt,19,2,2,68560,410.0,58560,305.548888,mixed,19,2,2,60655,470.0,50655,6015.340891,11.53004667444574
2021-01-30,rt,36,4,3,135442,850.0,115442,319.96434,mixed,36,4,3,101231,820.0,81231,11125.103907,25.25878235702367
2021-01-28,rt,159,9,8,385954,2460.0,340954,359.760559,mixed,159,9,8,387178,2490.0,342178,48630.295931,-0.3171362390336672
2021-01-29,rt,180,9,9,411706,2670.0,366706,360.629582,mixed,180,9,9,405365,2580.0,360365,55343.115703,1.540176728053514
2021-03-30,rt,184,11,10,510570,3320.0,455570,353.093654,mixed,184,11,10,481270,3050.0,426270,56490.452643,5.738684215680514
2021-03-31,rt,209,10,10,513916,3160.0,463916,377.38827,mixed,209,11,10,468424,2930.0,413424,64763.377011,8.852030292888331
2021-03-29,rt,221,11,10,465044,2960.0,410044,387.314014,mixed,221,12,12,566104,3480.0,506104,68473.45573,-21.731277040452085
2021-05-30,rt,11,1,1,44987,280.0,39987,304.748734,mixed,11,1,1,45391,280.0,40391,3611.011487,-0.8980372107497722
2021-05-29,rt,40,3,3,157331,960.0,142331,308.937222,mixed,40,3,2,127946,780.0,112946,12324.674485,18.677183771793224
2021-05-31,rt,92,4,4,217206,1390.0,197206,327.53047,mixed,92,4,4,189892,1180.0,169892,28096.556419,12.575159065587506
2021-06-29,rt,165,9,9,414252,2700.0,369252,354.252067,mixed,165,11,10,420200,2510.0,365200,50483.745137,-1.435840985680214
2021-04-29,rt,190,10,9,455744,2920.0,405744,367.003854,mixed,190,11,10,473834,3020.0,418834,58497.35422,-3.9693336610026684
2021-06-30,rt,200,9,9,415157,2670.0,370157,364.281152,mixed,200,12,12,426030,2310.0,366030,61892.809041,-2.619009194112107
2021-06-28,rt,201,10,10,510775,3160.0,460775,359.695892,mixed,201,10,10,454593,2740.0,404593,62067.953672,10.999363712006264
2021-05-28,rt,202,11,10,475225,3020.0,420225,378.101646,mixed,202,11,10,469972,3110.0,414972,62350.634801,1.1053711399863222
2021-04-28,rt,208,11,11,536286,3470.0,481286,394.491235,mixed,208,10,10,503966,3190.0,453966,64506.134641,6.026635041750111
2021-04-30,rt,217,12,11,525801,3390.0,465801,397.682394,mixed,217,11,10,534680,3410.0,479680,67165.393132,-1.6886616799891974


==> data/comparison_2/comparison_rt_sa_120_anytime_120.csv <==
date,algo_rt_sa_120,no_of_requests_rt_sa_120,no_of_runs_rt_sa_120,no_of_vehicles_rt_sa_120,objective_rt_sa_120,operational_cost_rt_sa_120,total_travel_time_rt_sa_120,computation_time_rt_sa_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_rt_sa_anytime
2021-01-03,rt,7,1,1,34557,190.0,29557,1162.247733,mixed,7,1,1,26071,160.0,21071,3210.556943,24.556529791359203
2021-01-10,rt,9,2,2,46677,380.0,36677,1102.109986,mixed,9,1,1,32837,160.0,27837,3434.533199,29.650577372153307
2021-01-24,rt,11,2,2,76602,410.0,66602,1236.133741,mixed,11,1,1,37608,220.0,32608,3757.951949,50.904676118117024
2021-01-17,rt,12,2,2,51966,380.0,41966,1116.324077,mixed,12,2,2,47691,380.0,37691,3816.611689,8.226532732940768
2021-01-12,rt,118,8,7,282487,1490.0,242487,2171.409646,mixed,118,8,6,246065,1490.0,206065,12863.545502,12.893336684519996
2021-01-26,rt,127,9,8,309247,1680.0,264247,1538.438572,mixed,127,8,7,276260,1640.0,236260,13431.432874,10.666877932526427
2021-01-07,rt,137,10,8,329217,1780.0,279217,1531.75092,mixed,137,8,7,276000,1610.0,236000,15382.886281,16.164718103864626
2021-01-19,rt,149,10,8,341383,1870.0,291383,1565.450309,mixed,149,10,8,307097,1930.0,257097,16088.791141,10.043265188951999
2021-01-05,rt,155,10,9,361321,1960.0,311321,1636.951268,mixed,155,9,9,308083,1680.0,263083,16244.018473,14.734266760027786
2021-01-14,rt,154,10,9,351366,1900.0,301366,1653.445702,mixed,154,9,8,311893,1740.0,266893,17278.104857,11.2341546990887
2021-01-21,rt,165,10,10,370536,2050.0,320536,3312.840977,mixed,165,10,9,333571,1900.0,283571,19143.841432,9.976088693136429
2021-01-18,rt,159,11,9,332422,1820.0,277422,2463.787173,mixed,159,10,8,310798,1840.0,260798,19960.947859,6.504984627972878
2021-01-20,rt,179,12,10,396598,2160.0,336598,1665.174193,mixed,179,10,9,347981,1930.0,297981,21190.79276,12.258508615777185
2021-01-04,rt,174,11,10,370840,1970.0,315840,1580.627705,mixed,174,9,8,330716,1770.0,285716,21463.617621,10.819760543630677
2021-01-25,rt,175,11,10,369540,1970.0,314540,1614.834631,mixed,175,9,8,340287,1890.0,295287,21552.500837,7.916057801591167
2021-01-27,rt,182,11,11,395508,2090.0,340508,3361.533306,mixed,182,10,10,350090,1840.0,300090,21967.305765,11.483459247347716
2021-01-13,rt,186,12,11,403654,2220.0,343654,1592.970741,mixed,186,10,9,352004,1960.0,302004,22421.406563,12.795612083616167
2021-01-11,rt,180,12,10,393143,2100.0,333143,1630.851654,mixed,180,10,8,351940,1960.0,301940,22472.484614,10.48041043589737
2021-01-06,rt,193,12,10,418369,2250.0,358369,3618.498218,mixed,193,9,9,351103,1950.0,306103,22549.804398,16.07815110584197
2021-01-23,rt,27,3,2,102481,570.0,87481,1246.979366,mixed,27,3,2,91147,540.0,76147,24298.461856,11.059611049853144
2021-01-09,rt,27,3,2,102009,570.0,87009,1540.237102,mixed,27,3,2,86431,510.0,71431,24306.554256,15.27120156064661
2021-01-02,rt,28,4,2,94408,640.0,74408,1232.161398,mixed,28,3,2,84009,540.0,69009,24747.86405,11.01495635963054
2021-01-01,rt,79,5,5,163919,920.0,138919,1444.062489,mixed,79,4,4,139514,760.0,119514,28784.164566,14.888451003239405
2021-01-16,rt,36,3,3,102888,540.0,87888,1321.84123,mixed,36,3,3,107307,600.0,92307,30446.48103,-4.294961511546536
2021-01-08,rt,156,11,8,328478,1790.0,273478,1654.899072,mixed,156,9,7,282444,1710.0,237444,53879.951087,14.01433277114449
2021-01-22,rt,160,10,8,352456,1900.0,302456,1566.089514,mixed,160,8,7,285996,1580.0,245996,55272.804451,18.856254397712053
2021-01-15,rt,165,10,8,345844,1900.0,295844,3277.926252,mixed,165,9,8,301205,1770.0,256205,56960.821322,12.9072645470212
2021-02-21,rt,20,2,2,79089,440.0,69089,1628.348715,mixed,20,2,2,51904,380.0,41904,4203.663875,34.3726687655679
2021-02-14,rt,22,2,2,80942,440.0,70942,1232.502251,mixed,22,2,2,61639,380.0,51639,4459.703256,23.84794050060537
2021-02-07,rt,28,4,3,101186,700.0,81186,1198.094446,mixed,28,2,2,79003,440.0,69003,4978.380606,21.922993299468306
2021-02-16,rt,125,8,7,292062,1580.0,252062,1548.018071,mixed,125,8,7,265485,1580.0,225485,13047.545518,9.099780183659634
2021-02-02,rt,150,10,9,360000,1930.0,310000,2594.147378,mixed,150,10,9,313594,1870.0,263594,15621.072801,12.890555555555556
2021-02-23,rt,162,10,8,353558,2050.0,303558,4493.623656,mixed,162,9,8,314153,1800.0,269153,17107.334727,11.14527178001912
2021-02-04,rt,156,11,9,352723,1970.0,297723,1616.980266,mixed,156,9,8,307156,1770.0,262156,17116.975849,12.918635870073684
2021-02-09,rt,162,11,10,380921,2210.0,325921,1556.040158,mixed,162,9,9,334170,1800.0,289170,17220.755915,12.273148500607737
2021-02-11,rt,158,10,9,363257,1990.0,313257,3043.008857,mixed,158,10,10,360166,1990.0,310166,17521.142869,0.8509127146896
2021-02-18,rt,167,11,10,390099,2120.0,335099,3984.756253,mixed,167,9,9,332754,1800.0,287754,18253.97568,14.700114586297325
2021-02-25,rt,167,11,10,392067,2090.0,337067,4487.708335,mixed,167,9,9,335019,1830.0,290019,18352.706702,14.550574264092617
2021-02-01,rt,174,10,9,358940,1990.0,308940,1604.469259,mixed,174,10,8,321627,1990.0,271627,20648.567645,10.39533069593804
2021-02-17,rt,185,11,10,386498,2030.0,331498,3216.262252,mixed,185,10,9,379353,2080.0,329353,21142.060874,1.8486512219985614
2021-02-10,rt,185,12,10,400697,2160.0,340697,1645.523168,mixed,185,10,9,359105,2050.0,309105,21181.821097,10.379913001594721
2021-02-22,rt,180,11,9,384005,2060.0,329005,4051.949533,mixed,180,9,8,334228,1860.0,289228,21272.669586,12.962591632921447
2021-02-15,rt,182,12,10,390143,2130.0,330143,1611.197721,mixed,182,9,8,335451,1860.0,290451,21341.918962,14.018449645386434
2021-02-03,rt,188,11,10,397342,2150.0,342342,1615.404424,mixed,188,10,9,349925,2020.0,299925,21457.155787,11.933548429312783
2021-02-24,rt,196,12,10,421411,2280.0,361411,4071.321917,mixed,196,10,9,374053,2050.0,324053,22038.551733,11.237960091217362
2021-02-08,rt,198,12,10,407903,2130.0,347903,2679.522185,mixed,198,11,10,374673,2240.0,319673,22551.957101,8.14654464419237
2021-02-27,rt,29,4,3,118392,700.0,98392,1930.58202,mixed,29,3,2,99842,540.0,84842,25043.73873,15.668288397864721
2021-02-06,rt,35,4,2,104727,730.0,84727,1263.777298,mixed,35,4,3,105294,700.0,85294,29653.692881,-0.541407659915781
2021-02-20,rt,36,3,2,105112,540.0,90112,1563.299974,mixed,36,3,3,104705,600.0,89705,30279.905657,0.3872060278560012
2021-02-13,rt,41,4,3,118424,700.0,98424,1342.502826,mixed,41,3,3,110616,600.0,95616,33850.164274,6.593258123353374
2021-02-19,rt,182,11,10,377977,2030.0,322977,4592.020266,mixed,182,9,8,320817,1770.0,275817,62634.96646,15.122613280702264
2021-02-12,rt,192,12,10,405644,2250.0,345644,1588.07892,mixed,192,9,8,336178,1860.0,291178,66002.577882,17.124868110954434
2021-02-05,rt,200,13,10,416665,2230.0,351665,3938.34233,mixed,200,10,9,347445,1990.0,297445,68680.707747,16.612866451465806
2021-02-26,rt,204,13,11,435164,2290.0,370164,4196.648033,mixed,204,10,9,364629,1990.0,314629,70026.858356,16.208831612909155
2021-03-21,rt,16,2,2,52985,380.0,42985,1606.089143,mixed,16,2,2,61758,380.0,51758,3699.869721,-16.55751627819194
2021-03-07,rt,23,3,2,82996,540.0,67996,1774.816326,mixed,23,2,2,71923,380.0,61923,4292.817746,13.341606824425273
2021-03-14,rt,25,3,2,75504,510.0,60504,1589.037377,mixed,25,3,2,77755,510.0,62755,4570.33304,-2.9812990040262766
2021-03-02,rt,158,11,9,356822,2030.0,301822,4105.68263,mixed,158,10,9,317845,1840.0,267845,16521.34922,10.923373558805231
2021-03-25,rt,148,10,10,323971,1720.0,273971,3918.677448,mixed,148,10,10,284350,1780.0,234350,17028.654398,12.229798346148266
2021-03-16,rt,167,10,10,378427,2050.0,328427,3911.427577,mixed,167,10,9,329859,1900.0,279859,17746.690065,12.834179379378321
2021-03-09,rt,172,11,11,408109,2210.0,353109,4539.619263,mixed,172,10,9,343549,1990.0,293549,18448.444189,15.819303176357296
2021-03-11,rt,168,11,9,388882,2030.0,333882,4046.639642,mixed,168,10,9,339824,2080.0,289824,18840.171435,12.615137753868783
2021-03-18,rt,172,11,10,392373,2090.0,337373,3959.156432,mixed,172,9,9,329481,1860.0,284481,18850.657317,16.02862582287772
2021-03-04,rt,177,11,11,393534,2090.0,338534,3585.396959,mixed,177,10,9,340608,1960.0,290608,19866.546978,13.448901492628337
2021-03-03,rt,174,10,9,370617,2050.0,320617,4344.555016,mixed,174,9,8,324059,1740.0,279059,20051.744152,12.562294767914047
2021-03-23,rt,196,12,11,447822,2460.0,387822,4213.96648,mixed,196,11,9,373770,2240.0,318770,20060.064036,16.536034406527595
2021-03-01,rt,169,10,9,349332,1870.0,299332,4503.468828,mixed,169,9,8,321607,1860.0,276607,20093.274199,7.936576093801885
2021-03-10,rt,201,12,10,418701,2310.0,358701,3965.129237,mixed,201,10,9,362716,2020.0,312716,22669.312153,13.371116859047387
2021-03-24,rt,209,14,11,462030,2450.0,392030,4508.399735,mixed,209,11,10,398857,2270.0,343857,22897.183354,13.672921671752917
2021-03-08,rt,202,13,11,422125,2230.0,357125,4518.684931,mixed,202,10,10,378733,2110.0,328733,23181.745213,10.279419603198106
2021-03-15,rt,210,12,11,446070,2460.0,386070,4506.253146,mixed,210,11,10,388157,2240.0,333157,24068.302101,12.982939897325531
2021-03-17,rt,232,14,12,486118,2570.0,416118,5189.67575,mixed,232,11,10,407779,2210.0,352779,25065.794121,16.115223052839024
2021-03-22,rt,232,14,12,486274,2600.0,416274,4800.892575,mixed,232,12,11,443976,2430.0,383976,25730.017479,8.698388151535966
2021-03-06,rt,38,3,3,108919,600.0,93919,2304.817844,mixed,38,3,3,110708,600.0,95708,31746.90485,-1.642504980765523
2021-03-27,rt,40,4,4,144092,760.0,124092,2064.915287,mixed,40,5,3,119242,860.0,94242,33267.768435,17.245926213807845
2021-03-20,rt,48,6,4,151905,990.0,121905,2457.925013,mixed,48,4,3,125202,790.0,105202,39311.3338,17.578749876567592
2021-03-13,rt,54,5,3,149651,890.0,124651,2498.367549,mixed,54,4,3,140153,790.0,120153,43058.059914,6.346766810779748
2021-03-12,rt,197,12,10,423690,2220.0,363690,4480.427272,mixed,197,10,9,346509,1900.0,296509,67672.910973,18.216384620831267
2021-03-05,rt,203,13,11,427789,2350.0,362789,4573.76986,mixed,203,10,9,367318,2050.0,317318,69676.427073,14.135707089242594
2021-03-19,rt,208,13,11,444552,2350.0,379552,4244.375848,mixed,208,10,9,357939,1990.0,307939,71356.383936,19.483210063164716
2021-03-26,rt,224,15,12,514142,2760.0,439142,5100.168448,mixed,224,12,10,405344,2340.0,345344,76753.130522,21.16108001291472
2021-04-18,rt,16,2,2,74991,410.0,64991,1625.387348,mixed,16,2,2,52211,380.0,42211,3701.895295,30.376978570761825
2021-04-25,rt,17,3,2,95670,540.0,80670,1348.792952,mixed,17,2,2,57718,380.0,47718,3865.5863,39.66969791993311
2021-04-11,rt,17,2,2,69663,380.0,59663,1311.379572,mixed,17,2,2,53490,350.0,43490,3896.551819,23.21605443348693
2021-04-27,rt,167,11,10,385519,2060.0,330519,3078.679981,mixed,167,10,9,335821,1900.0,285821,25431.409086,12.891193430155193
2021-04-20,rt,169,12,9,396392,2190.0,336392,3627.779649,mixed,169,10,8,338814,1960.0,288814,25507.963972,14.52552019213304
2021-04-06,rt,170,11,10,386247,2090.0,331247,4245.619874,mixed,170,10,10,347483,1840.0,297483,25812.133607,10.036065005035638
2021-04-13,rt,187,14,11,442131,2480.0,372131,3638.060655,mixed,187,11,10,370371,2120.0,315371,26263.445218,16.2304837254117
2021-04-08,rt,181,13,12,445074,2320.0,380074,4136.269849,mixed,181,12,10,383562,2280.0,323562,26355.803828,13.820623087396703
2021-04-01,rt,180,11,11,412188,2270.0,357188,4008.316053,mixed,180,10,10,365576,1960.0,315576,26358.129654,11.308432074684367
2021-04-15,rt,187,12,11,434092,2340.0,374092,3642.997228,mixed,187,12,11,409726,2280.0,349726,26516.252728,5.613095841434535
2021-04-19,rt,195,13,11,420217,2290.0,355217,3941.787815,mixed,195,10,10,375150,2050.0,325150,27514.121467,10.724697001787172
2021-04-22,rt,212,15,13,495938,2730.0,420938,2703.897835,mixed,212,13,12,427241,2500.0,362241,27579.210961,13.851933104541294
2021-04-21,rt,215,13,11,449821,2470.0,384821,3791.524675,mixed,215,12,11,429459,2460.0,369459,27608.200584,4.52668950538103
2021-04-05,rt,204,13,11,444674,2470.0,379674,4890.201976,mixed,204,11,11,399829,2180.0,344829,27673.38724,10.08491614081327
2021-04-07,rt,212,13,11,451043,2350.0,386043,3934.413641,mixed,212,11,10,395291,2270.0,340291,27733.268895,12.360684014606147
2021-04-12,rt,212,14,12,479858,2750.0,409858,4067.869447,mixed,212,10,10,395763,2200.0,345763,27751.381498,17.524976138774388
2021-04-26,rt,217,14,12,476528,2600.0,406528,4299.504919,mixed,217,11,10,415193,2270.0,360193,27924.721375,12.871226874391432
2021-04-14,rt,234,14,12,496464,2720.0,426464,4402.988765,mixed,234,13,11,444225,2680.0,379225,28212.966088,10.522213090979406
2021-04-17,rt,41,4,3,141355,790.0,121355,1882.977357,mixed,41,3,2,109214,600.0,94214,36098.841832,22.737787839128437
2021-04-03,rt,43,5,3,125194,800.0,100194,2385.407134,mixed,43,4,3,117270,700.0,97270,37845.053076,6.329376807195233
2021-04-24,rt,51,4,4,150969,850.0,130969,1762.807532,mixed,51,4,3,132093,700.0,112093,43051.833985,12.503229139757169
2021-04-10,rt,51,5,4,154744,860.0,129744,1880.310711,mixed,51,4,4,122703,790.0,102703,43097.659772,20.70581088765962
2021-04-02,rt,200,13,11,437900,2290.0,372900,4413.05867,mixed,200,12,10,376002,2220.0,316002,70748.868014,14.135190682804293
2021-04-23,rt,203,13,12,443119,2410.0,378119,4114.409269,mixed,203,11,10,369640,2210.0,314640,71725.061069,16.582227347507104
2021-04-09,rt,205,14,11,437193,2300.0,367193,3957.472988,mixed,205,11,10,365961,2210.0,310961,72459.103973,16.293033054051644
2021-04-16,rt,217,13,12,480588,2620.0,415588,2560.419006,mixed,217,11,10,381002,2180.0,326002,76503.703492,20.72169925174994
2021-05-16,rt,14,2,2,80309,440.0,70309,919.651098,mixed,14,2,1,45864,350.0,35864,3413.674223,42.890585114993335
2021-05-23,rt,15,2,2,78978,440.0,68978,1557.816535,mixed,15,1,1,39070,220.0,34070,3522.19091,50.53052748866773
2021-05-02,rt,15,3,2,74933,480.0,59933,1546.929209,mixed,15,2,2,46355,380.0,36355,3534.601866,38.13807000920823
2021-05-09,rt,24,3,3,85395,600.0,70395,1586.235888,mixed,24,2,2,78922,440.0,68922,4360.60153,7.580069090696177
2021-05-27,rt,141,10,9,352962,1930.0,302962,2440.406624,mixed,141,9,8,306719,1800.0,261719,14612.171315,13.101410350122675
2021-05-25,rt,167,12,10,390838,2190.0,330838,2423.461734,mixed,167,11,9,339583,2090.0,284583,16848.109939,13.114129127669264
2021-05-11,rt,166,11,10,376186,2060.0,321186,3400.502257,mixed,166,10,9,340138,1900.0,290138,17290.264505,9.582493766381525
2021-05-18,rt,167,12,11,399746,2190.0,339746,2523.856815,mixed,167,11,9,348741,2180.0,293741,17409.696398,12.759352188639786
2021-05-04,rt,170,11,10,385266,2090.0,330266,2297.613273,mixed,170,10,9,340809,1990.0,290809,17670.348017,11.539300119917149
2021-05-06,rt,175,12,10,406662,2130.0,346662,2491.742653,mixed,175,11,9,365902,2090.0,310902,18381.79999,10.023065838460441
2021-05-13,rt,190,12,11,423096,2370.0,363096,2651.749521,mixed,190,11,10,384078,2120.0,329078,19961.776993,9.222020534346814
2021-05-20,rt,195,12,11,448780,2460.0,388780,3137.381881,mixed,195,11,10,375752,2180.0,320752,20630.696917,16.272561165827355
2021-05-26,rt,196,12,11,431720,2370.0,371720,2305.236923,mixed,196,11,10,385924,2240.0,330924,22147.660911,10.60780135272862
2021-05-05,rt,212,15,12,490828,2700.0,415828,4316.740649,mixed,212,12,10,418660,2460.0,358660,23722.802074,14.70331765913925
2021-05-19,rt,215,14,12,485429,2630.0,415429,2674.554503,mixed,215,11,10,424229,2330.0,369229,23873.649594,12.607404996405242
2021-05-12,rt,218,13,12,465391,2530.0,400391,2725.047049,mixed,218,11,11,423577,2360.0,368577,24283.178769,8.984703185063742
2021-05-24,rt,215,14,12,479701,2600.0,409701,2612.514492,mixed,215,12,12,408195,2490.0,348195,24756.56442,14.906368758872715
2021-05-03,rt,217,14,12,470602,2480.0,400602,4025.085882,mixed,217,11,10,405688,2240.0,350688,24884.326164,13.793821530720226
2021-05-10,rt,217,13,12,470378,2590.0,405378,2797.616655,mixed,217,12,10,419608,2400.0,359608,24913.808778,10.793446972434936
2021-05-17,rt,220,14,12,475548,2600.0,405548,3300.78152,mixed,220,11,11,421133,2330.0,366133,25070.415344,11.442588340188582
2021-05-22,rt,43,4,3,142168,790.0,122168,1151.008683,mixed,43,4,3,118987,730.0,98987,35552.322008,16.305357042372403
2021-05-08,rt,44,4,3,126659,760.0,106659,1826.025092,mixed,44,4,3,113095,700.0,93095,36237.834402,10.709069233137795
2021-05-01,rt,47,5,3,148042,860.0,123042,1485.023438,mixed,47,4,3,123343,760.0,103343,38574.520374,16.683778927601626
2021-05-15,rt,47,5,3,144105,800.0,119105,1447.868996,mixed,47,4,3,119280,760.0,99280,38589.009511,17.22702196315187
2021-05-21,rt,188,12,10,411381,2250.0,351381,2405.0839,mixed,188,9,8,339231,1860.0,294231,64646.748545,17.538486220802614
2021-05-14,rt,192,12,10,426278,2280.0,366278,3324.996783,mixed,192,10,10,371388,1990.0,321388,66035.697519,12.876573503676005
2021-05-07,rt,193,12,10,421074,2250.0,361074,2587.09673,mixed,193,11,9,341742,2180.0,286742,66303.672053,18.840393850012113
2021-06-13,rt,19,3,2,92121,540.0,77121,970.608476,mixed,19,2,2,60479,350.0,50479,3937.528277,34.34830277569718
2021-06-27,rt,20,3,2,73728,480.0,58728,761.586646,mixed,20,2,2,75607,410.0,65607,4113.836007,-2.548556857638889
2021-06-06,rt,23,3,2,87833,510.0,72833,1095.163544,mixed,23,2,2,75833,410.0,65833,4259.592048,13.662290938485535
2021-06-20,rt,25,3,2,94277,600.0,79277,1067.882009,mixed,25,2,2,76514,410.0,66514,4465.424509,18.84128684620851
2021-06-01,rt,155,10,9,363205,2050.0,313205,2206.303,mixed,155,9,9,328081,1770.0,283081,15833.924513,9.670571715697747
2021-06-08,rt,162,11,10,389123,2060.0,334123,2195.065067,mixed,162,11,9,345132,2060.0,290132,16640.76739,11.305165718808706
2021-06-22,rt,165,12,10,401230,2280.0,341230,2355.639177,mixed,165,10,8,348304,1930.0,298304,16740.133029,13.19093786606186
2021-06-03,rt,156,11,9,369242,1970.0,314242,2079.536221,mixed,156,10,9,326883,1930.0,276883,17064.502463,11.471880230309662
2021-06-15,rt,174,11,11,397162,2150.0,342162,2189.95731,mixed,174,11,10,354288,2150.0,299288,18299.828965,10.795091171864378
2021-06-17,rt,172,12,11,419797,2370.0,359797,2163.760361,mixed,172,11,10,369901,2180.0,314901,18483.578025,11.885744776642044
2021-06-10,rt,174,11,10,412296,2270.0,357296,2524.129951,mixed,174,10,9,355386,1990.0,305386,18962.864614,13.803189941207288
2021-06-24,rt,176,13,11,436902,2350.0,371902,2068.523873,mixed,176,12,10,377305,2310.0,317305,18991.669546,13.64081647600606
2021-06-02,rt,179,13,10,410045,2290.0,345045,2648.86962,mixed,179,11,9,352545,2150.0,297545,20483.89175,14.022851150483483
2021-06-09,rt,195,13,10,442296,2380.0,377296,2367.893822,mixed,195,10,9,373604,2110.0,323604,22051.32695,15.53077577007253
2021-06-23,rt,202,12,11,440077,2400.0,380077,2299.455322,mixed,202,11,10,380387,2210.0,325387,22480.372073,13.563535472201456
2021-06-16,rt,206,15,11,472387,2550.0,397387,2868.285776,mixed,206,11,10,394097,2180.0,339097,22676.620849,16.57327572519989
2021-06-21,rt,200,13,12,445064,2320.0,380064,2496.038633,mixed,200,10,9,382505,2110.0,332505,22869.528958,14.056180684126328
2021-06-14,rt,207,14,12,466414,2570.0,396414,2709.974617,mixed,207,11,10,411639,2270.0,356639,23628.017984,11.743858460509333
2021-06-07,rt,211,13,12,471705,2500.0,406705,2956.149682,mixed,211,11,10,398143,2240.0,343143,23995.020927,15.594916314221813
2021-06-19,rt,37,3,3,114408,630.0,99408,1201.479134,mixed,37,3,2,105580,570.0,90580,31018.080745,7.71624361932732
2021-06-05,rt,40,4,3,135686,790.0,115686,1217.723101,mixed,40,3,3,112103,630.0,97103,33179.898147,17.380569845083503
2021-06-12,rt,48,4,3,130177,700.0,110177,1035.967999,mixed,48,4,3,118220,760.0,98220,39393.887894,9.185186323236824
2021-06-26,rt,49,5,4,155281,920.0,130281,1186.151002,mixed,49,4,3,123104,730.0,103104,40059.237108,20.72178824196135
2021-06-25,rt,176,12,9,386831,2250.0,326831,2391.788078,mixed,176,10,8,327894,1930.0,277894,60595.567415,15.23585234895859
2021-06-04,rt,181,11,10,394557,2120.0,339557,2340.783482,mixed,181,9,8,329514,1800.0,284514,62129.975711,16.485070598164523
2021-06-18,rt,187,13,11,405626,2320.0,340626,2193.710431,mixed,187,10,9,341299,1990.0,291299,64370.10792,15.858697420776775
2021-06-11,rt,203,13,11,460314,2410.0,395314,2523.522425,mixed,203,10,10,373183,2050.0,323183,69635.011874,18.92860091155168
2021-02-28,rt,14,2,2,48395,380.0,38395,1528.197895,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,-9.048455418948238
2021-01-31,rt,17,2,2,73250,380.0,63250,1145.988457,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,4.135153583617748
2021-03-28,rt,19,3,2,72191,540.0,57191,1486.62376,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,-1.958692911858819
2021-01-30,rt,36,4,3,112489,730.0,92489,1679.166433,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,-4.426210562810586
2021-01-28,rt,159,10,9,341028,1780.0,291028,1563.125919,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,-11.451845596256026
2021-01-29,rt,180,12,10,393919,2130.0,333919,1672.361264,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,-2.9130354209875633
2021-03-30,rt,183,13,11,458436,2440.0,393436,4621.044617,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,-6.310804561596385
2021-03-31,rt,208,12,11,432529,2310.0,372529,3725.535016,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,-9.70408920557928
2021-03-29,rt,220,14,12,470543,2510.0,400543,4731.833833,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,-8.97091232894762
2021-05-30,rt,11,3,2,87071,600.0,72071,949.757932,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,47.166105821685754
2021-05-29,rt,40,5,3,128710,800.0,103710,1390.597877,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,-5.707404242094631
2021-05-31,rt,92,6,5,186483,1080.0,156483,1698.86104,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,-19.519741745896408
2021-06-29,rt,165,11,10,389392,2120.0,334392,2046.844112,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,-7.453928175206475
2021-04-29,rt,189,12,10,436436,2370.0,376436,3540.360997,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,-18.090624971358917
2021-06-30,rt,200,13,13,442918,2380.0,377918,2119.131056,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,1.5271449794318588
2021-06-28,rt,201,13,10,444844,2410.0,379844,2409.945715,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,-6.202399043260109
2021-05-28,rt,202,13,11,457089,2440.0,392089,2573.533575,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,-5.923135319379814
2021-04-28,rt,207,13,11,451660,2380.0,386660,2702.101787,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,-4.897489261834123
2021-04-30,rt,216,14,12,481614,2540.0,411614,3249.372016,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,-18.415992890572117


==> data/comparison_2/comparison_rt_sa_180_anytime_180.csv <==
date,algo_rt_sa_180,no_of_requests_rt_sa_180,no_of_runs_rt_sa_180,no_of_vehicles_rt_sa_180,objective_rt_sa_180,operational_cost_rt_sa_180,total_travel_time_rt_sa_180,computation_time_rt_sa_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_rt_sa_anytime
2021-01-03,rt,7,1,1,38157,220.0,33157,1542.865242,mixed,7,1,1,24271,160.0,19271,2604.249436,36.39174987551432
2021-01-10,rt,9,1,1,40570,220.0,35570,1270.30302,mixed,9,1,1,29443,160.0,24443,2816.18559,27.426669953167366
2021-01-24,rt,11,2,2,77701,440.0,67701,1789.483337,mixed,11,1,1,34911,190.0,29911,3126.986549,55.070076318194104
2021-01-17,rt,12,2,2,80286,440.0,70286,1213.062264,mixed,12,1,1,35889,190.0,30889,3223.151612,55.29855765637845
2021-01-12,rt,118,9,7,298412,1590.0,253412,2863.847501,mixed,118,7,6,232624,1300.0,197624,11668.441709,22.046030320496495
2021-01-26,rt,127,9,7,292284,1560.0,247284,1589.3825,mixed,127,8,7,269348,1640.0,229348,12817.244509,7.847162348948284
2021-01-07,rt,137,9,8,310038,1650.0,265038,1536.483576,mixed,137,8,7,273140,1550.0,233140,14829.713487,11.901121797973152
2021-01-19,rt,149,10,9,343172,2020.0,293172,1576.827259,mixed,149,9,8,294526,1770.0,249526,15218.825826,14.175398925320248
2021-01-05,rt,155,11,9,374206,2090.0,319206,1705.094755,mixed,155,10,9,315369,1930.0,265369,15663.320891,15.723157832851424
2021-01-14,rt,154,11,9,349699,1910.0,294699,1667.15132,mixed,154,10,9,306793,1870.0,256793,16207.807239,12.269408834454774
2021-01-21,rt,165,11,10,371796,2060.0,316796,3772.90398,mixed,165,9,9,337016,1830.0,292016,16692.29177,9.354592303306115
2021-01-18,rt,159,10,9,331140,1840.0,281140,3142.005116,mixed,159,8,8,283727,1640.0,243727,18312.496957,14.318113184755692
2021-01-20,rt,179,11,10,393304,2090.0,338304,1670.845549,mixed,179,10,9,336780,1930.0,286780,19800.710163,14.37158025344263
2021-01-04,rt,174,10,9,370047,1930.0,320047,1616.145749,mixed,174,8,8,312821,1730.0,272821,19990.049778,15.464522074223003
2021-01-27,rt,182,11,10,379355,1970.0,324355,3862.283267,mixed,182,9,8,340246,1860.0,295246,19997.013324,10.309340854872085
2021-01-25,rt,175,11,10,405373,2240.0,350373,1609.028115,mixed,175,9,8,317805,1800.0,272805,20347.336763,21.601833373214298
2021-01-13,rt,186,11,10,399572,2150.0,344572,1633.469191,mixed,186,11,10,355352,2150.0,300352,20499.992661,11.066841520426857
2021-01-11,rt,180,12,10,395930,2100.0,335930,1760.955105,mixed,180,10,8,328003,2050.0,278003,20965.241003,17.15631551031748
2021-01-06,rt,193,11,10,405894,2240.0,350894,4222.76694,mixed,193,10,9,354819,2080.0,304819,21384.975893,12.583334565182042
2021-01-09,rt,27,3,2,97018,570.0,82018,2207.22426,mixed,27,3,2,84097,570.0,69097,23421.714315,13.318147147951926
2021-01-23,rt,27,3,2,112578,600.0,97578,1402.450749,mixed,27,3,2,75037,540.0,60037,23458.944643,33.34665742862726
2021-01-02,rt,28,5,3,109774,830.0,84774,1379.099121,mixed,28,3,2,75397,540.0,60397,24126.254331,31.316158653233007
2021-01-01,rt,79,5,4,166460,950.0,141460,1452.839607,mixed,79,4,4,133174,760.0,113174,28398.177997,19.996395530457768
2021-01-16,rt,36,3,3,104936,570.0,89936,1353.676067,mixed,36,3,3,84626,600.0,69626,30275.983973,19.35465426545704
2021-01-08,rt,156,9,9,320870,1770.0,275870,1636.486739,mixed,156,8,7,274885,1610.0,234885,53769.265065,14.331349144513354
2021-01-22,rt,160,10,8,339065,1810.0,289065,1616.772275,mixed,160,8,7,282715,1580.0,242715,55007.636102,16.61923230059133
2021-01-15,rt,165,9,8,334104,1830.0,289104,3645.132666,mixed,165,9,8,296928,1860.0,251928,56639.33408,11.127074204439337
2021-02-21,rt,20,2,2,68669,380.0,58669,2622.716559,mixed,20,2,2,47190,350.0,37190,4085.84835,31.27903420757547
2021-02-14,rt,22,3,3,91942,570.0,76942,2198.071475,mixed,22,2,2,54995,380.0,44995,4219.464255,40.18511670400905
2021-02-07,rt,28,3,2,94284,540.0,79284,1324.817653,mixed,28,2,2,75147,410.0,65147,4975.843611,20.297187221585848
2021-02-16,rt,125,8,7,287212,1580.0,247212,1570.634666,mixed,125,7,7,253047,1390.0,218047,12718.305423,11.895394342854756
2021-02-02,rt,150,10,8,348620,1900.0,298620,3442.182934,mixed,150,9,8,300133,1740.0,255133,15230.473269,13.908266880844472
2021-02-23,rt,162,11,10,382545,2060.0,327545,4259.683341,mixed,162,9,8,319011,1800.0,274011,16742.27087,16.608242167588127
2021-02-04,rt,156,10,9,360949,1960.0,310949,1647.707589,mixed,156,9,8,302072,1770.0,257072,16990.414963,16.311722708748327
2021-02-09,rt,162,11,9,370213,2000.0,315213,1593.622408,mixed,162,10,9,314523,1870.0,264523,17063.819193,15.042691639677699
2021-02-11,rt,158,10,9,347978,1930.0,297978,3842.435768,mixed,158,9,8,313433,1740.0,268433,17367.427164,9.927351729132301
2021-02-18,rt,167,10,9,369450,2020.0,319450,4922.931698,mixed,167,9,8,335491,1860.0,290491,17970.89703,9.191771552307484
2021-02-25,rt,167,11,9,382302,2150.0,327302,4845.263698,mixed,167,9,8,336058,1890.0,291058,18529.556447,12.09619620090923
2021-02-01,rt,174,11,9,359029,2030.0,304029,1744.527654,mixed,174,9,8,320813,1830.0,275813,20829.456128,10.644265505014916
2021-02-22,rt,180,11,10,395304,2150.0,340304,5355.074595,mixed,180,9,9,327312,1860.0,282312,21251.088416,17.199927144678526
2021-02-03,rt,188,11,10,386779,2060.0,331779,1666.130211,mixed,188,10,9,357240,2080.0,307240,21578.218681,7.6371778198919795
2021-02-17,rt,185,11,11,386742,2060.0,331742,3960.6985,mixed,185,10,9,351610,2080.0,301610,21617.779496,9.084092237202062
2021-02-15,rt,182,12,10,376567,2160.0,316567,1646.299895,mixed,182,9,8,335847,1860.0,290847,21625.844205,10.813480735167978
2021-02-10,rt,185,12,10,400924,2130.0,340924,1697.11189,mixed,185,10,9,345137,2020.0,295137,21772.122199,13.914607257235785
2021-02-24,rt,196,12,11,411610,2250.0,351610,5090.783563,mixed,196,10,9,362403,1960.0,312403,22432.272333,11.954763003814291
2021-02-08,rt,198,12,11,409079,2190.0,349079,3234.242424,mixed,198,10,9,378437,2080.0,328437,22743.630995,7.490484722999714
2021-02-27,rt,29,3,3,109147,600.0,94147,2768.33869,mixed,29,3,2,77158,540.0,62158,25012.525903,29.30818071041806
2021-02-06,rt,35,3,2,104897,570.0,89897,1347.653295,mixed,35,4,2,93070,760.0,73070,29486.806042,11.274869634021945
2021-02-20,rt,36,3,2,114293,630.0,99293,2477.808291,mixed,36,3,2,90181,540.0,75181,30286.698539,21.096655088238126
2021-02-13,rt,41,4,3,110948,670.0,90948,1449.596335,mixed,41,3,3,97269,570.0,82269,33962.839827,12.329199264520316
2021-02-19,rt,182,11,10,379456,2030.0,324456,5231.633986,mixed,182,9,9,324737,1800.0,279737,62698.250628,14.420380755608027
2021-02-12,rt,192,12,10,392998,2160.0,332998,1646.046374,mixed,192,9,8,320272,1770.0,275272,66128.688242,18.505437686705786
2021-02-05,rt,200,12,11,422217,2250.0,362217,4346.057959,mixed,200,10,9,353000,2020.0,303000,68763.200604,16.3937027642184
2021-02-26,rt,204,13,11,438592,2350.0,373592,4966.903162,mixed,204,11,10,352484,2060.0,297484,70060.166481,19.63282504012841
2021-03-21,rt,16,2,2,54785,380.0,44785,3091.175685,mixed,16,2,2,49388,380.0,39388,3814.240117,9.85123665236835
2021-03-07,rt,23,3,3,119646,660.0,104646,2718.63945,mixed,23,2,2,62499,320.0,52499,4420.569419,47.76340203600622
2021-03-14,rt,25,3,2,84134,570.0,69134,2773.080103,mixed,25,2,2,81043,440.0,71043,4665.164423,3.673901157677039
2021-03-02,rt,158,10,10,362287,1960.0,312287,4992.914308,mixed,158,9,9,320820,1830.0,275820,15962.662973,11.44589786550442
2021-03-25,rt,148,9,9,316836,1740.0,271836,4014.734287,mixed,148,9,9,279662,1590.0,234662,16413.725998,11.732883889457007
2021-03-16,rt,167,11,10,386501,2090.0,331501,4378.609055,mixed,167,9,8,321820,1770.0,276820,17149.744895,16.73501491587344
2021-03-09,rt,172,11,11,399020,2180.0,344020,4978.024988,mixed,172,9,9,331123,1890.0,286123,17566.653373,17.015939050674152
2021-03-11,rt,168,11,10,388583,2060.0,333583,4846.067207,mixed,168,9,9,325984,1770.0,280984,18167.247255,16.109557031573694
2021-03-18,rt,172,11,9,382157,2030.0,327157,4550.360984,mixed,172,9,9,323903,1800.0,278903,19181.43949,15.243473232205611
2021-03-04,rt,177,11,10,401079,2180.0,346079,4286.745735,mixed,177,10,9,342565,1930.0,292565,19487.381946,14.589145779260445
2021-03-03,rt,174,11,10,383220,2120.0,328220,5037.696847,mixed,174,9,8,319261,1830.0,274261,19956.00518,16.689890924273264
2021-03-01,rt,169,10,9,328768,1750.0,278768,5123.608204,mixed,169,8,8,297015,1700.0,257015,20200.691374,9.658178411524236
2021-03-23,rt,196,13,10,436848,2380.0,371848,5687.428781,mixed,196,10,10,362859,1990.0,312859,20290.076521,16.937012416217996
2021-03-10,rt,201,12,11,424571,2220.0,364571,4244.980349,mixed,201,11,10,376648,2120.0,321648,22507.603329,11.28739362792089
2021-03-24,rt,209,14,11,450683,2450.0,380683,5140.274629,mixed,209,11,10,399684,2210.0,344684,23020.970494,11.315936034862641
2021-03-08,rt,202,13,12,426253,2290.0,361253,5666.359301,mixed,202,10,10,377136,2020.0,327136,23254.534528,11.522968753299097
2021-03-15,rt,210,12,11,440475,2340.0,380475,5390.563139,mixed,210,10,10,381195,2110.0,331195,24121.185432,13.458198535671718
2021-03-17,rt,232,13,12,486823,2680.0,421823,6059.047654,mixed,232,12,10,408475,2430.0,348475,24793.828037,16.093734273031473
2021-03-22,rt,232,14,12,502955,2750.0,432955,4981.815628,mixed,232,13,11,432780,2350.0,367780,25837.112292,13.95254048572934
2021-03-06,rt,38,3,3,106954,570.0,91954,3067.421814,mixed,38,3,3,98191,600.0,83191,31766.333662,8.193241954485107
2021-03-27,rt,40,5,3,143241,890.0,118241,2443.775896,mixed,40,4,3,118331,730.0,98331,33101.137515,17.390272338227184
2021-03-20,rt,48,4,3,126655,700.0,106655,2863.570517,mixed,48,4,3,125748,820.0,105748,39292.320857,0.7161185898701197
2021-03-13,rt,54,5,4,177994,950.0,152994,3060.479283,mixed,54,3,3,119521,660.0,104521,43267.760769,32.85110734069688
2021-03-12,rt,197,12,10,428253,2340.0,368253,5156.891515,mixed,197,10,9,340668,2080.0,290668,67829.194508,20.451695609838108
2021-03-05,rt,203,12,10,415243,2250.0,355243,5265.194384,mixed,203,10,8,366449,2020.0,316449,69875.959014,11.750709825331192
2021-03-19,rt,208,12,12,437550,2430.0,377550,4390.750867,mixed,208,9,9,349026,1950.0,304026,71363.085987,20.231744943435036
2021-03-26,rt,224,13,13,483576,2680.0,418576,5925.106963,mixed,224,11,10,393201,2240.0,338201,76917.925836,18.688892749019804
2021-04-18,rt,16,2,2,80892,440.0,70892,2161.474569,mixed,16,2,2,46842,350.0,36842,3811.125147,42.09316125203976
2021-04-11,rt,17,2,2,69113,380.0,59113,2396.154681,mixed,17,2,2,54601,350.0,44601,3947.777787,20.997496852979904
2021-04-25,rt,17,3,2,72988,480.0,57988,1474.471566,mixed,17,2,2,65877,380.0,55877,3965.038753,9.742697429714474
2021-04-27,rt,167,11,9,370078,2030.0,315078,3023.048116,mixed,167,10,9,321551,1810.0,271551,17031.841578,13.112641118899258
2021-04-20,rt,169,11,10,398599,2240.0,343599,4131.060301,mixed,169,10,8,332609,1990.0,282609,17224.933394,16.555485588272926
2021-04-06,rt,170,10,9,379106,2080.0,329106,4605.450072,mixed,170,11,9,348918,1970.0,293918,17265.375563,7.962944400774454
2021-04-13,rt,187,11,11,420871,2330.0,365871,3082.150805,mixed,187,12,10,372041,2400.0,312041,18697.855755,11.602129868772142
2021-04-01,rt,180,11,10,411336,2240.0,356336,5116.447788,mixed,180,10,9,359106,1990.0,309106,19145.012941,12.69764863761013
2021-04-08,rt,181,12,10,414901,2340.0,354901,4283.655577,mixed,181,11,10,368750,2150.0,313750,19180.570286,11.12337641991704
2021-04-15,rt,187,12,10,412926,2310.0,352926,2439.315461,mixed,187,11,10,372200,2180.0,317200,19352.049712,9.862784130812784
2021-04-22,rt,212,14,12,493055,2840.0,423055,3475.66772,mixed,212,12,11,418138,2310.0,358138,22472.871902,15.194450923324984
2021-04-19,rt,195,12,11,409960,2250.0,349960,2517.719536,mixed,195,10,9,373556,2050.0,323556,23081.790696,8.879890721045955
2021-04-05,rt,204,12,12,441628,2400.0,381628,5565.83541,mixed,204,11,10,384128,2300.0,329128,23801.153558,13.020007789361182
2021-04-07,rt,212,13,11,451798,2530.0,386798,4539.883667,mixed,212,11,10,383769,2210.0,328769,23844.659329,15.057392905679087
2021-04-21,rt,215,13,12,461730,2470.0,396730,2914.966257,mixed,215,11,10,402869,2300.0,347869,24006.37476,12.747926277261604
2021-04-12,rt,212,13,12,467450,2560.0,402450,3772.529284,mixed,212,10,10,395693,2200.0,345693,24442.267334,15.350732698684352
2021-04-26,rt,217,13,11,465826,2560.0,400826,3950.05597,mixed,217,11,10,404286,2300.0,349286,24869.132524,13.210941424480385
2021-04-14,rt,234,14,13,499060,2840.0,429060,5082.911434,mixed,234,12,10,422332,2490.0,362332,25424.288732,15.374504067647177
2021-04-17,rt,41,4,3,144771,820.0,124771,2771.292544,mixed,41,3,2,103636,570.0,88636,33848.543296,28.413839788355403
2021-04-03,rt,43,4,3,119564,730.0,99564,2569.812203,mixed,43,4,3,100716,760.0,80716,35474.187138,15.763942323776387
2021-04-10,rt,51,4,4,134260,730.0,114260,1779.629498,mixed,51,4,4,123065,790.0,103065,41416.848165,8.338298823178906
2021-04-24,rt,51,5,4,165395,890.0,140395,1684.807024,mixed,51,4,3,137803,700.0,117803,41536.766969,16.682487378699477
2021-04-02,rt,200,13,12,445007,2290.0,380007,4899.045254,mixed,200,10,9,362160,2080.0,312160,68747.294351,18.617010518935658
2021-04-23,rt,203,12,12,442316,2430.0,382316,4311.934141,mixed,203,11,10,367412,2120.0,312412,69736.800413,16.934499317230216
2021-04-09,rt,205,13,11,440291,2380.0,375291,3390.703882,mixed,205,11,9,369001,2210.0,314001,70372.175029,16.19156421548476
2021-04-16,rt,217,13,12,466706,2470.0,401706,3598.099542,mixed,217,11,10,379818,2180.0,324818,74493.402464,18.61728797144241
2021-05-16,rt,14,3,2,89033,600.0,74033,1714.07371,mixed,14,2,1,46550,380.0,36550,3465.945135,47.71601541001651
2021-05-02,rt,15,2,2,81311,440.0,71311,2137.150551,mixed,15,2,2,44063,380.0,34063,3624.474884,45.80930009469814
2021-05-23,rt,15,2,2,80778,440.0,70778,1286.253198,mixed,15,1,1,35470,190.0,30470,3680.098462,56.089529327292084
2021-05-09,rt,24,3,2,82029,480.0,67029,1531.886026,mixed,24,2,2,75482,410.0,65482,4529.975657,7.981323678211364
2021-05-27,rt,141,10,9,347507,1870.0,297507,3182.408987,mixed,141,9,8,301319,1770.0,256319,14782.112106,13.291243054096752
2021-05-11,rt,166,10,9,366579,1960.0,316579,2953.903758,mixed,166,10,9,324949,1960.0,274949,16623.86923,11.35635156405577
2021-05-25,rt,167,11,9,399999,2180.0,344999,3257.959071,mixed,167,11,9,352394,2090.0,297394,16720.041265,11.901279753199383
2021-05-18,rt,167,11,10,392940,2090.0,337940,3140.754547,mixed,167,10,8,330751,1990.0,280751,16977.869534,15.826589301165573
2021-05-04,rt,170,11,10,391631,2060.0,336631,3243.791106,mixed,170,10,9,328997,1870.0,278997,17166.492089,15.99311596885844
2021-05-06,rt,175,11,10,399294,2210.0,344294,3042.33385,mixed,175,10,9,340567,1960.0,290567,18257.119892,14.707709106573102
2021-05-13,rt,190,12,11,426745,2250.0,366745,3430.029394,mixed,190,11,10,376031,2150.0,321031,19797.598902,11.883911938042624
2021-05-20,rt,195,13,11,457519,2530.0,392519,2665.954009,mixed,195,11,10,383106,2180.0,328106,20074.505824,16.26446114806161
2021-05-26,rt,196,11,10,417705,2300.0,362705,3180.127224,mixed,196,10,9,360773,2020.0,310773,21927.233489,13.629714750840904
2021-05-05,rt,212,13,11,466746,2530.0,401746,3293.85543,mixed,212,12,10,402511,2400.0,342511,23062.24391,13.762303265587708
2021-05-19,rt,215,13,13,481609,2680.0,416609,3684.423046,mixed,215,10,10,390972,2170.0,340972,23550.349219,18.819623387436696
2021-05-12,rt,218,13,12,456460,2590.0,391460,3504.481043,mixed,218,11,11,396543,2240.0,341543,23958.460416,13.126451386758971
2021-05-24,rt,215,14,12,475301,2600.0,405301,3391.334855,mixed,215,12,11,422580,2430.0,362580,24433.830638,11.092128987736192
2021-05-10,rt,217,14,13,478407,2720.0,408407,3558.363282,mixed,217,12,12,421739,2430.0,361739,24826.632797,11.845144406331848
2021-05-17,rt,220,13,13,476208,2560.0,411208,2914.850205,mixed,220,11,10,414289,2270.0,359289,24894.140965,13.002511507576521
2021-05-03,rt,217,13,12,465059,2590.0,400059,2936.261067,mixed,217,12,10,405427,2400.0,345427,24908.984219,12.822459085836421
2021-05-22,rt,43,4,3,135137,760.0,115137,1924.357711,mixed,43,4,3,114706,730.0,94706,35645.376059,15.118731361507212
2021-05-08,rt,44,4,3,130110,790.0,110110,2337.491305,mixed,44,5,3,126603,920.0,101603,36339.133399,2.6954115748213052
2021-05-01,rt,47,5,3,145791,860.0,120791,2053.324876,mixed,47,4,3,120304,790.0,100304,38638.793205,17.481874738495517
2021-05-15,rt,47,5,3,149753,800.0,124753,1943.371692,mixed,47,4,3,114840,760.0,94840,38671.281475,23.31372326430856
2021-05-21,rt,188,11,10,402477,2180.0,347477,3071.744892,mixed,188,10,9,346429,1930.0,296429,64804.801323,13.925764702082356
2021-05-14,rt,192,11,10,414242,2240.0,359242,2418.752561,mixed,192,10,9,341669,1930.0,291669,66164.428756,17.51946929572569
2021-05-07,rt,193,12,11,406201,2250.0,346201,3365.558867,mixed,193,11,9,347211,2180.0,292211,66407.666542,14.522367005497278
2021-06-13,rt,19,2,2,80856,440.0,70856,1712.697303,mixed,19,2,2,65777,380.0,55777,3998.036494,18.649203522311268
2021-06-27,rt,20,3,2,86470,600.0,71470,810.895083,mixed,20,2,2,55507,380.0,45507,4053.688748,35.807794610847694
2021-06-06,rt,23,3,2,91143,600.0,76143,1108.66085,mixed,23,2,2,75747,410.0,65747,4317.494201,16.89213653270136
2021-06-20,rt,25,3,2,79634,510.0,64634,1454.3431,mixed,25,2,2,80017,440.0,70017,4542.064347,-0.4809503478413743
2021-06-01,rt,155,10,10,371837,2080.0,321837,3169.209883,mixed,155,9,8,320307,1860.0,275307,15416.444769,13.858222823441455
2021-06-03,rt,156,10,9,377623,2050.0,327623,2269.377967,mixed,156,11,9,337935,2120.0,282935,16729.771907,10.509953048410717
2021-06-08,rt,162,11,10,377288,2030.0,322288,2592.995646,mixed,162,10,8,331061,2020.0,281061,16991.616271,12.252443756493713
2021-06-22,rt,165,11,9,383455,2060.0,328455,3142.223394,mixed,165,10,9,337238,1930.0,287238,17304.953844,12.05278324705637
2021-06-15,rt,174,11,10,395097,2120.0,340097,2369.201099,mixed,174,10,9,340163,1990.0,290163,18564.397578,13.903927389982712
2021-06-10,rt,174,11,10,401172,2150.0,346172,3387.204013,mixed,174,9,8,342320,1890.0,297320,18703.213779,14.670016850627661
2021-06-17,rt,172,12,10,418629,2310.0,358629,2401.226281,mixed,172,10,9,352545,2050.0,302545,18807.485911,15.785815125086891
2021-06-24,rt,176,11,10,405814,2240.0,350814,1939.277198,mixed,176,10,9,377918,2080.0,327918,19113.323435,6.874085172024622
2021-06-02,rt,179,12,10,420734,2280.0,360734,3214.845797,mixed,179,11,9,343678,2150.0,288678,20508.758723,18.314659618666425
2021-06-09,rt,195,12,11,432811,2310.0,372811,2030.758627,mixed,195,11,10,371695,2240.0,316695,22044.103063,14.120713198139603
2021-06-23,rt,202,12,11,445051,2430.0,385051,2602.424876,mixed,202,12,10,394975,2400.0,334975,22473.855402,11.251744182127442
2021-06-16,rt,206,13,12,464878,2530.0,399878,3624.555086,mixed,206,11,9,388050,2270.0,333050,22629.509595,16.526486519043708
2021-06-21,rt,200,11,11,426274,2360.0,371274,2633.463749,mixed,200,11,10,379553,2240.0,324553,23087.398523,10.960321295692442
2021-06-14,rt,207,13,11,461780,2500.0,396780,3207.961182,mixed,207,12,11,397888,2400.0,337888,23517.577449,13.83602581315778
2021-06-07,rt,211,12,12,446839,2400.0,386839,3710.107401,mixed,211,12,10,396360,2370.0,336360,23895.940593,11.296910072755512
2021-06-19,rt,37,3,3,111308,630.0,96308,1935.684542,mixed,37,3,2,89930,570.0,74930,31050.109104,19.206166672656053
2021-06-05,rt,40,4,3,124330,820.0,104330,1883.410195,mixed,40,3,2,104900,600.0,89900,33022.130467,15.627764819432157
2021-06-12,rt,48,4,4,149381,850.0,129381,996.394081,mixed,48,4,3,116617,730.0,96617,39389.65173,21.93317757947798
2021-06-26,rt,49,5,4,165210,950.0,140210,1482.023082,mixed,49,4,3,118982,760.0,98982,40035.003789,27.98135706071061
2021-06-25,rt,176,11,9,377120,2030.0,322120,2992.340397,mixed,176,9,8,324866,1800.0,279866,60520.549335,13.856067034365719
2021-06-04,rt,181,11,9,393256,2210.0,338256,3233.296008,mixed,181,9,8,326834,1920.0,281834,62227.537181,16.890269951380272
2021-06-18,rt,187,12,10,416401,2220.0,356401,1989.440845,mixed,187,9,9,340841,1890.0,295841,64293.674212,18.14596987038936
2021-06-11,rt,203,12,12,440306,2400.0,380306,2688.859064,mixed,203,10,10,362100,2050.0,312100,69713.74969,17.76173842736642
2021-02-28,rt,14,2,2,62501,380.0,52501,2545.36657,mixed,14,1,1,34144,190.0,29144,4514.73227,45.370474072414844
2021-01-31,rt,17,2,2,81156,440.0,71156,1300.715899,mixed,17,2,2,73272,440.0,63272,5415.958458,9.714623687712553
2021-03-28,rt,19,3,2,80479,510.0,65479,2655.810803,mixed,19,2,2,57869,470.0,47869,6016.957874,28.09428546577368
2021-01-30,rt,36,3,2,107746,570.0,92746,2415.180281,mixed,36,3,2,92853,660.0,77853,11125.57742,13.822322870454588
2021-01-28,rt,159,10,9,356189,1930.0,306189,1610.847774,mixed,159,9,9,377228,2190.0,332228,48662.322041,-5.906695602615465
2021-01-29,rt,180,10,10,380207,2110.0,330207,1694.625103,mixed,180,9,9,415226,2490.0,370226,55358.739691,-9.210509012195988
2021-03-30,rt,183,11,11,422740,2390.0,367740,4658.85538,mixed,184,11,10,467162,2870.0,412162,56444.112223,-10.508113734210152
2021-03-31,rt,208,13,11,436234,2380.0,371234,4436.028161,mixed,209,11,11,496107,3200.0,441107,64703.576722,-13.72497329414947
2021-03-29,rt,220,13,11,454380,2500.0,389380,5931.937684,mixed,221,13,11,513929,3340.0,448929,68580.591093,-13.105550420353008
2021-05-30,rt,11,3,2,88871,600.0,73871,1766.899608,mixed,11,1,1,50542,310.0,45542,3611.958722,43.12880467194023
2021-05-29,rt,40,4,3,122733,730.0,102733,1722.310271,mixed,40,4,3,155753,1090.0,135753,12325.98637,-26.903929668467324
2021-05-31,rt,92,7,5,194704,1180.0,159704,2518.065016,mixed,92,6,5,213405,1380.0,183405,28104.842768,-9.604836058838032
2021-06-29,rt,165,11,10,388538,2240.0,333538,2178.55986,mixed,165,9,8,393969,2550.0,348969,50548.17993,-1.3978040757918144
2021-04-29,rt,189,12,11,428409,2370.0,368409,3689.76582,mixed,190,12,11,517053,3240.0,457053,58408.933944,-20.69144205653943
2021-06-30,rt,200,14,12,440655,2510.0,370655,2248.424667,mixed,200,12,11,431785,2640.0,371785,62013.318389,2.012912596021831
2021-06-28,rt,201,13,12,463507,2500.0,398507,3183.889952,mixed,201,10,9,474562,3070.0,424562,62231.621971,-2.385077248024302
2021-05-28,rt,202,12,12,459320,2550.0,399320,2764.413926,mixed,202,10,10,464365,2800.0,414365,62455.039983,-1.0983627971784378
2021-04-28,rt,207,12,11,428111,2340.0,368111,3421.047172,mixed,208,11,10,461802,2990.0,406802,64526.616836,-7.869688001476253
2021-04-30,rt,216,13,11,458254,2440.0,393254,3138.155184,mixed,217,11,11,555799,3470.0,500799,67275.23873,-21.28622990743125


==> data/comparison_2/comparison_rt_sa_240_anytime_240.csv <==
date,algo_rt_sa_240,no_of_requests_rt_sa_240,no_of_runs_rt_sa_240,no_of_vehicles_rt_sa_240,objective_rt_sa_240,operational_cost_rt_sa_240,total_travel_time_rt_sa_240,computation_time_rt_sa_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_rt_sa_anytime
2021-01-03,rt,7,1,1,40470,220.0,35470,1448.030657,mixed,7,1,1,21293,160.0,16293,2699.193296,47.38571781566593
2021-01-10,rt,9,1,1,40665,220.0,35665,1259.702141,mixed,9,1,1,26969,160.0,21969,2909.975455,33.68006885528096
2021-01-24,rt,11,2,2,80700,440.0,70700,1763.155356,mixed,11,1,1,32792,160.0,27792,3179.058593,59.36555142503098
2021-01-17,rt,12,2,2,58236,380.0,48236,1205.397431,mixed,12,1,1,33389,160.0,28389,3319.673016,42.66604849234151
2021-01-12,rt,118,7,7,257841,1450.0,222841,2793.334138,mixed,118,7,6,231515,1390.0,196515,12100.270152,10.21016828200325
2021-01-26,rt,127,9,9,307908,1620.0,262908,1574.630696,mixed,127,7,7,264115,1480.0,229115,12730.749118,14.222754848850956
2021-01-07,rt,137,9,8,327730,1770.0,282730,1550.437065,mixed,137,7,6,258494,1390.0,223494,15149.146906,21.12592683001251
2021-01-19,rt,149,10,9,370542,2050.0,320542,1607.980861,mixed,149,9,8,292329,1770.0,247329,15727.997469,21.107728678530368
2021-01-05,rt,155,10,9,354177,1930.0,304177,1677.209493,mixed,155,9,9,323545,1800.0,278545,16592.783626,8.648782953156191
2021-01-14,rt,154,10,9,357899,1960.0,307899,1654.415038,mixed,154,9,8,300383,1770.0,255383,17111.538386,16.07045563133733
2021-01-21,rt,165,11,10,387320,2120.0,332320,3861.773695,mixed,165,9,8,317934,1860.0,272934,17925.010299,17.914386037385107
2021-01-18,rt,159,9,8,317408,1710.0,272408,2943.10111,mixed,159,8,7,277484,1640.0,237484,19457.05827,12.578132876298014
2021-01-04,rt,174,10,10,367277,2050.0,317277,1620.243203,mixed,174,9,8,315448,1860.0,270448,20725.936613,14.111692264966225
2021-01-20,rt,179,11,10,392906,2090.0,337906,1667.469237,mixed,179,10,9,334019,2020.0,284019,20914.318232,14.987554275068337
2021-01-25,rt,175,11,9,376684,2120.0,321684,1643.638741,mixed,175,9,8,330690,1800.0,285690,20992.653967,12.210234573276274
2021-01-27,rt,182,11,10,378358,2090.0,323358,4000.90699,mixed,182,9,8,333185,1920.0,288185,21074.736381,11.939221583791014
2021-01-11,rt,180,10,9,382995,2140.0,332995,1754.347188,mixed,180,9,8,322826,1890.0,277826,21367.414147,15.710126764056971
2021-01-13,rt,186,11,10,402284,2180.0,347284,1619.183014,mixed,186,10,9,345914,2020.0,295914,21634.396061,14.012488689582485
2021-01-06,rt,193,11,10,409142,2270.0,354142,4271.550549,mixed,193,10,8,360515,2050.0,310515,21947.322298,11.885115681108271
2021-01-23,rt,27,3,3,113431,630.0,98431,1432.004316,mixed,27,3,2,66661,540.0,51661,23536.764405,41.23211467764544
2021-01-09,rt,27,3,3,114817,630.0,99817,2369.371516,mixed,27,3,2,82674,570.0,67674,23709.448759,27.994983321285176
2021-01-02,rt,28,3,2,94642,570.0,79642,1310.281375,mixed,28,2,2,78418,440.0,68418,24408.703662,17.142494875425285
2021-01-01,rt,79,5,4,155033,830.0,130033,1474.553165,mixed,79,4,4,127205,820.0,107205,28814.875567,17.94972683235182
2021-01-16,rt,36,3,3,98330,510.0,83330,1372.945079,mixed,36,3,2,82077,540.0,67077,30093.444275,16.52903488253839
2021-01-08,rt,156,9,8,317303,1740.0,272303,1623.69063,mixed,156,8,8,277553,1640.0,237553,53939.156691,12.527457981802883
2021-01-22,rt,160,9,8,339040,1860.0,294040,1586.307726,mixed,160,7,7,271437,1510.0,236437,55161.482574,19.93953515809344
2021-01-15,rt,165,9,9,339048,1860.0,294048,3618.317493,mixed,165,8,8,305172,1700.0,265172,56931.619984,9.991505627521766
2021-02-21,rt,20,2,2,80841,440.0,70841,2682.147438,mixed,20,2,2,41113,320.0,31113,4103.289973,49.14338021548472
2021-02-14,rt,22,3,3,92897,510.0,77897,2254.720959,mixed,22,2,2,48586,350.0,38586,4237.289481,47.69906455536777
2021-02-07,rt,28,3,3,95273,570.0,80273,1353.409249,mixed,28,2,2,54987,380.0,44987,4949.029777,42.28480261983983
2021-02-16,rt,125,8,7,305868,1670.0,265868,1568.924773,mixed,125,8,6,250855,1610.0,210855,13044.858416,17.985863182810885
2021-02-02,rt,150,10,9,362743,1990.0,312743,3101.417831,mixed,150,9,8,309861,1830.0,264861,15160.311968,14.578365399194471
2021-02-09,rt,162,10,9,362785,1930.0,312785,1611.778387,mixed,162,8,8,316293,1760.0,276293,16366.384769,12.815303830092203
2021-02-23,rt,162,10,10,367010,1990.0,317010,4741.887246,mixed,162,9,9,322330,1710.0,277330,16729.669134,12.174055202855508
2021-02-04,rt,156,10,8,353809,2020.0,303809,1634.857358,mixed,156,9,8,306415,1740.0,261415,16876.672295,13.395363034857791
2021-02-11,rt,158,9,8,347269,1920.0,302269,3630.901506,mixed,158,8,8,295417,1670.0,255417,17106.737966,14.931364446581757
2021-02-25,rt,167,11,9,380240,2060.0,325240,4985.478051,mixed,167,9,8,345239,1890.0,300239,17523.223677,9.204975804754891
2021-02-18,rt,167,10,9,378707,2110.0,328707,4917.833457,mixed,167,9,9,341302,1860.0,296302,17734.545532,9.877028943219957
2021-02-01,rt,174,10,9,371701,2050.0,321701,1762.641728,mixed,174,9,8,317385,1860.0,272385,20444.066528,14.612820519718806
2021-02-10,rt,185,11,9,382304,2150.0,327304,1707.01652,mixed,185,9,8,328798,1920.0,283798,20937.075396,13.995668368628108
2021-02-03,rt,188,11,10,410950,2300.0,355950,1661.303331,mixed,188,9,8,342017,1860.0,297017,21191.841924,16.774060104635602
2021-02-22,rt,180,12,9,383921,2070.0,323921,5594.984298,mixed,180,9,9,335688,1830.0,290688,21243.46548,12.563261712696102
2021-02-15,rt,182,11,10,390154,2090.0,335154,1650.353845,mixed,182,9,9,341287,1890.0,296287,21289.512473,12.525054209363482
2021-02-17,rt,185,11,10,381497,2030.0,326497,4055.648768,mixed,185,10,9,353420,2050.0,303420,21581.504235,7.359690901894379
2021-02-24,rt,196,11,11,423594,2300.0,368594,4888.515164,mixed,196,10,9,364221,2140.0,314221,22176.426673,14.016487485658438
2021-02-08,rt,198,11,10,415478,2330.0,360478,3162.167307,mixed,198,10,9,355251,2050.0,305251,22692.187307,14.495833714420499
2021-02-27,rt,29,3,3,95373,570.0,80373,2691.80493,mixed,29,3,2,87301,600.0,72301,25129.638872,8.463611294601197
2021-02-06,rt,35,4,3,119006,760.0,99006,1355.992526,mixed,35,4,2,96493,760.0,76493,29606.31091,18.91753356973598
2021-02-20,rt,36,4,3,113402,640.0,93402,2523.410923,mixed,36,3,2,93271,600.0,78271,30331.781247,17.75189150103173
2021-02-13,rt,41,4,3,121747,700.0,101747,1461.798892,mixed,41,3,3,99017,570.0,84017,33937.518234,18.669864555184112
2021-02-19,rt,182,11,10,384137,2060.0,329137,5321.872412,mixed,182,9,8,315503,1830.0,270503,62668.773522,17.867063053025355
2021-02-12,rt,192,11,10,393660,2090.0,338660,1656.179059,mixed,192,10,9,334305,1960.0,284305,66193.381996,15.077732053040695
2021-02-05,rt,200,11,11,415803,2270.0,360803,4355.136685,mixed,200,10,9,341790,1990.0,291790,68785.087048,17.80001587290135
2021-02-26,rt,204,12,11,432727,2340.0,372727,4662.049099,mixed,204,10,9,356273,2050.0,306273,70123.870774,17.667952311734652
2021-03-21,rt,16,2,2,81295,440.0,71295,2907.226896,mixed,16,2,2,44763,350.0,34763,3842.427403,44.93757303647211
2021-03-07,rt,23,2,2,81232,440.0,71232,2511.603353,mixed,23,3,2,71412,540.0,56412,4432.415074,12.08883198739413
2021-03-14,rt,25,3,3,97567,600.0,82567,2996.03239,mixed,25,2,2,72765,380.0,62765,4722.807581,25.42048028534238
2021-03-02,rt,158,10,9,346438,1810.0,296438,4717.661091,mixed,158,8,8,300993,1640.0,260993,16253.045461,13.11778730970621
2021-03-25,rt,148,9,9,322172,1770.0,277172,3940.945965,mixed,148,8,8,275778,1580.0,235778,16300.490787,14.400382404429932
2021-03-16,rt,167,10,9,386716,2140.0,336716,4314.134922,mixed,167,9,8,320442,1860.0,275442,17176.144112,17.137641059588947
2021-03-09,rt,172,12,10,430565,2370.0,370565,4882.291547,mixed,172,9,9,332970,1800.0,287970,17701.276845,22.666728600791984
2021-03-11,rt,168,11,9,390291,2060.0,335291,4995.656304,mixed,168,10,8,347685,2080.0,297685,17983.514846,10.91647001852464
2021-03-18,rt,172,11,9,377959,2030.0,322959,4545.326317,mixed,172,9,8,328225,1800.0,283225,18286.072893,13.158570109456317
2021-03-04,rt,177,10,10,388533,2170.0,338533,4522.357294,mixed,177,10,9,340293,2020.0,290293,19043.992275,12.415933781686498
2021-03-23,rt,196,12,11,434333,2520.0,374333,5429.772875,mixed,196,11,9,369537,2180.0,314537,19621.607119,14.918507228324811
2021-03-03,rt,174,11,9,369784,2120.0,314784,5013.7363,mixed,174,8,7,308978,1730.0,268978,19844.07245,16.443653592367436
2021-03-01,rt,169,10,10,345771,1870.0,295771,5267.339115,mixed,169,8,8,304212,1670.0,264212,19964.076387,12.019226597950667
2021-03-10,rt,201,12,12,426581,2370.0,366581,4432.100368,mixed,201,10,8,361599,2140.0,311599,22406.906742,15.23321479390784
2021-03-24,rt,209,12,11,434460,2340.0,374460,4718.345623,mixed,209,11,10,396968,2330.0,341968,22736.70334,8.629563135846798
2021-03-08,rt,202,12,11,419772,2250.0,359772,5333.425918,mixed,202,10,10,372317,1990.0,322317,23157.678737,11.304946494763824
2021-03-15,rt,210,12,12,428529,2340.0,368529,5395.298044,mixed,210,10,10,379647,2080.0,329647,24095.264214,11.406929285999315
2021-03-17,rt,232,13,12,480637,2620.0,415637,6046.136256,mixed,232,11,11,415083,2240.0,360083,25010.725251,13.638983265957469
2021-03-22,rt,232,13,12,479837,2650.0,414837,4915.523591,mixed,232,12,11,436730,2400.0,376730,25740.166502,8.983675706542014
2021-03-06,rt,38,3,3,108713,600.0,93713,3219.125048,mixed,38,3,2,87478,600.0,72478,31701.621679,19.533082520029804
2021-03-27,rt,40,4,3,135007,760.0,115007,2667.660199,mixed,40,4,3,108509,730.0,88509,33163.303564,19.62713044508803
2021-03-20,rt,48,6,3,143339,990.0,113339,3457.995422,mixed,48,4,3,120900,790.0,100900,39290.986186,15.654497380336126
2021-03-13,rt,54,5,4,185010,1040.0,160010,3000.377871,mixed,54,3,3,115540,630.0,100540,43251.934822,37.54932165828874
2021-03-12,rt,197,11,10,418775,2300.0,363775,5193.030747,mixed,197,10,8,342762,2080.0,292762,67721.207741,18.15127455077309
2021-03-05,rt,203,11,11,419268,2300.0,364268,5203.144304,mixed,203,9,8,341509,1920.0,296509,69586.312872,18.546371294732726
2021-03-19,rt,208,12,11,438764,2400.0,378764,4429.54186,mixed,208,9,8,344045,1920.0,299045,71324.222018,21.58768723049293
2021-03-26,rt,224,14,12,482748,2630.0,412748,6008.063403,mixed,224,10,10,393909,2170.0,343909,76862.120466,18.40276914663551
2021-04-18,rt,16,2,2,80684,440.0,70684,2117.245852,mixed,16,2,2,41675,350.0,31675,3770.159653,48.34787566308066
2021-04-25,rt,17,3,2,76157,480.0,61157,1568.803486,mixed,17,2,2,44712,380.0,34712,3959.437702,41.289704163766956
2021-04-11,rt,17,2,2,71240,380.0,61240,2424.157035,mixed,17,2,2,44613,350.0,34613,4021.883177,37.37647389107243
2021-04-20,rt,169,11,9,385390,2060.0,330390,4185.514581,mixed,169,9,9,342845,1860.0,297845,17147.653527,11.039466514439917
2021-04-27,rt,167,10,10,378321,2080.0,328321,2899.735812,mixed,167,10,8,316563,1900.0,266563,17606.265092,16.324232596128684
2021-04-06,rt,170,11,10,378922,2120.0,323922,4661.345381,mixed,170,9,8,318067,1770.0,273067,17613.836173,16.060033463351296
2021-04-13,rt,187,12,11,429977,2340.0,369977,2897.922165,mixed,187,11,9,362933,2240.0,307933,19000.13477,15.592461922381895
2021-04-08,rt,181,12,10,430860,2400.0,370860,3985.677533,mixed,181,10,9,361562,2020.0,311562,19130.487344,16.083646660168036
2021-04-01,rt,180,11,10,409522,2270.0,354522,5305.73989,mixed,180,10,9,351302,1990.0,301302,19148.124853,14.216574445328945
2021-04-15,rt,187,12,10,435788,2400.0,375788,2345.209637,mixed,187,11,10,368401,2180.0,313401,19552.027284,15.463252774284744
2021-04-22,rt,212,13,12,485110,2650.0,420110,3459.778517,mixed,212,12,11,417006,2370.0,357006,22301.645465,14.038877780297252
2021-04-19,rt,195,12,10,392423,2190.0,332423,2632.550342,mixed,195,10,9,356863,2110.0,306863,22393.915469,9.061650311016429
2021-04-07,rt,212,12,11,436001,2430.0,376001,4264.163791,mixed,212,11,10,404582,2270.0,349582,23652.388277,7.206176132623549
2021-04-05,rt,204,12,12,432879,2340.0,372879,5629.929927,mixed,204,11,10,379341,2180.0,324341,23777.94664,12.367890334250449
2021-04-21,rt,215,13,12,457025,2470.0,392025,2857.644148,mixed,215,11,10,389096,2240.0,334096,23865.916318,14.863300694710356
2021-04-12,rt,212,12,11,452742,2490.0,392742,3645.701852,mixed,212,11,10,393602,2270.0,338602,24573.911768,13.062627279996113
2021-04-26,rt,217,13,12,480154,2680.0,415154,3968.021621,mixed,217,11,10,390833,2240.0,335833,24960.789127,18.60257334105308
2021-04-14,rt,234,14,13,487148,2630.0,417148,5023.302621,mixed,234,13,11,434964,2590.0,369964,25610.991351,10.712144974422557
2021-04-17,rt,41,4,3,120879,730.0,100879,2355.950745,mixed,41,4,3,105812,760.0,85812,33937.162,12.464530646348829
2021-04-03,rt,43,4,3,125699,670.0,105699,2304.479727,mixed,43,4,3,102446,700.0,82446,35513.854555,18.498953850070407
2021-04-24,rt,51,4,4,144030,760.0,124030,1686.328772,mixed,51,4,3,131425,790.0,111425,41164.924356,8.7516489620218
2021-04-10,rt,51,4,4,140323,730.0,120323,1812.784743,mixed,51,4,3,119892,790.0,99892,41315.84763,14.559979475923406
2021-04-02,rt,200,13,11,447861,2410.0,382861,5048.817015,mixed,200,10,9,354648,2050.0,304648,68676.427044,20.812930797725187
2021-04-23,rt,203,12,11,429359,2310.0,369359,4168.665744,mixed,203,10,9,361530,2110.0,311530,69695.737689,15.797735694372308
2021-04-09,rt,205,13,12,455206,2500.0,390206,3342.377665,mixed,205,11,9,359160,2210.0,304160,70333.281601,21.09945826724604
2021-04-16,rt,217,13,12,480797,2620.0,415797,3499.008712,mixed,217,11,10,385595,2240.0,330595,74427.285714,19.800872301615858
2021-05-16,rt,14,2,2,81032,440.0,71032,1577.424906,mixed,14,1,1,38755,220.0,33755,3467.688792,52.17321551979465
2021-05-02,rt,15,2,2,81311,440.0,71311,2138.090544,mixed,15,2,2,41063,350.0,31063,3635.002042,49.49883779562421
2021-05-23,rt,15,2,2,46621,380.0,36621,1326.017807,mixed,15,2,2,39270,320.0,29270,3646.144898,15.767572553141289
2021-05-09,rt,24,3,2,76595,540.0,61595,1562.073208,mixed,24,2,2,73615,380.0,63615,4512.283615,3.89059338076898
2021-05-27,rt,141,10,8,337190,1780.0,287190,3110.96162,mixed,141,8,7,288436,1670.0,248436,14404.30435,14.458910406595688
2021-05-11,rt,166,11,9,367932,2120.0,312932,2837.817884,mixed,166,9,8,329209,1770.0,284209,16458.290641,10.524499092223563
2021-05-18,rt,167,10,9,378182,2110.0,328182,2948.362866,mixed,167,9,9,324784,1800.0,279784,16525.092554,14.119656673241984
2021-05-04,rt,170,10,9,372131,2050.0,322131,3006.607325,mixed,170,9,9,327117,1860.0,282117,16838.998897,12.09627792363442
2021-05-25,rt,167,11,9,393692,2150.0,338692,3213.702008,mixed,167,10,8,320475,2020.0,270475,16969.005792,18.597533096938722
2021-05-06,rt,175,10,9,389553,2110.0,339553,3053.489393,mixed,175,10,10,377803,2080.0,327803,18218.507238,3.016277631028384
2021-05-13,rt,190,12,10,423327,2280.0,363327,3422.972571,mixed,190,10,9,352598,2020.0,302598,19693.968052,16.70788775580107
2021-05-20,rt,195,12,11,439241,2430.0,379241,2391.695172,mixed,195,11,10,377066,2210.0,322066,20434.784929,14.155099364585729
2021-05-26,rt,196,12,10,412812,2250.0,352812,3254.093631,mixed,196,10,9,358875,2110.0,308875,21821.76494,13.065753902502834
2021-05-05,rt,212,12,12,457775,2520.0,397775,3163.400756,mixed,212,11,9,392931,2300.0,337931,23629.52794,14.16503740920758
2021-05-19,rt,215,13,12,476131,2590.0,411131,3715.774821,mixed,215,11,10,393164,2300.0,338164,23786.897155,17.42524641327702
2021-05-12,rt,218,13,11,471698,2560.0,406698,3536.906116,mixed,218,10,10,389857,2110.0,339857,24118.753077,17.35029616407108
2021-05-24,rt,215,13,12,459455,2590.0,394455,3491.329732,mixed,215,11,10,399389,2300.0,344389,24635.89994,13.073315123352668
2021-05-03,rt,217,13,12,453699,2440.0,388699,2862.142514,mixed,217,11,10,399555,2300.0,344555,24975.075133,11.933903314752733
2021-05-10,rt,217,13,12,461874,2380.0,396874,3403.139664,mixed,217,11,10,399936,2300.0,344936,25122.168768,13.410150820353604
2021-05-17,rt,220,13,13,463650,2560.0,398650,2872.376224,mixed,220,11,10,398839,2300.0,343839,25432.030857,13.978432006901757
2021-05-22,rt,43,4,3,125744,700.0,105744,1957.157522,mixed,43,3,2,104763,600.0,89763,35525.061922,16.685487975569412
2021-05-08,rt,44,5,3,151208,890.0,126208,2333.700054,mixed,44,4,3,116095,760.0,96095,36278.135116,23.221654938892122
2021-05-15,rt,47,4,3,129226,760.0,109226,1706.058578,mixed,47,4,3,109246,730.0,89246,38605.613712,15.46128488075155
2021-05-01,rt,47,5,3,154119,890.0,129119,2069.262749,mixed,47,3,3,117774,660.0,102774,38630.810808,23.58242656648434
2021-05-21,rt,188,11,10,422499,2330.0,367499,2997.513942,mixed,188,10,9,348724,2080.0,298724,64685.483704,17.461579790721398
2021-05-14,rt,192,12,11,423681,2310.0,363681,2692.890177,mixed,192,9,9,355008,1950.0,310008,65939.95801,16.20865698485417
2021-05-07,rt,193,12,11,411367,2340.0,351367,3236.193974,mixed,193,10,8,339704,1960.0,289704,66323.879977,17.420697333524565
2021-06-13,rt,19,2,2,80856,440.0,70856,1673.065317,mixed,19,2,2,52331,380.0,42331,4459.681927,35.27876719105571
2021-06-27,rt,20,2,2,80793,440.0,70793,925.395479,mixed,20,2,2,48098,380.0,38098,4530.029881,40.46761476860619
2021-06-06,rt,23,3,3,93012,600.0,78012,1341.177734,mixed,23,2,2,53235,380.0,43235,4775.987551,42.765449619403945
2021-06-20,rt,25,3,2,87236,600.0,72236,1532.086751,mixed,25,2,2,59074,380.0,49074,4956.025971,32.282543903892886
2021-06-01,rt,155,10,9,365389,1990.0,315389,3094.800047,mixed,155,9,8,342633,1920.0,297633,16420.600142,6.22788316013892
2021-06-08,rt,162,10,9,376531,2080.0,326531,2664.126018,mixed,162,9,8,322720,1890.0,277720,17386.015328,14.291253575402822
2021-06-03,rt,156,11,9,380822,2030.0,325822,2365.91687,mixed,156,9,8,316507,1830.0,271507,17441.945981,16.888467578028582
2021-06-22,rt,165,11,10,394053,2120.0,339053,2964.771989,mixed,165,10,9,341232,2020.0,291232,17724.205092,13.404542028610365
2021-06-15,rt,174,11,10,402759,2210.0,347759,2377.87515,mixed,174,10,9,335961,1990.0,285961,18980.112898,16.585104243480593
2021-06-17,rt,172,11,10,399068,2180.0,344068,2509.227109,mixed,172,9,9,348061,1920.0,303061,19235.324902,12.781530967153467
2021-06-10,rt,174,12,10,407535,2310.0,347535,3356.580809,mixed,174,10,9,344788,2020.0,294788,19751.492052,15.396714392628853
2021-06-24,rt,176,13,11,436162,2260.0,371162,2022.005814,mixed,176,10,9,363136,1960.0,313136,20014.062877,16.742861597296418
2021-06-02,rt,179,11,10,405007,2240.0,350007,3202.534231,mixed,179,9,8,335882,1830.0,290882,21830.884833,17.067606238904514
2021-06-09,rt,195,11,11,398045,2210.0,343045,2281.329959,mixed,195,10,9,358480,1990.0,308480,23135.284715,9.939830923639287
2021-06-16,rt,206,12,11,456829,2520.0,396829,3380.496436,mixed,206,11,10,387361,2300.0,332361,23646.026783,15.206565257459575
2021-06-23,rt,202,13,11,441658,2440.0,376658,2850.623288,mixed,202,10,9,370153,2080.0,320153,23811.293236,16.190129013852346
2021-06-21,rt,200,12,11,437757,2400.0,377757,2660.644517,mixed,200,10,9,361440,2020.0,311440,24309.114044,17.43364469328874
2021-06-14,rt,207,13,11,462481,2530.0,397481,3382.896193,mixed,207,11,11,420195,2300.0,365195,24714.103302,9.143294535343074
2021-06-07,rt,211,12,12,442291,2430.0,382291,3724.14906,mixed,211,11,10,393949,2180.0,338949,25036.558749,10.92990813740275
2021-06-19,rt,37,3,3,108229,600.0,93229,1911.320861,mixed,37,3,2,90391,540.0,75391,31167.25037,16.481719317373347
2021-06-05,rt,40,3,3,117145,660.0,102145,1812.996531,mixed,40,3,3,112982,630.0,97982,33362.710007,3.5537154808143754
2021-06-12,rt,48,4,4,155201,850.0,135201,1023.674034,mixed,48,4,3,115597,760.0,95597,39476.555914,25.51787681780401
2021-06-26,rt,49,4,3,151838,850.0,131838,1300.250622,mixed,49,4,3,114051,760.0,94051,40135.09959,24.88639207576496
2021-06-25,rt,176,11,10,386963,2300.0,331963,3030.640561,mixed,176,9,8,313154,1860.0,268154,60485.838982,19.073916627687918
2021-06-04,rt,181,10,10,375009,2050.0,325009,3294.722486,mixed,181,9,8,316972,1860.0,271972,62180.542832,15.476161905447603
2021-06-18,rt,187,12,11,409414,2190.0,349414,2159.724937,mixed,187,10,8,345035,1990.0,295035,64338.067907,15.724669894043682
2021-06-11,rt,203,12,11,447734,2460.0,387734,2708.420297,mixed,203,10,10,371287,2050.0,321287,69601.412533,17.074200306431944
2021-02-28,rt,14,2,2,72869,380.0,62869,2781.290175,mixed,14,1,1,35899,190.0,30899,4513.14743,50.73488040181696
2021-01-31,rt,17,2,2,81161,440.0,71161,1281.623599,mixed,17,1,1,44503,250.0,39503,5415.156924,45.16701371348308
2021-03-28,rt,19,3,2,74774,480.0,59774,2509.090526,mixed,19,2,2,60655,470.0,50655,6015.340891,18.88223179179929
2021-01-30,rt,36,4,3,113587,670.0,93587,2512.710208,mixed,36,4,3,101231,820.0,81231,11125.103907,10.878005405548171
2021-01-28,rt,159,10,9,357279,1900.0,307279,1608.851621,mixed,159,9,8,387178,2490.0,342178,48630.295931,-8.36852991639587
2021-01-29,rt,180,11,9,380028,2090.0,325028,1705.684626,mixed,180,9,9,405365,2580.0,360365,55343.115703,-6.6671403159767175
2021-03-30,rt,183,12,12,433567,2430.0,373567,4566.05288,mixed,184,11,10,481270,3050.0,426270,56490.452643,-11.002451754861417
2021-03-31,rt,208,12,11,452090,2520.0,392090,4144.582587,mixed,209,11,10,468424,2930.0,413424,64763.377011,-3.612997412019731
2021-03-29,rt,220,13,12,454177,2530.0,389177,6045.365665,mixed,221,12,12,566104,3480.0,506104,68473.45573,-24.643916358600283
2021-05-30,rt,11,2,2,70793,380.0,60793,1789.873745,mixed,11,1,1,45391,280.0,40391,3611.011487,35.88207873659825
2021-05-29,rt,40,3,2,101653,570.0,86653,1675.299093,mixed,40,3,2,127946,780.0,112946,12324.674485,-25.86544420725409
2021-05-31,rt,92,6,5,193268,1110.0,163268,2404.255994,mixed,92,4,4,189892,1180.0,169892,28096.556419,1.7467971935343667
2021-06-29,rt,165,10,10,384118,2140.0,334118,2334.084306,mixed,165,11,10,420200,2510.0,365200,50483.745137,-9.393467632342144
2021-04-29,rt,189,12,10,425036,2280.0,365036,3664.487755,mixed,190,11,10,473834,3020.0,418834,58497.35422,-11.480909852341918
2021-06-30,rt,200,13,12,457083,2500.0,392083,2254.475375,mixed,200,12,12,426030,2310.0,366030,61892.809041,6.793733304454552
2021-06-28,rt,201,12,11,438878,2400.0,378878,3142.708908,mixed,201,10,10,454593,2740.0,404593,62067.953672,-3.5807217495522674
2021-05-28,rt,202,12,11,447529,2370.0,387529,2673.375731,mixed,202,11,10,469972,3110.0,414972,62350.634801,-5.014870544702131
2021-04-28,rt,207,12,11,438181,2370.0,378181,3325.836913,mixed,208,10,10,503966,3190.0,453966,64506.134641,-15.013202306809287
2021-04-30,rt,216,12,11,472998,2580.0,412998,2955.677062,mixed,217,11,10,534680,3410.0,479680,67165.393132,-13.04064710633026


==> data/comparison_2/comparison_sim_anneal_anytime_120.csv <==
date,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_sim_anneal_anytime
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,26071,160.0,21071,3210.556943,11.395459488852637
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,32837,160.0,27837,3434.533199,14.122446844679237
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,37608,220.0,32608,3757.951949,30.627905260827863
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,2,2,47691,380.0,37691,3816.611689,27.22930908203125
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,8,6,246065,1490.0,206065,12863.545502,13.998469157722191
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,8,7,276260,1640.0,236260,13431.432874,1.9084985885987182
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,8,7,276000,1610.0,236000,15382.886281,19.787494986718436
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,10,8,307097,1930.0,257097,16088.791141,8.690675118783561
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,9,9,308083,1680.0,263083,16244.018473,16.13206186044106
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,9,8,311893,1740.0,266893,17278.104857,9.288865750906696
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,10,9,333571,1900.0,283571,19143.841432,12.707227140572948
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,10,8,310798,1840.0,260798,19960.947859,13.04866005108564
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,347981,1930.0,297981,21190.79276,14.073461324773135
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,9,8,330716,1770.0,285716,21463.617621,9.121236353044305
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,340287,1890.0,295287,21552.500837,11.37551599755186
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,10,10,350090,1840.0,300090,21967.305765,11.6817525908435
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,10,9,352004,1960.0,302004,22421.406563,12.364222104379996
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,10,8,351940,1960.0,301940,22472.484614,12.138884173315624
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,9,9,351103,1950.0,306103,22549.804398,12.763805860751253
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,91147,540.0,76147,24298.461856,26.319661132038867
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,86431,510.0,71431,24306.554256,27.10919579004183
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,3,2,84009,540.0,69009,24747.86405,12.638048293504712
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,139514,760.0,119514,28784.164566,28.35442257918738
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,3,107307,600.0,92307,30446.48103,23.956148307727194
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,9,7,282444,1710.0,237444,53879.951087,15.491845216189288
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,8,7,285996,1580.0,245996,55272.804451,18.064460678985817
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,9,8,301205,1770.0,256205,56960.821322,11.11304568512939
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,51904,380.0,41904,4203.663875,16.28657140092255
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,61639,380.0,51639,4459.703256,24.46108408191277
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,79003,440.0,69003,4978.380606,3.2809764577696705
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,8,7,265485,1580.0,225485,13047.545518,12.447935732164588
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,10,9,313594,1870.0,263594,15621.072801,6.532423676123883
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,8,314153,1800.0,269153,17107.334727,13.320365311922302
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,307156,1770.0,262156,17116.975849,11.305799156244856
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,9,9,334170,1800.0,289170,17220.755915,7.198458167518766
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,10,10,360166,1990.0,310166,17521.142869,-0.5631734278191479
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,9,332754,1800.0,287754,18253.97568,11.846940046043029
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,9,335019,1830.0,290019,18352.706702,16.61423202329691
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,10,8,321627,1990.0,271627,20648.567645,11.899668281886438
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,379353,2080.0,329353,21142.060874,-2.766700980657745
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,10,9,359105,2050.0,309105,21181.821097,14.673525637979376
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,8,334228,1860.0,289228,21272.669586,12.783618680799652
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,8,335451,1860.0,290451,21341.918962,13.562270024015419
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,10,9,349925,2020.0,299925,21457.155787,15.93130836518618
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,374053,2050.0,324053,22038.551733,10.927037195789875
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,11,10,374673,2240.0,319673,22551.957101,12.396742523258505
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,99842,540.0,84842,25043.73873,9.402562520416682
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,3,105294,700.0,85294,29653.692881,10.454386964545401
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,3,104705,600.0,89705,30279.905657,25.764826828317204
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,110616,600.0,95616,33850.164274,13.32053441993496
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,8,320817,1770.0,275817,62634.96646,20.96409821809107
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,9,8,336178,1860.0,291178,66002.577882,17.892818937177303
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,347445,1990.0,297445,68680.707747,18.326257739665166
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,10,9,364629,1990.0,314629,70026.858356,13.197831784778215
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,61758,380.0,51758,3699.869721,13.263672368753687
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,2,2,71923,380.0,61923,4292.817746,-1.9302447527671094
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,3,2,77755,510.0,62755,4570.33304,8.32508017355216
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,10,9,317845,1840.0,267845,16521.34922,11.246478145654681
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,10,10,284350,1780.0,234350,17028.654398,9.608776229667141
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,10,9,329859,1900.0,279859,17746.690065,7.4030614966131525
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,10,9,343549,1990.0,293549,18448.444189,9.138779644699989
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,10,9,339824,2080.0,289824,18840.171435,9.551515796758139
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,9,329481,1860.0,284481,18850.657317,12.696906987034941
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,340608,1960.0,290608,19866.546978,7.305443976356096
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,9,8,324059,1740.0,279059,20051.744152,16.97139109091002
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,11,9,373770,2240.0,318770,20060.064036,12.855031172331467
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,9,8,321607,1860.0,276607,20093.274199,12.462165752112185
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,10,9,362716,2020.0,312716,22669.312153,16.495113556571088
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,398857,2270.0,343857,22897.183354,9.91677300599641
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,378733,2110.0,328733,23181.745213,10.782650893038026
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,11,10,388157,2240.0,333157,24068.302101,13.998790266296508
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,11,10,407779,2210.0,352779,25065.794121,13.205454843440375
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,12,11,443976,2430.0,383976,25730.017479,5.977526567020046
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,3,110708,600.0,95708,31746.90485,-1.1419905351824444
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,5,3,119242,860.0,94242,33267.768435,15.332126247026663
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,125202,790.0,105202,39311.3338,8.932078381169898
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,4,3,140153,790.0,120153,43058.059914,14.329812464852441
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,9,346509,1900.0,296509,67672.910973,18.037443970054287
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,10,9,367318,2050.0,317318,69676.427073,13.65999736738186
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,10,9,357939,1990.0,307939,71356.383936,19.062273878437047
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,12,10,405344,2340.0,345344,76753.130522,16.29482170440184
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,52211,380.0,42211,3701.895295,19.876310176020134
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,57718,380.0,47718,3865.5863,29.750124755054102
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,53490,350.0,43490,3896.551819,19.037960888781257
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,9,335821,1900.0,285821,25431.409086,4.679982628885439
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,10,8,338814,1960.0,288814,25507.963972,11.167335680781948
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,10,10,347483,1840.0,297483,25812.133607,13.277545397370497
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,11,10,370371,2120.0,315371,26263.445218,8.173314126896367
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,12,10,383562,2280.0,323562,26355.803828,7.97964603680699
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,10,365576,1960.0,315576,26358.129654,12.67011454439043
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,12,11,409726,2280.0,349726,26516.252728,1.0414503016631325
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,10,375150,2050.0,325150,27514.121467,10.778626825631257
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,13,12,427241,2500.0,362241,27579.210961,8.634221241360432
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,12,11,429459,2460.0,369459,27608.200584,5.835882256207861
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,11,399829,2180.0,344829,27673.38724,6.092285000281843
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,395291,2270.0,340291,27733.268895,9.020166543147932
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,10,10,395763,2200.0,345763,27751.381498,13.694014715695724
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,415193,2270.0,360193,27924.721375,13.454399162878149
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,13,11,444225,2680.0,379225,28212.966088,8.479866497728608
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,3,2,109214,600.0,94214,36098.841832,33.094825315339044
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,117270,700.0,97270,37845.053076,13.359881199530118
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,132093,700.0,112093,43051.833985,29.439761546104293
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,4,122703,790.0,102703,43097.659772,31.212194260535153
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,12,10,376002,2220.0,316002,70748.868014,11.250371755108977
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,11,10,369640,2210.0,314640,71725.061069,14.9090942574458
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,10,365961,2210.0,310961,72459.103973,15.742808596070342
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,381002,2180.0,326002,76503.703492,14.204390640446224
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,2,1,45864,350.0,35864,3413.674223,16.623036649214658
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,1,1,39070,220.0,34070,3522.19091,42.9135008766803
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,46355,380.0,36355,3534.601866,46.53772518626162
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,78922,440.0,68922,4360.60153,6.210486286067405
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,9,8,306719,1800.0,261719,14612.171315,5.2444430714098145
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,11,9,339583,2090.0,284583,16848.109939,8.475348288139202
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,10,9,340138,1900.0,290138,17290.264505,6.765017077008261
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,11,9,348741,2180.0,293741,17409.696398,11.566511307099713
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,10,9,340809,1990.0,290809,17670.348017,11.995692860684185
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,11,9,365902,2090.0,310902,18381.79999,11.592676173402081
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,11,10,384078,2120.0,329078,19961.776993,10.359957709695262
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,375752,2180.0,320752,20630.696917,13.992730335741296
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,11,10,385924,2240.0,330924,22147.660911,5.71236608397161
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,12,10,418660,2460.0,358660,23722.802074,9.08459176449639
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,11,10,424229,2330.0,369229,23873.649594,16.668663705810598
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,11,11,423577,2360.0,368577,24283.178769,6.4972075671618725
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,12,12,408195,2490.0,348195,24756.56442,13.019899978052278
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,11,10,405688,2240.0,350688,24884.326164,8.456463070104972
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,12,10,419608,2400.0,359608,24913.808778,10.448856942855679
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,11,421133,2330.0,366133,25070.415344,7.7759114928357285
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,4,3,118987,730.0,98987,35552.322008,26.25351728583293
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,4,3,113095,700.0,93095,36237.834402,16.56522733476455
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,4,3,123343,760.0,103343,38574.520374,12.520833776605176
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,119280,760.0,99280,38589.009511,17.024340361592454
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,9,8,339231,1860.0,294231,64646.748545,11.113236419280796
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,10,10,371388,1990.0,321388,66035.697519,13.113825969371284
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,11,9,341742,2180.0,286742,66303.672053,18.849451820260686
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,60479,350.0,50479,3937.528277,20.674956060963773
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,75607,410.0,65607,4113.836007,-0.7274083745220554
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,75833,410.0,65833,4259.592048,12.547138260699088
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,76514,410.0,66514,4465.424509,8.768541040682978
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,9,328081,1770.0,283081,15833.924513,6.117724489211927
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,11,9,345132,2060.0,290132,16640.76739,8.685816790621255
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,8,348304,1930.0,298304,16740.133029,15.202302147063765
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,10,9,326883,1930.0,276883,17064.502463,11.336691268013638
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,11,10,354288,2150.0,299288,18299.828965,8.751451964756212
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,11,10,369901,2180.0,314901,18483.578025,8.550131648886856
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,10,9,355386,1990.0,305386,18962.864614,9.791807331671583
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,12,10,377305,2310.0,317305,18991.669546,12.230769767587924
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,11,9,352545,2150.0,297545,20483.89175,13.074620535934434
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,10,9,373604,2110.0,323604,22051.32695,7.759386912639001
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,11,10,380387,2210.0,325387,22480.372073,10.015281838741117
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,10,394097,2180.0,339097,22676.620849,13.46819311604704
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,10,9,382505,2110.0,332505,22869.528958,15.279595828045299
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,11,10,411639,2270.0,356639,23628.017984,8.599209089475917
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,11,10,398143,2240.0,343143,23995.020927,10.794473036222808
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,105580,570.0,90580,31018.080745,16.79538505185512
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,3,112103,630.0,97103,33179.898147,12.758953446746252
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,118220,760.0,98220,39393.887894,27.500858558602758
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,123104,730.0,103104,40059.237108,13.149855724797698
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,10,8,327894,1930.0,277894,60595.567415,14.416815224115116
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,329514,1800.0,284514,62129.975711,19.199136852946225
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,10,9,341299,1990.0,291299,64370.10792,15.935378673681514
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,373183,2050.0,323183,69635.011874,17.85447781727732
2021-02-28,sim_anneal,14,2,2,58568,380.0,48568,413.158141,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,9.892774211173338
2021-01-31,sim_anneal,17,2,2,79645,440.0,69645,819.007123,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,11.832506748697345
2021-03-28,sim_anneal,19,3,2,72617,510.0,57617,408.200529,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,-1.3605629535783632
2021-01-30,sim_anneal,36,4,3,122656,640.0,102656,1100.447944,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,4.229715627445865
2021-01-28,sim_anneal,159,10,9,352298,1870.0,302298,929.183714,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,-7.886505174596507
2021-01-29,sim_anneal,180,12,11,398141,2190.0,338141,2242.624968,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,-1.8217164270949238
2021-03-30,sim_anneal,183,13,11,427589,2560.0,362589,2407.441198,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,-13.980247387093682
2021-03-31,sim_anneal,208,13,11,444341,2530.0,379341,3056.887195,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,-6.787804861581533
2021-03-29,sim_anneal,220,15,12,469838,2760.0,394838,3241.901655,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,-9.134425057147357
2021-05-30,sim_anneal,11,2,1,52089,380.0,42089,754.49936,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,11.683848797250858
2021-05-29,sim_anneal,40,4,3,124318,730.0,104318,979.868325,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,-9.441915088724079
2021-05-31,sim_anneal,92,7,6,221828,1210.0,186828,1367.077363,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,-0.47604450294823014
2021-06-29,sim_anneal,165,11,9,422478,2720.0,367478,315.882561,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,0.961233484347114
2021-04-29,sim_anneal,189,13,10,420101,2590.0,355101,2290.60305,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,-22.68240256509744
2021-06-30,sim_anneal,200,11,11,414324,2300.0,359324,2660.770266,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,-5.268823432868962
2021-06-28,sim_anneal,201,14,11,438598,2720.0,368598,2731.786357,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,-7.714809461055454
2021-05-28,sim_anneal,202,14,12,442058,2450.0,372058,1109.708632,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,-9.524768243081224
2021-04-28,sim_anneal,207,12,10,422578,2430.0,362578,1106.646851,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,-12.116579661032993
2021-04-30,sim_anneal,216,14,11,472119,2810.0,402119,2710.766628,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,-20.797510797065993


==> data/comparison_2/comparison_sim_anneal_anytime_180.csv <==
date,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_sim_anneal_anytime
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,24271,160.0,19271,2604.249436,17.512914627514952
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,29443,160.0,24443,2816.18559,22.99866621335356
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,34911,190.0,29911,3126.986549,35.60281856415554
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,1,1,35889,190.0,30889,3223.151612,45.23773193359375
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,7,6,232624,1300.0,197624,11668.441709,18.6961977093287
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,8,7,269348,1640.0,229348,12817.244509,4.362739006160456
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,8,7,273140,1550.0,233140,14829.713487,20.61868253866766
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,9,8,294526,1770.0,249526,15218.825826,12.428417666192919
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,10,9,315369,1930.0,265369,15663.320891,14.148629482527229
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,10,9,306793,1870.0,256793,16207.807239,10.772152598224128
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,9,9,337016,1830.0,292016,16692.29177,11.80569912254762
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,8,8,283727,1640.0,243727,18312.496957,20.622260021989767
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,336780,1930.0,286780,19800.710163,16.83931106858448
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,8,8,312821,1730.0,272821,19990.049778,14.038674503790784
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,9,8,340246,1860.0,295246,19997.013324,14.165127801491439
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,317805,1800.0,272805,20347.336763,17.230737176565572
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,11,10,355352,2150.0,300352,20499.992661,11.530695825148692
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,10,8,328003,2050.0,278003,20965.241003,18.114708261351495
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,10,9,354819,2080.0,304819,21384.975893,11.840516406028712
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,84097,570.0,69097,23421.714315,29.077553636486304
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,75037,540.0,60037,23458.944643,39.34247328343007
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,3,2,75397,540.0,60397,24126.254331,21.593768848401655
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,133174,760.0,113174,28398.177997,31.610246086849347
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,3,84626,600.0,69626,30275.983973,40.02919666647769
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,8,7,274885,1610.0,234885,53769.265065,17.75352236992888
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,8,7,282715,1580.0,242715,55007.636102,19.004440624552355
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,9,8,296928,1860.0,251928,56639.33408,12.375207679799802
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,47190,350.0,37190,4085.84835,23.8895519499371
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,54995,380.0,44995,4219.464255,32.60334072721479
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,75147,410.0,65147,4975.843611,8.001664973127824
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,7,7,253047,1390.0,218047,12718.305423,16.54975909455168
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,9,8,300133,1740.0,255133,15230.473269,10.544512698540435
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,8,319011,1800.0,274011,16742.27087,11.979968545650195
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,302072,1770.0,257072,16990.414963,12.77385225333445
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,10,9,314523,1870.0,264523,17063.819193,12.65457898142414
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,9,8,313433,1740.0,268433,17367.427164,12.4853063948245
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,8,335491,1860.0,290491,17970.89703,11.121855073078075
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,8,336058,1890.0,291058,18529.556447,16.355626353386267
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,9,8,320813,1830.0,275813,20829.456128,12.122639829730819
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,9,327312,1860.0,282312,21251.088416,14.58834028761772
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,10,9,357240,2080.0,307240,21578.218681,14.173896121680677
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,351610,2080.0,301610,21617.779496,4.748875765292301
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,8,335847,1860.0,290847,21625.844205,13.460230259428371
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,10,9,345137,2020.0,295137,21772.122199,17.992444043149742
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,362403,1960.0,312403,22432.272333,13.701243034719246
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,10,9,378437,2080.0,328437,22743.630995,11.516672005387042
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,77158,540.0,62158,25012.525903,29.986207397190665
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,2,93070,760.0,73070,29486.806042,20.8500939729732
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,2,90181,540.0,75181,30286.698539,36.062249636640786
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,97269,570.0,82269,33962.839827,23.779336284919484
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,9,324737,1800.0,279737,62698.250628,19.998374035815555
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,9,8,320272,1770.0,275272,66128.688242,21.777656201915796
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,353000,2020.0,303000,68763.200604,17.020446350074987
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,11,10,352484,2060.0,297484,70060.166481,16.089023469953744
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,49388,380.0,39388,3814.240117,30.63677986573411
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,2,2,62499,320.0,52499,4420.569419,11.425575034367426
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,2,2,81043,440.0,71043,4665.164423,4.448453122052443
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,9,9,320820,1830.0,275820,15962.662973,10.415753334766741
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,9,9,279662,1590.0,234662,16413.725998,11.099031397718205
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,9,8,321820,1770.0,276820,17149.744895,9.65974325648245
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,9,9,331123,1890.0,286123,17566.653373,12.425185729814363
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,9,9,325984,1770.0,280984,18167.247255,13.235208006174975
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,9,323903,1800.0,278903,19181.43949,14.174918322518078
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,342565,1930.0,292565,19487.381946,6.7728574072259775
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,9,8,319261,1830.0,274261,19956.00518,18.200708176828986
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,8,8,297015,1700.0,257015,20200.691374,19.1558335510844
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,10,10,362859,1990.0,312859,20290.076521,15.39894522342891
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,11,10,376648,2120.0,321648,22507.603329,13.287672809733749
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,399684,2210.0,344684,23020.970494,9.729992208056192
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,377136,2020.0,327136,23254.534528,11.158852878404545
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,10,10,381195,2110.0,331195,24121.185432,15.541311519722425
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,12,10,408475,2430.0,348475,24793.828037,13.05731331719953
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,13,11,432780,2350.0,367780,25837.112292,8.348545749488567
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,3,98191,600.0,83191,31766.333662,10.29344588792048
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,4,3,118331,730.0,98331,33101.137515,15.978982497248554
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,125748,820.0,105748,39292.320857,8.534935482463158
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,3,3,119521,660.0,104521,43267.760769,26.941367759602926
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,9,340668,2080.0,290668,67829.194508,19.41906259978948
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,10,8,366449,2020.0,316449,69875.959014,13.864260328325091
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,9,9,349026,1950.0,304026,71363.085987,21.07769536903039
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,11,10,393201,2240.0,338201,76917.925836,18.80240040309591
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,46842,350.0,36842,3811.125147,28.115648450807974
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,54601,350.0,44601,3947.777787,17.356360113822124
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,65877,380.0,55877,3965.038753,19.819622448607003
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,9,321551,1810.0,271551,17031.841578,8.73040427579199
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,10,8,332609,1990.0,282609,17224.933394,12.794206713563202
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,11,9,348918,1970.0,293918,17265.375563,12.919407812640385
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,12,10,372041,2400.0,312041,18697.855755,7.7592683041724415
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,9,359106,1990.0,309106,19145.012941,14.21568744550482
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,11,10,368750,2150.0,313750,19180.570286,11.53319274608167
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,11,10,372200,2180.0,317200,19352.049712,10.10486960134094
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,12,11,418138,2310.0,358138,22472.871902,10.580903989598303
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,9,373556,2050.0,323556,23081.790696,11.157725503066798
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,10,384128,2300.0,329128,23801.153558,9.77997407038575
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,383769,2210.0,328769,23844.659329,11.672060062327093
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,11,10,402869,2300.0,347869,24006.37476,11.666063695664091
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,10,10,395693,2200.0,345693,24442.267334,13.709279960223133
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,404286,2300.0,349286,24869.132524,15.72792706033906
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,12,10,422332,2490.0,362332,25424.288732,12.99030666378236
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,3,2,103636,570.0,88636,33848.543296,36.51194275807568
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,100716,760.0,80716,35474.187138,25.590123602727683
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,4,123065,790.0,103065,41416.848165,31.009255573806335
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,137803,700.0,117803,41536.766969,26.3896456310161
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,10,9,362160,2080.0,312160,68747.294351,14.517568084292815
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,11,10,367412,2120.0,312412,69736.800413,15.42197851779211
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,9,369001,2210.0,314001,70372.175029,15.042892862240928
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,379818,2180.0,324818,74493.402464,14.471008667337715
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,2,1,46550,380.0,36550,3465.945135,15.375945317044794
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,44063,380.0,34063,3624.474884,49.18114086683736
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,1,1,35470,190.0,30470,3680.098462,48.17358270017534
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,75482,410.0,65482,4529.975657,10.298521652326853
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,9,8,301319,1770.0,256319,14782.112106,6.912680146434143
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,10,9,324949,1960.0,274949,16623.86923,10.92846295961274
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,11,9,352394,2090.0,297394,16720.041265,5.022518455430707
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,10,8,330751,1990.0,280751,16977.869534,16.128402399874226
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,10,9,328997,1870.0,278997,17166.492089,15.045808544042307
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,10,9,340567,1960.0,290567,18257.119892,17.71398611198361
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,11,10,376031,2150.0,321031,19797.598902,12.23804867119288
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,383106,2180.0,328106,20074.505824,12.309445985662098
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,10,9,360773,2020.0,310773,21927.233489,11.857172524156802
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,12,10,402511,2400.0,342511,23062.24391,12.591477847702684
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,10,10,390972,2170.0,340972,23550.349219,23.201338867423445
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,11,11,396543,2240.0,341543,23958.460416,12.464846250634643
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,12,11,422580,2430.0,362580,24433.830638,9.954676889048939
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,12,12,421739,2430.0,361739,24826.632797,9.994067029758755
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,10,414289,2270.0,359289,24894.140965,9.274681861681277
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,12,10,405427,2400.0,345427,24908.984219,8.515357745665261
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,4,3,114706,730.0,94706,35645.376059,28.90682136526471
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,5,3,126603,920.0,101603,36339.133399,6.599827368700618
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,4,3,120304,790.0,100304,38638.793205,14.676198784371298
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,114840,760.0,94840,38671.281475,20.112971555376237
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,10,9,346429,1930.0,296429,64804.801323,9.2271855446437
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,10,9,341669,1930.0,291669,66164.428756,20.06658213278059
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,11,9,347211,2180.0,292211,66407.666542,17.550775192878056
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,65777,380.0,55777,3998.036494,13.72603027202854
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,55507,380.0,45507,4053.688748,26.050812006234928
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,75747,410.0,65747,4317.494201,12.64631600798035
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,80017,440.0,70017,4542.064347,4.591739400009539
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,8,320307,1860.0,275307,15416.444769,8.342299547873862
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,11,9,337935,2120.0,282935,16729.771907,8.33896153564483
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,10,8,331061,2020.0,281061,16991.616271,12.408687668833556
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,9,337238,1930.0,287238,17304.953844,17.896417989662737
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,10,9,340163,1990.0,290163,18564.397578,12.389412440408275
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,9,8,342320,1890.0,297320,18703.213779,13.108370858103065
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,10,9,352545,2050.0,302545,18807.485911,12.841020062548672
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,10,9,377918,2080.0,327918,19113.323435,12.088172828420756
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,11,9,343678,2150.0,288678,20508.758723,15.260915447811978
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,11,10,371695,2240.0,316695,22044.103063,8.230707697169606
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,12,10,394975,2400.0,334975,22473.855402,6.564330390514852
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,9,388050,2270.0,333050,22629.509595,14.79593181039707
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,11,10,379553,2240.0,324553,23087.398523,15.933429459280473
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,12,11,397888,2400.0,337888,23517.577449,11.652496741546338
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,12,10,396360,2370.0,336360,23895.940593,11.193961296914104
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,89930,570.0,74930,31050.109104,29.128707877565173
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,2,104900,600.0,89900,33022.130467,18.364488163239894
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,116617,730.0,96617,39389.65173,28.48390815875975
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,118982,760.0,98982,40035.003789,16.057935841628865
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,9,8,324866,1800.0,279866,60520.549335,15.207149550151515
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,326834,1920.0,281834,62227.537181,19.85630563252495
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,9,9,340841,1890.0,295841,64293.674212,16.048187666873567
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,362100,2050.0,312100,69713.74969,20.2940820392036
2021-02-28,sim_anneal,14,2,2,58568,380.0,48568,413.158141,mixed,14,1,1,34144,190.0,29144,4514.73227,41.701953285070346
2021-01-31,sim_anneal,17,2,2,79645,440.0,69645,819.007123,mixed,17,2,2,73272,440.0,63272,5415.958458,8.00175780023856
2021-03-28,sim_anneal,19,3,2,72617,510.0,57617,408.200529,mixed,19,2,2,57869,470.0,47869,6016.957874,20.309293966977428
2021-01-30,sim_anneal,36,4,3,122656,640.0,102656,1100.447944,mixed,36,3,2,92853,660.0,77853,11125.57742,24.29803678580746
2021-01-28,sim_anneal,159,10,9,352298,1870.0,302298,929.183714,mixed,159,9,9,377228,2190.0,332228,48662.322041,-7.076395551493338
2021-01-29,sim_anneal,180,12,11,398141,2190.0,338141,2242.624968,mixed,180,9,9,415226,2490.0,370226,55358.739691,-4.291193320959158
2021-03-30,sim_anneal,183,13,11,427589,2560.0,362589,2407.441198,mixed,184,11,10,467162,2870.0,412162,56444.112223,-9.254915350956175
2021-03-31,sim_anneal,208,13,11,444341,2530.0,379341,3056.887195,mixed,209,11,11,496107,3200.0,441107,64703.576722,-11.650061551826187
2021-03-29,sim_anneal,220,15,12,469838,2760.0,394838,3241.901655,mixed,221,13,11,513929,3340.0,448929,68580.591093,-9.384298417752502
2021-05-30,sim_anneal,11,2,1,52089,380.0,42089,754.49936,mixed,11,1,1,50542,310.0,45542,3611.958722,2.969916873044213
2021-05-29,sim_anneal,40,4,3,124318,730.0,104318,979.868325,mixed,40,4,3,155753,1090.0,135753,12325.98637,-25.285960198844897
2021-05-31,sim_anneal,92,7,6,221828,1210.0,186828,1367.077363,mixed,92,6,5,213405,1380.0,183405,28104.842768,3.797086030618317
2021-06-29,sim_anneal,165,11,9,422478,2720.0,367478,315.882561,mixed,165,9,8,393969,2550.0,348969,50548.17993,6.748043685114965
2021-04-29,sim_anneal,189,13,10,420101,2590.0,355101,2290.60305,mixed,190,12,11,517053,3240.0,457053,58408.933944,-23.078259751821587
2021-06-30,sim_anneal,200,11,11,414324,2300.0,359324,2660.770266,mixed,200,12,11,431785,2640.0,371785,62013.318389,-4.214334675278285
2021-06-28,sim_anneal,201,14,11,438598,2720.0,368598,2731.786357,mixed,201,10,9,474562,3070.0,424562,62231.621971,-8.199763792812552
2021-05-28,sim_anneal,202,14,12,442058,2450.0,372058,1109.708632,mixed,202,10,10,464365,2800.0,414365,62455.039983,-5.046170412027381
2021-04-28,sim_anneal,207,12,10,422578,2430.0,362578,1106.646851,mixed,208,11,10,461802,2990.0,406802,64526.616836,-9.282073368703529
2021-04-30,sim_anneal,216,14,11,472119,2810.0,402119,2710.766628,mixed,217,11,11,555799,3470.0,500799,67275.23873,-17.72434492151343


==> data/comparison_2/comparison_sim_anneal_anytime_240.csv <==
date,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_sim_anneal_anytime
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,21293,160.0,16293,2699.193296,27.633904295812943
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,26969,160.0,21969,2909.975455,29.46883908256401
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,32792,160.0,27792,3179.058593,39.51154725890947
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,1,1,33389,160.0,28389,3319.673016,49.05242919921875
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,7,6,231515,1390.0,196515,12100.270152,19.08380138195214
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,7,7,264115,1480.0,229115,12730.749118,6.220817725069683
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,7,6,258494,1390.0,223494,15149.146906,24.875176554698534
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,9,8,292329,1770.0,247329,15727.997469,13.08165292008349
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,9,9,323545,1800.0,278545,16592.783626,11.922916729051595
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,9,8,300383,1770.0,255383,17111.538386,12.636440576911331
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,9,8,317934,1860.0,272934,17925.010299,16.7993007596911
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,8,7,277484,1640.0,237484,19457.05827,22.36885174813045
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,9,8,315448,1860.0,270448,20725.936613,13.316790736145576
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,334019,2020.0,284019,20914.318232,17.521081548243718
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,330690,1800.0,285690,20992.653967,13.87496256169182
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,9,8,333185,1920.0,288185,21074.736381,15.946427310063674
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,9,8,322826,1890.0,277826,21367.414147,19.40713593832696
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,10,9,345914,2020.0,295914,21634.396061,13.88040341875235
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,10,8,360515,2050.0,310515,21947.322298,10.425269706863052
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,66661,540.0,51661,23536.764405,46.113365560280016
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,82674,570.0,67674,23709.448759,30.27762785049251
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,2,2,78418,440.0,68418,24408.703662,18.452195253842476
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,127205,820.0,107205,28814.875567,34.6755474302617
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,2,82077,540.0,67077,30093.444275,41.83556324054651
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,8,8,277553,1640.0,237553,53939.156691,16.955248174112338
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,7,7,271437,1510.0,236437,55161.482574,22.235496347228192
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,8,8,305172,1700.0,265172,56931.619984,9.942366088950402
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,41113,320.0,31113,4103.289973,33.69084868230057
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,48586,350.0,38586,4237.289481,40.45760364710352
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,54987,380.0,44987,4949.029777,32.682443103216094
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,8,6,250855,1610.0,210855,13044.858416,17.272640330309237
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,9,8,309861,1830.0,264861,15160.311968,7.645054856621691
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,8,8,316293,1760.0,276293,16366.384769,12.16303656575699
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,9,322330,1710.0,277330,16729.669134,11.064205501752063
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,306415,1740.0,261415,16876.672295,11.519769916461888
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,8,8,295417,1670.0,255417,17106.737966,17.515615009395532
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,8,345239,1890.0,300239,17523.223677,14.070488090200861
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,9,341302,1860.0,296302,17734.545532,9.582407218529537
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,9,8,317385,1860.0,272385,20444.066528,13.061640402225333
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,9,8,328798,1920.0,283798,20937.075396,21.874732690205768
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,9,8,342017,1860.0,297017,21191.841924,17.831187520571213
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,9,335688,1830.0,290688,21243.46548,12.402633494860615
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,9,341287,1890.0,296287,21289.512473,12.058471877222457
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,353420,2050.0,303420,21581.504235,4.258546892777808
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,364221,2140.0,314221,22176.426673,13.268324046292328
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,10,9,355251,2050.0,305251,22692.187307,16.93785028045818
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,87301,600.0,72301,25129.638872,20.78236724619796
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,2,96493,760.0,76493,29606.31091,17.93905788905236
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,2,93271,600.0,78271,30331.781247,33.871459463291856
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,99017,570.0,84017,33937.518234,22.40959134897935
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,8,315503,1830.0,270503,62668.773522,22.27324574477782
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,10,9,334305,1960.0,284305,66193.381996,18.350275255350017
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,341790,1990.0,291790,68785.087048,19.655576084963542
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,10,9,356273,2050.0,306273,70123.870774,15.18702879764991
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,44763,350.0,34763,3842.427403,37.13238392179995
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,3,2,71412,540.0,56412,4432.415074,-1.206048667110727
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,2,2,72765,380.0,62765,4722.807581,14.208404074702885
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,8,8,300993,1640.0,260993,16253.045461,15.952150250892855
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,8,8,275778,1580.0,235778,16300.490787,12.333705261350957
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,9,8,320442,1860.0,275442,17176.144112,10.046570904834223
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,9,9,332970,1800.0,287970,17701.276845,11.93669449858901
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,10,8,347685,2080.0,297685,17983.514846,7.459210561337201
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,8,328225,1800.0,283225,18286.072893,13.029711260496185
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,340293,2020.0,290293,19043.992275,7.391169458868097
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,11,9,369537,2180.0,314537,19621.607119,13.841960709339576
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,8,7,308978,1730.0,268978,19844.07245,20.835361697984617
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,8,8,304212,1670.0,264212,19964.076387,17.196890514763524
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,10,8,361599,2140.0,311599,22406.906742,16.75227055586891
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,396968,2330.0,341968,22736.70334,10.343410161146432
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,372317,1990.0,322317,23157.678737,12.294054736564384
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,10,10,379647,2080.0,329647,24095.264214,15.884290965327613
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,11,11,415083,2240.0,360083,25010.725251,11.650820205993346
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,12,11,436730,2400.0,376730,25740.166502,7.512039339096404
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,2,87478,600.0,72478,31701.621679,20.080761570648104
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,4,3,108509,730.0,88509,33163.303564,22.953101146731992
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,120900,790.0,100900,39290.986186,12.06121528636476
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,3,3,115540,630.0,100540,43251.934822,29.374801339886062
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,8,342762,2080.0,292762,67721.207741,18.92375196622237
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,9,8,341509,1920.0,296509,69586.312872,19.726536790838487
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,9,8,344045,1920.0,299045,71324.222018,22.204006874095512
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,10,10,393909,2170.0,343909,76862.120466,18.65619553455639
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,41675,350.0,31675,3770.159653,36.04499485904578
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,44712,380.0,34712,3959.437702,45.58001971738416
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,44613,350.0,34613,4021.883177,32.47411757583096
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,9,9,342845,1860.0,297845,17147.653527,10.110459430477155
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,8,316563,1900.0,266563,17606.265092,10.14620688089149
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,9,8,318067,1770.0,273067,17613.836173,20.618991524493115
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,11,9,362933,2240.0,307933,19000.13477,10.017429593615265
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,10,9,361562,2020.0,311562,19130.487344,13.257665723820423
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,9,351302,1990.0,301302,19148.124853,16.079930246168914
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,11,10,368401,2180.0,313401,19552.027284,11.022418232142943
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,12,11,417006,2370.0,357006,22301.645465,10.822982960377745
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,9,356863,2110.0,306863,22393.915469,15.127797160803004
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,404582,2270.0,349582,23652.388277,6.881758047514051
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,10,379341,2180.0,324341,23777.94664,10.904295296969241
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,11,10,389096,2240.0,334096,23865.916318,14.685961738749109
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,11,10,393602,2270.0,338602,24573.911768,14.165274621749049
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,390833,2240.0,335833,24960.789127,18.532160195439605
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,13,11,434964,2590.0,369964,25610.991351,10.387836459717544
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,4,3,105812,760.0,85812,33937.162,35.178911643806245
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,102446,700.0,82446,35513.854555,24.31198421904206
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,131425,790.0,111425,41164.924356,29.79658771620568
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,3,119892,790.0,99892,41315.84763,32.78805240527192
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,10,9,354648,2050.0,304648,68676.427044,16.29066292787243
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,10,9,361530,2110.0,311530,69695.737689,16.77601138105827
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,9,359160,2210.0,304160,70333.281601,17.308639815074894
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,385595,2240.0,330595,74427.285714,13.170119865520029
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,1,1,38755,220.0,33755,3467.688792,29.546611401977895
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,41063,350.0,31063,3635.002042,52.641109035130214
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,2,2,39270,320.0,29270,3646.144898,42.621274108708356
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,73615,380.0,63615,4512.283615,12.517231544421733
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,8,7,288436,1670.0,248436,14404.30435,10.89266130153385
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,9,8,329209,1770.0,284209,16458.290641,9.760757418767714
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,9,9,324784,1800.0,279784,16525.092554,17.64150991241372
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,9,9,327117,1860.0,282117,16838.998897,15.531265493306892
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,10,8,320475,2020.0,270475,16969.005792,13.625350040023825
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,10,10,377803,2080.0,327803,18218.507238,8.71721891746923
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,10,9,352598,2020.0,302598,19693.968052,17.707081292141517
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,377066,2210.0,322066,20434.784929,13.691963999597148
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,10,9,358875,2110.0,308875,21821.76494,12.320885403305603
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,11,9,392931,2300.0,337931,23629.52794,14.671852401985694
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,11,10,393164,2300.0,338164,23786.897155,22.770764132653163
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,10,10,389857,2110.0,339857,24118.753077,13.940751859782345
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,11,10,399389,2300.0,344389,24635.89994,14.896323650055296
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,11,10,399555,2300.0,344555,24975.075133,9.840375120722802
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,11,10,399936,2300.0,344936,25122.168768,14.647180345222038
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,10,398839,2300.0,343839,25432.030857,12.658083702514666
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,3,2,104763,600.0,89763,35525.061922,35.06935405897884
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,4,3,116095,760.0,96095,36278.135116,14.352005547809279
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,109246,730.0,89246,38605.613712,24.004368604481297
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,3,3,117774,660.0,102774,38630.810808,16.470563203472413
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,10,9,348724,2080.0,298724,64685.483704,8.62583978786513
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,9,9,355008,1950.0,310008,65939.95801,16.945924827228023
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,10,8,339704,1960.0,289704,66323.879977,19.333398239460866
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,52331,380.0,42331,4459.681927,31.361978961727132
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,48098,380.0,38098,4530.029881,35.92145055354978
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,53235,380.0,43235,4775.987551,38.607821203279784
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,59074,380.0,49074,4956.025971,29.563123002813946
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,8,342633,1920.0,297633,16420.600142,1.953585531963601
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,9,8,322720,1890.0,277720,17386.015328,14.615529115437836
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,9,8,316507,1830.0,271507,17441.945981,14.151063662427207
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,9,341232,2020.0,291232,17724.205092,16.92404326751017
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,10,9,335961,1990.0,285961,18980.112898,13.471657390404026
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,9,9,348061,1920.0,303061,19235.324902,13.94959021966204
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,10,9,344788,2020.0,294788,19751.492052,12.48191449936796
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,10,9,363136,1960.0,313136,20014.062877,15.5267828688271
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,9,8,335882,1830.0,290882,21830.884833,17.183138875464774
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,10,9,358480,1990.0,308480,23135.284715,11.49341286614391
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,10,387361,2300.0,332361,23646.026783,14.947215415557839
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,10,9,370153,2080.0,320153,23811.293236,12.436246818254936
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,10,9,361440,2020.0,311440,24309.114044,19.94524807803478
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,11,11,420195,2300.0,365195,24714.103302,6.6994251355006025
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,11,10,393949,2180.0,338949,25036.558749,11.734155462100148
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,90391,540.0,75391,31167.25037,28.76540680263531
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,3,112982,630.0,97982,33362.710007,12.07489610733241
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,115597,760.0,95597,39476.555914,29.109429426482855
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,114051,760.0,94051,40135.09959,19.536767247765322
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,9,8,313154,1860.0,268154,60485.838982,18.264083376617275
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,316972,1860.0,271972,62180.542832,22.274588656482184
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,10,8,345035,1990.0,295035,64338.067907,15.015172563276485
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,371287,2050.0,321287,69601.412533,18.271827777105184
2021-02-28,sim_anneal,14,2,2,58568,380.0,48568,413.158141,mixed,14,1,1,35899,190.0,30899,4513.14743,38.705436415790196
2021-01-31,sim_anneal,17,2,2,79645,440.0,69645,819.007123,mixed,17,1,1,44503,250.0,39503,5415.156924,44.123297131018894
2021-03-28,sim_anneal,19,3,2,72617,510.0,57617,408.200529,mixed,19,2,2,60655,470.0,50655,6015.340891,16.472726771967995
2021-01-30,sim_anneal,36,4,3,122656,640.0,102656,1100.447944,mixed,36,4,3,101231,820.0,81231,11125.103907,17.467551526219673
2021-01-28,sim_anneal,159,10,9,352298,1870.0,302298,929.183714,mixed,159,9,8,387178,2490.0,342178,48630.295931,-9.900709058808168
2021-01-29,sim_anneal,180,12,11,398141,2190.0,338141,2242.624968,mixed,180,9,9,405365,2580.0,360365,55343.115703,-1.8144325753941444
2021-03-30,sim_anneal,183,13,11,427589,2560.0,362589,2407.441198,mixed,184,11,10,481270,3050.0,426270,56490.452643,-12.554345411130782
2021-03-31,sim_anneal,208,13,11,444341,2530.0,379341,3056.887195,mixed,209,11,10,468424,2930.0,413424,64763.377011,-5.419936490218098
2021-03-29,sim_anneal,220,15,12,469838,2760.0,394838,3241.901655,mixed,221,12,12,566104,3480.0,506104,68473.45573,-20.489189890983702
2021-05-30,sim_anneal,11,2,1,52089,380.0,42089,754.49936,mixed,11,1,1,45391,280.0,40391,3611.011487,12.85876096680681
2021-05-29,sim_anneal,40,4,3,124318,730.0,104318,979.868325,mixed,40,3,2,127946,780.0,112946,12324.674485,-2.9183223668334435
2021-05-31,sim_anneal,92,7,6,221828,1210.0,186828,1367.077363,mixed,92,4,4,189892,1180.0,169892,28096.556419,14.396739816434355
2021-06-29,sim_anneal,165,11,9,422478,2720.0,367478,315.882561,mixed,165,11,10,420200,2510.0,365200,50483.745137,0.5391996743025672
2021-04-29,sim_anneal,189,13,10,420101,2590.0,355101,2290.60305,mixed,190,11,10,473834,3020.0,418834,58497.35422,-12.79049561891069
2021-06-30,sim_anneal,200,11,11,414324,2300.0,359324,2660.770266,mixed,200,12,12,426030,2310.0,366030,61892.809041,-2.8253251078865813
2021-06-28,sim_anneal,201,14,11,438598,2720.0,368598,2731.786357,mixed,201,10,10,454593,2740.0,404593,62067.953672,-3.6468474548447554
2021-05-28,sim_anneal,202,14,12,442058,2450.0,372058,1109.708632,mixed,202,11,10,469972,3110.0,414972,62350.634801,-6.314556008487574
2021-04-28,sim_anneal,207,12,10,422578,2430.0,362578,1106.646851,mixed,208,10,10,503966,3190.0,453966,64506.134641,-19.259876283195055
2021-04-30,sim_anneal,216,14,11,472119,2810.0,402119,2710.766628,mixed,217,11,10,534680,3410.0,479680,67165.393132,-13.251108301085107


==> data/comparison_2/comparison_vroom_anytime_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_vroom_anytime
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,mixed,7,1,1,26071,160.0,21071,3210.556943,22.706789208419803
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,mixed,9,1,1,32837,160.0,27837,3434.533199,48.53538123971476
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,mixed,11,1,1,37608,220.0,32608,3757.951949,43.39724872821408
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,mixed,12,2,2,47691,380.0,37691,3816.611689,24.923256143444107
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,mixed,118,8,6,246065,1490.0,206065,12863.545502,44.045743028599624
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,mixed,127,8,7,276260,1640.0,236260,13431.432874,35.340872919280244
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,mixed,137,8,7,276000,1610.0,236000,15382.886281,41.50522320208038
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,mixed,149,10,8,307097,1930.0,257097,16088.791141,29.587840657400573
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,mixed,155,9,9,308083,1680.0,263083,16244.018473,40.67180705815292
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,mixed,154,9,8,311893,1740.0,266893,17278.104857,30.90142542547865
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,mixed,165,10,9,333571,1900.0,283571,19143.841432,32.46402222240219
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,mixed,159,10,8,310798,1840.0,260798,19960.947859,27.592914869873752
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,mixed,179,10,9,347981,1930.0,297981,21190.79276,30.175053475184704
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,mixed,174,9,8,330716,1770.0,285716,21463.617621,40.49184074105396
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,mixed,175,9,8,340287,1890.0,295287,21552.500837,33.83942372189332
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,mixed,182,10,10,350090,1840.0,300090,21967.305765,30.120082716552094
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,mixed,186,10,9,352004,1960.0,302004,22421.406563,43.36956888965396
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,mixed,180,10,8,351940,1960.0,301940,22472.484614,30.91738509131452
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,mixed,193,9,9,351103,1950.0,306103,22549.804398,42.431938769487054
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,mixed,27,3,2,91147,540.0,76147,24298.461856,40.198927941108934
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,mixed,27,3,2,86431,510.0,71431,24306.554256,37.53180109858341
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,mixed,28,3,2,84009,540.0,69009,24747.86405,41.71344124442348
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,mixed,79,4,4,139514,760.0,119514,28784.164566,46.81108200946248
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,mixed,36,3,3,107307,600.0,92307,30446.48103,39.15042983192324
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,mixed,156,9,7,282444,1710.0,237444,53879.951087,40.572760726902416
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,mixed,160,8,7,285996,1580.0,245996,55272.804451,37.47669006586901
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,mixed,165,9,8,301205,1770.0,256205,56960.821322,35.11421604108503
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,mixed,20,2,2,51904,380.0,41904,4203.663875,34.660170953082314
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,mixed,22,2,2,61639,380.0,51639,4459.703256,39.74741204875808
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,mixed,28,2,2,79003,440.0,69003,4978.380606,41.238992026657144
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,mixed,125,8,7,265485,1580.0,225485,13047.545518,29.99920898591995
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,mixed,150,10,9,313594,1870.0,263594,15621.072801,35.3894016812263
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,mixed,162,9,8,314153,1800.0,269153,17107.334727,40.47065912742928
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,mixed,156,9,8,307156,1770.0,262156,17116.975849,32.21265147853645
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,mixed,162,9,9,334170,1800.0,289170,17220.755915,35.91867729798764
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,mixed,158,10,10,360166,1990.0,310166,17521.142869,24.611719986268913
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,mixed,167,9,9,332754,1800.0,287754,18253.97568,36.189723744616224
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,mixed,167,9,9,335019,1830.0,290019,18352.706702,39.8397853748936
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,mixed,174,10,8,321627,1990.0,271627,20648.567645,39.86032161555722
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,mixed,185,10,9,379353,2080.0,329353,21142.060874,26.536789411001482
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,mixed,185,10,9,359105,2050.0,309105,21181.821097,37.57040833356513
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,mixed,180,9,8,334228,1860.0,289228,21272.669586,30.84346523426831
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,mixed,182,9,8,335451,1860.0,290451,21341.918962,40.539740499149175
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,mixed,188,10,9,349925,2020.0,299925,21457.155787,33.038319858393535
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,mixed,196,10,9,374053,2050.0,324053,22038.551733,31.953371014424206
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,mixed,198,11,10,374673,2240.0,319673,22551.957101,27.634519295955005
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,mixed,29,3,2,99842,540.0,84842,25043.73873,39.11739058850791
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,mixed,35,4,3,105294,700.0,85294,29653.692881,49.68701918022917
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,mixed,36,3,3,104705,600.0,89705,30279.905657,40.50209965848586
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,mixed,41,3,3,110616,600.0,95616,33850.164274,34.837086826153296
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,mixed,182,9,8,320817,1770.0,275817,62634.96646,42.290382000158296
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,mixed,192,9,8,336178,1860.0,291178,66002.577882,38.990980527376
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,mixed,200,10,9,347445,1990.0,297445,68680.707747,35.20488753704163
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,mixed,204,10,9,364629,1990.0,314629,70026.858356,34.17310410690333
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,mixed,16,2,2,61758,380.0,51758,3699.869721,41.46937847110336
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,mixed,23,2,2,71923,380.0,61923,4292.817746,39.731686470361495
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,mixed,25,3,2,77755,510.0,62755,4570.33304,29.171980324284934
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,mixed,158,10,9,317845,1840.0,267845,16521.34922,36.16160196027235
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,mixed,148,10,10,284350,1780.0,234350,17028.654398,29.760640268754784
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,mixed,167,10,9,329859,1900.0,279859,17746.690065,36.250630518851786
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,mixed,172,10,9,343549,1990.0,293549,18448.444189,33.45542730630737
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,mixed,168,10,9,339824,2080.0,289824,18840.171435,38.06799646440255
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,mixed,172,9,9,329481,1860.0,284481,18850.657317,36.88345274127428
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,mixed,177,10,9,340608,1960.0,290608,19866.546978,32.34091748805168
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,mixed,174,9,8,324059,1740.0,279059,20051.744152,31.395176519404856
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,mixed,196,11,9,373770,2240.0,318770,20060.064036,39.618880226423144
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,mixed,169,9,8,321607,1860.0,276607,20093.274199,24.800372248761313
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,mixed,201,10,9,362716,2020.0,312716,22669.312153,43.13494937713019
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,mixed,209,11,10,398857,2270.0,343857,22897.183354,35.2703472473543
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,mixed,202,10,10,378733,2110.0,328733,23181.745213,39.349638803881156
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,mixed,210,11,10,388157,2240.0,333157,24068.302101,35.06984695729558
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,mixed,232,11,10,407779,2210.0,352779,25065.794121,35.2563206930058
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,mixed,232,12,11,443976,2430.0,383976,25730.017479,28.94815175190682
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,mixed,38,3,3,110708,600.0,95708,31746.90485,41.59152900955466
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,mixed,40,5,3,119242,860.0,94242,33267.768435,53.34856534768898
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,mixed,48,4,3,125202,790.0,105202,39311.3338,41.6927461719012
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,mixed,54,4,3,140153,790.0,120153,43058.059914,50.72530516960117
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,mixed,197,10,9,346509,1900.0,296509,67672.910973,34.90441624022183
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,mixed,203,10,9,367318,2050.0,317318,69676.427073,36.58358885113671
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,mixed,208,10,9,357939,1990.0,307939,71356.383936,36.63630119526426
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,mixed,224,12,10,405344,2340.0,345344,76753.130522,39.34037385499239
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,mixed,16,2,2,52211,380.0,42211,3701.895295,50.68106249527696
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,mixed,17,2,2,57718,380.0,47718,3865.5863,47.521934809292176
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,mixed,17,2,2,53490,350.0,43490,3896.551819,41.859959566096386
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,mixed,167,10,9,335821,1900.0,285821,25431.409086,33.038292204373974
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,mixed,169,10,8,338814,1960.0,288814,25507.963972,40.08530594489066
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,mixed,170,10,10,347483,1840.0,297483,25812.133607,30.221074467294674
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,mixed,187,11,10,370371,2120.0,315371,26263.445218,27.530421409158414
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,mixed,181,12,10,383562,2280.0,323562,26355.803828,24.95289525430693
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,mixed,180,10,10,365576,1960.0,315576,26358.129654,32.94385880600684
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,mixed,187,12,11,409726,2280.0,349726,26516.252728,24.97592130753709
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,mixed,195,10,10,375150,2050.0,325150,27514.121467,36.43863189301562
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,mixed,212,13,12,427241,2500.0,362241,27579.210961,24.89575715812567
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,mixed,215,12,11,429459,2460.0,369459,27608.200584,27.874625903122766
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,mixed,204,11,11,399829,2180.0,344829,27673.38724,30.488820429728044
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,mixed,212,11,10,395291,2270.0,340291,27733.268895,29.31689924254887
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,mixed,212,10,10,395763,2200.0,345763,27751.381498,37.431346695629905
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,mixed,217,11,10,415193,2270.0,360193,27924.721375,22.02406552192359
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,mixed,234,13,11,444225,2680.0,379225,28212.966088,30.257258049322708
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,mixed,41,3,2,109214,600.0,94214,36098.841832,48.51990120104833
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,mixed,43,4,3,117270,700.0,97270,37845.053076,49.84045783895224
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,mixed,51,4,3,132093,700.0,112093,43051.833985,52.74612844719341
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,mixed,51,4,4,122703,790.0,102703,43097.659772,37.48573466476462
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,mixed,200,12,10,376002,2220.0,316002,70748.868014,33.59002301376057
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,mixed,203,11,10,369640,2210.0,314640,71725.061069,36.506082457580824
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,mixed,205,11,10,365961,2210.0,310961,72459.103973,40.95936732672309
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,mixed,217,11,10,381002,2180.0,326002,76503.703492,40.36099410343948
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,mixed,14,2,1,45864,350.0,35864,3413.674223,54.31872509960159
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,mixed,15,1,1,39070,220.0,34070,3522.19091,57.97704709969561
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,mixed,15,2,2,46355,380.0,36355,3534.601866,46.56052937989232
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,mixed,24,2,2,78922,440.0,68922,4360.60153,25.00047514967215
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,mixed,141,9,8,306719,1800.0,261719,14612.171315,28.70515001906037
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,mixed,167,11,9,339583,2090.0,284583,16848.109939,37.98748730834691
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,mixed,166,10,9,340138,1900.0,290138,17290.264505,25.527391516632402
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,mixed,167,11,9,348741,2180.0,293741,17409.696398,35.92452954988921
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,mixed,170,10,9,340809,1990.0,290809,17670.348017,31.932677443708133
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,mixed,175,11,9,365902,2090.0,310902,18381.79999,34.75065757211003
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,mixed,190,11,10,384078,2120.0,329078,19961.776993,33.18604776575332
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,mixed,195,11,10,375752,2180.0,320752,20630.696917,37.47429096306551
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,mixed,196,11,10,385924,2240.0,330924,22147.660911,28.43133618675311
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,mixed,212,12,10,418660,2460.0,358660,23722.802074,36.038499732640744
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,mixed,215,11,10,424229,2330.0,369229,23873.649594,36.262618522842175
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,mixed,218,11,11,423577,2360.0,368577,24283.178769,30.606992429591596
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,mixed,215,12,12,408195,2490.0,348195,24756.56442,35.62161701805519
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,mixed,217,11,10,405688,2240.0,350688,24884.326164,28.685789823405536
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,mixed,217,12,10,419608,2400.0,359608,24913.808778,35.351829711707936
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,mixed,220,11,11,421133,2330.0,366133,25070.415344,31.592720255479787
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,mixed,43,4,3,118987,730.0,98987,35552.322008,48.93590541381456
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,mixed,44,4,3,113095,700.0,93095,36237.834402,51.62621795255652
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,mixed,47,4,3,123343,760.0,103343,38574.520374,50.48931455821197
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,mixed,47,4,3,119280,760.0,99280,38589.009511,50.553208776722535
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,mixed,188,9,8,339231,1860.0,294231,64646.748545,29.581116510598193
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,mixed,192,10,10,371388,1990.0,321388,66035.697519,34.98735240829402
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,mixed,193,11,9,341742,2180.0,286742,66303.672053,33.57332374408366
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,mixed,19,2,2,60479,350.0,50479,3937.528277,43.525599723599555
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,mixed,20,2,2,75607,410.0,65607,4113.836007,25.716727908667544
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,mixed,23,2,2,75833,410.0,65833,4259.592048,32.69519219674983
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,mixed,25,2,2,76514,410.0,66514,4465.424509,26.01123649831259
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,mixed,155,9,9,328081,1770.0,283081,15833.924513,35.16313906839786
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,mixed,162,11,9,345132,2060.0,290132,16640.76739,41.53238375323566
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,mixed,165,10,8,348304,1930.0,298304,16740.133029,38.020339344977
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,mixed,156,10,9,326883,1930.0,276883,17064.502463,41.1695786450122
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,mixed,174,11,10,354288,2150.0,299288,18299.828965,35.91085464132922
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,mixed,172,11,10,369901,2180.0,314901,18483.578025,28.128649175881293
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,mixed,174,10,9,355386,1990.0,305386,18962.864614,39.89548099039372
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,mixed,176,12,10,377305,2310.0,317305,18991.669546,31.065069838398788
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,mixed,179,11,9,352545,2150.0,297545,20483.89175,32.32612914557527
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,mixed,195,10,9,373604,2110.0,323604,22051.32695,35.2209676524441
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,mixed,202,11,10,380387,2210.0,325387,22480.372073,34.12869932637193
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,mixed,206,11,10,394097,2180.0,339097,22676.620849,36.06919050098711
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,mixed,200,10,9,382505,2110.0,332505,22869.528958,33.98826473379929
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,mixed,207,11,10,411639,2270.0,356639,23628.017984,28.553005661759347
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,mixed,211,11,10,398143,2240.0,343143,23995.020927,29.90921398002602
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,mixed,37,3,2,105580,570.0,90580,31018.080745,54.040500774842855
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,mixed,40,3,3,112103,630.0,97103,33179.898147,51.19272046498465
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,mixed,48,4,3,118220,760.0,98220,39393.887894,55.439125518281195
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,mixed,49,4,3,123104,730.0,103104,40059.237108,45.27105728791557
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,mixed,176,10,8,327894,1930.0,277894,60595.567415,36.315186357721366
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,mixed,181,9,8,329514,1800.0,284514,62129.975711,37.308628211250486
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,mixed,187,10,9,341299,1990.0,291299,64370.10792,37.26075191729351
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,mixed,203,10,10,373183,2050.0,323183,69635.011874,38.0403453428524
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,35.22914160877783
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,26.403110687222917
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,24.59122203098107
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,36.333087629536486
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,13.333302930526546
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,18.013942285329456
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,12.363294385045009
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,28.967510819497402
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,26.36575649741367
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,57.89738614731293
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,40.3741733608551
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,17.791990321700194
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,16.075232368291207
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,15.043690544677105
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,15.560597759273923
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,15.764464651867701
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,20.763458721677154
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,17.549132384650058
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,-0.9803973645955617


==> data/comparison_2/comparison_vroom_anytime_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_vroom_anytime
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,mixed,7,1,1,24271,160.0,19271,2604.249436,28.043284909576045
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,mixed,9,1,1,29443,160.0,24443,2816.18559,53.854713580440404
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,mixed,11,1,1,34911,190.0,29911,3126.986549,47.456428162909006
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,mixed,12,1,1,35889,190.0,30889,3223.151612,43.502353478267715
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,mixed,118,7,6,232624,1300.0,197624,11668.441709,47.102175954666286
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,mixed,127,8,7,269348,1640.0,229348,12817.244509,36.95863838073661
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,mixed,137,8,7,273140,1550.0,233140,14829.713487,42.111364729768965
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,mixed,149,9,8,294526,1770.0,249526,15218.825826,32.47015880149126
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,mixed,155,10,9,315369,1930.0,265369,15663.320891,39.268726674703345
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,mixed,154,10,9,306793,1870.0,256793,16207.807239,32.03130884809493
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,mixed,165,9,9,337016,1830.0,292016,16692.29177,31.766535200317463
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,mixed,159,8,8,283727,1640.0,243727,18312.496957,33.89968711923716
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,mixed,179,10,9,336780,1930.0,286780,19800.710163,32.42261649162657
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,mixed,174,8,8,312821,1730.0,272821,19990.049778,43.711819544434626
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,mixed,182,9,8,340246,1860.0,295246,19997.013324,32.08500003992111
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,mixed,175,9,8,317805,1800.0,272805,20347.336763,38.210504826620785
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,mixed,186,11,10,355352,2150.0,300352,20499.992661,42.83094238723513
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,mixed,180,10,8,328003,2050.0,278003,20965.241003,35.616000062813086
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,mixed,193,10,9,354819,2080.0,304819,21384.975893,41.82265056764148
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,mixed,27,3,2,84097,570.0,69097,23421.714315,39.218704827984965
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,mixed,27,3,2,75037,540.0,60037,23458.944643,50.76861504950235
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,mixed,28,3,2,75397,540.0,60397,24126.254331,47.68856110066537
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,mixed,79,4,4,133174,760.0,113174,28398.177997,49.22817090419712
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,mixed,36,3,3,84626,600.0,69626,30275.983973,52.0119309547032
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,mixed,156,8,7,274885,1610.0,234885,53769.265065,42.163201669763104
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,mixed,160,8,7,282715,1580.0,242715,55007.636102,38.193969258213954
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,mixed,165,9,8,296928,1860.0,251928,56639.33408,36.035570261606864
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,mixed,20,2,2,47190,350.0,37190,4085.84835,40.59443332452132
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,mixed,22,2,2,54995,380.0,44995,4219.464255,46.24197221923539
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,mixed,28,2,2,75147,410.0,65147,4975.843611,44.107015351660124
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,mixed,125,7,7,253047,1390.0,218047,12718.305423,33.27875336180984
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,mixed,150,9,8,300133,1740.0,255133,15230.473269,38.162806988627
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,mixed,162,9,8,319011,1800.0,274011,16742.27087,39.5501091471364
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,mixed,156,9,8,302072,1770.0,257072,16990.414963,33.33465749464266
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,mixed,162,10,9,314523,1870.0,264523,17063.819193,39.68623796210003
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,mixed,158,9,8,313433,1740.0,268433,17367.427164,34.393655232465655
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,mixed,167,9,8,335491,1860.0,290491,17970.89703,35.664865362415
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,mixed,167,9,8,336058,1890.0,291058,18529.556447,39.653209500105945
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,mixed,174,9,8,320813,1830.0,275813,20829.456128,40.012528047868365
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,mixed,180,9,9,327312,1860.0,282312,21251.088416,32.27448416278357
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,mixed,188,10,9,357240,2080.0,307240,21578.218681,31.638520786489977
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,mixed,185,10,9,351610,2080.0,301610,21617.779496,31.90933121605004
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,mixed,182,9,8,335847,1860.0,290847,21625.844205,40.469547646057855
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,mixed,185,10,9,345137,2020.0,295137,21772.122199,39.99871352674474
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,mixed,196,10,9,362403,1960.0,312403,22432.272333,34.07270497961619
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,mixed,198,10,9,378437,2080.0,328437,22743.630995,26.907528908683904
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,mixed,29,3,2,77158,540.0,62158,25012.525903,52.9498570043478
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,mixed,35,4,2,93070,760.0,73070,29486.806042,55.52805359378434
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,mixed,36,3,2,90181,540.0,75181,30286.698539,48.75526335229371
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,mixed,41,3,3,97269,570.0,82269,33962.839827,42.69968719256803
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,mixed,182,9,9,324737,1800.0,279737,62698.250628,41.5852394966146
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,mixed,192,9,8,320272,1770.0,275272,66128.688242,41.877574723699254
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,mixed,200,10,9,353000,2020.0,303000,68763.200604,34.16893407755384
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,mixed,204,11,10,352484,2060.0,297484,70060.166481,36.365655030229945
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,mixed,16,2,2,49388,380.0,39388,3814.240117,53.19294122107019
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,mixed,23,2,2,62499,320.0,52499,4420.569419,47.62858435703632
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,mixed,25,2,2,81043,440.0,71043,4665.164423,26.17689925305156
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,mixed,158,9,9,320820,1830.0,275820,15962.662973,35.56408041936974
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,mixed,148,9,9,279662,1590.0,234662,16413.725998,30.91865721413927
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,mixed,167,9,8,321820,1770.0,276820,17149.744895,37.80426762215638
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,mixed,172,9,9,331123,1890.0,286123,17566.653373,35.8623120892403
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,mixed,168,9,9,325984,1770.0,280984,18167.247255,40.59029897668146
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,mixed,172,9,9,323903,1800.0,278903,19181.43949,37.95199417646833
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,mixed,177,10,9,342565,1930.0,292565,19487.381946,31.95217493216373
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,mixed,174,9,8,319261,1830.0,274261,19956.00518,32.410935819593696
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,mixed,169,8,8,297015,1700.0,257015,20200.691374,30.550586782830727
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,mixed,196,10,10,362859,1990.0,312859,20290.076521,41.38151071535884
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,mixed,201,11,10,376648,2120.0,321648,22507.603329,40.95075048522076
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,mixed,209,11,10,399684,2210.0,344684,23020.970494,35.13613517930375
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,mixed,202,10,10,377136,2020.0,327136,23254.534528,39.605382630878545
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,mixed,210,10,10,381195,2110.0,331195,24121.185432,36.23443686674796
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,mixed,232,12,10,408475,2430.0,348475,24793.828037,35.14581573615989
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,mixed,232,13,11,432780,2350.0,367780,25837.112292,30.739907371547638
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,mixed,38,3,3,98191,600.0,83191,31766.333662,48.19537725347023
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,mixed,40,4,3,118331,730.0,98331,33101.137515,53.70497883428142
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,mixed,48,4,3,125748,820.0,105748,39292.320857,41.438470995864535
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,mixed,54,3,3,119521,660.0,104521,43267.760769,57.979060021375936
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,mixed,197,10,9,340668,2080.0,290668,67829.194508,36.00171329380734
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,mixed,203,10,8,366449,2020.0,316449,69875.959014,36.73361923703765
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,mixed,208,9,9,349026,1950.0,304026,71363.085987,38.21411374837138
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,mixed,224,11,10,393201,2240.0,338201,76917.925836,41.15757070576316
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,mixed,16,2,2,46842,350.0,36842,3811.125147,55.75266379505781
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,mixed,17,2,2,54601,350.0,44601,3947.777787,40.65237712223647
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,mixed,17,2,2,65877,380.0,55877,3965.038753,40.10365049779515
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,mixed,167,10,9,321551,1810.0,271551,17031.841578,35.88368772830959
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,mixed,169,10,8,332609,1990.0,282609,17224.933394,41.18257664979646
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,mixed,170,11,9,348918,1970.0,293918,17265.375563,29.932908547985146
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,mixed,187,12,10,372041,2400.0,312041,18697.855755,27.203656634792427
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,mixed,180,10,9,359106,1990.0,309106,19145.012941,34.13062498738946
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,mixed,181,11,10,368750,2150.0,313750,19180.570286,27.85098660718653
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,mixed,187,11,10,372200,2180.0,317200,19352.049712,31.84722939394938
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,mixed,212,12,11,418138,2310.0,358138,22472.871902,26.49596388592001
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,mixed,195,10,9,373556,2050.0,323556,23081.790696,36.70870205365145
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,mixed,204,11,10,384128,2300.0,329128,23801.153558,33.218474933110336
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,mixed,212,11,10,383769,2210.0,328769,23844.659329,31.377180622411686
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,mixed,215,11,10,402869,2300.0,347869,24006.37476,32.34027616830749
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,mixed,212,10,10,395693,2200.0,345693,24442.267334,37.44241343438847
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,mixed,217,11,10,404286,2300.0,349286,24869.132524,24.07247076322674
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,mixed,234,12,10,422332,2490.0,362332,25424.288732,33.69443031456257
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,mixed,41,3,2,103636,570.0,88636,33848.543296,51.14919772988668
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,mixed,43,4,3,100716,760.0,80716,35474.187138,56.92105015526489
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,mixed,51,4,4,123065,790.0,103065,41416.848165,37.30130425922152
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,mixed,51,4,3,137803,700.0,117803,41536.766969,50.70347965757909
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,mixed,200,10,9,362160,2080.0,312160,68747.294351,36.03481559849024
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,mixed,203,11,10,367412,2120.0,312412,69736.800413,36.888791169528965
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,mixed,205,11,9,369001,2210.0,314001,70372.175029,40.46892292601711
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,mixed,217,11,10,379818,2180.0,324818,74493.402464,40.54632799402674
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,mixed,14,2,1,46550,380.0,36550,3465.945135,53.635458167330675
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,mixed,15,2,2,44063,380.0,34063,3624.474884,49.202817518416474
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,mixed,15,1,1,35470,190.0,30470,3680.098462,61.84913899734332
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,mixed,24,2,2,75482,410.0,65482,4529.975657,28.269504894041624
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,mixed,141,9,8,301319,1770.0,256319,14782.112106,29.960345132167397
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,mixed,166,10,9,324949,1960.0,274949,16623.86923,28.85299597792126
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,mixed,167,11,9,352394,2090.0,297394,16720.041265,35.64802302393701
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,mixed,167,10,8,330751,1990.0,280751,16977.869534,39.229898615750386
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,mixed,170,10,9,328997,1870.0,278997,17166.492089,34.29180297746728
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,mixed,175,10,9,340567,1960.0,290567,18257.119892,39.26851232669074
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,mixed,190,11,10,376031,2150.0,321031,19797.598902,34.58589850864665
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,mixed,195,11,10,383106,2180.0,328106,20074.505824,36.25057408529077
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,mixed,196,10,9,360773,2020.0,310773,21927.233489,33.0955277466638
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,mixed,212,12,10,402511,2400.0,342511,23062.24391,38.50569093270185
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,mixed,215,10,10,390972,2170.0,340972,23550.349219,41.25924557046466
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,mixed,218,11,11,396543,2240.0,341543,23958.460416,35.03586974507006
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,mixed,215,12,11,422580,2430.0,362580,24433.830638,33.35288996555509
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,mixed,217,12,12,421739,2430.0,361739,24826.632797,35.0235107785981
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,mixed,220,11,10,414289,2270.0,359289,24894.140965,32.704434185690666
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,mixed,217,12,10,405427,2400.0,345427,24908.984219,28.731669930423962
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,mixed,43,4,3,114706,730.0,94706,35645.376059,50.77312619359269
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,mixed,44,5,3,126603,920.0,101603,36339.133399,45.84848199697169
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,mixed,47,4,3,120304,790.0,100304,38638.793205,51.709188998249864
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,mixed,47,4,3,114840,760.0,94840,38671.281475,52.39378350032542
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,mixed,188,10,9,346429,1930.0,296429,64804.801323,28.086927821012885
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,mixed,192,10,9,341669,1930.0,291669,66164.428756,40.18975763888281
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,mixed,193,11,9,347211,2180.0,292211,66407.666542,32.51027766709105
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,mixed,19,2,2,65777,380.0,55777,3998.036494,38.57840528148957
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,mixed,20,2,2,55507,380.0,45507,4053.688748,45.46481696174176
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,mixed,23,2,2,75747,410.0,65747,4317.494201,32.77152062198791
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,mixed,25,2,2,80017,440.0,70017,4542.064347,22.623848065523678
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,mixed,155,9,8,320307,1860.0,275307,15416.444769,36.699472342443826
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,mixed,156,11,9,337935,2120.0,282935,16729.771907,39.18050666263525
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,mixed,162,10,8,331061,2020.0,281061,16991.616271,43.91610310759348
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,mixed,165,10,9,337238,1930.0,287238,17304.953844,39.989501125514934
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,mixed,174,10,9,340163,1990.0,290163,18564.397578,38.46600519170413
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,mixed,174,9,8,342320,1890.0,297320,18703.213779,42.10526315789474
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,mixed,172,10,9,352545,2050.0,302545,18807.485911,31.50090057531899
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,mixed,176,10,9,377918,2080.0,327918,19113.323435,30.953072615491426
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,mixed,179,11,9,343678,2150.0,288678,20508.758723,34.02822168090036
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,mixed,195,11,10,371695,2240.0,316695,22044.103063,35.55196831826
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,mixed,202,12,10,394975,2400.0,334975,22473.855402,31.60250748956656
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,mixed,206,11,9,388050,2270.0,333050,22629.509595,37.050140888938635
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,mixed,200,11,10,379553,2240.0,324553,23087.398523,34.497713348865304
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,mixed,207,12,11,397888,2400.0,337888,23517.577449,30.93972708306575
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,mixed,211,12,10,396360,2370.0,336360,23895.940593,30.223100878636853
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,mixed,37,3,2,89930,570.0,74930,31050.109104,60.85302362835402
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,mixed,40,3,2,104900,600.0,89900,33022.130467,54.32875459868951
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,mixed,48,4,3,116617,730.0,96617,39389.65173,56.0433471541651
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,mixed,49,4,3,118982,760.0,98982,40035.003789,47.103594832261905
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,mixed,176,9,8,324866,1800.0,279866,60520.549335,36.90329597762542
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,mixed,181,9,8,326834,1920.0,281834,62227.537181,37.81850905514133
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,mixed,187,9,9,340841,1890.0,295841,64293.674212,37.34494371282142
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,mixed,203,10,10,362100,2050.0,312100,69713.74969,39.8804582434003
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,mixed,14,1,1,34144,190.0,29144,4514.73227,58.09420947985959
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,mixed,17,2,2,73272,440.0,63272,5415.958458,23.205433221888004
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,mixed,19,2,2,57869,470.0,47869,6016.957874,40.71285140562249
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,mixed,36,3,2,92853,660.0,77853,11125.57742,49.67426180462212
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,mixed,159,9,9,377228,2190.0,332228,48662.322041,13.984075009804906
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,mixed,180,9,9,415226,2490.0,370226,55358.739691,16.02553861026115
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,mixed,184,11,10,467162,2870.0,412162,56444.112223,15.996489978817598
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,mixed,209,11,11,496107,3200.0,441107,64703.576722,25.733263274187248
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,mixed,221,13,11,513929,3340.0,448929,68580.591093,26.197164086082655
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,mixed,11,1,1,50542,310.0,45542,3611.958722,53.74322741250549
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,mixed,40,4,3,155753,1090.0,135753,12325.98637,31.742066674555073
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,mixed,92,6,5,213405,1380.0,183405,28104.842768,21.288202359085577
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,mixed,165,9,8,393969,2550.0,348969,50548.17993,20.978935418262925
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,mixed,190,12,11,517053,3240.0,457053,58408.933944,14.769563490166536
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,mixed,200,12,11,431785,2640.0,371785,62013.318389,16.40643603747321
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,mixed,201,10,9,474562,3070.0,424562,62231.621971,15.385218864223946
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,mixed,202,10,10,464365,2800.0,414365,62455.039983,24.00353498572095
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,mixed,208,11,10,461802,2990.0,406802,64526.616836,19.633636779720895
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,mixed,217,11,11,555799,3470.0,500799,67275.23873,1.5886084802512876


==> data/comparison_2/comparison_vroom_anytime_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_vroom_anytime
2021-01-03,vroom,7,2,2,33730,320.0,23730,29.853557,mixed,7,1,1,21293,160.0,16293,2699.193296,36.872220575155644
2021-01-10,vroom,9,3,3,63805,510.0,48805,26.540316,mixed,9,1,1,26969,160.0,21969,2909.975455,57.73215265261343
2021-01-24,vroom,11,2,2,66442,350.0,56442,29.015362,mixed,11,1,1,32792,160.0,27792,3179.058593,50.645675927876944
2021-01-17,vroom,12,3,2,63523,540.0,48523,30.405873,mixed,12,1,1,33389,160.0,28389,3319.673016,47.43793586574942
2021-01-12,vroom,118,15,11,439761,2670.0,364761,67.030629,mixed,118,7,6,231515,1390.0,196515,12100.270152,47.35435839012555
2021-01-26,vroom,127,14,12,427256,2420.0,357256,61.716953,mixed,127,7,7,264115,1480.0,229115,12730.749118,38.18343101091617
2021-01-07,vroom,139,16,12,471837,2800.0,391837,65.108095,mixed,137,7,6,258494,1390.0,223494,15149.146906,45.2154027768064
2021-01-19,vroom,151,13,11,436142,2440.0,371142,76.828844,mixed,149,9,8,292329,1770.0,247329,15727.997469,32.973893823571224
2021-01-05,vroom,155,17,15,519286,2960.0,434286,62.983485,mixed,155,9,9,323545,1800.0,278545,16592.783626,37.69425711457655
2021-01-14,vroom,154,16,12,451374,2710.0,371374,79.261022,mixed,154,9,8,300383,1770.0,255383,17111.538386,33.451417228285194
2021-01-21,vroom,165,17,13,493916,2930.0,408916,70.801705,mixed,165,9,8,317934,1860.0,272934,17925.010299,35.6299451728634
2021-01-18,vroom,159,13,11,429237,2410.0,364237,78.498242,mixed,159,8,7,277484,1640.0,237484,19457.05827,35.35412837197166
2021-01-04,vroom,174,18,12,555749,3210.0,465749,65.711809,mixed,174,9,8,315448,1860.0,270448,20725.936613,43.239124136975505
2021-01-20,vroom,179,16,12,498362,2860.0,418362,73.917073,mixed,179,10,9,334019,2020.0,284019,20914.318232,32.97663144461255
2021-01-25,vroom,175,17,12,514335,2960.0,429335,75.309439,mixed,175,9,8,330690,1800.0,285690,20992.653967,35.70532823937706
2021-01-27,vroom,182,16,10,500988,2830.0,420988,72.925353,mixed,182,9,8,333185,1920.0,288185,21074.736381,33.494415035889084
2021-01-11,vroom,180,16,13,509448,2860.0,429448,79.207953,mixed,180,9,8,322826,1890.0,277826,21367.414147,36.63219798684066
2021-01-13,vroom,186,21,15,621581,3630.0,516581,79.023853,mixed,186,10,9,345914,2020.0,295914,21634.396061,44.34932856699288
2021-01-06,vroom,193,21,14,609892,3510.0,504892,67.276267,mixed,193,10,8,360515,2050.0,310515,21947.322298,40.88871472326248
2021-01-23,vroom,27,5,4,152417,830.0,127417,28.044594,mixed,27,3,2,66661,540.0,51661,23536.764405,56.26406503211584
2021-01-09,vroom,27,5,4,138360,800.0,113360,33.142581,mixed,27,3,2,82674,570.0,67674,23709.448759,40.247181266261926
2021-01-02,vroom,28,5,4,144131,860.0,119131,35.967353,mixed,28,2,2,78418,440.0,68418,24408.703662,45.59255122076444
2021-01-01,vroom,79,8,8,262299,1430.0,222299,57.217825,mixed,79,4,4,127205,820.0,107205,28814.875567,51.50381816171621
2021-01-16,vroom,36,6,5,176348,990.0,146348,40.020219,mixed,36,3,2,82077,540.0,67077,30093.444275,53.457368385238276
2021-01-08,vroom,156,14,11,475277,2630.0,405277,63.767843,mixed,156,8,8,277553,1640.0,237553,53939.156691,41.60184481891613
2021-01-22,vroom,160,16,11,457423,2800.0,377423,71.574688,mixed,160,7,7,271437,1510.0,236437,55161.482574,40.659520837386836
2021-01-15,vroom,165,14,11,464208,2540.0,394208,78.76479,mixed,165,8,8,305172,1700.0,265172,56931.619984,34.25964222934547
2021-02-21,vroom,20,3,3,79437,480.0,64437,24.05803,mixed,20,2,2,41113,320.0,31113,4103.289973,48.24452081523723
2021-02-14,vroom,22,3,3,102301,540.0,87301,33.857876,mixed,22,2,2,48586,350.0,38586,4237.289481,52.50681811516994
2021-02-07,vroom,28,5,4,134448,860.0,109448,37.448811,mixed,28,2,2,54987,380.0,44987,4949.029777,59.10166012138522
2021-02-16,vroom,125,13,10,379260,2350.0,314260,69.473427,mixed,125,8,6,250855,1610.0,210855,13044.858416,33.85672098296683
2021-02-02,vroom,153,17,12,485360,2930.0,400360,74.80841,mixed,150,9,8,309861,1830.0,264861,15160.311968,36.15852150980715
2021-02-09,vroom,163,18,13,521478,3060.0,431478,72.703583,mixed,162,8,8,316293,1760.0,276293,16366.384769,39.34681808245027
2021-02-23,vroom,163,16,14,527728,2950.0,447728,62.512168,mixed,162,9,9,322330,1710.0,277330,16729.669134,38.9211866719219
2021-02-04,vroom,159,15,12,453117,2670.0,378117,74.190317,mixed,156,9,8,306415,1740.0,261415,16876.672295,32.37618540023879
2021-02-11,vroom,159,14,12,477748,2600.0,407748,77.861455,mixed,158,8,8,295417,1670.0,255417,17106.737966,38.16468096151109
2021-02-25,vroom,167,19,14,556878,3250.0,461878,64.146985,mixed,167,9,8,345239,1890.0,300239,17523.223677,38.004553959754205
2021-02-18,vroom,168,17,15,521474,2990.0,436474,78.008642,mixed,167,9,9,341302,1860.0,296302,17734.545532,34.55052409132574
2021-02-01,vroom,175,19,14,534800,3310.0,439800,66.461583,mixed,174,9,8,317385,1860.0,272385,20444.066528,40.65351533283471
2021-02-10,vroom,185,21,16,575216,3570.0,470216,81.371381,mixed,185,9,8,328798,1920.0,283798,20937.075396,42.83921170482045
2021-02-03,vroom,188,17,12,522575,2840.0,437575,76.235476,mixed,188,9,8,342017,1860.0,297017,21191.841924,34.551595464765825
2021-02-22,vroom,181,15,12,483292,2670.0,408292,66.194813,mixed,180,9,9,335688,1830.0,290688,21243.46548,30.54137043443715
2021-02-15,vroom,182,20,15,564160,3320.0,464160,79.387384,mixed,182,9,9,341287,1890.0,296287,21289.512473,39.5052821894498
2021-02-17,vroom,186,17,15,516385,3020.0,431385,77.951415,mixed,185,10,9,353420,2050.0,303420,21581.504235,31.55881754892183
2021-02-24,vroom,197,18,15,549701,3120.0,459701,68.018874,mixed,196,10,9,364221,2140.0,314221,22176.426673,33.74197973079911
2021-02-08,vroom,199,16,13,517751,2890.0,437751,74.271879,mixed,198,10,9,355251,2050.0,305251,22692.187307,31.385743339945265
2021-02-27,vroom,29,5,3,163991,920.0,138991,25.90088,mixed,29,3,2,87301,600.0,72301,25129.638872,46.76476148081297
2021-02-06,vroom,35,6,5,209278,1140.0,179278,30.901993,mixed,35,4,2,96493,760.0,76493,29606.31091,53.89243016466136
2021-02-20,vroom,36,6,5,175981,990.0,145981,34.017207,mixed,36,3,2,93271,600.0,78271,30331.781247,46.999391979816004
2021-02-13,vroom,41,5,4,169753,920.0,144753,33.531503,mixed,41,3,3,99017,570.0,84017,33937.518234,41.66995575925021
2021-02-19,vroom,182,18,14,555916,3090.0,465916,66.81822,mixed,182,9,8,315503,1830.0,270503,62668.773522,43.24628181236014
2021-02-12,vroom,192,17,14,551030,3170.0,466030,75.261392,mixed,192,10,9,334305,1960.0,284305,66193.381996,39.33088942525815
2021-02-05,vroom,200,18,13,536221,3030.0,446221,75.283154,mixed,200,10,9,341790,1990.0,291790,68785.087048,36.25949002370292
2021-02-26,vroom,205,20,14,553921,3410.0,453921,69.331511,mixed,204,10,9,356273,2050.0,306273,70123.870774,35.68162246963015
2021-03-21,vroom,16,3,3,105514,570.0,90514,23.305057,mixed,16,2,2,44763,350.0,34763,3842.427403,57.57624580624372
2021-03-07,vroom,23,4,4,119338,760.0,99338,25.52713,mixed,23,3,2,71412,540.0,56412,4432.415074,40.15988201578709
2021-03-14,vroom,25,5,3,109780,800.0,84780,33.87933,mixed,25,2,2,72765,380.0,62765,4722.807581,33.71743486973948
2021-03-02,vroom,159,16,13,497890,2830.0,417890,82.314198,mixed,158,8,8,300993,1640.0,260993,16253.045461,39.54628532406757
2021-03-25,vroom,149,15,14,404830,2460.0,329830,78.55963,mixed,148,8,8,275778,1580.0,235778,16300.490787,31.87807227725218
2021-03-16,vroom,168,18,15,517431,3120.0,427431,72.375378,mixed,167,9,8,320442,1860.0,275442,17176.144112,38.07058332415337
2021-03-09,vroom,173,19,13,516269,3280.0,421269,83.858895,mixed,172,9,9,332970,1800.0,287970,17701.276845,35.50455285907153
2021-03-11,vroom,169,20,14,548705,3350.0,448705,82.649071,mixed,168,10,8,347685,2080.0,297685,17983.514846,36.63535050710309
2021-03-18,vroom,174,18,14,522020,3150.0,432020,65.306705,mixed,172,9,8,328225,1800.0,283225,18286.072893,37.12405654955749
2021-03-04,vroom,178,15,13,503418,2790.0,428418,83.286397,mixed,177,10,9,340293,2020.0,290293,19043.992275,32.40348974410927
2021-03-23,vroom,197,20,15,619018,3500.0,519018,94.092489,mixed,196,11,9,369537,2180.0,314537,19621.607119,40.30270525251285
2021-03-03,vroom,175,15,12,472356,2700.0,397356,82.079013,mixed,174,8,7,308978,1730.0,268978,19844.07245,34.58789557029021
2021-03-01,vroom,170,13,11,427671,2290.0,362671,69.310891,mixed,169,8,8,304212,1670.0,264212,19964.076387,28.86775114515597
2021-03-10,vroom,202,20,16,637854,3530.0,537854,81.458957,mixed,201,10,8,361599,2140.0,311599,22406.906742,43.31006782116284
2021-03-24,vroom,210,20,15,616189,3500.0,516189,93.537018,mixed,209,11,10,396968,2330.0,341968,22736.70334,35.57690903278053
2021-03-08,vroom,203,21,16,624453,3630.0,519453,84.008243,mixed,202,10,10,372317,1990.0,322317,23157.678737,40.37709803620128
2021-03-15,vroom,210,18,16,597807,3300.0,507807,77.938393,mixed,210,10,10,379647,2080.0,329647,24095.264214,36.49338331602005
2021-03-17,vroom,233,21,17,629836,3570.0,524836,76.73933,mixed,232,11,11,415083,2240.0,360083,25010.725251,34.096653732082636
2021-03-22,vroom,233,20,15,624862,3440.0,524862,93.740467,mixed,232,12,11,436730,2400.0,376730,25740.166502,30.107767795129163
2021-03-06,vroom,38,6,5,189541,1080.0,159541,25.44332,mixed,38,3,2,87478,600.0,72478,31701.621679,53.847452530059456
2021-03-27,vroom,40,9,6,255602,1530.0,210602,32.517189,mixed,40,4,3,108509,730.0,88509,33163.303564,57.547671770956406
2021-03-20,vroom,48,6,6,214728,1140.0,184728,36.650097,mixed,48,4,3,120900,790.0,100900,39290.986186,43.69621102045378
2021-03-13,vroom,54,9,7,284432,1650.0,239432,34.569643,mixed,54,3,3,115540,630.0,100540,43251.934822,59.37869156775609
2021-03-12,vroom,197,17,14,532308,3050.0,447308,77.829519,mixed,197,10,8,342762,2080.0,292762,67721.207741,35.60833201830519
2021-03-05,vroom,204,17,13,579216,3170.0,494216,85.144336,mixed,203,9,8,341509,1920.0,296509,69586.312872,41.03943951824535
2021-03-19,vroom,209,18,14,564896,3150.0,474896,76.628049,mixed,208,9,8,344045,1920.0,299045,71324.222018,39.09586897411205
2021-03-26,vroom,225,21,17,668227,3780.0,563227,92.546794,mixed,224,10,10,393909,2170.0,343909,76862.120466,41.05161868646433
2021-04-18,vroom,16,4,4,105864,670.0,85864,24.761185,mixed,16,2,2,41675,350.0,31675,3770.159653,60.633454243179926
2021-04-25,vroom,17,4,4,109985,640.0,89985,20.577234,mixed,17,2,2,44712,380.0,34712,3959.437702,59.34718370686912
2021-04-11,vroom,17,3,3,92002,510.0,77002,23.23742,mixed,17,2,2,44613,350.0,34613,4021.883177,51.50866285515532
2021-04-20,vroom,170,21,15,565494,3480.0,460494,62.333677,mixed,169,9,9,342845,1860.0,297845,17147.653527,39.37247786890754
2021-04-27,vroom,167,17,13,501512,3050.0,416512,83.79961,mixed,167,10,8,316563,1900.0,266563,17606.265092,36.87828008103495
2021-04-06,vroom,170,17,14,497977,2840.0,412977,75.733772,mixed,170,9,8,318067,1770.0,273067,17613.836173,36.12817459440898
2021-04-13,vroom,188,15,12,511071,2880.0,436071,77.491085,mixed,187,11,9,362933,2240.0,307933,19000.13477,28.985796494029206
2021-04-08,vroom,181,16,13,511095,2920.0,431095,77.187387,mixed,181,10,9,361562,2020.0,311562,19130.487344,29.257378765200208
2021-04-01,vroom,181,19,14,545179,3160.0,450179,74.888233,mixed,180,10,9,351302,1990.0,301302,19148.124853,35.56208144480987
2021-04-15,vroom,188,17,14,546126,3110.0,461126,80.485896,mixed,187,11,10,368401,2180.0,313401,19552.027284,32.542856410425436
2021-04-22,vroom,213,20,15,568864,3440.0,468864,78.042282,mixed,212,12,11,417006,2370.0,357006,22301.645465,26.694956966867302
2021-04-19,vroom,196,19,16,590217,3430.0,495217,81.248021,mixed,195,10,9,356863,2110.0,306863,22393.915469,39.53698385509058
2021-04-07,vroom,212,17,14,559244,3170.0,474244,77.094989,mixed,212,11,10,404582,2270.0,349582,23652.388277,27.655549277238556
2021-04-05,vroom,204,19,16,575201,3250.0,480201,78.656522,mixed,204,11,10,379341,2180.0,324341,23777.94664,34.050705753293194
2021-04-21,vroom,216,19,14,595434,3400.0,500434,88.521467,mixed,215,11,10,389096,2240.0,334096,23865.916318,34.653378879943034
2021-04-12,vroom,213,20,16,632526,3500.0,532526,81.762983,mixed,212,11,10,393602,2270.0,338602,24573.911768,37.7729927307336
2021-04-26,vroom,218,18,13,532463,3120.0,442463,91.139975,mixed,217,11,10,390833,2240.0,335833,24960.789127,26.59903129419321
2021-04-14,vroom,235,22,17,636948,3790.0,526948,82.756579,mixed,234,13,11,434964,2590.0,369964,25610.991351,31.711222894176604
2021-04-17,vroom,41,6,5,212148,1170.0,182148,31.871715,mixed,41,4,3,105812,760.0,85812,33937.162,50.12349868959406
2021-04-03,vroom,43,9,7,233794,1470.0,188794,23.222224,mixed,43,4,3,102446,700.0,82446,35513.854555,56.18108249142407
2021-04-24,vroom,51,10,6,279539,1780.0,229539,33.289245,mixed,51,4,3,131425,790.0,111425,41164.924356,52.9850933143497
2021-04-10,vroom,51,6,5,196280,1050.0,166280,35.695751,mixed,51,4,3,119892,790.0,99892,41315.84763,38.91787242714489
2021-04-02,vroom,200,19,15,566183,3220.0,471183,75.675156,mixed,200,10,9,354648,2050.0,304648,68676.427044,37.36159510264349
2021-04-23,vroom,204,20,15,582166,3530.0,482166,89.440246,mixed,203,10,9,361530,2110.0,311530,69695.737689,37.89915591085704
2021-04-09,vroom,205,21,16,619846,3570.0,514846,76.377614,mixed,205,11,9,359160,2210.0,304160,70333.281601,42.056575342907756
2021-04-16,vroom,218,20,16,638847,3590.0,538847,80.66301,mixed,217,11,10,385595,2240.0,330595,74427.285714,39.642042617402915
2021-05-16,vroom,14,3,3,100400,510.0,85400,25.764958,mixed,14,1,1,38755,220.0,33755,3467.688792,61.39940239043825
2021-05-02,vroom,15,4,3,86743,700.0,66743,18.646487,mixed,15,2,2,41063,350.0,31063,3635.002042,52.661309846327654
2021-05-23,vroom,15,3,3,92973,570.0,77973,23.067272,mixed,15,2,2,39270,320.0,29270,3646.144898,57.76193088315963
2021-05-09,vroom,24,4,3,105230,640.0,85230,26.62706,mixed,24,2,2,73615,380.0,63615,4512.283615,30.0437137698375
2021-05-27,vroom,141,13,11,430212,2440.0,365212,56.908465,mixed,141,8,7,288436,1670.0,248436,14404.30435,32.95491525108551
2021-05-11,vroom,167,14,12,456729,2540.0,386729,83.936201,mixed,166,9,8,329209,1770.0,284209,16458.290641,27.920276575387156
2021-05-18,vroom,168,20,15,544266,3440.0,444266,80.655973,mixed,167,9,9,324784,1800.0,279784,16525.092554,40.32623753826254
2021-05-04,vroom,171,17,13,500694,2930.0,415694,70.902743,mixed,170,9,9,327117,1860.0,282117,16838.998897,34.667281812843775
2021-05-25,vroom,167,18,14,547604,3150.0,457604,65.488377,mixed,167,10,8,320475,2020.0,270475,16969.005792,41.476870147040565
2021-05-06,vroom,176,19,14,560775,3370.0,465775,71.910396,mixed,175,10,10,377803,2080.0,327803,18218.507238,32.628416031385136
2021-05-13,vroom,191,17,15,574847,3230.0,489847,85.953282,mixed,190,10,9,352598,2020.0,302598,19693.968052,38.66228753042114
2021-05-20,vroom,197,20,15,600956,3500.0,500956,85.610172,mixed,195,11,10,377066,2210.0,322066,20434.784929,37.25563934797223
2021-05-26,vroom,196,17,14,539236,3110.0,454236,68.303075,mixed,196,10,9,358875,2110.0,308875,21821.76494,33.44750721391005
2021-05-05,vroom,213,21,15,654550,3750.0,549550,73.846064,mixed,212,11,9,392931,2300.0,337931,23629.52794,39.9692918799175
2021-05-19,vroom,217,22,16,665589,3820.0,555589,88.015187,mixed,215,11,10,393164,2300.0,338164,23786.897155,40.92991320469539
2021-05-12,vroom,218,19,15,610403,3340.0,515403,84.305527,mixed,218,10,10,389857,2110.0,339857,24118.753077,36.131211674909856
2021-05-24,vroom,215,22,14,634056,3700.0,524056,66.293584,mixed,215,11,10,399389,2300.0,344389,24635.89994,37.01045333535208
2021-05-03,vroom,218,21,15,568874,3510.0,463874,74.273783,mixed,217,11,10,399555,2300.0,344555,24975.075133,29.76388444541322
2021-05-10,vroom,218,22,15,649064,3790.0,539064,71.421722,mixed,217,11,10,399936,2300.0,344936,25122.168768,38.3826556395055
2021-05-17,vroom,221,20,14,615626,3500.0,515626,87.295734,mixed,220,11,10,398839,2300.0,343839,25432.030857,35.21407477916787
2021-05-22,vroom,43,7,5,233015,1300.0,198015,27.442053,mixed,43,3,2,104763,600.0,89763,35525.061922,55.04023346136515
2021-05-08,vroom,44,7,6,233794,1300.0,198794,32.460201,mixed,44,4,3,116095,760.0,96095,36278.135116,50.34303703260135
2021-05-15,vroom,47,7,6,241229,1330.0,206229,40.661667,mixed,47,4,3,109246,730.0,89246,38605.613712,54.71274183452238
2021-05-01,vroom,47,8,7,249124,1430.0,209124,29.761389,mixed,47,3,3,117774,660.0,102774,38630.810808,52.724747515293586
2021-05-21,vroom,188,14,12,481733,2660.0,411733,67.673418,mixed,188,10,9,348724,2080.0,298724,64685.483704,27.610522841491033
2021-05-14,vroom,193,19,16,571255,3430.0,476255,83.205141,mixed,192,9,9,355008,1950.0,310008,65939.95801,37.85472337222431
2021-05-07,vroom,194,18,13,514465,3150.0,424465,73.04423,mixed,193,10,8,339704,1960.0,289704,66323.879977,33.96946342316776
2021-06-13,vroom,19,4,3,107091,730.0,87091,23.121115,mixed,19,2,2,52331,380.0,42331,4459.681927,51.13408222913223
2021-06-27,vroom,20,3,3,101782,540.0,86782,20.103683,mixed,20,2,2,48098,380.0,38098,4530.029881,52.74410013558389
2021-06-06,vroom,23,3,3,112671,630.0,97671,25.385497,mixed,23,2,2,53235,380.0,43235,4775.987551,52.75181723779855
2021-06-20,vroom,25,4,3,103413,670.0,83413,36.062386,mixed,25,2,2,59074,380.0,49074,4956.025971,42.87565393132392
2021-06-01,vroom,155,16,13,506010,2920.0,426010,70.776744,mixed,155,9,8,342633,1920.0,297633,16420.600142,32.28730657496887
2021-06-08,vroom,164,19,14,590296,3520.0,495296,71.384695,mixed,162,9,8,322720,1890.0,277720,17386.015328,45.329123016249476
2021-06-03,vroom,156,21,15,555636,3660.0,450636,71.608697,mixed,156,9,8,316507,1830.0,271507,17441.945981,43.036988244102254
2021-06-22,vroom,165,19,13,561965,3250.0,466965,81.290239,mixed,165,10,9,341232,2020.0,291232,17724.205092,39.27878070698353
2021-06-15,vroom,176,20,15,552805,3350.0,452805,74.671053,mixed,174,10,9,335961,1990.0,285961,18980.112898,39.226128562513004
2021-06-17,vroom,172,18,13,514671,3090.0,424671,68.986681,mixed,172,9,9,348061,1920.0,303061,19235.324902,32.3721367630972
2021-06-10,vroom,174,19,14,591280,3460.0,496280,65.834523,mixed,174,10,9,344788,2020.0,294788,19751.492052,41.68786361791368
2021-06-24,vroom,176,17,14,547335,3080.0,462335,82.985615,mixed,176,10,9,363136,1960.0,313136,20014.062877,33.65379520768816
2021-06-02,vroom,179,16,14,520947,2920.0,440947,73.270118,mixed,179,9,8,335882,1830.0,290882,21830.884833,35.52472708356128
2021-06-09,vroom,195,19,14,576736,3310.0,481736,75.115873,mixed,195,10,9,358480,1990.0,308480,23135.284715,37.8433113244188
2021-06-16,vroom,206,19,14,616443,3520.0,521443,76.676658,mixed,206,11,10,387361,2300.0,332361,23646.026783,37.161911158047054
2021-06-23,vroom,202,20,15,577470,3440.0,477470,82.87742,mixed,202,10,9,370153,2080.0,320153,23811.293236,35.900912601520425
2021-06-21,vroom,200,19,15,579450,3280.0,484450,82.999103,mixed,200,10,9,361440,2020.0,311440,24309.114044,37.62360859435672
2021-06-14,vroom,207,20,14,576146,3440.0,476146,75.710056,mixed,207,11,11,420195,2300.0,365195,24714.103302,27.06796541154499
2021-06-07,vroom,211,19,16,568039,3340.0,473039,73.125039,mixed,211,11,10,393949,2180.0,338949,25036.558749,30.647543566550887
2021-06-19,vroom,37,8,6,229724,1460.0,189724,37.471709,mixed,37,3,2,90391,540.0,75391,31167.25037,60.65234803503334
2021-06-05,vroom,40,7,5,229685,1270.0,194685,45.39804,mixed,40,3,3,112982,630.0,97982,33362.710007,50.81002242201276
2021-06-12,vroom,48,9,6,265300,1590.0,220300,30.409196,mixed,48,4,3,115597,760.0,95597,39476.555914,56.42781756502073
2021-06-26,vroom,49,7,5,224934,1240.0,189934,34.273655,mixed,49,4,3,114051,760.0,94051,40135.09959,49.29579343274027
2021-06-25,vroom,176,17,12,514870,2990.0,429870,79.224565,mixed,176,9,8,313154,1860.0,268154,60485.838982,39.17804494338377
2021-06-04,vroom,181,18,14,525613,3150.0,435613,71.244576,mixed,181,9,8,316972,1860.0,271972,62180.542832,39.694794459041155
2021-06-18,vroom,189,18,14,543996,3210.0,453996,72.617605,mixed,187,10,8,345035,1990.0,295035,64338.067907,36.573982161633545
2021-06-11,vroom,205,20,15,602300,3500.0,502300,77.004419,mixed,203,10,10,371287,2050.0,321287,69601.412533,38.35513863523161
2021-02-28,vroom,14,3,3,81478,540.0,66478,21.910621,mixed,14,1,1,35899,190.0,30899,4513.14743,55.940253810844645
2021-01-31,vroom,17,3,3,95413,510.0,80413,20.082517,mixed,17,1,1,44503,250.0,39503,5415.156924,53.357508934841164
2021-03-28,vroom,19,3,3,97608,540.0,82608,38.632848,mixed,19,2,2,60655,470.0,50655,6015.340891,37.85857716580608
2021-01-30,vroom,36,6,5,184504,1050.0,154504,35.703333,mixed,36,4,3,101231,820.0,81231,11125.103907,45.133438841434334
2021-01-28,vroom,159,14,11,438556,2570.0,368556,71.440034,mixed,159,9,8,387178,2490.0,342178,48630.295931,11.715265553315882
2021-01-29,vroom,180,15,14,494467,2670.0,419467,71.092438,mixed,180,9,9,405365,2580.0,360365,55343.115703,18.01980718632386
2021-03-30,vroom,184,20,15,556122,3350.0,456122,90.479772,mixed,184,11,10,481270,3050.0,426270,56490.452643,13.459636554568961
2021-03-31,vroom,209,20,16,668007,3740.0,568007,89.426778,mixed,209,11,10,468424,2930.0,413424,64763.377011,29.877381524445102
2021-03-29,vroom,221,23,19,696354,4040.0,581354,82.789901,mixed,221,12,12,566104,3480.0,506104,68473.45573,18.704566930038457
2021-05-30,vroom,11,4,3,109264,730.0,89264,18.085935,mixed,11,1,1,45391,280.0,40391,3611.011487,58.457497437399326
2021-05-29,vroom,40,8,5,228183,1400.0,188183,30.89866,mixed,40,3,2,127946,780.0,112946,12324.674485,43.92833821976221
2021-05-31,vroom,92,9,8,271122,1590.0,226122,53.232237,mixed,92,4,4,189892,1180.0,169892,28096.556419,29.96068190703816
2021-06-29,vroom,165,15,13,498562,2820.0,423562,82.236305,mixed,165,11,10,420200,2510.0,365200,50483.745137,15.717603828611086
2021-04-29,vroom,190,21,16,606653,3690.0,501653,89.096849,mixed,190,11,10,473834,3020.0,418834,58497.35422,21.893734968754792
2021-06-30,vroom,200,17,14,516529,2900.0,431529,66.693359,mixed,200,12,12,426030,2310.0,366030,61892.809041,17.520603877033043
2021-06-28,vroom,201,19,14,560850,3280.0,465850,83.70012,mixed,201,10,10,454593,2740.0,404593,62067.953672,18.94570740839797
2021-05-28,vroom,202,20,15,611035,3500.0,511035,67.561202,mixed,202,11,10,469972,3110.0,414972,62350.634801,23.085911608991303
2021-04-28,vroom,208,21,13,574621,3630.0,469621,89.751696,mixed,208,10,10,503966,3190.0,453966,64506.134641,12.295930709110875
2021-04-30,vroom,217,18,13,564771,3240.0,474771,91.056346,mixed,217,11,10,534680,3410.0,479680,67165.393132,5.328000198310465


==> data/comparison_2/comparison_vroom_vroom_120_anytime_120.csv <==
date,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_vroom_vroom_anytime
2021-01-03,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,mixed,7,1,1,26071,160.0,21071,3210.556943,25.729994587357204
2021-01-10,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,mixed,9,1,1,32837,160.0,27837,3434.533199,62.4277721203245
2021-01-24,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,mixed,11,1,1,37608,220.0,32608,3757.951949,17.397702563201477
2021-01-17,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,mixed,12,2,2,47691,380.0,37691,3816.611689,43.79905253482288
2021-01-12,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,mixed,118,8,6,246065,1490.0,206065,12863.545502,35.1060182499077
2021-01-26,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,mixed,127,8,7,276260,1640.0,236260,13431.432874,32.429986547633604
2021-01-07,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,mixed,137,8,7,276000,1610.0,236000,15382.886281,45.68971115190942
2021-01-19,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,mixed,149,10,8,307097,1930.0,257097,16088.791141,32.515349556763695
2021-01-05,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,mixed,155,9,9,308083,1680.0,263083,16244.018473,35.860939009360116
2021-01-14,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,mixed,154,9,8,311893,1740.0,266893,17278.104857,33.35989880904052
2021-01-21,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,mixed,165,10,9,333571,1900.0,283571,19143.841432,41.52083588997388
2021-01-18,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,mixed,159,10,8,310798,1840.0,260798,19960.947859,34.646303434035026
2021-01-20,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,mixed,179,10,9,347981,1930.0,297981,21190.79276,29.23518992644532
2021-01-04,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,mixed,174,9,8,330716,1770.0,285716,21463.617621,31.198445538725267
2021-01-25,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,mixed,175,9,8,340287,1890.0,295287,21552.500837,32.75717952720741
2021-01-27,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,mixed,182,10,10,350090,1840.0,300090,21967.305765,38.3451151945504
2021-01-13,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,mixed,186,10,9,352004,1960.0,302004,22421.406563,35.8567581061923
2021-01-11,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,mixed,180,10,8,351940,1960.0,301940,22472.484614,33.37056635207921
2021-01-06,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,mixed,193,9,9,351103,1950.0,306103,22549.804398,40.19666289669833
2021-01-23,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,mixed,27,3,2,91147,540.0,76147,24298.461856,47.09951885965676
2021-01-09,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,mixed,27,3,2,86431,510.0,71431,24306.554256,30.405900493586596
2021-01-02,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,mixed,28,3,2,84009,540.0,69009,24747.86405,48.30851587496923
2021-01-01,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,mixed,79,4,4,139514,760.0,119514,28784.164566,46.40652430287455
2021-01-16,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,mixed,36,3,3,107307,600.0,92307,30446.48103,28.76971483192608
2021-01-08,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,mixed,156,9,7,282444,1710.0,237444,53879.951087,42.35095532690938
2021-01-22,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,mixed,160,8,7,285996,1580.0,245996,55272.804451,39.89382494987579
2021-01-15,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,mixed,165,9,8,301205,1770.0,256205,56960.821322,34.829926674066336
2021-02-21,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,mixed,20,2,2,51904,380.0,41904,4203.663875,48.48238213399504
2021-02-14,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,mixed,22,2,2,61639,380.0,51639,4459.703256,53.70049049432514
2021-02-07,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,mixed,28,2,2,79003,440.0,69003,4978.380606,37.551972176112564
2021-02-16,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,mixed,125,8,7,265485,1580.0,225485,13047.545518,39.73427100453097
2021-02-02,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,mixed,150,10,9,313594,1870.0,263594,15621.072801,30.47698225311208
2021-02-23,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,mixed,162,9,8,314153,1800.0,269153,17107.334727,29.67957111999015
2021-02-04,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,mixed,156,9,8,307156,1770.0,262156,17116.975849,39.851172991814515
2021-02-09,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,mixed,162,9,9,334170,1800.0,289170,17220.755915,26.46748171424045
2021-02-11,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,mixed,158,10,10,360166,1990.0,310166,17521.142869,24.696048155589892
2021-02-18,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,mixed,167,9,9,332754,1800.0,287754,18253.97568,23.53699478150571
2021-02-25,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,mixed,167,9,9,335019,1830.0,290019,18352.706702,36.40586323670104
2021-02-01,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,mixed,174,10,8,321627,1990.0,271627,20648.567645,35.9747503702642
2021-02-17,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,mixed,185,10,9,379353,2080.0,329353,21142.060874,30.960951888708514
2021-02-10,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,mixed,185,10,9,359105,2050.0,309105,21181.821097,39.04289683947508
2021-02-22,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,mixed,180,9,8,334228,1860.0,289228,21272.669586,42.15206743167696
2021-02-15,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,mixed,182,9,8,335451,1860.0,290451,21341.918962,41.41381857811264
2021-02-03,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,mixed,188,10,9,349925,2020.0,299925,21457.155787,37.08059725109143
2021-02-24,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,mixed,196,10,9,374053,2050.0,324053,22038.551733,35.3582013462253
2021-02-08,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,mixed,198,11,10,374673,2240.0,319673,22551.957101,28.144274141581516
2021-02-27,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,mixed,29,3,2,99842,540.0,84842,25043.73873,36.4727291237179
2021-02-06,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,mixed,35,4,3,105294,700.0,85294,29653.692881,50.83211924240726
2021-02-20,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,mixed,36,3,3,104705,600.0,89705,30279.905657,52.24423149723376
2021-02-13,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,mixed,41,3,3,110616,600.0,95616,33850.164274,57.590767933136526
2021-02-19,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,mixed,182,9,8,320817,1770.0,275817,62634.96646,34.55665913944935
2021-02-12,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,mixed,192,9,8,336178,1860.0,291178,66002.577882,30.979672368094178
2021-02-05,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,mixed,200,10,9,347445,1990.0,297445,68680.707747,44.49574186993493
2021-02-26,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,mixed,204,10,9,364629,1990.0,314629,70026.858356,39.56482176686738
2021-03-21,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,mixed,16,2,2,61758,380.0,51758,3699.869721,39.05500621706436
2021-03-07,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,mixed,23,2,2,71923,380.0,61923,4292.817746,56.585277517882474
2021-03-14,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,mixed,25,3,2,77755,510.0,62755,4570.33304,35.525464767243236
2021-03-02,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,mixed,158,10,9,317845,1840.0,267845,16521.34922,35.60363550901989
2021-03-25,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,mixed,148,10,10,284350,1780.0,234350,17028.654398,25.555811542449028
2021-03-16,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,mixed,167,10,9,329859,1900.0,279859,17746.690065,30.64273308746536
2021-03-09,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,mixed,172,10,9,343549,1990.0,293549,18448.444189,34.01891380085197
2021-03-11,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,mixed,168,10,9,339824,2080.0,289824,18840.171435,22.365159542265506
2021-03-18,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,mixed,172,9,9,329481,1860.0,284481,18850.657317,35.43727845087562
2021-03-04,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,mixed,177,10,9,340608,1960.0,290608,19866.546978,38.07194830601848
2021-03-03,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,mixed,174,9,8,324059,1740.0,279059,20051.744152,34.476483564477356
2021-03-23,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,mixed,196,11,9,373770,2240.0,318770,20060.064036,34.58239988798656
2021-03-01,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,mixed,169,9,8,321607,1860.0,276607,20093.274199,37.52886993040137
2021-03-10,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,mixed,201,10,9,362716,2020.0,312716,22669.312153,41.73339908853016
2021-03-24,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,mixed,209,11,10,398857,2270.0,343857,22897.183354,38.62595960171047
2021-03-08,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,mixed,202,10,10,378733,2110.0,328733,23181.745213,28.51828504129611
2021-03-15,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,mixed,210,11,10,388157,2240.0,333157,24068.302101,33.53407740490484
2021-03-17,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,mixed,232,11,10,407779,2210.0,352779,25065.794121,33.50449984753189
2021-03-22,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,mixed,232,12,11,443976,2430.0,383976,25730.017479,27.736281765608748
2021-03-06,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,mixed,38,3,3,110708,600.0,95708,31746.90485,43.95609958590246
2021-03-27,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,mixed,40,5,3,119242,860.0,94242,33267.768435,29.64368107715818
2021-03-20,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,mixed,48,4,3,125202,790.0,105202,39311.3338,39.64423447743926
2021-03-13,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,mixed,54,4,3,140153,790.0,120153,43058.059914,39.54127411395245
2021-03-12,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,mixed,197,10,9,346509,1900.0,296509,67672.910973,38.894737677425496
2021-03-05,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,mixed,203,10,9,367318,2050.0,317318,69676.427073,33.51710407239819
2021-03-19,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,mixed,208,10,9,357939,1990.0,307939,71356.383936,37.970026445215424
2021-03-26,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,mixed,224,12,10,405344,2340.0,345344,76753.130522,36.74535316855307
2021-04-18,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,mixed,16,2,2,52211,380.0,42211,3701.895295,48.55805704714518
2021-04-25,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,mixed,17,2,2,57718,380.0,47718,3865.5863,52.249449840329596
2021-04-11,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,mixed,17,2,2,53490,350.0,43490,3896.551819,40.04102633083364
2021-04-27,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,mixed,167,10,9,335821,1900.0,285821,25431.409086,38.83832874072752
2021-04-20,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,mixed,169,10,8,338814,1960.0,288814,25507.963972,33.46568950890753
2021-04-06,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,mixed,170,10,10,347483,1840.0,297483,25812.133607,38.52480623309349
2021-04-13,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,mixed,187,11,10,370371,2120.0,315371,26263.445218,40.14031923352922
2021-04-08,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,mixed,181,12,10,383562,2280.0,323562,26355.803828,31.94658093499332
2021-04-01,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,mixed,180,10,10,365576,1960.0,315576,26358.129654,30.71291163231462
2021-04-15,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,mixed,187,12,11,409726,2280.0,349726,26516.252728,22.128418187761806
2021-04-19,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,mixed,195,10,10,375150,2050.0,325150,27514.121467,29.01756065625881
2021-04-22,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,mixed,212,13,12,427241,2500.0,362241,27579.210961,27.552994680607533
2021-04-21,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,mixed,215,12,11,429459,2460.0,369459,27608.200584,26.559079840210135
2021-04-05,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,mixed,204,11,11,399829,2180.0,344829,27673.38724,21.986868677014332
2021-04-07,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,mixed,212,11,10,395291,2270.0,340291,27733.268895,30.063480380882286
2021-04-12,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,mixed,212,10,10,395763,2200.0,345763,27751.381498,32.08222285909434
2021-04-26,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,mixed,217,11,10,415193,2270.0,360193,27924.721375,34.73788614461335
2021-04-14,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,mixed,234,13,11,444225,2680.0,379225,28212.966088,28.84373573390785
2021-04-17,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,mixed,41,3,2,109214,600.0,94214,36098.841832,59.09633974150103
2021-04-03,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,mixed,43,4,3,117270,700.0,97270,37845.053076,45.67463148434677
2021-04-24,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,mixed,51,4,3,132093,700.0,112093,43051.833985,50.00473106721522
2021-04-10,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,mixed,51,4,4,122703,790.0,102703,43097.659772,48.25081923656009
2021-04-02,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,mixed,200,12,10,376002,2220.0,316002,70748.868014,35.06784165617569
2021-04-23,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,mixed,203,11,10,369640,2210.0,314640,71725.061069,33.4498794629756
2021-04-09,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,mixed,205,11,10,365961,2210.0,310961,72459.103973,37.67927632139123
2021-04-16,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,mixed,217,11,10,381002,2180.0,326002,76503.703492,36.74908610379736
2021-05-16,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,mixed,14,2,1,45864,350.0,35864,3413.674223,54.94297138253873
2021-05-23,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,mixed,15,1,1,39070,220.0,34070,3522.19091,52.648737744058366
2021-05-02,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,mixed,15,2,2,46355,380.0,36355,3534.601866,38.16612642896207
2021-05-09,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,mixed,24,2,2,78922,440.0,68922,4360.60153,37.52711153328584
2021-05-27,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,mixed,141,9,8,306719,1800.0,261719,14612.171315,34.91636411476248
2021-05-25,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,mixed,167,11,9,339583,2090.0,284583,16848.109939,37.504738909112326
2021-05-11,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,mixed,166,10,9,340138,1900.0,290138,17290.264505,22.364724061507843
2021-05-18,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,mixed,167,11,9,348741,2180.0,293741,17409.696398,30.483013497108615
2021-05-04,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,mixed,170,10,9,340809,1990.0,290809,17670.348017,28.231397092269074
2021-05-06,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,mixed,175,11,9,365902,2090.0,310902,18381.79999,38.82291177272142
2021-05-13,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,mixed,190,11,10,384078,2120.0,329078,19961.776993,27.731667986926603
2021-05-20,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,mixed,195,11,10,375752,2180.0,320752,20630.696917,38.362914602539284
2021-05-26,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,mixed,196,11,10,385924,2240.0,330924,22147.660911,36.73460020196456
2021-05-05,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,mixed,212,12,10,418660,2460.0,358660,23722.802074,34.956545516124926
2021-05-19,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,mixed,215,11,10,424229,2330.0,369229,23873.649594,36.17554887231619
2021-05-12,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,mixed,218,11,11,423577,2360.0,368577,24283.178769,37.30191153701549
2021-05-24,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,mixed,215,12,12,408195,2490.0,348195,24756.56442,32.2957527587082
2021-05-03,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,mixed,217,11,10,405688,2240.0,350688,24884.326164,32.36053219513822
2021-05-10,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,mixed,217,12,10,419608,2400.0,359608,24913.808778,23.180233750256306
2021-05-17,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,mixed,220,11,11,421133,2330.0,366133,25070.415344,31.00421871800123
2021-05-22,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,mixed,43,4,3,118987,730.0,98987,35552.322008,46.23806038260995
2021-05-08,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,mixed,44,4,3,113095,700.0,93095,36237.834402,57.947087586219716
2021-05-01,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,mixed,47,4,3,123343,760.0,103343,38574.520374,52.08510572175541
2021-05-15,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,mixed,47,4,3,119280,760.0,99280,38589.009511,53.54651774135131
2021-05-21,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,mixed,188,9,8,339231,1860.0,294231,64646.748545,33.05501340948156
2021-05-14,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,mixed,192,10,10,371388,1990.0,321388,66035.697519,28.10291256497372
2021-05-07,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,mixed,193,11,9,341742,2180.0,286742,66303.672053,38.05677702817825
2021-06-13,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,mixed,19,2,2,60479,350.0,50479,3937.528277,46.62848469338228
2021-06-27,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,mixed,20,2,2,75607,410.0,65607,4113.836007,50.90040068317455
2021-06-06,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,mixed,23,2,2,75833,410.0,65833,4259.592048,27.101878376559707
2021-06-20,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,mixed,25,2,2,76514,410.0,66514,4465.424509,37.38932621966188
2021-06-01,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,mixed,155,9,9,328081,1770.0,283081,15833.924513,27.892383974961977
2021-06-08,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,mixed,162,11,9,345132,2060.0,290132,16640.76739,39.22394893242351
2021-06-22,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,mixed,165,10,8,348304,1930.0,298304,16740.133029,33.505279616347245
2021-06-03,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,mixed,156,10,9,326883,1930.0,276883,17064.502463,36.270178585354444
2021-06-15,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,mixed,174,11,10,354288,2150.0,299288,18299.828965,40.11217303992995
2021-06-17,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,mixed,172,11,10,369901,2180.0,314901,18483.578025,28.340423718306365
2021-06-10,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,mixed,174,10,9,355386,1990.0,305386,18962.864614,38.95850938846178
2021-06-24,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,mixed,176,12,10,377305,2310.0,317305,18991.669546,34.94214186321995
2021-06-02,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,mixed,179,11,9,352545,2150.0,297545,20483.89175,33.78180650226616
2021-06-09,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,mixed,195,10,9,373604,2110.0,323604,22051.32695,36.77448397125097
2021-06-23,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,mixed,202,11,10,380387,2210.0,325387,22480.372073,32.68690021783716
2021-06-16,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,mixed,206,11,10,394097,2180.0,339097,22676.620849,33.28779738024383
2021-06-21,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,mixed,200,10,9,382505,2110.0,332505,22869.528958,33.55181327348153
2021-06-14,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,mixed,207,11,10,411639,2270.0,356639,23628.017984,28.395789737354338
2021-06-07,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,mixed,211,11,10,398143,2240.0,343143,23995.020927,28.235627045811764
2021-06-19,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,mixed,37,3,2,105580,570.0,90580,31018.080745,44.12071365438254
2021-06-05,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,mixed,40,3,3,112103,630.0,97103,33179.898147,48.085802008900664
2021-06-12,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,mixed,48,4,3,118220,760.0,98220,39393.887894,54.91073301524461
2021-06-26,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,mixed,49,4,3,123104,730.0,103104,40059.237108,50.33946371590739
2021-06-25,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,mixed,176,10,8,327894,1930.0,277894,60595.567415,38.40052601916213
2021-06-04,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,mixed,181,9,8,329514,1800.0,284514,62129.975711,40.236902099690404
2021-06-18,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,mixed,187,10,9,341299,1990.0,291299,64370.10792,40.45517987368715
2021-06-11,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,mixed,203,10,10,373183,2050.0,323183,69635.011874,35.96041445726896
2021-02-28,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,10.45540925749966
2021-01-31,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,31.83419890307237
2021-03-28,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,27.323801812832006
2021-01-30,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,30.651931353275597
2021-01-28,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,22.59936708087436
2021-01-29,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,11.94036010713285
2021-03-30,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,6.432302815860357
2021-03-31,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,19.558071368388575
2021-03-29,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,15.819258198820577
2021-05-30,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,62.595537776043194
2021-05-29,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,45.5298841785404
2021-05-31,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,22.210510885726052
2021-06-29,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,23.17450466644511
2021-04-29,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,4.651167093099193
2021-06-30,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,14.091334364135948
2021-06-28,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,12.836318216118183
2021-05-28,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,8.793388616575177
2021-04-28,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,25.940168134482576
2021-04-30,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,6.718069419887108


==> data/comparison_2/comparison_vroom_vroom_120_r_vroom_120.csv <==
date,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,algo_r_vroom_120,no_of_requests_r_vroom_120,no_of_runs_r_vroom_120,no_of_vehicles_r_vroom_120,objective_r_vroom_120,operational_cost_r_vroom_120,total_travel_time_r_vroom_120,computation_time_r_vroom_120,diff_vroom_vroom_r_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,agent_without_anytime_vroom,9,2,2,59118,380.0,49118,21.805847,32.35694589059121
2021-01-03,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,agent_without_anytime_vroom,7,2,2,56067,320.0,46067,23.553373,-59.72139133407401
2021-01-02,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,agent_without_anytime_vroom,28,5,5,177965,950.0,152965,25.537434,-9.503445729756338
2021-01-09,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,agent_without_anytime_vroom,27,6,5,183428,1050.0,153428,28.631176,-47.69592489109692
2021-01-01,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,agent_without_anytime_vroom,79,7,7,239242,1300.0,204242,49.419078,8.096604550570646
2021-01-05,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,agent_without_anytime_vroom,155,16,13,513347,2920.0,433347,52.70295,-6.872480930015656
2021-01-07,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,agent_without_anytime_vroom,139,14,11,453548,2540.0,383548,56.838,10.752453309877586
2021-01-08,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,agent_without_anytime_vroom,156,15,11,474706,2670.0,399706,56.932597,3.1087670455589187
2021-01-04,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,agent_without_anytime_vroom,174,15,10,477254,2670.0,402254,59.162371,0.7129468400040776
2021-01-06,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,agent_without_anytime_vroom,193,17,13,550015,3080.0,465015,61.301307,6.316002834289452
2021-01-16,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,agent_without_anytime_vroom,36,5,4,162546,860.0,137546,27.151926,-7.897881153417238
2021-01-17,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,agent_without_anytime_vroom,12,3,2,83427,540.0,68427,27.980583,1.6863466025595701
2021-01-14,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,agent_without_anytime_vroom,154,15,12,505103,2760.0,430103,70.94957,-7.921995786558867
2021-01-12,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,agent_without_anytime_vroom,118,12,9,397420,2190.0,337420,71.180755,-4.81038029431932
2021-01-19,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,agent_without_anytime_vroom,151,14,13,469974,2540.0,399974,72.141893,-3.276916112529721
2021-01-18,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,agent_without_anytime_vroom,159,14,11,422772,2480.0,352772,72.979189,11.100737441726963
2021-01-11,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,agent_without_anytime_vroom,180,17,13,517346,3080.0,432346,73.319558,2.0558305960753875
2021-01-15,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,agent_without_anytime_vroom,165,16,11,467169,2680.0,387169,73.819312,-1.0787934649262305
2021-01-13,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,agent_without_anytime_vroom,186,19,14,572836,3280.0,477836,73.862724,-4.383922096002391
2021-01-20,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,agent_without_anytime_vroom,179,18,12,521451,3210.0,431451,75.513018,-6.041367136898746
2021-01-24,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,agent_without_anytime_vroom,11,2,2,67728,380.0,57728,15.375752,-48.75793450328362
2021-01-23,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,agent_without_anytime_vroom,27,6,5,173029,1140.0,143029,19.314049,-0.42368208753388004
2021-01-26,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,agent_without_anytime_vroom,127,11,9,376251,2090.0,321251,44.613391,7.973339855692797
2021-01-22,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,agent_without_anytime_vroom,160,14,11,477025,2630.0,407025,50.565604,-0.25366841943768415
2021-01-21,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,agent_without_anytime_vroom,165,17,15,547270,3020.0,462270,50.999661,4.056731123227152
2021-01-25,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,agent_without_anytime_vroom,175,18,12,509395,3180.0,419395,52.065333,-0.6596094906305021
2021-01-27,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,agent_without_anytime_vroom,182,15,11,482338,2610.0,407338,53.358375,15.054717851721138
2021-02-07,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,agent_without_anytime_vroom,28,6,6,177448,1050.0,147448,27.766685,-40.264010750138326
2021-02-06,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,agent_without_anytime_vroom,35,6,4,180197,960.0,150197,28.800654,15.855560536441406
2021-02-04,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,agent_without_anytime_vroom,159,16,13,496879,2860.0,416879,54.511208,2.698664473426546
2021-02-09,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,agent_without_anytime_vroom,163,16,14,526624,2890.0,446624,70.621871,-15.881105155219913
2021-02-02,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,agent_without_anytime_vroom,153,18,13,533928,3120.0,443928,70.786701,-18.370523095341028
2021-02-03,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,agent_without_anytime_vroom,188,16,12,520274,2890.0,440274,71.212855,6.450441249451585
2021-02-05,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,agent_without_anytime_vroom,200,15,12,495586,2730.0,420586,72.396838,20.830251494059706
2021-02-08,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,agent_without_anytime_vroom,199,15,12,497768,2730.0,422768,72.710151,4.5368068980330785
2021-02-01,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,agent_without_anytime_vroom,175,19,14,581311,3340.0,486311,73.032386,-15.719706018186741
2021-02-14,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,agent_without_anytime_vroom,22,4,4,135271,760.0,115271,21.57909,-1.6074392891212415
2021-02-13,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,agent_without_anytime_vroom,41,7,5,212554,1300.0,177554,28.134574,18.508607138749376
2021-02-16,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,agent_without_anytime_vroom,125,14,13,476343,2600.0,406343,56.100903,-8.13099853810462
2021-02-18,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,agent_without_anytime_vroom,168,14,13,470835,2600.0,400835,70.091711,-8.192415604469844
2021-02-19,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,agent_without_anytime_vroom,182,17,13,543995,2990.0,458995,75.488753,-10.96933831883987
2021-02-15,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,agent_without_anytime_vroom,182,17,14,530247,2990.0,445247,76.21718,7.39289213503162
2021-02-11,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,agent_without_anytime_vroom,159,15,12,473928,2610.0,398928,76.309868,0.9105487755157511
2021-02-17,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,agent_without_anytime_vroom,186,15,13,495989,2730.0,420989,78.325141,9.734183112638222
2021-02-10,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,agent_without_anytime_vroom,185,17,14,536009,3080.0,451009,78.687524,9.013920975843263
2021-02-12,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,agent_without_anytime_vroom,192,21,13,632921,3690.0,527921,83.949547,-29.9442997016862
2021-02-21,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,agent_without_anytime_vroom,20,4,3,94023,670.0,74023,23.201409,6.676923076923077
2021-02-27,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,agent_without_anytime_vroom,29,6,5,201878,1080.0,171878,27.346892,-28.450535746099614
2021-02-20,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,agent_without_anytime_vroom,36,7,6,218993,1300.0,183993,28.137503,0.11767335154685725
2021-02-25,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,agent_without_anytime_vroom,167,15,11,481479,2670.0,406479,62.964856,8.604463106103172
2021-03-01,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,agent_without_anytime_vroom,170,15,13,502202,2790.0,427202,64.280569,2.448869386510337
2021-02-24,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,agent_without_anytime_vroom,197,16,14,524339,2980.0,444339,66.774381,9.386594775816333
2021-02-23,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,agent_without_anytime_vroom,163,18,13,530257,3150.0,440257,67.280115,-18.693438091081042
2021-02-22,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,agent_without_anytime_vroom,181,17,13,522509,2900.0,437509,68.171536,9.564532599477301
2021-02-26,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,agent_without_anytime_vroom,205,21,15,610186,3600.0,505186,68.319649,-1.134851219629429
2021-03-06,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,agent_without_anytime_vroom,38,6,6,210515,1140.0,180515,22.508243,-6.569368931547348
2021-03-07,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,agent_without_anytime_vroom,23,4,4,150341,820.0,130341,34.412099,9.249992454652462
2021-03-09,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,agent_without_anytime_vroom,173,17,12,496037,2930.0,411037,74.279504,4.732483415853944
2021-03-04,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,agent_without_anytime_vroom,178,16,13,527944,2920.0,447944,76.338779,4.011228968411253
2021-03-03,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,agent_without_anytime_vroom,175,14,12,482654,2660.0,412654,77.980916,2.4091683870198093
2021-03-02,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,agent_without_anytime_vroom,159,15,12,487324,2700.0,412324,80.588017,1.2666742305136391
2021-03-11,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,agent_without_anytime_vroom,169,19,15,552291,3310.0,457291,81.356823,-26.174206857792978
2021-03-05,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,agent_without_anytime_vroom,204,18,14,562873,3150.0,472873,83.031596,-1.8774660633484164
2021-03-10,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,agent_without_anytime_vroom,202,18,14,545971,3180.0,455971,83.859575,12.295365061822201
2021-03-08,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,agent_without_anytime_vroom,203,19,15,599263,3430.0,504263,84.824407,-13.104342508568754
2021-03-14,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,agent_without_anytime_vroom,25,5,4,143189,860.0,118189,23.781498,-18.732483125756644
2021-03-21,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,30.320462,2.3901158545009573
2021-03-20,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,agent_without_anytime_vroom,48,9,7,270868,1560.0,225868,34.197125,-30.576552256074045
2021-03-13,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,agent_without_anytime_vroom,54,7,6,237736,1300.0,202736,36.364608,-2.55374952548573
2021-03-16,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,agent_without_anytime_vroom,168,18,15,530693,3270.0,440693,62.671896,-11.58530174897076
2021-03-18,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,agent_without_anytime_vroom,174,14,13,477262,2540.0,407262,72.742731,6.4791790361866015
2021-03-12,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,agent_without_anytime_vroom,197,16,12,529959,2860.0,449959,74.480665,6.544177163625591
2021-03-19,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,agent_without_anytime_vroom,209,16,12,539045,2980.0,459045,75.011228,6.584789322094406
2021-03-17,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,agent_without_anytime_vroom,233,18,15,574332,3210.0,484332,77.323843,6.3451193083329125
2021-03-15,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,agent_without_anytime_vroom,210,18,14,559887,3210.0,469887,78.579907,4.127953369383932
2021-03-27,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,agent_without_anytime_vroom,40,7,5,227442,1210.0,192442,21.208677,-34.19753013576583
2021-03-25,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,agent_without_anytime_vroom,149,13,13,380076,2200.0,315076,64.202205,0.4942874197568357
2021-03-24,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,agent_without_anytime_vroom,210,16,14,555987,2950.0,475987,71.837894,14.447612555568037
2021-03-23,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,agent_without_anytime_vroom,197,21,14,595355,3630.0,490355,72.458389,-4.199628955474657
2021-03-26,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,agent_without_anytime_vroom,225,23,16,664559,3920.0,549559,73.460651,-3.7056052233646946
2021-03-22,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,agent_without_anytime_vroom,233,20,15,615456,3500.0,515456,76.496308,-0.1746467594318202
2021-04-03,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,agent_without_anytime_vroom,43,8,6,252435,1370.0,212435,32.056064,-16.94060204015454
2021-04-10,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,agent_without_anytime_vroom,51,8,7,247626,1490.0,207626,58.471738,-4.434631881270797
2021-04-06,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,agent_without_anytime_vroom,170,15,12,486050,2760.0,411050,88.982702,14.010130192254277
2021-04-08,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,agent_without_anytime_vroom,181,18,14,571442,3270.0,481442,92.125507,-1.3879943720846883
2021-04-05,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,agent_without_anytime_vroom,204,19,15,574762,3370.0,479762,93.148308,-12.145400622420807
2021-04-09,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,agent_without_anytime_vroom,205,15,13,516143,2820.0,441143,94.330742,12.104280834164932
2021-04-07,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,agent_without_anytime_vroom,212,21,14,612181,3600.0,507181,94.83267,-8.309596011422222
2021-04-01,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,agent_without_anytime_vroom,181,14,12,470338,2690.0,400338,95.577346,10.857521914238331
2021-04-02,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,agent_without_anytime_vroom,200,16,13,543265,3010.0,463265,98.666051,6.183028274696107
2021-04-11,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,agent_without_anytime_vroom,17,3,3,89786,540.0,74786,23.989085,-0.6445393505285223
2021-04-17,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,agent_without_anytime_vroom,41,7,6,238988,1330.0,203988,32.614425,10.492391471256877
2021-04-18,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,agent_without_anytime_vroom,16,3,3,89446,510.0,74446,35.768444,11.871520764569683
2021-04-19,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,agent_without_anytime_vroom,196,19,14,543632,3250.0,448632,78.580977,-2.8610568181173144
2021-04-16,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,agent_without_anytime_vroom,218,20,14,571523,3500.0,471523,79.786257,5.120308915177816
2021-04-13,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,agent_without_anytime_vroom,188,17,15,556170,3140.0,471170,79.926501,10.111324450650686
2021-04-15,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,agent_without_anytime_vroom,188,18,13,528917,3330.0,438917,80.012825,-0.5247493138916975
2021-04-20,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,agent_without_anytime_vroom,170,19,13,504114,3370.0,409114,80.432048,1.0050428881138656
2021-04-12,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,agent_without_anytime_vroom,213,19,14,584385,3280.0,489385,81.137586,-0.28762212356424904
2021-04-14,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,agent_without_anytime_vroom,235,21,16,653663,3780.0,548663,82.81541,-4.7041863221714095
2021-04-25,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,agent_without_anytime_vroom,17,4,3,99296,640.0,79296,20.129462,17.8516471697801
2021-04-24,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,agent_without_anytime_vroom,51,9,6,282198,1530.0,237198,28.849471,-6.8078164800102945
2021-04-22,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,agent_without_anytime_vroom,213,21,18,657998,3630.0,552998,59.986914,-11.576334214529046
2021-04-27,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,agent_without_anytime_vroom,167,15,12,484823,2730.0,409823,60.910786,11.701218968038742
2021-04-21,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,agent_without_anytime_vroom,216,19,15,615196,3550.0,520196,61.0675,-5.203431104301193
2021-04-26,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,agent_without_anytime_vroom,218,21,15,584643,3630.0,479643,61.286208,8.102887016990127
2021-04-23,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,agent_without_anytime_vroom,204,16,13,531987,2920.0,451987,62.984826,4.220866318228547
2021-05-02,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,agent_without_anytime_vroom,15,3,2,73710,540.0,58710,28.69345,1.6767377646164312
2021-05-09,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,agent_without_anytime_vroom,24,3,3,111603,630.0,96603,33.439088,11.657563524103539
2021-05-08,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,agent_without_anytime_vroom,44,6,5,196795,1110.0,166795,33.552064,26.824325580530612
2021-05-01,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,agent_without_anytime_vroom,47,8,6,253015,1520.0,213015,36.925779,1.7115930712723515
2021-05-06,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,agent_without_anytime_vroom,176,20,13,525883,3410.0,425883,79.546748,12.074843296221554
2021-05-04,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,agent_without_anytime_vroom,171,17,14,528347,2990.0,443347,81.83599,-11.260929260937685
2021-05-10,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,agent_without_anytime_vroom,218,20,16,607055,3530.0,507055,85.600355,-11.136639913295644
2021-05-07,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,agent_without_anytime_vroom,194,18,13,523316,3210.0,433316,87.647233,5.145168949904115
2021-05-03,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,agent_without_anytime_vroom,218,19,15,604201,3400.0,509201,88.308209,-0.7371036046550402
2021-05-05,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,agent_without_anytime_vroom,213,21,15,620266,3600.0,515266,88.796877,3.6348269744058217
2021-05-16,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,agent_without_anytime_vroom,14,4,3,107401,730.0,87401,24.982604,-5.511292746902968
2021-05-15,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,agent_without_anytime_vroom,47,6,5,215657,1200.0,185657,35.341854,16.012586993180747
2021-05-14,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,agent_without_anytime_vroom,193,18,12,538141,3180.0,448141,98.081533,-4.178838652224836
2021-05-11,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,agent_without_anytime_vroom,167,17,13,557898,3080.0,472898,98.573131,-27.33821324148698
2021-05-18,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,agent_without_anytime_vroom,168,16,13,552344,3010.0,472344,99.32785,-10.102598756535762
2021-05-20,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,agent_without_anytime_vroom,197,22,16,612481,3760.0,502481,104.126048,-0.4693087497129359
2021-05-12,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,agent_without_anytime_vroom,218,19,15,635513,3490.0,540513,105.258996,5.931034278592384
2021-05-13,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,agent_without_anytime_vroom,191,20,16,579289,3530.0,479289,105.444563,-8.999343319641516
2021-05-19,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,agent_without_anytime_vroom,217,21,16,636136,3630.0,531136,106.749218,4.294541291235946
2021-05-17,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,agent_without_anytime_vroom,221,20,15,608916,3500.0,508916,108.073209,0.23903338111816505
2021-05-22,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,agent_without_anytime_vroom,43,8,5,233852,1400.0,193852,15.86305,-5.661434471042192
2021-05-23,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,agent_without_anytime_vroom,15,3,3,106849,570.0,91849,17.529528,-29.49667317084995
2021-05-27,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,agent_without_anytime_vroom,141,18,14,543520,3060.0,453520,49.884028,-15.331159062021902
2021-05-25,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,agent_without_anytime_vroom,167,15,13,505333,2700.0,430333,51.346188,7.000887050171705
2021-05-21,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,agent_without_anytime_vroom,188,18,14,562240,3240.0,472240,52.629038,-10.95433277222037
2021-05-24,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,agent_without_anytime_vroom,215,22,16,650100,3880.0,540100,55.303455,-7.82721770615466
2021-05-26,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,agent_without_anytime_vroom,196,16,12,509084,2890.0,429084,55.322806,16.544701053100944
2021-06-06,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,agent_without_anytime_vroom,23,6,5,154508,1020.0,124508,16.368458,-48.528252552246556
2021-06-05,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,agent_without_anytime_vroom,40,7,6,245045,1360.0,210045,30.131984,-13.478806514802791
2021-06-03,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,agent_without_anytime_vroom,156,18,12,477226,3000.0,387226,62.333035,6.95897995788817
2021-06-07,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,agent_without_anytime_vroom,211,17,16,550311,3110.0,465311,65.35876,0.8076900892586771
2021-06-01,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,agent_without_anytime_vroom,155,18,14,511988,3180.0,421988,65.582084,-12.527802931066313
2021-06-08,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,agent_without_anytime_vroom,164,17,13,508262,2930.0,423262,67.54137,10.497556680607529
2021-06-09,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,agent_without_anytime_vroom,195,22,14,575361,3640.0,465361,67.958756,2.630870847696846
2021-06-02,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,agent_without_anytime_vroom,179,16,14,518136,2830.0,438136,70.258085,2.6790057832565424
2021-06-04,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,agent_without_anytime_vroom,181,20,14,626512,3650.0,526512,72.055249,-13.628853377151698
2021-06-13,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,agent_without_anytime_vroom,19,3,3,101028,570.0,86028,20.689799,10.844798220920074
2021-06-19,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,agent_without_anytime_vroom,37,8,6,263635,1490.0,223635,27.412431,-39.531498917663
2021-06-12,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,agent_without_anytime_vroom,48,8,7,264666,1490.0,224666,48.598272,-0.943968328432326
2021-06-18,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,agent_without_anytime_vroom,189,17,13,539866,3020.0,454866,73.789307,5.812135803761471
2021-06-16,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,agent_without_anytime_vroom,206,21,14,604389,3540.0,499389,75.740429,-2.3101455457712503
2021-06-10,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,agent_without_anytime_vroom,174,17,14,565533,3140.0,480533,76.230963,2.8634293134365274
2021-06-17,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,agent_without_anytime_vroom,172,19,13,534716,3400.0,439716,76.357097,-3.5885871923625317
2021-06-11,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,agent_without_anytime_vroom,205,22,13,588568,3670.0,478568,76.901396,-1.0004496017078002
2021-06-15,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,agent_without_anytime_vroom,176,15,13,487797,2700.0,412797,77.082949,17.544194757820502
2021-06-14,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,agent_without_anytime_vroom,207,18,14,571061,3120.0,481061,80.120244,0.6644853456628416
2021-06-20,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,agent_without_anytime_vroom,25,4,3,119350,700.0,99350,28.444522,2.337037461335777
2021-06-27,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,agent_without_anytime_vroom,20,4,2,89252,730.0,69252,29.276218,42.03926305467345
2021-06-26,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,agent_without_anytime_vroom,49,8,6,265873,1460.0,225873,31.824658,-7.253994699283153
2021-06-22,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,agent_without_anytime_vroom,165,18,12,542616,3270.0,452616,67.844708,-3.590826392163526
2021-06-25,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,agent_without_anytime_vroom,176,18,13,519465,3030.0,429465,69.376943,2.411234266391133
2021-06-24,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,agent_without_anytime_vroom,176,16,13,504717,2860.0,424717,69.558947,12.972775380073903
2021-06-21,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,agent_without_anytime_vroom,200,15,12,475499,2610.0,400499,71.607893,17.397037057625894
2021-06-23,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,agent_without_anytime_vroom,202,17,13,555889,3050.0,470889,73.724392,1.6301510703396385
2021-02-28,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,agent_without_anytime_vroom,14,2,2,66112,380.0,56112,41.850068,-12.175919641645175
2021-05-30,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,agent_without_anytime_vroom,11,3,2,69900,510.0,54900,41.934381,43.16518684749732
2021-01-31,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,agent_without_anytime_vroom,17,3,2,77623,540.0,62623,48.595242,24.64883754792991
2021-03-28,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,agent_without_anytime_vroom,19,3,3,96436,480.0,81436,49.954911,4.780900096763364
2021-05-29,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,agent_without_anytime_vroom,40,7,5,217049,1270.0,182049,52.567608,13.10427934870947
2021-01-30,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,agent_without_anytime_vroom,36,6,5,175307,1110.0,145307,56.723434,-3.493733359309046
2021-05-31,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,agent_without_anytime_vroom,92,9,7,288413,1590.0,243413,93.25419,-0.6599842245970641
2021-06-29,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,agent_without_anytime_vroom,165,18,13,498464,3120.0,408464,98.355855,8.47708456887482
2021-01-28,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,agent_without_anytime_vroom,159,13,12,433549,2350.0,368549,100.063279,11.711243885650982
2021-06-28,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,agent_without_anytime_vroom,201,18,12,574180,3300.0,484180,104.656295,-5.935510295954495
2021-03-30,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,agent_without_anytime_vroom,184,24,14,623984,4110.0,503984,105.225554,-19.796264334163354
2021-01-29,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,agent_without_anytime_vroom,180,18,13,509268,3030.0,419268,105.36127,-10.623138697071658
2021-05-28,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,agent_without_anytime_vroom,202,19,14,591855,3250.0,496855,107.019797,-11.493627105617113
2021-04-29,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,agent_without_anytime_vroom,190,21,14,563778,3600.0,458778,107.268041,-4.300770908606537
2021-03-31,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,agent_without_anytime_vroom,209,19,15,607448,3460.0,512448,108.226854,-2.980153220460814
2021-04-28,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,agent_without_anytime_vroom,208,17,13,555831,2990.0,470831,108.434267,13.114208270415771
2021-04-30,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,agent_without_anytime_vroom,217,21,14,600245,3600.0,495245,108.880216,1.821450126843981
2021-03-29,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,agent_without_anytime_vroom,221,19,14,585705,3370.0,490705,108.956503,3.842807234137564
2021-06-30,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,agent_without_anytime_vroom,200,17,13,512759,2930.0,427759,109.333042,-0.9974492559509154


==> data/comparison_2/comparison_vroom_vroom_120_vroom.csv <==
date,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_vroom_vroom_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,vroom,9,3,3,63805,510.0,48805,26.540316,26.994061581061136
2021-01-03,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,vroom,7,2,2,33730,320.0,23730,29.853557,3.9113466085519755
2021-01-09,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,vroom,27,5,4,138360,800.0,113360,33.142581,-11.407245174848825
2021-01-02,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,vroom,28,5,4,144131,860.0,119131,35.967353,11.314915087373862
2021-01-01,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,vroom,79,8,8,262299,1430.0,222299,57.217825,-0.7606052573957337
2021-01-05,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,vroom,155,17,15,519286,2960.0,434286,62.983485,-8.108907098364478
2021-01-08,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,vroom,156,14,11,475277,2630.0,405277,63.767843,2.992221448880162
2021-01-07,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,vroom,139,16,12,471837,2800.0,391837,65.108095,7.153609568056105
2021-01-04,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,vroom,174,18,12,555749,3210.0,465749,65.711809,-15.617010033681382
2021-01-06,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,vroom,193,21,14,609892,3510.0,504892,67.276267,-3.882840285064112
2021-01-17,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,vroom,12,3,2,63523,540.0,48523,30.405873,25.14200193264041
2021-01-16,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,vroom,36,6,5,176348,990.0,146348,40.020219,-17.059635707078755
2021-01-12,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,vroom,118,15,11,439761,2670.0,364761,67.030629,-15.976844770293791
2021-01-20,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,vroom,179,16,12,498362,2860.0,418362,73.917073,-1.3460283115367173
2021-01-19,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,vroom,151,13,11,436142,2440.0,371142,76.828844,4.157675217882399
2021-01-18,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,vroom,159,13,11,429237,2410.0,364237,78.498242,9.741296105878716
2021-01-15,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,vroom,165,14,11,464208,2540.0,394208,78.76479,-0.438138140087368
2021-01-13,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,vroom,186,21,15,621581,3630.0,516581,79.023853,-13.266384585387899
2021-01-11,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,vroom,180,16,13,509448,2860.0,429448,79.207953,3.551083386185288
2021-01-14,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,vroom,154,16,12,451374,2710.0,371374,79.261022,3.557921995786559
2021-01-23,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,vroom,27,5,4,152417,830.0,127417,28.044594,11.5392428278748
2021-01-24,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,vroom,11,2,2,66442,350.0,56442,29.015362,-45.93336115442904
2021-01-30,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,vroom,36,6,5,184504,1050.0,154504,35.703333,-8.923247672517105
2021-01-26,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,vroom,127,14,12,427256,2420.0,357256,61.716953,-4.50189556071909
2021-01-21,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,vroom,165,17,13,493916,2930.0,408916,70.801705,13.410353955926439
2021-01-29,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,vroom,180,15,14,494467,2670.0,419467,71.092438,-7.408067112257067
2021-01-28,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,vroom,159,14,11,438556,2570.0,368556,71.440034,10.691608730536922
2021-01-22,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,vroom,160,16,11,457423,2800.0,377423,71.574688,3.865973964835294
2021-01-27,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,vroom,182,16,10,500988,2830.0,420988,72.925353,11.770237856229594
2021-01-25,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,vroom,175,17,12,514335,2960.0,429335,75.309439,-1.6357841112760025
2021-01-31,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,vroom,17,3,3,95413,510.0,80413,20.082517,7.3795078386642725
2021-02-06,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,vroom,35,6,5,209278,1140.0,179278,30.901993,2.2759535283350143
2021-02-07,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,vroom,28,5,4,134448,860.0,109448,37.448811,-6.274602798197771
2021-02-01,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,vroom,175,19,14,534800,3310.0,439800,66.461583,-6.460911248069053
2021-02-09,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,vroom,163,18,13,521478,3060.0,431478,72.703583,-14.74875234348182
2021-02-04,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,vroom,159,15,12,453117,2670.0,378117,74.190317,11.268358594759723
2021-02-08,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,vroom,199,16,13,517751,2890.0,437751,74.271879,0.7044171346159747
2021-02-02,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,vroom,153,17,12,485360,2930.0,400360,74.80841,-7.603117067384967
2021-02-05,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,vroom,200,18,13,536221,3030.0,446221,75.283154,14.338819672864425
2021-02-03,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,vroom,188,17,12,522575,2840.0,437575,76.235476,6.036702460496127
2021-02-13,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,vroom,41,5,4,169753,920.0,144753,33.531503,34.918145918797684
2021-02-14,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,vroom,22,3,3,102301,540.0,87301,33.857876,23.157641721312093
2021-02-19,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,vroom,182,18,14,555916,3090.0,465916,66.81822,-13.401098688142694
2021-02-16,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,vroom,125,13,10,379260,2350.0,314260,69.473427,13.90707430242166
2021-02-12,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,vroom,192,17,14,551030,3170.0,466030,75.261392,-13.131350460199847
2021-02-11,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,vroom,159,14,12,477748,2600.0,407748,77.861455,0.11185846036760663
2021-02-17,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,vroom,186,17,15,516385,3020.0,431385,77.951415,6.022283047849224
2021-02-18,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,vroom,168,17,15,521474,2990.0,436474,78.008642,-19.828669778001437
2021-02-15,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,vroom,182,20,15,564160,3320.0,464160,79.387384,1.4700206260468025
2021-02-10,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,vroom,185,21,16,575216,3570.0,470216,81.371381,2.3586386945753857
2021-02-28,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,vroom,14,3,3,81478,540.0,66478,21.910621,-38.24826930908104
2021-02-21,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,vroom,20,3,3,79437,480.0,64437,24.05803,21.154342431761787
2021-02-27,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,vroom,29,5,3,163991,920.0,138991,25.90088,-4.343870097477794
2021-02-20,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,vroom,36,6,5,175981,990.0,145981,34.017207,19.735371788498114
2021-02-23,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,vroom,163,16,14,527728,2950.0,447728,62.512168,-18.12734333904129
2021-02-25,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,vroom,167,19,14,556878,3250.0,461878,64.146985,-5.707961914018011
2021-02-22,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,vroom,181,15,12,483292,2670.0,408292,66.194813,16.352181663983938
2021-02-24,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,vroom,197,18,15,549701,3120.0,459701,68.018874,5.003672309061531
2021-03-01,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,vroom,170,13,11,427671,2290.0,362671,69.310891,16.926277512630897
2021-02-26,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,vroom,205,20,14,553921,3410.0,453921,69.331511,8.190751799568734
2021-03-06,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,vroom,38,6,5,189541,1080.0,159541,25.44332,4.048335003897984
2021-03-07,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,vroom,23,4,4,119338,760.0,99338,25.52713,27.96426523405668
2021-03-10,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,vroom,202,20,16,637854,3530.0,537854,81.458957,-2.464695402972799
2021-03-03,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,vroom,175,15,12,472356,2700.0,397356,82.079013,4.491385428524635
2021-03-02,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,vroom,159,16,13,497890,2830.0,417890,82.314198,-0.8740295314196801
2021-03-11,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,vroom,169,20,14,548705,3350.0,448705,82.649071,-25.35496354984111
2021-03-04,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,vroom,178,15,13,503418,2790.0,428418,83.286397,8.470453049603096
2021-03-09,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,vroom,173,19,13,516269,3280.0,421269,83.858895,0.8467805438293917
2021-03-08,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,vroom,203,21,16,624453,3630.0,519453,84.008243,-17.85867973244349
2021-03-05,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,vroom,204,17,13,579216,3170.0,494216,85.144336,-4.835475113122172
2021-03-21,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,vroom,16,3,3,105514,570.0,90514,23.305057,-4.124972862020645
2021-03-14,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,vroom,25,5,3,109780,800.0,84780,33.87933,8.970298014892453
2021-03-13,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,vroom,54,9,7,284432,1650.0,239432,34.569643,-22.697311660972495
2021-03-20,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,vroom,48,6,6,214728,1140.0,184728,36.650097,-3.5133050520632474
2021-03-18,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,vroom,174,18,14,522020,3150.0,432020,65.306705,-2.2912759857895035
2021-03-16,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,vroom,168,18,15,517431,3120.0,427431,72.375378,-8.796788857723184
2021-03-19,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,vroom,209,18,14,564896,3150.0,474896,76.628049,2.1048727822238242
2021-03-17,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,vroom,233,21,17,629836,3570.0,524836,76.73933,-2.705778948964766
2021-03-12,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,vroom,197,17,14,532308,3050.0,447308,77.829519,6.1299418589272205
2021-03-15,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,vroom,210,18,16,597807,3300.0,507807,77.938393,-2.365264026685206
2021-03-27,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,vroom,40,9,6,255602,1530.0,210602,32.517189,-50.81276588212387
2021-03-28,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,vroom,19,3,3,97608,540.0,82608,38.632848,3.623689251367523
2021-03-25,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,vroom,149,15,14,404830,2460.0,329830,78.55963,-5.98642804033888
2021-03-29,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,vroom,221,23,19,696354,4040.0,581354,82.789901,-14.322817478558951
2021-03-31,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,vroom,209,20,16,668007,3740.0,568007,89.426778,-13.246670023344166
2021-03-30,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,vroom,184,20,15,556122,3350.0,456122,90.479772,-6.767702559750878
2021-03-26,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,vroom,225,21,17,668227,3780.0,563227,92.546794,-4.278003099188063
2021-03-24,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,vroom,210,20,15,616189,3500.0,516189,93.537018,5.18404195242499
2021-03-22,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,vroom,233,20,15,624862,3440.0,524862,93.740467,-1.705613599334617
2021-03-23,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,vroom,197,20,15,619018,3500.0,519018,94.092489,-8.341150938112573
2021-04-03,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,vroom,43,9,7,233794,1470.0,188794,23.222224,-8.305152270389964
2021-04-10,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,vroom,51,6,5,196280,1050.0,166280,35.695751,17.22020488294512
2021-04-01,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,vroom,181,19,14,545179,3160.0,450179,74.888233,-3.326984126984127
2021-04-02,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,vroom,200,19,15,566183,3220.0,471183,75.675156,2.2252961218783947
2021-04-06,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,vroom,170,17,14,497977,2840.0,412977,75.733772,11.90005678993562
2021-04-09,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,vroom,205,21,16,619846,3570.0,514846,76.377614,-5.555650162970734
2021-04-07,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,vroom,212,17,14,559244,3170.0,474244,77.094989,1.056237106653409
2021-04-08,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,vroom,181,16,13,511095,2920.0,431095,77.187387,9.319061280758811
2021-04-05,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,vroom,204,19,16,575201,3250.0,480201,78.656522,-12.23105665200043
2021-04-11,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,vroom,17,3,3,92002,510.0,77002,23.23742,-3.128537960565401
2021-04-18,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,vroom,16,4,4,105864,670.0,85864,24.761185,-4.304645549041824
2021-04-17,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,vroom,41,6,5,212148,1170.0,182148,31.871715,20.544712980753026
2021-04-20,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,vroom,170,21,15,565494,3480.0,460494,62.333677,-11.048402299934018
2021-04-13,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,vroom,188,15,12,511071,2880.0,436071,77.491085,17.40026376524893
2021-04-15,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,vroom,188,17,14,546126,3110.0,461126,80.485896,-3.795452299318073
2021-04-16,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,vroom,218,20,16,638847,3590.0,538847,80.66301,-6.056284717264918
2021-04-19,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,vroom,196,19,16,590217,3430.0,495217,81.248021,-11.675442895228292
2021-04-12,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,vroom,213,20,16,632526,3500.0,532526,81.762983,-8.54920723723162
2021-04-14,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,vroom,235,22,17,636948,3790.0,526948,82.756579,-2.026766192264875
2021-04-25,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,vroom,17,4,4,109985,640.0,89985,20.577234,9.008554362393898
2021-04-24,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,vroom,51,10,6,279539,1780.0,229539,33.289245,-5.801423861989092
2021-04-22,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,vroom,213,20,15,568864,3440.0,468864,78.042282,3.5380657895406196
2021-04-27,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,vroom,167,17,13,501512,3050.0,416512,83.79961,8.66172134386992
2021-04-21,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,vroom,216,19,14,595434,3400.0,500434,88.521467,-1.8239712159352084
2021-04-29,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,vroom,190,21,16,606653,3690.0,501653,89.096849,-12.232785908671287
2021-04-23,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,vroom,204,20,15,582166,3530.0,482166,89.440246,-4.813379159607584
2021-04-28,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,vroom,208,21,13,574621,3630.0,469621,89.751696,10.177013283812132
2021-04-30,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,vroom,217,18,13,564771,3240.0,474771,91.056346,7.623723995348236
2021-04-26,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,vroom,218,18,13,532463,3120.0,442463,91.139975,16.30480058724318
2021-05-02,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,vroom,15,4,3,86743,700.0,66743,18.646487,-15.708244961116224
2021-05-09,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,vroom,24,4,3,105230,640.0,85230,26.62706,16.702287659304996
2021-05-01,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,vroom,47,8,7,249124,1430.0,209124,29.761389,3.2231247644908536
2021-05-08,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,vroom,44,7,6,233794,1300.0,198794,32.460201,13.066726160596426
2021-05-04,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,vroom,171,17,13,500694,2930.0,415694,70.902743,-5.43767583685709
2021-05-10,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,vroom,218,22,15,649064,3790.0,539064,71.421722,-18.82744075690559
2021-05-06,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,vroom,176,19,14,560775,3370.0,465775,71.910396,6.241065502095793
2021-05-07,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,vroom,194,18,13,514465,3150.0,424465,73.04423,6.749477072767545
2021-05-05,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,vroom,213,21,15,654550,3750.0,549550,73.846064,-1.6915710419443746
2021-05-03,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,vroom,218,21,15,568874,3510.0,463874,74.273783,5.152889392777352
2021-05-16,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,vroom,14,3,3,100400,510.0,85400,25.764958,1.366525527797153
2021-05-15,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,vroom,47,7,6,241229,1330.0,206229,40.661667,6.053595977770248
2021-05-18,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,vroom,168,20,15,544266,3440.0,444266,80.655973,-8.492354429168586
2021-05-14,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,vroom,193,19,16,571255,3430.0,476255,83.205141,-10.589385447822593
2021-05-11,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,vroom,167,14,12,456729,2540.0,386729,83.936201,-4.246752624263049
2021-05-12,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,vroom,218,19,15,610403,3340.0,515403,84.305527,9.64782957509229
2021-05-20,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,vroom,197,20,15,600956,3500.0,500956,85.610172,1.421213214789541
2021-05-13,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,vroom,191,17,15,574847,3230.0,489847,85.953282,-8.16353410692412
2021-05-17,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,vroom,221,20,14,615626,3500.0,515626,87.295734,-0.8602908048330944
2021-05-19,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,vroom,217,22,16,665589,3820.0,555589,88.015187,-0.13660688360281098
2021-05-30,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,vroom,11,4,3,109264,730.0,89264,18.085935,11.158812241844732
2021-05-23,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,vroom,15,3,3,92973,570.0,77973,23.067272,-12.679521518343009
2021-05-22,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,vroom,43,7,5,233015,1300.0,198015,27.442053,-5.283252455698033
2021-05-29,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,vroom,40,8,5,228183,1400.0,188183,30.89866,8.646774574527285
2021-05-27,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,vroom,141,13,11,430212,2440.0,365212,56.908465,8.712009489272582
2021-05-25,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,vroom,167,18,14,547604,3150.0,457604,65.488377,-0.7784693415584846
2021-05-24,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,vroom,215,22,14,634056,3700.0,524056,66.293584,-5.166119596821411
2021-05-28,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,vroom,202,20,15,611035,3500.0,511035,67.561202,-15.106754928961914
2021-05-21,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,vroom,188,14,12,481733,2660.0,411733,67.673418,4.933189404240119
2021-05-26,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,vroom,196,17,14,539236,3110.0,454236,68.303075,11.601815058163172
2021-06-06,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,vroom,23,3,3,112671,630.0,97671,25.385497,-8.3104223944014
2021-06-05,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,vroom,40,7,5,229685,1270.0,194685,45.39804,-6.36568660593964
2021-05-31,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,vroom,92,9,8,271122,1590.0,226122,53.232237,5.374805425063346
2021-06-01,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,vroom,155,16,13,506010,2920.0,426010,70.776744,-11.213922125418692
2021-06-04,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,vroom,181,18,14,525613,3150.0,435613,71.244576,4.670936055295293
2021-06-08,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,vroom,164,19,14,590296,3520.0,495296,71.384695,-3.9482280431432972
2021-06-03,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,vroom,156,21,15,555636,3660.0,450636,71.608697,-8.328004367152772
2021-06-07,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,vroom,211,19,16,568039,3340.0,473039,73.125039,-2.3877417122092606
2021-06-02,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,vroom,179,16,14,520947,2920.0,440947,73.270118,2.15101831521096
2021-06-09,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,vroom,195,19,14,576736,3310.0,481736,75.115873,2.3981777166288434
2021-06-13,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,vroom,19,4,3,107091,730.0,87091,23.121115,5.49432124041406
2021-06-12,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,vroom,48,9,6,265300,1590.0,220300,30.409196,-1.18577678104893
2021-06-19,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,vroom,37,8,6,229724,1460.0,189724,37.471709,-21.583758064601493
2021-06-10,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,vroom,174,19,14,591280,3460.0,496280,65.834523,-1.5589037519494886
2021-06-17,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,vroom,172,18,13,514671,3090.0,424671,68.986681,0.29465780174818673
2021-06-18,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,vroom,189,18,14,543996,3210.0,453996,72.617605,5.091594263582121
2021-06-15,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,vroom,176,20,15,552805,3350.0,452805,74.671053,6.555428965526567
2021-06-14,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,vroom,207,20,14,576146,3440.0,476146,75.710056,-0.22004553985955355
2021-06-16,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,vroom,206,19,14,616443,3520.0,521443,76.676658,-4.350630224361904
2021-06-11,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,vroom,205,20,15,602300,3500.0,502300,77.004419,-3.356911682437047
2021-06-27,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,vroom,20,3,3,101782,540.0,86782,20.103683,33.90221252443388
2021-06-26,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,vroom,49,7,5,224934,1240.0,189934,34.273655,9.260925164689318
2021-06-20,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,vroom,25,4,3,103413,670.0,83413,36.062386,15.378132006611787
2021-06-25,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,vroom,176,17,12,514870,2990.0,429870,79.224565,3.2744692842382115
2021-06-22,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,vroom,165,19,13,561965,3250.0,466965,81.290239,-7.284744190131098
2021-06-29,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,vroom,165,15,13,498562,2820.0,423562,82.236305,8.459090800594161
2021-06-23,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,vroom,202,20,15,577470,3440.0,477470,82.87742,-2.1888122654180404
2021-06-24,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,vroom,176,17,14,547335,3080.0,462335,82.985615,5.624248861545677
2021-06-21,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,vroom,200,19,15,579450,3280.0,484450,82.999103,-0.6611725302443872
2021-06-28,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,vroom,201,19,14,560850,3280.0,465850,83.70012,-3.476141540085128
2021-06-30,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,vroom,200,17,14,516529,2900.0,431529,66.693359,-1.740021075645811


==> data/comparison_2/comparison_vroom_vroom_180_anytime_180.csv <==
date,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_vroom_vroom_anytime
2021-01-03,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,mixed,7,1,1,24271,160.0,19271,2604.249436,53.99821838100112
2021-01-10,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,mixed,9,1,1,29443,160.0,24443,2816.18559,62.25159619477422
2021-01-24,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,mixed,11,1,1,34911,190.0,29911,3126.986549,60.421059791850894
2021-01-17,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,mixed,12,1,1,35889,190.0,30889,3223.151612,46.57626008514692
2021-01-12,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,mixed,118,7,6,232624,1300.0,197624,11668.441709,45.3994512342535
2021-01-26,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,mixed,127,8,7,269348,1640.0,229348,12817.244509,33.16509720723068
2021-01-07,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,mixed,137,8,7,273140,1550.0,233140,14829.713487,35.92399272769926
2021-01-19,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,mixed,149,9,8,294526,1770.0,249526,15218.825826,36.58279252238247
2021-01-05,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,mixed,155,10,9,315369,1930.0,265369,15663.320891,32.99273981247171
2021-01-14,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,mixed,154,10,9,306793,1870.0,256793,16207.807239,40.38015321173302
2021-01-21,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,mixed,165,9,9,337016,1830.0,292016,16692.29177,30.448349516566747
2021-01-18,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,mixed,159,8,8,283727,1640.0,243727,18312.496957,40.26284374019652
2021-01-20,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,mixed,179,10,9,336780,1930.0,286780,19800.710163,27.6700113398165
2021-01-04,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,mixed,174,8,8,312821,1730.0,272821,19990.049778,44.45748477477318
2021-01-27,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,mixed,182,9,8,340246,1860.0,295246,19997.013324,37.06281029647881
2021-01-25,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,mixed,175,9,8,317805,1800.0,272805,20347.336763,33.449553964065835
2021-01-13,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,mixed,186,11,10,355352,2150.0,300352,20499.992661,39.152992505252485
2021-01-11,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,mixed,180,10,8,328003,2050.0,278003,20965.241003,38.90013803226714
2021-01-06,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,mixed,193,10,9,354819,2080.0,304819,21384.975893,36.584995326342806
2021-01-09,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,mixed,27,3,2,84097,570.0,69097,23421.714315,43.63131824305756
2021-01-23,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,mixed,27,3,2,75037,540.0,60037,23458.944643,53.78299806600229
2021-01-02,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,mixed,28,3,2,75397,540.0,60397,24126.254331,51.22113748552427
2021-01-01,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,mixed,79,4,4,133174,760.0,113174,28398.177997,41.18691374163119
2021-01-16,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,mixed,36,3,3,84626,600.0,69626,30275.983973,47.82453219889639
2021-01-08,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,mixed,156,8,7,274885,1610.0,234885,53769.265065,41.75227367118434
2021-01-22,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,mixed,160,8,7,282715,1580.0,242715,55007.636102,41.64194786241689
2021-01-15,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,mixed,165,9,8,296928,1860.0,251928,56639.33408,36.10480492176858
2021-02-21,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,mixed,20,2,2,47190,350.0,37190,4085.84835,48.07552650689905
2021-02-14,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,mixed,22,2,2,54995,380.0,44995,4219.464255,53.908495855577996
2021-02-07,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,mixed,28,2,2,75147,410.0,65147,4975.843611,49.35401039244627
2021-02-16,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,mixed,125,7,7,253047,1390.0,218047,12718.305423,39.39879442764051
2021-02-02,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,mixed,150,9,8,300133,1740.0,255133,15230.473269,36.222247722018224
2021-02-23,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,mixed,162,9,8,319011,1800.0,274011,16742.27087,35.79484846899139
2021-02-04,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,mixed,156,9,8,302072,1770.0,257072,16990.414963,43.656003029166925
2021-02-09,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,mixed,162,10,9,314523,1870.0,264523,17063.819193,34.24134275840008
2021-02-11,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,mixed,158,9,8,313433,1740.0,268433,17367.427164,41.199744112620465
2021-02-18,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,mixed,167,9,8,335491,1860.0,290491,17970.89703,35.00667386035843
2021-02-25,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,mixed,167,9,8,336058,1890.0,291058,18529.556447,38.62402746831282
2021-02-01,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,mixed,174,9,8,320813,1830.0,275813,20829.456128,41.231092767943665
2021-02-22,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,mixed,180,9,9,327312,1860.0,282312,21251.088416,40.25092595804027
2021-02-03,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,mixed,188,10,9,357240,2080.0,307240,21578.218681,33.24438564429146
2021-02-17,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,mixed,185,10,9,351610,2080.0,301610,21617.779496,37.11817726589885
2021-02-15,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,mixed,182,9,8,335847,1860.0,290847,21625.844205,34.56693189522822
2021-02-10,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,mixed,185,10,9,345137,2020.0,295137,21772.122199,37.50484371548287
2021-02-24,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,mixed,196,10,9,362403,1960.0,312403,22432.272333,35.91719523343878
2021-02-08,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,mixed,198,10,9,378437,2080.0,328437,22743.630995,24.405732138005977
2021-02-27,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,mixed,29,3,2,77158,540.0,62158,25012.525903,56.65962657559485
2021-02-06,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,mixed,35,4,2,93070,760.0,73070,29486.806042,54.28624756253899
2021-02-20,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,mixed,36,3,2,90181,540.0,75181,30286.698539,47.814035311069574
2021-02-13,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,mixed,41,3,3,97269,570.0,82269,33962.839827,58.44181923052274
2021-02-19,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,mixed,182,9,9,324737,1800.0,279737,62698.250628,40.66855828417016
2021-02-12,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,mixed,192,9,8,320272,1770.0,275272,66128.688242,34.35058173380452
2021-02-05,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,mixed,200,10,9,353000,2020.0,303000,68763.200604,35.042590346924094
2021-02-26,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,mixed,204,11,10,352484,2060.0,297484,70060.166481,33.66842492524422
2021-03-21,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,mixed,16,2,2,49388,380.0,39388,3814.240117,51.57849327424605
2021-03-07,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,mixed,23,2,2,62499,320.0,52499,4420.569419,59.65646120180484
2021-03-14,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,mixed,25,2,2,81043,440.0,71043,4665.164423,36.58110963299163
2021-03-02,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,mixed,158,9,9,320820,1830.0,275820,15962.662973,35.12129619892738
2021-03-25,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,mixed,148,9,9,279662,1590.0,234662,16413.725998,27.071457256554552
2021-03-16,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,mixed,167,9,8,321820,1770.0,276820,17149.744895,28.903597236735425
2021-03-09,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,mixed,172,9,9,331123,1890.0,286123,17566.653373,37.73753426924249
2021-03-11,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,mixed,168,9,9,325984,1770.0,280984,18167.247255,29.757695249792604
2021-03-18,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,mixed,172,9,9,323903,1800.0,278903,19181.43949,35.11025544966634
2021-03-04,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,mixed,177,10,9,342565,1930.0,292565,19487.381946,37.240421591061065
2021-03-03,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,mixed,174,9,8,319261,1830.0,274261,19956.00518,34.11865456046224
2021-03-01,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,mixed,169,8,8,297015,1700.0,257015,20200.691374,32.72898169958326
2021-03-23,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,mixed,196,10,10,362859,1990.0,312859,20290.076521,40.9693572107188
2021-03-10,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,mixed,201,11,10,376648,2120.0,321648,22507.603329,33.70857313832128
2021-03-24,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,mixed,209,11,10,399684,2210.0,344684,23020.970494,34.102742504031156
2021-03-08,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,mixed,202,10,10,377136,2020.0,327136,23254.534528,25.677382737751536
2021-03-15,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,mixed,210,10,10,381195,2110.0,331195,24121.185432,31.14028274040702
2021-03-17,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,mixed,232,12,10,408475,2430.0,348475,24793.828037,29.060308506684542
2021-03-22,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,mixed,232,13,11,432780,2350.0,367780,25837.112292,31.774435355339513
2021-03-06,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,mixed,38,3,3,98191,600.0,83191,31766.333662,44.7408999842424
2021-03-27,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,mixed,40,4,3,118331,730.0,98331,33101.137515,32.05927610123559
2021-03-20,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,mixed,48,4,3,125748,820.0,105748,39292.320857,51.281236682034795
2021-03-13,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,mixed,54,3,3,119521,660.0,104521,43267.760769,48.92003008701301
2021-03-12,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,mixed,197,10,9,340668,2080.0,290668,67829.194508,41.39962603704194
2021-03-05,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,mixed,203,10,8,366449,2020.0,316449,69875.959014,31.665923869160725
2021-03-19,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,mixed,208,9,9,349026,1950.0,304026,71363.085987,43.436808712351414
2021-03-26,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,mixed,224,11,10,393201,2240.0,338201,76917.925836,35.87657413477627
2021-04-18,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,mixed,16,2,2,46842,350.0,36842,3811.125147,50.20357830057299
2021-04-11,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,mixed,17,2,2,54601,350.0,44601,3947.777787,38.12216681776972
2021-04-25,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,mixed,17,2,2,65877,380.0,55877,3965.038753,21.68501390903255
2021-04-27,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,mixed,167,10,9,321551,1810.0,271551,17031.841578,39.02188795460838
2021-04-20,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,mixed,169,10,8,332609,1990.0,282609,17224.933394,35.12511385956118
2021-04-06,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,mixed,170,11,9,348918,1970.0,293918,17265.375563,33.67901844688798
2021-04-13,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,mixed,187,12,10,372041,2400.0,312041,18697.855755,33.6479950348488
2021-04-01,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,mixed,180,10,9,359106,1990.0,309106,19145.012941,27.26937628101785
2021-04-08,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,mixed,181,11,10,368750,2150.0,313750,19180.570286,32.10999377713299
2021-04-15,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,mixed,187,11,10,372200,2180.0,317200,19352.049712,28.32383299953782
2021-04-22,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,mixed,212,12,11,418138,2310.0,358138,22472.871902,24.32494063821162
2021-04-19,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,mixed,195,10,9,373556,2050.0,323556,23081.790696,35.58824036554876
2021-04-05,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,mixed,204,11,10,384128,2300.0,329128,23801.153558,31.767226142917792
2021-04-07,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,mixed,212,11,10,383769,2210.0,328769,23844.659329,28.48869385359309
2021-04-21,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,mixed,215,11,10,402869,2300.0,347869,24006.37476,34.31447996999984
2021-04-12,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,mixed,212,10,10,395693,2200.0,345693,24442.267334,31.366689099651015
2021-04-26,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,mixed,217,11,10,404286,2300.0,349286,24869.132524,30.409741252289347
2021-04-14,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,mixed,234,12,10,422332,2490.0,362332,25424.288732,27.1975687243905
2021-04-17,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,mixed,41,3,2,103636,570.0,88636,33848.543296,45.64155822357896
2021-04-03,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,mixed,43,4,3,100716,760.0,80716,35474.187138,51.892470242075696
2021-04-10,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,mixed,51,4,4,123065,790.0,103065,41416.848165,48.07296325676383
2021-04-24,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,mixed,51,4,3,137803,700.0,117803,41536.766969,49.113944617384334
2021-04-02,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,mixed,200,10,9,362160,2080.0,312160,68747.294351,38.04899493834151
2021-04-23,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,mixed,203,11,10,367412,2120.0,312412,69736.800413,30.825640745642854
2021-04-09,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,mixed,205,11,9,369001,2210.0,314001,70372.175029,34.23555725857475
2021-04-16,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,mixed,217,11,10,379818,2180.0,324818,74493.402464,36.623165988376456
2021-05-16,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,mixed,14,2,1,46550,380.0,36550,3465.945135,49.991405612135274
2021-05-02,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,mixed,15,2,2,44063,380.0,34063,3624.474884,60.159315719994936
2021-05-23,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,mixed,15,1,1,35470,190.0,30470,3680.098462,62.668266447749254
2021-05-09,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,mixed,24,2,2,75482,410.0,65482,4529.975657,33.44384583506009
2021-05-27,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,mixed,141,9,8,301319,1770.0,256319,14782.112106,32.56699235971551
2021-05-11,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,mixed,166,10,9,324949,1960.0,274949,16623.86923,38.858104077957805
2021-05-25,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,mixed,167,11,9,352394,2090.0,297394,16720.041265,37.603980381394194
2021-05-18,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,mixed,167,10,8,330751,1990.0,280751,16977.869534,33.786632447354776
2021-05-04,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,mixed,170,10,9,328997,1870.0,278997,17166.492089,36.41980318947458
2021-05-06,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,mixed,175,10,9,340567,1960.0,290567,18257.119892,42.14724833058424
2021-05-13,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,mixed,190,11,10,376031,2150.0,321031,19797.598902,36.80576095724657
2021-05-20,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,mixed,195,11,10,383106,2180.0,328106,20074.505824,37.201811628055644
2021-05-26,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,mixed,196,10,9,360773,2020.0,310773,21927.233489,33.61920182524057
2021-05-05,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,mixed,212,12,10,402511,2400.0,342511,23062.24391,29.873811154027745
2021-05-19,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,mixed,215,10,10,390972,2170.0,340972,23550.349219,36.46254678300325
2021-05-12,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,mixed,218,11,11,396543,2240.0,341543,23958.460416,33.38591327836797
2021-05-24,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,mixed,215,12,11,422580,2430.0,362580,24433.830638,26.231869131306855
2021-05-10,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,mixed,217,12,12,421739,2430.0,361739,24826.632797,25.625389077095903
2021-05-17,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,mixed,220,11,10,414289,2270.0,359289,24894.140965,38.77188782085388
2021-05-03,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,mixed,217,12,10,405427,2400.0,345427,24908.984219,32.48340924419428
2021-05-22,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,mixed,43,4,3,114706,730.0,94706,35645.376059,50.56415118734646
2021-05-08,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,mixed,44,5,3,126603,920.0,101603,36339.133399,48.217937601230304
2021-05-01,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,mixed,47,4,3,120304,790.0,100304,38638.793205,53.167966864421295
2021-05-15,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,mixed,47,4,3,114840,760.0,94840,38671.281475,51.02542123511124
2021-05-21,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,mixed,188,10,9,346429,1930.0,296429,64804.801323,36.46442378936712
2021-05-14,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,mixed,192,10,9,341669,1930.0,291669,66164.428756,35.73047614927232
2021-05-07,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,mixed,193,11,9,347211,2180.0,292211,66407.666542,30.55363321799308
2021-06-13,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,mixed,19,2,2,65777,380.0,55777,3998.036494,48.243764261546936
2021-06-27,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,mixed,20,2,2,55507,380.0,45507,4053.688748,49.248422785041605
2021-06-06,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,mixed,23,2,2,75747,410.0,65747,4317.494201,39.68659675608533
2021-06-20,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,mixed,25,2,2,80017,440.0,70017,4542.064347,40.800065106093335
2021-06-01,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,mixed,155,9,8,320307,1860.0,275307,15416.444769,31.63546255506608
2021-06-03,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,mixed,156,11,9,337935,2120.0,282935,16729.771907,27.72711524395721
2021-06-08,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,mixed,162,10,8,331061,2020.0,281061,16991.616271,38.79747174757407
2021-06-22,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,mixed,165,10,9,337238,1930.0,287238,17304.953844,41.51164605699024
2021-06-15,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,mixed,174,10,9,340163,1990.0,290163,18564.397578,29.00061990327839
2021-06-10,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,mixed,174,9,8,342320,1890.0,297320,18703.213779,29.61172534755136
2021-06-17,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,mixed,172,10,9,352545,2050.0,302545,18807.485911,33.224043094826804
2021-06-24,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,mixed,176,10,9,377918,2080.0,327918,19113.323435,34.768620005178214
2021-06-02,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,mixed,179,11,9,343678,2150.0,288678,20508.758723,40.39959281142209
2021-06-09,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,mixed,195,11,10,371695,2240.0,316695,22044.103063,30.39719263027997
2021-06-23,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,mixed,202,12,10,394975,2400.0,334975,22473.855402,35.52333876386336
2021-06-16,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,mixed,206,11,9,388050,2270.0,333050,22629.509595,35.85388472047965
2021-06-21,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,mixed,200,11,10,379553,2240.0,324553,23087.398523,30.55195708179636
2021-06-14,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,mixed,207,12,11,397888,2400.0,337888,23517.577449,32.6484563183544
2021-06-07,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,mixed,211,12,10,396360,2370.0,336360,23895.940593,31.576185280835254
2021-06-19,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,mixed,37,3,2,89930,570.0,74930,31050.109104,50.00250182076956
2021-06-05,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,mixed,40,3,2,104900,600.0,89900,33022.130467,63.08560690570115
2021-06-12,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,mixed,48,4,3,116617,730.0,96617,39389.65173,56.58581985369395
2021-06-26,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,mixed,49,4,3,118982,760.0,98982,40035.003789,51.3158971505262
2021-06-25,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,mixed,176,9,8,324866,1800.0,279866,60520.549335,37.07963967593301
2021-06-04,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,mixed,181,9,8,326834,1920.0,281834,62227.537181,42.3457273596455
2021-06-18,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,mixed,187,9,9,340841,1890.0,295841,64293.674212,34.593523081410524
2021-06-11,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,mixed,203,10,10,362100,2050.0,312100,69713.74969,38.83683573104423
2021-02-28,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,mixed,14,1,1,34144,190.0,29144,4514.73227,31.123797228329938
2021-01-31,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,mixed,17,2,2,73272,440.0,63272,5415.958458,25.88006797766448
2021-03-28,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,mixed,19,2,2,57869,470.0,47869,6016.957874,58.371519210433554
2021-01-30,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,mixed,36,3,2,92853,660.0,77853,11125.57742,49.668533143975324
2021-01-28,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,mixed,159,9,9,377228,2190.0,332228,48662.322041,15.922311920225736
2021-01-29,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,mixed,180,9,9,415226,2490.0,370226,55358.739691,12.651120717764245
2021-03-30,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,mixed,184,11,10,467162,2870.0,412162,56444.112223,18.540941214626855
2021-03-31,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,mixed,209,11,11,496107,3200.0,441107,64703.576722,10.47327048564994
2021-03-29,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,mixed,221,13,11,513929,3340.0,448929,68580.591093,22.504184447426752
2021-05-30,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,mixed,11,1,1,50542,310.0,45542,3611.958722,27.078343673351608
2021-05-29,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,mixed,40,4,3,155753,1090.0,135753,12325.98637,17.47179788795456
2021-05-31,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,mixed,92,6,5,213405,1380.0,183405,28104.842768,29.612747248397852
2021-06-29,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,mixed,165,9,8,393969,2550.0,348969,50548.17993,31.591321485314417
2021-04-29,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,mixed,190,12,11,517053,3240.0,457053,58408.933944,7.874743875278396
2021-06-30,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,mixed,200,12,11,431785,2640.0,371785,62013.318389,14.890366784407721
2021-06-28,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,mixed,201,10,9,474562,3070.0,424562,62231.621971,10.874350190811022
2021-05-28,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,mixed,202,10,10,464365,2800.0,414365,62455.039983,20.396709345520435
2021-04-28,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,mixed,208,11,10,461802,2990.0,406802,64526.616836,25.893867254634824
2021-04-30,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,mixed,217,11,11,555799,3470.0,500799,67275.23873,14.061712398452551


==> data/comparison_2/comparison_vroom_vroom_180_r_vroom_180.csv <==
date,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,algo_r_vroom_180,no_of_requests_r_vroom_180,no_of_runs_r_vroom_180,no_of_vehicles_r_vroom_180,objective_r_vroom_180,operational_cost_r_vroom_180,total_travel_time_r_vroom_180,computation_time_r_vroom_180,diff_vroom_vroom_r_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,agent_without_anytime_vroom,9,3,2,63108,540.0,48108,21.137574,19.090233082899562
2021-01-03,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,agent_without_anytime_vroom,7,2,2,59667,350.0,49667,24.46803,-13.089213623699324
2021-01-02,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,agent_without_anytime_vroom,28,5,4,159421,920.0,134421,29.131685,-3.1390511680867443
2021-01-09,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,agent_without_anytime_vroom,27,6,4,180238,1020.0,150238,35.729671,-20.810236542418778
2021-01-01,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,agent_without_anytime_vroom,79,9,8,292324,1650.0,247324,44.694634,-29.097846632160962
2021-01-07,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,agent_without_anytime_vroom,139,14,11,456809,2600.0,386809,67.703368,-7.162981643305378
2021-01-08,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,agent_without_anytime_vroom,156,15,11,468027,2610.0,393027,70.359252,0.8257685559539247
2021-01-05,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,agent_without_anytime_vroom,155,16,11,467536,2770.0,387536,70.452737,0.6614270932265871
2021-01-04,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,agent_without_anytime_vroom,174,17,12,533934,2900.0,448934,71.94152,5.198061113971698
2021-01-06,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,agent_without_anytime_vroom,193,15,12,506440,2820.0,431440,75.30291,9.486541118353443
2021-01-17,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,agent_without_anytime_vroom,12,3,3,83519,600.0,68519,22.848321,-24.324927803745275
2021-01-16,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,agent_without_anytime_vroom,36,8,6,253216,1340.0,213216,28.660275,-56.118252720490766
2021-01-14,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,agent_without_anytime_vroom,154,14,11,442874,2510.0,372874,70.647994,13.935194002122111
2021-01-12,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,agent_without_anytime_vroom,118,11,9,381783,2060.0,326783,72.230712,10.38946407321258
2021-01-20,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,agent_without_anytime_vroom,179,17,13,508580,3020.0,423580,72.686408,-9.227346139307928
2021-01-18,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,agent_without_anytime_vroom,159,17,13,529592,2990.0,444592,72.935927,-11.502677073178948
2021-01-19,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,agent_without_anytime_vroom,151,17,12,483734,2870.0,398734,73.397885,-4.1573899824729885
2021-01-11,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,agent_without_anytime_vroom,180,16,14,567366,3070.0,487366,73.805991,-5.688009820595308
2021-01-13,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,agent_without_anytime_vroom,186,18,14,607869,3360.0,517869,73.99963,-4.085553476059444
2021-01-15,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,agent_without_anytime_vroom,165,13,11,443151,2440.0,378151,76.308336,4.639442578290594
2021-01-24,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,agent_without_anytime_vroom,11,2,2,69336,380.0,59336,15.144909,21.39310251003333
2021-01-23,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,agent_without_anytime_vroom,27,6,5,182949,990.0,152949,19.204857,-12.682467140516636
2021-01-26,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,agent_without_anytime_vroom,127,13,10,404049,2320.0,339049,45.490365,-0.25905385789258195
2021-01-21,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,agent_without_anytime_vroom,165,15,12,464188,2700.0,389188,49.060165,4.203238022515504
2021-01-25,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,agent_without_anytime_vroom,175,15,12,494239,2790.0,419239,51.215284,-3.4968798425262806
2021-01-27,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,agent_without_anytime_vroom,182,19,14,571348,3310.0,476348,51.887514,-5.685408389010973
2021-01-22,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,agent_without_anytime_vroom,160,14,11,469897,2690.0,399897,52.01526,3.0038249640313017
2021-02-06,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,agent_without_anytime_vroom,35,7,6,231994,1360.0,196994,28.767324,-13.949890222158915
2021-02-07,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,agent_without_anytime_vroom,28,4,4,121045,730.0,101045,33.395218,18.42064470908564
2021-02-09,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,agent_without_anytime_vroom,163,18,13,519517,3120.0,429517,68.623708,-8.617622031407132
2021-02-01,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,agent_without_anytime_vroom,175,16,13,512198,2950.0,432198,70.047904,6.171767520503252
2021-02-02,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,agent_without_anytime_vroom,153,18,12,513147,3090.0,423147,70.733195,-9.042865157078744
2021-02-04,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,agent_without_anytime_vroom,159,16,12,483350,2800.0,403350,72.166139,9.843113774688923
2021-02-03,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,agent_without_anytime_vroom,188,17,13,507917,2990.0,422917,73.830732,5.088144170002205
2021-02-08,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,agent_without_anytime_vroom,199,18,14,555728,3240.0,465728,75.619573,-11.008837112677181
2021-02-05,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,agent_without_anytime_vroom,200,23,14,647939,3950.0,532939,75.860982,-19.2307055331568
2021-02-14,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,agent_without_anytime_vroom,22,4,4,124484,730.0,104484,25.612595,-4.330480987621211
2021-02-13,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,agent_without_anytime_vroom,41,8,7,266905,1460.0,226905,29.389478,-14.035162675439533
2021-02-16,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,agent_without_anytime_vroom,125,14,10,447904,2450.0,377904,58.284651,-7.266722706383019
2021-02-19,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,agent_without_anytime_vroom,182,17,14,554605,3050.0,469605,76.88782,-1.3297352405417602
2021-02-15,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,agent_without_anytime_vroom,182,17,14,509452,2900.0,424452,77.857998,0.7434712469898767
2021-02-18,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,agent_without_anytime_vroom,168,17,12,511622,3080.0,426622,78.162147,0.8855215006790096
2021-02-11,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,agent_without_anytime_vroom,159,12,11,415998,2280.0,355998,78.434914,21.958476457047876
2021-02-17,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,agent_without_anytime_vroom,186,17,14,530293,3140.0,445293,78.698221,5.162565276486157
2021-02-12,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,agent_without_anytime_vroom,192,16,13,527652,2920.0,447652,79.192556,-8.158211916728844
2021-02-10,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,agent_without_anytime_vroom,185,17,12,513837,2900.0,428837,80.315069,6.9577483151113055
2021-02-21,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,agent_without_anytime_vroom,20,2,2,75979,440.0,65979,17.588367,16.398186659624567
2021-02-27,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,agent_without_anytime_vroom,29,7,5,196205,1240.0,161205,24.972601,-10.210191655245243
2021-02-20,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,agent_without_anytime_vroom,36,7,5,202374,1240.0,167374,28.906084,-17.1098393004913
2021-02-23,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,agent_without_anytime_vroom,163,20,16,615197,3560.0,515197,61.91993,-23.816472179397902
2021-02-25,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,agent_without_anytime_vroom,167,18,13,518558,3150.0,428558,64.471925,5.2931292690944955
2021-03-01,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,agent_without_anytime_vroom,170,12,10,405945,2250.0,345945,65.544422,8.057392643594854
2021-02-24,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,agent_without_anytime_vroom,197,20,14,559240,3440.0,459240,66.421322,1.111006979380149
2021-02-22,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,agent_without_anytime_vroom,181,18,14,567985,3180.0,477985,66.669569,-3.682656974759543
2021-02-26,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,agent_without_anytime_vroom,205,21,15,605335,3660.0,500335,67.545786,-13.913891120951003
2021-03-07,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,agent_without_anytime_vroom,23,5,5,175750,980.0,150750,24.817816,-13.447846266065055
2021-03-06,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,agent_without_anytime_vroom,38,5,5,170523,920.0,145523,29.970907,4.034509150665196
2021-03-02,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,agent_without_anytime_vroom,159,17,14,510668,3080.0,425668,73.277873,-3.271235935060628
2021-03-11,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,agent_without_anytime_vroom,169,19,13,578068,3280.0,483068,75.836434,-24.560802439208334
2021-03-09,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,agent_without_anytime_vroom,173,19,14,561936,3250.0,466936,81.996505,-5.663215611355764
2021-03-03,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,agent_without_anytime_vroom,175,16,13,507760,2920.0,427760,82.319279,-4.779199339661576
2021-03-04,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,agent_without_anytime_vroom,178,14,13,483877,2570.0,413877,83.15502,11.351374128173795
2021-03-05,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,agent_without_anytime_vroom,204,18,14,578072,3270.0,488072,84.087601,-7.796763143320137
2021-03-10,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,agent_without_anytime_vroom,202,19,15,581366,3280.0,486366,84.131484,-2.3225443089216258
2021-03-08,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,agent_without_anytime_vroom,203,20,16,626868,3500.0,526868,84.782264,-23.537584420344835
2021-03-21,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,agent_without_anytime_vroom,16,3,3,98912,540.0,83912,22.143699,3.023647986195537
2021-03-14,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,agent_without_anytime_vroom,25,6,5,171720,1020.0,141720,29.664387,-34.37671179278504
2021-03-20,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,agent_without_anytime_vroom,48,7,6,228300,1270.0,193300,42.038702,11.549339428925652
2021-03-13,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,agent_without_anytime_vroom,54,10,8,294240,1780.0,244240,48.325044,-25.75003846351095
2021-03-12,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,agent_without_anytime_vroom,197,18,14,572621,3270.0,482621,91.265369,1.4999802181507926
2021-03-18,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,agent_without_anytime_vroom,174,18,12,564035,3300.0,474035,92.453317,-12.997061056697365
2021-03-16,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,agent_without_anytime_vroom,168,18,15,557985,3180.0,467985,92.752335,-23.2699219932266
2021-03-17,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,agent_without_anytime_vroom,233,21,16,666183,3840.0,561183,94.62861,-15.695737800578668
2021-03-15,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,agent_without_anytime_vroom,210,18,16,566437,3300.0,476437,95.346605,-2.3221492028281268
2021-03-19,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,agent_without_anytime_vroom,209,20,15,586390,3500.0,486390,95.935205,4.969573214705334
2021-03-27,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,agent_without_anytime_vroom,40,8,6,236175,1340.0,196175,29.995004,-35.60183271324239
2021-03-23,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,agent_without_anytime_vroom,197,17,12,546558,3110.0,461558,48.769705,11.08482892356547
2021-03-25,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,agent_without_anytime_vroom,149,13,11,374321,2290.0,309321,56.036427,2.3868632553967153
2021-03-26,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,agent_without_anytime_vroom,225,21,16,656133,3750.0,551133,72.226561,-7.00251470170941
2021-03-24,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,agent_without_anytime_vroom,210,18,14,568996,3180.0,478996,74.863709,6.187698466347691
2021-03-22,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,agent_without_anytime_vroom,233,19,15,610054,3370.0,515054,75.124873,3.8280913772962952
2021-04-03,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,agent_without_anytime_vroom,43,8,5,238908,1370.0,198908,26.940084,-14.115669003993197
2021-04-10,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,agent_without_anytime_vroom,51,5,5,184508,1040.0,159508,35.825841,22.147209235598915
2021-04-06,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,agent_without_anytime_vroom,170,15,12,516448,2880.0,441448,69.279374,1.835565143840108
2021-04-01,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,agent_without_anytime_vroom,181,18,13,535989,3120.0,445989,74.293655,-8.555173894375269
2021-04-02,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,agent_without_anytime_vroom,200,18,14,557551,3120.0,467551,75.819007,4.625456088102622
2021-04-09,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,agent_without_anytime_vroom,205,21,16,645470,3810.0,540470,76.8457,-15.037560484409948
2021-04-08,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,agent_without_anytime_vroom,181,18,13,547827,3180.0,457827,77.014654,-0.8596025465886538
2021-04-05,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,agent_without_anytime_vroom,204,20,16,622389,3620.0,522389,77.228915,-10.555147992688736
2021-04-07,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,agent_without_anytime_vroom,212,17,14,588753,3230.0,503753,77.644571,-9.707912904938928
2021-04-18,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,agent_without_anytime_vroom,16,3,2,81097,480.0,66097,26.213453,13.78804469154964
2021-04-11,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,agent_without_anytime_vroom,17,3,3,96027,510.0,81027,27.714649,-8.82479601087942
2021-04-17,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,agent_without_anytime_vroom,41,7,5,204805,1180.0,169805,40.934471,-7.422909684085748
2021-04-16,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,agent_without_anytime_vroom,218,20,14,595106,3680.0,495106,95.204902,0.6999821458666012
2021-04-13,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,agent_without_anytime_vroom,188,16,13,535004,3010.0,455004,95.478912,4.584204256047711
2021-04-19,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,agent_without_anytime_vroom,196,17,14,554911,2960.0,469911,96.428343,4.317441158720579
2021-04-20,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,agent_without_anytime_vroom,170,14,11,462825,2630.0,392825,96.433723,9.726678538618627
2021-04-15,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,agent_without_anytime_vroom,188,18,14,590298,3270.0,500298,98.60377,-13.676244030195656
2021-04-12,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,agent_without_anytime_vroom,213,20,16,614572,3560.0,514572,99.621607,-6.59807261348893
2021-04-14,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,agent_without_anytime_vroom,235,20,16,610576,3380.0,510576,102.783874,-5.2523069020025615
2021-04-25,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,agent_without_anytime_vroom,17,4,4,123296,670.0,103296,18.608861,-46.57504933545734
2021-04-24,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,agent_without_anytime_vroom,51,8,7,257199,1400.0,217199,31.714167,5.0249808904496565
2021-04-27,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,agent_without_anytime_vroom,167,17,13,550275,3170.0,465275,73.9988,-4.352748415579096
2021-04-23,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,agent_without_anytime_vroom,204,20,16,625239,3560.0,525239,74.327979,-17.716642912683874
2021-04-21,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,agent_without_anytime_vroom,216,17,14,563434,3170.0,478434,76.390503,8.135261604682634
2021-04-26,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,agent_without_anytime_vroom,218,17,15,593912,3380.0,508912,76.997403,-2.2308211349646787
2021-04-22,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,agent_without_anytime_vroom,213,22,16,659398,3880.0,549398,79.008204,-19.33855041408467
2021-05-08,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,agent_without_anytime_vroom,44,8,5,259529,1460.0,219529,29.53096,-6.150303486412644
2021-05-02,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,agent_without_anytime_vroom,15,3,2,78556,570.0,63556,40.487657,28.971590806343695
2021-05-09,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,agent_without_anytime_vroom,24,5,4,153263,860.0,128263,57.150477,-35.13944855437303
2021-05-01,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,agent_without_anytime_vroom,47,8,6,250397,1400.0,210397,61.902261,2.525264321639339
2021-05-04,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,agent_without_anytime_vroom,171,18,14,540630,3360.0,450630,66.373441,-4.479256046937687
2021-05-06,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,agent_without_anytime_vroom,176,16,13,523681,2890.0,443681,70.772776,11.041331523631724
2021-05-03,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,agent_without_anytime_vroom,218,20,15,606215,3380.0,506215,71.494767,-0.9542286651623271
2021-05-07,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,agent_without_anytime_vroom,194,16,13,534802,2920.0,454802,72.766651,-6.966818009080545
2021-05-10,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,agent_without_anytime_vroom,218,20,14,606281,3530.0,506281,78.565055,-6.9190031866847015
2021-05-05,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,agent_without_anytime_vroom,213,21,16,670728,3720.0,565728,80.182943,-16.85543598133039
2021-05-16,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,agent_without_anytime_vroom,14,4,4,114929,670.0,94929,26.895702,-23.468050363112887
2021-05-15,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,agent_without_anytime_vroom,47,7,4,219256,1210.0,184256,47.13034,6.496253555603888
2021-05-18,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,agent_without_anytime_vroom,168,19,14,546501,3310.0,451501,93.615325,-9.404571961651415
2021-05-20,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,agent_without_anytime_vroom,197,20,15,635818,3590.0,535818,94.911495,-4.222378491260681
2021-05-11,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,agent_without_anytime_vroom,167,16,12,504606,2770.0,424606,104.655566,5.054123774382981
2021-05-17,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,agent_without_anytime_vroom,221,20,16,629776,3620.0,529776,105.458327,6.92488679222975
2021-05-14,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,agent_without_anytime_vroom,193,17,14,542591,3110.0,457591,105.556673,-2.0638840974457273
2021-05-13,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,agent_without_anytime_vroom,191,19,15,590133,3460.0,495133,106.620998,0.8246504436676526
2021-05-12,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,agent_without_anytime_vroom,218,19,13,559322,3430.0,464322,108.305698,6.041150106503786
2021-05-19,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,agent_without_anytime_vroom,217,21,15,643963,3750.0,538963,110.983868,-4.651404668305866
2021-05-23,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,agent_without_anytime_vroom,15,4,4,116273,700.0,96273,23.787551,-22.375885405155085
2021-05-22,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,agent_without_anytime_vroom,43,8,6,269620,1490.0,229620,31.101088,-16.200491315778134
2021-05-27,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,agent_without_anytime_vroom,141,17,13,510699,2930.0,425699,59.626878,-14.290733637393084
2021-05-25,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,agent_without_anytime_vroom,167,16,13,537722,3010.0,457722,62.899284,4.789206225543142
2021-05-21,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,agent_without_anytime_vroom,188,16,14,552297,3040.0,472297,66.32785,-1.2920631194383514
2021-05-24,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,agent_without_anytime_vroom,215,21,17,671627,3840.0,566627,67.189101,-17.243287498101594
2021-05-26,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,agent_without_anytime_vroom,196,16,15,549206,2980.0,469206,70.165333,-1.051721282820291
2021-06-06,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,agent_without_anytime_vroom,23,4,4,141542,760.0,121542,31.603113,-12.702545605108728
2021-06-05,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,agent_without_anytime_vroom,40,8,6,239747,1430.0,199747,38.121456,15.632840789524618
2021-06-03,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,agent_without_anytime_vroom,156,14,12,470991,2570.0,400991,77.215975,-0.7290699813080914
2021-06-01,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,agent_without_anytime_vroom,155,18,13,533891,3180.0,443891,83.058575,-13.950713724686679
2021-06-08,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,agent_without_anytime_vroom,164,19,13,569021,3370.0,474021,84.146769,-5.1936767807855775
2021-06-02,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,agent_without_anytime_vroom,179,17,13,513174,2960.0,428174,86.305944,11.005710698411653
2021-06-04,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,agent_without_anytime_vroom,181,19,13,573748,3310.0,478748,87.234072,-1.2104726523498552
2021-06-09,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,agent_without_anytime_vroom,195,20,13,526781,3380.0,426781,87.581252,1.3561213655591613
2021-06-07,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,agent_without_anytime_vroom,211,17,15,549720,3080.0,464720,90.509048,5.101575770967697
2021-06-13,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,agent_without_anytime_vroom,19,5,3,109706,800.0,84706,26.625481,13.678495554331576
2021-06-12,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,agent_without_anytime_vroom,48,7,7,244955,1330.0,209955,56.348567,8.808145487035349
2021-06-19,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,agent_without_anytime_vroom,37,6,6,218307,1200.0,188307,57.732264,-21.369997053411094
2021-06-14,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,agent_without_anytime_vroom,207,20,13,587366,3440.0,487366,92.740628,0.5750190854877506
2021-06-17,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,agent_without_anytime_vroom,172,20,15,597575,3560.0,497575,95.510897,-13.187373094523744
2021-06-10,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,agent_without_anytime_vroom,174,19,13,544767,3220.0,449767,96.865554,-12.015684790811196
2021-06-18,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,agent_without_anytime_vroom,189,18,14,547095,3180.0,457095,97.738632,-4.986068254041358
2021-06-15,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,agent_without_anytime_vroom,176,15,12,474430,2700.0,399430,97.863364,0.9761911222336556
2021-06-11,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,agent_without_anytime_vroom,205,18,14,571108,3300.0,481108,98.368462,3.5328019350599553
2021-06-16,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,agent_without_anytime_vroom,206,22,14,663750,3880.0,553750,98.380454,-9.720355667521288
2021-06-27,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,agent_without_anytime_vroom,20,4,4,131228,730.0,111228,21.969703,-19.985370759806163
2021-06-20,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,agent_without_anytime_vroom,25,5,5,163436,890.0,138436,29.270857,-20.916812168920718
2021-06-26,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,agent_without_anytime_vroom,49,8,4,234591,1400.0,194591,40.021511,4.0119314555066365
2021-06-25,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,agent_without_anytime_vroom,176,14,11,470820,2600.0,400820,67.336472,8.81112813351591
2021-06-22,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,agent_without_anytime_vroom,165,15,12,522778,2820.0,447778,68.317561,9.33280147071576
2021-06-24,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,agent_without_anytime_vroom,176,21,13,551094,3480.0,446094,69.649359,4.877189954259084
2021-06-21,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,agent_without_anytime_vroom,200,18,14,563243,3270.0,473243,70.420704,-3.058397739914515
2021-06-23,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,agent_without_anytime_vroom,202,17,15,570253,3230.0,485253,72.148047,6.9105399078659975
2021-02-28,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,agent_without_anytime_vroom,14,3,2,75623,480.0,60623,44.115402,-52.54876646561636
2021-03-28,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,agent_without_anytime_vroom,19,4,4,101212,640.0,81212,45.842383,27.192420852726006
2021-05-30,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,agent_without_anytime_vroom,11,3,2,71404,540.0,56404,46.37192,-3.0212090607415956
2021-01-31,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,agent_without_anytime_vroom,17,3,3,76212,540.0,61212,48.140613,22.906045156591407
2021-01-30,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,agent_without_anytime_vroom,36,5,4,151881,890.0,126881,53.434669,17.672089027173236
2021-05-29,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,agent_without_anytime_vroom,40,7,4,175871,1210.0,140871,53.551077,6.811955893963238
2021-05-31,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,agent_without_anytime_vroom,92,11,9,338284,1940.0,283284,81.845748,-11.576024037969965
2021-01-28,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,agent_without_anytime_vroom,159,17,13,545754,3170.0,460754,100.479266,-21.6392594936991
2021-06-29,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,agent_without_anytime_vroom,165,17,11,513988,3050.0,428988,100.627484,10.751252376694072
2021-03-30,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,agent_without_anytime_vroom,184,18,13,540418,3120.0,450418,103.578151,5.7672892258493125
2021-05-28,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,agent_without_anytime_vroom,202,18,15,584069,3240.0,494069,103.945374,-0.1234252565788233
2021-01-29,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,agent_without_anytime_vroom,180,14,12,465206,2720.0,395206,104.443312,2.1370946535819844
2021-04-29,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,agent_without_anytime_vroom,190,20,12,561904,3500.0,461904,104.449149,-0.11652561247216035
2021-04-28,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,agent_without_anytime_vroom,208,17,12,543683,3110.0,458683,105.433073,12.75428740153058
2021-06-28,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,agent_without_anytime_vroom,201,18,12,524611,3150.0,434611,105.525061,1.474841491631359
2021-03-29,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,agent_without_anytime_vroom,221,21,17,673606,3720.0,568606,105.819175,-1.5736538142557714
2021-04-30,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,agent_without_anytime_vroom,217,21,15,624931,3630.0,519931,105.830031,3.3724421794162125
2021-06-30,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,agent_without_anytime_vroom,200,18,14,519868,3120.0,429868,106.127943,-2.4717736848744796
2021-03-31,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,agent_without_anytime_vroom,209,18,14,594088,3360.0,504088,106.711026,-7.208234682681757


==> data/comparison_2/comparison_vroom_vroom_180_vroom.csv <==
date,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_vroom_vroom_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,vroom,9,3,3,63805,510.0,48805,26.540316,18.196620426164774
2021-01-03,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,vroom,7,2,2,33730,320.0,23730,29.853557,36.070203369913386
2021-01-09,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,vroom,27,5,4,138360,800.0,113360,33.142581,7.259821302893606
2021-01-02,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,vroom,28,5,4,144131,860.0,119131,35.967353,6.752971164981335
2021-01-01,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,vroom,79,8,8,262299,1430.0,222299,57.217825,-15.838029288629016
2021-01-05,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,vroom,155,17,15,519286,2960.0,434286,62.983485,-10.334028118619184
2021-01-08,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,vroom,156,14,11,475277,2630.0,405277,63.767843,-0.7104957577915088
2021-01-07,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,vroom,139,16,12,471837,2800.0,391837,65.108095,-10.688405372118938
2021-01-04,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,vroom,174,18,12,555749,3210.0,465749,65.711809,1.3247278990074751
2021-01-06,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,vroom,193,21,14,609892,3510.0,504892,67.276267,-9.002911429281221
2021-01-17,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,vroom,12,3,2,63523,540.0,48523,30.405873,5.440769299473041
2021-01-16,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,vroom,36,6,5,176348,990.0,146348,40.020219,-8.72591633527544
2021-01-12,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,vroom,118,15,11,439761,2670.0,364761,67.030629,-3.218893690132779
2021-01-20,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,vroom,179,16,12,498362,2860.0,418362,73.917073,-7.032833923232879
2021-01-19,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,vroom,151,13,11,436142,2440.0,371142,76.828844,6.090098314909157
2021-01-18,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,vroom,159,13,11,429237,2410.0,364237,78.498242,9.62651513077971
2021-01-15,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,vroom,165,14,11,464208,2540.0,394208,78.76479,0.10823931432653842
2021-01-13,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,vroom,186,21,15,621581,3630.0,516581,79.023853,-6.433462498009448
2021-01-11,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,vroom,180,16,13,509448,2860.0,429448,79.207953,5.100860419759663
2021-01-14,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,vroom,154,16,12,451374,2710.0,371374,79.261022,12.283367859738584
2021-01-23,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,vroom,27,5,4,152417,830.0,127417,28.044594,6.122888924475542
2021-01-24,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,vroom,11,2,2,66442,350.0,56442,29.015362,24.674058454073418
2021-01-30,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,vroom,36,6,5,184504,1050.0,154504,35.703333,-0.01138316267623575
2021-01-26,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,vroom,127,14,12,427256,2420.0,357256,61.716953,-6.017543206659967
2021-01-21,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,vroom,165,17,13,493916,2930.0,408916,70.801705,-1.9318756384724127
2021-01-29,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,vroom,180,15,14,494467,2670.0,419467,71.092438,-4.018385871908954
2021-01-28,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,vroom,159,14,11,438556,2570.0,368556,71.440034,2.2533465874392085
2021-01-22,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,vroom,160,16,11,457423,2800.0,377423,71.574688,5.57870900755291
2021-01-27,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,vroom,182,16,10,500988,2830.0,420988,72.925353,7.329471043927993
2021-01-25,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,vroom,175,17,12,514335,2960.0,429335,75.309439,-7.70511370775223
2021-01-31,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,vroom,17,3,3,95413,510.0,80413,20.082517,3.482843732297483
2021-02-06,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,vroom,35,6,5,209278,1140.0,179278,30.901993,-2.792335689340989
2021-02-07,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,vroom,28,5,4,134448,860.0,109448,37.448811,9.387573545765179
2021-02-01,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,vroom,175,19,14,534800,3310.0,439800,66.461583,2.031365350831396
2021-02-09,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,vroom,163,18,13,521478,3060.0,431478,72.703583,-9.027616616384313
2021-02-04,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,vroom,159,15,12,453117,2670.0,378117,74.190317,15.482325818238794
2021-02-08,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,vroom,199,16,13,517751,2890.0,437751,74.271879,-3.422783131182383
2021-02-02,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,vroom,153,17,12,485360,2930.0,400360,74.80841,-3.138174894600843
2021-02-05,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,vroom,200,18,13,536221,3030.0,446221,75.283154,1.327118522430548
2021-02-03,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,vroom,188,17,12,522575,2840.0,437575,76.235476,2.3490785692128875
2021-02-13,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,vroom,41,5,4,169753,920.0,144753,33.531503,27.473029843412874
2021-02-14,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,vroom,22,3,3,102301,540.0,87301,33.857876,14.26116982492017
2021-02-19,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,vroom,182,18,14,555916,3090.0,465916,66.81822,-1.5692629817275596
2021-02-16,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,vroom,125,13,10,379260,2350.0,314260,69.473427,9.172552034313549
2021-02-12,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,vroom,192,17,14,551030,3170.0,466030,75.261392,-12.950239006911932
2021-02-11,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,vroom,159,14,12,477748,2600.0,407748,77.861455,10.374132112177726
2021-02-17,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,vroom,186,17,15,516385,3020.0,431385,77.951415,7.649867658630804
2021-02-18,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,vroom,168,17,15,521474,2990.0,436474,78.008642,-1.0230669536394332
2021-02-15,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,vroom,182,20,15,564160,3320.0,464160,79.387384,-9.915287919761216
2021-02-10,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,vroom,185,21,16,575216,3570.0,470216,81.371381,-4.156360567991279
2021-02-28,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,vroom,14,3,3,81478,540.0,66478,21.910621,-64.35963125088254
2021-02-21,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,vroom,20,3,3,79437,480.0,64437,24.05803,12.59325278933122
2021-02-27,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,vroom,29,5,3,163991,920.0,138991,25.90088,7.884714763969713
2021-02-20,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,vroom,36,6,5,175981,990.0,145981,34.017207,-1.8367311509371727
2021-02-23,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,vroom,163,16,14,527728,2950.0,447728,62.512168,-6.212187689942076
2021-02-25,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,vroom,167,19,14,556878,3250.0,461878,64.146985,-1.705446177448223
2021-02-22,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,vroom,181,15,12,483292,2670.0,408292,66.194813,11.777602129201494
2021-02-24,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,vroom,197,18,15,549701,3120.0,459701,68.018874,2.7977641934987614
2021-03-01,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,vroom,170,13,11,427671,2290.0,362671,69.310891,3.136664250770067
2021-02-26,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,vroom,205,20,14,553921,3410.0,453921,69.331511,-4.238638908386761
2021-03-06,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,vroom,38,6,5,189541,1080.0,159541,25.44332,-6.668279945073498
2021-03-07,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,vroom,23,4,4,119338,760.0,99338,25.52713,22.96649173428352
2021-03-10,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,vroom,202,20,16,637854,3530.0,537854,81.458957,-12.264639104493373
2021-03-03,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,vroom,175,15,12,472356,2700.0,397356,82.079013,2.526619892695006
2021-03-02,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,vroom,159,16,13,497890,2830.0,417890,82.314198,-0.6871698632131561
2021-03-11,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,vroom,169,20,14,548705,3350.0,448705,82.649071,-18.23372873503776
2021-03-04,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,vroom,178,15,13,503418,2790.0,428418,83.286397,7.771367642721179
2021-03-09,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,vroom,173,19,13,516269,3280.0,421269,83.858895,2.9237445893143894
2021-03-08,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,vroom,203,21,16,624453,3630.0,519453,84.008243,-23.061657644093483
2021-03-05,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,vroom,204,17,13,579216,3170.0,494216,85.144336,-8.010092100674857
2021-03-21,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,vroom,16,3,3,105514,570.0,90514,23.305057,-3.449154868818385
2021-03-14,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,vroom,25,5,3,109780,800.0,84780,33.87933,14.0934345410439
2021-03-13,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,vroom,54,9,7,284432,1650.0,239432,34.569643,-21.55837051472725
2021-03-20,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,vroom,48,6,6,214728,1140.0,184728,36.650097,16.807562667079928
2021-03-18,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,vroom,174,18,14,522020,3150.0,432020,65.306705,-4.579903397514619
2021-03-16,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,vroom,168,18,15,517431,3120.0,427431,72.375378,-14.310741340497025
2021-03-19,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,vroom,209,18,14,564896,3150.0,474896,76.628049,8.45289317807975
2021-03-17,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,vroom,233,21,17,629836,3570.0,524836,76.73933,-9.383368704042681
2021-03-12,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,vroom,197,17,14,532308,3050.0,447308,77.829519,8.434464453737135
2021-03-15,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,vroom,210,18,16,597807,3300.0,507807,77.938393,-7.988879696232898
2021-03-27,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,vroom,40,9,6,255602,1530.0,210602,32.517189,-46.756005695650174
2021-03-28,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,vroom,19,3,3,97608,540.0,82608,38.632848,29.784984138174128
2021-03-25,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,vroom,149,15,14,404830,2460.0,329830,78.55963,-5.569086822053125
2021-03-29,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,vroom,221,23,19,696354,4040.0,581354,82.789901,-5.0038451679056655
2021-03-31,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,vroom,209,20,16,668007,3740.0,568007,89.426778,-20.54754720794595
2021-03-30,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,vroom,184,20,15,556122,3350.0,456122,90.479772,3.0289820451165053
2021-03-26,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,vroom,225,21,17,668227,3780.0,563227,92.546794,-8.974810581969164
2021-03-24,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,vroom,210,20,15,616189,3500.0,516189,93.537018,-1.5931716035256527
2021-03-22,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,vroom,233,20,15,624862,3440.0,524862,93.740467,1.4936855330841492
2021-03-23,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,vroom,197,20,15,619018,3500.0,519018,94.092489,-0.7031117820841521
2021-04-03,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,vroom,43,9,7,233794,1470.0,188794,23.222224,-11.672939872752632
2021-04-10,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,vroom,51,6,5,196280,1050.0,166280,35.695751,17.180036793869938
2021-04-01,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,vroom,181,19,14,545179,3160.0,450179,74.888233,-10.416447256495216
2021-04-02,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,vroom,200,19,15,566183,3220.0,471183,75.675156,3.1488681830544776
2021-04-06,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,vroom,170,17,14,497977,2840.0,412977,75.733772,5.346461257733722
2021-04-09,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,vroom,205,21,16,619846,3570.0,514846,76.377614,-10.47077589356526
2021-04-07,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,vroom,212,17,14,559244,3170.0,474244,77.094989,-4.2092219396073824
2021-04-08,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,vroom,181,16,13,511095,2920.0,431095,77.187387,5.903070561420434
2021-04-05,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,vroom,204,19,16,575201,3250.0,480201,78.656522,-2.1731291532185724
2021-04-11,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,vroom,17,3,3,92002,510.0,77002,23.23742,-4.263372620126926
2021-04-18,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,vroom,16,4,4,105864,670.0,85864,24.761185,-12.541061158535937
2021-04-17,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,vroom,41,6,5,212148,1170.0,182148,31.871715,-11.274409529354378
2021-04-20,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,vroom,170,21,15,565494,3480.0,460494,62.333677,-10.298755785626096
2021-04-13,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,vroom,188,15,12,511071,2880.0,436071,77.491085,8.852557837591046
2021-04-15,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,vroom,188,17,14,546126,3110.0,461126,80.485896,-5.1698505623170545
2021-04-16,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,vroom,218,20,16,638847,3590.0,538847,80.66301,-6.598687470903602
2021-04-19,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,vroom,196,19,16,590217,3430.0,495217,81.248021,-1.770325028019657
2021-04-12,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,vroom,213,20,16,632526,3500.0,532526,81.762983,-9.712210250254973
2021-04-14,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,vroom,235,22,17,636948,3790.0,526948,82.756579,-9.7983647844277
2021-04-25,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,vroom,17,4,4,109985,640.0,89985,20.577234,-30.75084999643358
2021-04-24,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,vroom,51,10,6,279539,1780.0,229539,33.289245,-3.224436591373192
2021-04-22,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,vroom,213,20,15,568864,3440.0,468864,78.042282,-2.9536109341518504
2021-04-27,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,vroom,167,17,13,501512,3050.0,416512,83.79961,4.894542613431641
2021-04-21,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,vroom,216,19,14,595434,3400.0,500434,88.521467,2.917841944793178
2021-04-29,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,vroom,190,21,16,606653,3690.0,501653,89.096849,-8.089621380846324
2021-04-23,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,vroom,204,20,15,582166,3530.0,482166,89.440246,-9.607089669559192
2021-04-28,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,vroom,208,21,13,574621,3630.0,469621,89.751696,7.789615237104899
2021-04-30,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,vroom,217,18,13,564771,3240.0,474771,91.056346,12.674451326804197
2021-04-26,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,vroom,218,18,13,532463,3120.0,442463,91.139975,8.346472686211598
2021-05-02,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,vroom,15,4,3,86743,700.0,66743,18.646487,21.569106132118122
2021-05-09,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,vroom,24,4,3,105230,640.0,85230,26.62706,7.213585983722919
2021-05-01,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,vroom,47,8,7,249124,1430.0,209124,29.761389,3.020818735304651
2021-05-08,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,vroom,44,7,6,233794,1300.0,198794,32.460201,4.375603291723246
2021-05-04,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,vroom,171,17,13,500694,2930.0,415694,70.902743,3.238561257855801
2021-05-10,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,vroom,218,22,15,649064,3790.0,539064,71.421722,-14.463880419083427
2021-05-06,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,vroom,176,19,14,560775,3370.0,465775,71.910396,4.740104539146122
2021-05-07,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,vroom,194,18,13,514465,3150.0,424465,73.04423,-2.899173950437026
2021-05-05,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,vroom,213,21,15,654550,3750.0,549550,73.846064,-14.036875785086963
2021-05-03,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,vroom,218,21,15,568874,3510.0,463874,74.273783,5.264244735505466
2021-05-16,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,vroom,14,3,3,100400,510.0,85400,25.764958,-7.859567702290405
2021-05-15,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,vroom,47,7,6,241229,1330.0,206229,40.661667,-2.8743352566644917
2021-05-18,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,vroom,168,20,15,544266,3440.0,444266,80.655973,-8.957145116441085
2021-05-14,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,vroom,193,19,16,571255,3430.0,476255,83.205141,-7.455715465399092
2021-05-11,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,vroom,167,14,12,456729,2540.0,386729,83.936201,14.062585259291733
2021-05-12,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,vroom,218,19,15,610403,3340.0,515403,84.305527,-2.539796130922383
2021-05-20,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,vroom,197,20,15,600956,3500.0,500956,85.610172,1.4921507591888654
2021-05-13,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,vroom,191,17,15,574847,3230.0,489847,85.953282,3.3935533745630546
2021-05-17,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,vroom,221,20,14,615626,3500.0,515626,87.295734,9.01612693458187
2021-05-19,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,vroom,217,22,16,665589,3820.0,555589,88.015187,-8.165878756656879
2021-05-30,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,vroom,11,4,3,109264,730.0,89264,18.085935,-57.64536141970856
2021-05-23,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,vroom,15,3,3,92973,570.0,77973,23.067272,2.147074610842727
2021-05-22,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,vroom,43,7,5,233015,1300.0,198015,27.442053,-0.42451407145627723
2021-05-29,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,vroom,40,8,5,228183,1400.0,188183,30.89866,-20.9063885930471
2021-05-27,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,vroom,141,13,11,430212,2440.0,365212,56.908465,3.721673432667475
2021-05-25,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,vroom,167,18,14,547604,3150.0,457604,65.488377,3.039467393806328
2021-05-24,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,vroom,215,22,14,634056,3700.0,524056,66.293584,-10.684665592503434
2021-05-28,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,vroom,202,20,15,611035,3500.0,511035,67.561202,-4.746043963390697
2021-05-21,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,vroom,188,14,12,481733,2660.0,411733,67.673418,11.64947583869477
2021-05-26,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,vroom,196,17,14,539236,3110.0,454236,68.303075,0.7827190932675854
2021-06-06,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,vroom,23,3,3,112671,630.0,97671,25.385497,10.285932685187397
2021-06-05,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,vroom,40,7,5,229685,1270.0,194685,45.39804,19.173666559923426
2021-05-31,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,vroom,92,9,8,271122,1590.0,226122,53.232237,10.57598116014209
2021-06-01,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,vroom,155,16,13,506010,2920.0,426010,70.776744,-7.99994877574019
2021-06-04,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,vroom,181,18,14,525613,3150.0,435613,71.244576,7.2806525474257615
2021-06-08,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,vroom,164,19,14,590296,3520.0,495296,71.384695,-9.126739837353284
2021-06-03,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,vroom,156,21,15,555636,3660.0,450636,71.608697,-18.831777100059455
2021-06-07,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,vroom,211,19,16,568039,3340.0,473039,73.125039,1.9391581157038489
2021-06-02,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,vroom,179,16,14,520947,2920.0,440947,73.270118,9.657722275885869
2021-06-09,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,vroom,195,19,14,576736,3310.0,481736,75.115873,-7.998344640586641
2021-06-13,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,vroom,19,4,3,107091,730.0,87091,23.121115,15.736092532850735
2021-06-12,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,vroom,48,9,6,265300,1590.0,220300,30.409196,1.234108296260447
2021-06-19,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,vroom,37,8,6,229724,1460.0,189724,37.471709,-27.717394325870494
2021-06-10,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,vroom,174,19,14,591280,3460.0,496280,65.834523,-21.579747126956743
2021-06-17,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,vroom,172,18,13,514671,3090.0,424671,68.986681,2.5155695972361123
2021-06-18,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,vroom,189,18,14,543996,3210.0,453996,72.617605,-4.391378436881131
2021-06-15,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,vroom,176,20,15,552805,3350.0,452805,74.671053,-15.382367613080168
2021-06-14,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,vroom,207,20,14,576146,3440.0,476146,75.710056,2.474257866521769
2021-06-16,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,vroom,206,19,14,616443,3520.0,521443,76.676658,-1.900331764600866
2021-06-11,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,vroom,205,20,15,602300,3500.0,502300,77.004419,-1.735912287191545
2021-06-27,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,vroom,20,3,3,101782,540.0,86782,20.103683,6.937917161927403
2021-06-26,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,vroom,49,7,5,224934,1240.0,189934,34.273655,7.963305455081098
2021-06-20,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,vroom,25,4,3,103413,670.0,83413,36.062386,23.490722381699268
2021-06-25,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,vroom,176,17,12,514870,2990.0,429870,79.224565,0.2794816322656993
2021-06-22,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,vroom,165,19,13,561965,3250.0,466965,81.290239,2.5364643854385265
2021-06-29,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,vroom,165,15,13,498562,2820.0,423562,82.236305,13.42981915420078
2021-06-23,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,vroom,202,20,15,577470,3440.0,477470,82.87742,5.732419611287232
2021-06-24,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,vroom,176,17,14,547335,3080.0,462335,82.985615,5.526020540260637
2021-06-21,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,vroom,200,19,15,579450,3280.0,484450,82.999103,-6.02384507289654
2021-06-28,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,vroom,201,19,14,560850,3280.0,465850,83.70012,-5.33106463535563
2021-06-30,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,vroom,200,17,14,516529,2900.0,431529,66.693359,-1.813619591270342


==> data/comparison_2/comparison_vroom_vroom_240_anytime_240.csv <==
date,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_vroom_vroom_anytime
2021-01-03,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,mixed,7,1,1,21293,160.0,16293,2699.193296,55.17829326821875
2021-01-10,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,mixed,9,1,1,26969,160.0,21969,2909.975455,67.66229405980958
2021-01-24,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,mixed,11,1,1,32792,160.0,27792,3179.058593,62.04893178714441
2021-01-17,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,mixed,12,1,1,33389,160.0,28389,3319.673016,34.58139853837262
2021-01-12,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,mixed,118,7,6,231515,1390.0,196515,12100.270152,48.35102075418241
2021-01-26,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,mixed,127,7,7,264115,1480.0,229115,12730.749118,27.68192808032573
2021-01-07,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,mixed,137,7,6,258494,1390.0,223494,15149.146906,48.25908289347529
2021-01-19,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,mixed,149,9,8,292329,1770.0,247329,15727.997469,41.201636455793974
2021-01-05,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,mixed,155,9,9,323545,1800.0,278545,16592.783626,19.6131532852156
2021-01-14,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,mixed,154,9,8,300383,1770.0,255383,17111.538386,30.870473761972928
2021-01-21,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,mixed,165,9,8,317934,1860.0,272934,17925.010299,30.163534722298493
2021-01-18,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,mixed,159,8,7,277484,1640.0,237484,19457.05827,38.00861003938635
2021-01-04,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,mixed,174,9,8,315448,1860.0,270448,20725.936613,38.96389859564802
2021-01-20,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,mixed,179,10,9,334019,2020.0,284019,20914.318232,34.29207674406253
2021-01-25,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,mixed,175,9,8,330690,1800.0,285690,20992.653967,34.52733323961899
2021-01-27,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,mixed,182,9,8,333185,1920.0,288185,21074.736381,33.13821066425322
2021-01-11,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,mixed,180,9,8,322826,1890.0,277826,21367.414147,38.62646910087794
2021-01-13,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,mixed,186,10,9,345914,2020.0,295914,21634.396061,35.150203971444
2021-01-06,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,mixed,193,10,8,360515,2050.0,310515,21947.322298,30.87040225807565
2021-01-23,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,mixed,27,3,2,66661,540.0,51661,23536.764405,62.89210146904103
2021-01-09,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,mixed,27,3,2,82674,570.0,67674,23709.448759,42.890497637534196
2021-01-02,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,mixed,28,2,2,78418,440.0,68418,24408.703662,56.711251938990124
2021-01-01,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,mixed,79,4,4,127205,820.0,107205,28814.875567,44.34819510615865
2021-01-16,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,mixed,36,3,2,82077,540.0,67077,30093.444275,53.219150755200914
2021-01-08,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,mixed,156,8,8,277553,1640.0,237553,53939.156691,42.98511938998537
2021-01-22,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,mixed,160,7,7,271437,1510.0,236437,55161.482574,39.86921009900069
2021-01-15,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,mixed,165,8,8,305172,1700.0,265172,56931.619984,37.49792630550589
2021-02-21,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,mixed,20,2,2,41113,320.0,31113,4103.289973,60.33171880125818
2021-02-14,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,mixed,22,2,2,48586,350.0,38586,4237.289481,56.804765291607396
2021-02-07,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,mixed,28,2,2,54987,380.0,44987,4949.029777,63.23906939430405
2021-02-16,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,mixed,125,8,6,250855,1610.0,210855,13044.858416,31.78134569049445
2021-02-02,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,mixed,150,9,8,309861,1830.0,264861,15160.311968,38.0810502967448
2021-02-09,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,mixed,162,8,8,316293,1760.0,276293,16366.384769,41.03092821946004
2021-02-23,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,mixed,162,9,9,322330,1710.0,277330,16729.669134,39.951414168135294
2021-02-04,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,mixed,156,9,8,306415,1740.0,261415,16876.672295,34.33321689336742
2021-02-11,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,mixed,158,8,8,295417,1670.0,255417,17106.737966,42.01597707466436
2021-02-25,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,mixed,167,9,8,345239,1890.0,300239,17523.223677,33.47675706922299
2021-02-18,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,mixed,167,9,9,341302,1860.0,296302,17734.545532,28.466513805693303
2021-02-01,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,mixed,174,9,8,317385,1860.0,272385,20444.066528,39.20433213549608
2021-02-10,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,mixed,185,9,8,328798,1920.0,283798,20937.075396,39.682044659040045
2021-02-03,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,mixed,188,9,8,342017,1860.0,297017,21191.841924,36.180380360954786
2021-02-22,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,mixed,180,9,9,335688,1830.0,290688,21243.46548,36.85683652164099
2021-02-15,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,mixed,182,9,9,341287,1890.0,296287,21289.512473,30.616364833985248
2021-02-17,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,mixed,185,10,9,353420,2050.0,303420,21581.504235,17.788653894466517
2021-02-24,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,mixed,196,10,9,364221,2140.0,314221,22176.426673,36.46018872434
2021-02-08,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,mixed,198,10,9,355251,2050.0,305251,22692.187307,32.104496666870524
2021-02-27,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,mixed,29,3,2,87301,600.0,72301,25129.638872,45.48491641740716
2021-02-06,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,mixed,35,4,2,96493,760.0,76493,29606.31091,46.544531912182634
2021-02-20,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,mixed,36,3,2,93271,600.0,78271,30331.781247,54.86850700408874
2021-02-13,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,mixed,41,3,3,99017,570.0,84017,33937.518234,54.422135071439094
2021-02-19,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,mixed,182,9,8,315503,1830.0,270503,62668.773522,39.23695436555702
2021-02-12,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,mixed,192,10,9,334305,1960.0,284305,66193.381996,40.93697329041331
2021-02-05,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,mixed,200,10,9,341790,1990.0,291790,68785.087048,36.26721562748235
2021-02-26,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,mixed,204,10,9,356273,2050.0,306273,70123.870774,37.748574643595376
2021-03-21,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,mixed,16,2,2,44763,350.0,34763,3842.427403,37.56120015064653
2021-03-07,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,mixed,23,3,2,71412,540.0,56412,4432.415074,50.50217296375621
2021-03-14,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,mixed,25,2,2,72765,380.0,62765,4722.807581,38.86783893000865
2021-03-02,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,mixed,158,8,8,300993,1640.0,260993,16253.045461,32.30727365139909
2021-03-25,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,mixed,148,8,8,275778,1580.0,235778,16300.490787,27.91455703647166
2021-03-16,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,mixed,167,9,8,320442,1860.0,275442,17176.144112,39.60533755512835
2021-03-09,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,mixed,172,9,9,332970,1800.0,287970,17701.276845,42.939057535636316
2021-03-11,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,mixed,168,10,8,347685,2080.0,297685,17983.514846,29.810235187241343
2021-03-18,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,mixed,172,9,8,328225,1800.0,283225,18286.072893,29.66295650235939
2021-03-04,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,mixed,177,10,9,340293,2020.0,290293,19043.992275,38.60873675361085
2021-03-23,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,mixed,196,11,9,369537,2180.0,314537,19621.607119,36.056638282924936
2021-03-03,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,mixed,174,8,7,308978,1730.0,268978,19844.07245,33.153765939310546
2021-03-01,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,mixed,169,8,8,304212,1670.0,264212,19964.076387,34.78758569242048
2021-03-10,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,mixed,201,10,8,361599,2140.0,311599,22406.906742,33.528251490379404
2021-03-24,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,mixed,209,11,10,396968,2330.0,341968,22736.70334,27.772521506237172
2021-03-08,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,mixed,202,10,10,372317,1990.0,322317,23157.678737,36.04701695200568
2021-03-15,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,mixed,210,10,10,379647,2080.0,329647,24095.264214,29.375883622293326
2021-03-17,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,mixed,232,11,11,415083,2240.0,360083,25010.725251,29.17047050412009
2021-03-22,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,mixed,232,12,11,436730,2400.0,376730,25740.166502,32.00243510158453
2021-03-06,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,mixed,38,3,2,87478,600.0,72478,31701.621679,56.02021065332696
2021-03-27,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,mixed,40,4,3,108509,730.0,88509,33163.303564,49.50744761541361
2021-03-20,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,mixed,48,4,3,120900,790.0,100900,39290.986186,41.845643233363
2021-03-13,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,mixed,54,3,3,115540,630.0,100540,43251.934822,47.23333516011765
2021-03-12,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,mixed,197,10,8,342762,2080.0,292762,67721.207741,38.40721513323522
2021-03-05,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,mixed,203,9,8,341509,1920.0,296509,69586.312872,39.02626711325996
2021-03-19,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,mixed,208,9,8,344045,1920.0,299045,71324.222018,38.1687771599458
2021-03-26,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,mixed,224,10,10,393909,2170.0,343909,76862.120466,32.73641610600731
2021-04-18,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,mixed,16,2,2,41675,350.0,31675,3770.159653,56.981533284474125
2021-04-25,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,mixed,17,2,2,44712,380.0,34712,3959.437702,62.964067392276725
2021-04-11,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,mixed,17,2,2,44613,350.0,34613,4021.883177,49.52538269202485
2021-04-20,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,mixed,169,9,9,342845,1860.0,297845,17147.653527,29.58340949841953
2021-04-27,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,mixed,167,10,8,316563,1900.0,266563,17606.265092,31.322148917752674
2021-04-06,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,mixed,170,9,8,318067,1770.0,273067,17613.836173,35.31450256552095
2021-04-13,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,mixed,187,11,9,362933,2240.0,307933,19000.13477,33.13170879102657
2021-04-08,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,mixed,181,10,9,361562,2020.0,311562,19130.487344,38.41759507016465
2021-04-01,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,mixed,180,10,9,351302,1990.0,301302,19148.124853,33.12596726941154
2021-04-15,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,mixed,187,11,10,368401,2180.0,313401,19552.027284,34.18072736887993
2021-04-22,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,mixed,212,12,11,417006,2370.0,357006,22301.645465,29.879131522660316
2021-04-19,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,mixed,195,10,9,356863,2110.0,306863,22393.915469,28.793737828432782
2021-04-07,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,mixed,212,11,10,404582,2270.0,349582,23652.388277,23.780116765164117
2021-04-05,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,mixed,204,11,10,379341,2180.0,324341,23777.94664,31.729365797823423
2021-04-21,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,mixed,215,11,10,389096,2240.0,334096,23865.916318,38.817631898811406
2021-04-12,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,mixed,212,11,10,393602,2270.0,338602,24573.911768,37.14406169304548
2021-04-26,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,mixed,217,11,10,390833,2240.0,335833,24960.789127,28.604544956340654
2021-04-14,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,mixed,234,13,11,434964,2590.0,369964,25610.991351,29.784719890487384
2021-04-17,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,mixed,41,4,3,105812,760.0,85812,33937.162,54.207419460937906
2021-04-03,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,mixed,43,4,3,102446,700.0,82446,35513.854555,42.44477403986606
2021-04-24,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,mixed,51,4,3,131425,790.0,111425,41164.924356,49.96326006921574
2021-04-10,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,mixed,51,4,3,119892,790.0,99892,41315.84763,58.91548842086506
2021-04-02,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,mixed,200,10,9,354648,2050.0,304648,68676.427044,33.0452364905047
2021-04-23,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,mixed,203,10,9,361530,2110.0,311530,69695.737689,28.766912760008747
2021-04-09,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,mixed,205,11,9,359160,2210.0,304160,70333.281601,43.408891087798466
2021-04-16,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,mixed,217,11,10,385595,2240.0,330595,74427.285714,34.79819475233646
2021-05-16,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,mixed,14,1,1,38755,220.0,33755,3467.688792,60.289973871612276
2021-05-02,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,mixed,15,2,2,41063,350.0,31063,3635.002042,66.04736154520349
2021-05-23,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,mixed,15,2,2,39270,320.0,29270,3646.144898,65.0886784904654
2021-05-09,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,mixed,24,2,2,73615,380.0,63615,4512.283615,49.51929670570809
2021-05-27,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,mixed,141,8,7,288436,1670.0,248436,14404.30435,36.51077355180528
2021-05-11,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,mixed,166,9,8,329209,1770.0,284209,16458.290641,34.616667924513315
2021-05-18,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,mixed,167,9,9,324784,1800.0,279784,16525.092554,29.405832130623033
2021-05-04,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,mixed,170,9,9,327117,1860.0,282117,16838.998897,37.10558444929389
2021-05-25,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,mixed,167,10,8,320475,2020.0,270475,16969.005792,45.37249320298983
2021-05-06,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,mixed,175,10,10,377803,2080.0,327803,18218.507238,26.911543937846286
2021-05-13,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,mixed,190,10,9,352598,2020.0,302598,19693.968052,43.0660847296431
2021-05-20,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,mixed,195,11,10,377066,2210.0,322066,20434.784929,42.655483655111055
2021-05-26,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,mixed,196,10,9,358875,2110.0,308875,21821.76494,37.62264721576698
2021-05-05,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,mixed,212,11,9,392931,2300.0,337931,23629.52794,33.904634384708935
2021-05-19,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,mixed,215,11,10,393164,2300.0,338164,23786.897155,36.72188718661832
2021-05-12,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,mixed,218,10,10,389857,2110.0,339857,24118.753077,29.330075282012984
2021-05-24,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,mixed,215,11,10,399389,2300.0,344389,24635.89994,32.58995707850263
2021-05-03,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,mixed,217,11,10,399555,2300.0,344555,24975.075133,29.028688357155925
2021-05-10,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,mixed,217,11,10,399936,2300.0,344936,25122.168768,38.85518590998043
2021-05-17,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,mixed,220,11,10,398839,2300.0,343839,25432.030857,34.212991828561435
2021-05-22,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,mixed,43,3,2,104763,600.0,89763,35525.061922,56.99825551564905
2021-05-08,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,mixed,44,4,3,116095,760.0,96095,36278.135116,56.88207985143918
2021-05-15,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,mixed,47,4,3,109246,730.0,89246,38605.613712,54.20472599380431
2021-05-01,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,mixed,47,3,3,117774,660.0,102774,38630.810808,56.73095999118263
2021-05-21,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,mixed,188,10,9,348724,2080.0,298724,64685.483704,40.145138478860865
2021-05-14,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,mixed,192,9,9,355008,1950.0,310008,65939.95801,32.12823841378664
2021-05-07,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,mixed,193,10,8,339704,1960.0,289704,66323.879977,38.261229890154624
2021-06-13,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,mixed,19,2,2,52331,380.0,42331,4459.681927,51.0884093054556
2021-06-27,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,mixed,20,2,2,48098,380.0,38098,4530.029881,64.00793205372844
2021-06-06,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,mixed,23,2,2,53235,380.0,43235,4775.987551,55.2981383671036
2021-06-20,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,mixed,25,2,2,59074,380.0,49074,4956.025971,55.4057522457915
2021-06-01,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,mixed,155,9,8,342633,1920.0,297633,16420.600142,23.597186792015272
2021-06-08,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,mixed,162,9,8,322720,1890.0,277720,17386.015328,43.36298095485465
2021-06-03,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,mixed,156,9,8,316507,1830.0,271507,17441.945981,29.57794425544507
2021-06-22,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,mixed,165,10,9,341232,2020.0,291232,17724.205092,38.607573301476556
2021-06-15,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,mixed,174,10,9,335961,1990.0,285961,18980.112898,32.02816302995357
2021-06-17,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,mixed,172,9,9,348061,1920.0,303061,19235.324902,31.503336659168777
2021-06-10,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,mixed,174,10,9,344788,2020.0,294788,19751.492052,35.06034625642262
2021-06-24,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,mixed,176,10,9,363136,1960.0,313136,20014.062877,32.79925977330557
2021-06-02,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,mixed,179,9,8,335882,1830.0,290882,21830.884833,34.80968804404997
2021-06-09,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,mixed,195,10,9,358480,1990.0,308480,23135.284715,28.547367665730523
2021-06-16,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,mixed,206,11,10,387361,2300.0,332361,23646.026783,27.57644595264137
2021-06-23,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,mixed,202,10,9,370153,2080.0,320153,23811.293236,26.16520986344215
2021-06-21,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,mixed,200,10,9,361440,2020.0,311440,24309.114044,36.51630036726543
2021-06-14,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,mixed,207,11,11,420195,2300.0,365195,24714.103302,24.97844131126819
2021-06-07,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,mixed,211,11,10,393949,2180.0,338949,25036.558749,31.595150614334234
2021-06-19,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,mixed,37,3,2,90391,540.0,75391,31167.25037,53.48606243985777
2021-06-05,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,mixed,40,3,3,112982,630.0,97982,33362.710007,57.02521462288372
2021-06-12,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,mixed,48,4,3,115597,760.0,95597,39476.555914,54.85056555430571
2021-06-26,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,mixed,49,4,3,114051,760.0,94051,40135.09959,57.42348052995263
2021-06-25,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,mixed,176,9,8,313154,1860.0,268154,60485.838982,34.330267456832374
2021-06-04,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,mixed,181,9,8,316972,1860.0,271972,62180.542832,41.607071142502384
2021-06-18,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,mixed,187,10,8,345035,1990.0,295035,64338.067907,29.030698822440478
2021-06-11,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,mixed,203,10,10,371287,2050.0,321287,69601.412533,41.96046983495749
2021-02-28,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,mixed,14,1,1,35899,190.0,30899,4513.14743,52.658578399050505
2021-01-31,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,mixed,17,1,1,44503,250.0,39503,5415.156924,49.56652803118732
2021-03-28,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,mixed,19,2,2,60655,470.0,50655,6015.340891,45.92438061105316
2021-01-30,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,mixed,36,4,3,101231,820.0,81231,11125.103907,45.79736994281553
2021-01-28,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,mixed,159,9,8,387178,2490.0,342178,48630.295931,11.655839784968318
2021-01-29,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,mixed,180,9,9,405365,2580.0,360365,55343.115703,22.23108991391731
2021-03-30,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,mixed,184,11,10,481270,3050.0,426270,56490.452643,12.294161813052638
2021-03-31,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,mixed,209,11,10,468424,2930.0,413424,64763.377011,9.556513663333456
2021-03-29,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,mixed,221,12,12,566104,3480.0,506104,68473.45573,10.523703701362129
2021-05-30,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,mixed,11,1,1,45391,280.0,40391,3611.011487,50.34350727491522
2021-05-29,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,mixed,40,3,2,127946,780.0,112946,12324.674485,39.52488088935945
2021-05-31,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,mixed,92,4,4,189892,1180.0,169892,28096.556419,31.702123833330337
2021-06-29,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,mixed,165,11,10,420200,2510.0,365200,50483.745137,22.792266732323252
2021-04-29,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,mixed,190,11,10,473834,3020.0,418834,58497.35422,17.281916100762878
2021-06-30,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,mixed,200,12,12,426030,2310.0,366030,61892.809041,3.5747265879626275
2021-06-28,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,mixed,201,10,10,454593,2740.0,404593,62067.953672,16.2849155838416
2021-05-28,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,mixed,202,11,10,469972,3110.0,414972,62350.634801,11.127499924359324
2021-04-28,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,mixed,208,10,10,503966,3190.0,453966,64506.134641,19.352407349027605
2021-04-30,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,mixed,217,11,10,534680,3410.0,479680,67165.393132,10.388426316989126


==> data/comparison_2/comparison_vroom_vroom_240_r_vroom_240.csv <==
date,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,algo_r_vroom_240,no_of_requests_r_vroom_240,no_of_runs_r_vroom_240,no_of_vehicles_r_vroom_240,objective_r_vroom_240,operational_cost_r_vroom_240,total_travel_time_r_vroom_240,computation_time_r_vroom_240,diff_vroom_vroom_r_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,agent_without_anytime_vroom,9,2,2,73072,410.0,63072,23.101435,12.381591884697475
2021-01-03,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,agent_without_anytime_vroom,7,3,2,74390,510.0,59390,23.229122,-56.59074643202964
2021-01-09,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,agent_without_anytime_vroom,27,4,3,141506,790.0,121506,29.788842,2.250559531375204
2021-01-02,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,agent_without_anytime_vroom,28,5,4,148562,890.0,123562,36.779512,17.989964173534787
2021-01-01,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,agent_without_anytime_vroom,79,7,6,239916,1300.0,204916,60.427052,-4.96252838261737
2021-01-07,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,agent_without_anytime_vroom,139,14,10,456489,2540.0,386489,66.920255,8.62782304796104
2021-01-08,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,agent_without_anytime_vroom,156,15,12,502378,2670.0,427378,68.116626,-3.1983862220834496
2021-01-05,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,agent_without_anytime_vroom,155,15,11,458474,2610.0,383474,70.400736,-13.910828974992857
2021-01-04,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,agent_without_anytime_vroom,174,14,10,447581,2570.0,377581,70.565028,13.397455990650553
2021-01-06,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,agent_without_anytime_vroom,193,21,16,623651,3720.0,518651,71.10577,-19.586543587226224
2021-01-17,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,agent_without_anytime_vroom,12,3,2,81383,570.0,66383,25.873273,-59.45257548149454
2021-01-16,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,agent_without_anytime_vroom,36,6,5,195190,1080.0,165190,44.363531,-11.251068680535765
2021-01-12,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,agent_without_anytime_vroom,118,13,9,404624,2350.0,339624,76.686266,9.731911200744232
2021-01-14,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,agent_without_anytime_vroom,154,14,11,466822,2570.0,396822,85.463231,-7.433455613294608
2021-01-15,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,agent_without_anytime_vroom,165,14,11,466801,2540.0,396801,87.181417,4.394798662185439
2021-01-18,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,agent_without_anytime_vroom,159,15,10,461437,2640.0,386437,87.79521,-3.0874609320021356
2021-01-19,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,agent_without_anytime_vroom,151,19,13,556696,3250.0,461696,88.107986,-11.972516553627315
2021-01-20,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,agent_without_anytime_vroom,179,18,13,545729,3210.0,455729,88.806843,-7.3553278422470045
2021-01-13,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,agent_without_anytime_vroom,186,22,15,668911,3880.0,558911,89.194401,-25.403256044153817
2021-01-11,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,agent_without_anytime_vroom,180,15,12,492466,2700.0,417466,90.053032,6.375641157257957
2021-01-24,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,agent_without_anytime_vroom,11,2,2,71541,410.0,61541,17.855559,17.20366641205472
2021-01-23,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,agent_without_anytime_vroom,27,5,4,135538,920.0,110538,20.022142,24.550631537343925
2021-01-26,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,agent_without_anytime_vroom,127,11,11,388771,2120.0,333771,53.615074,-6.45048232127553
2021-01-22,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,agent_without_anytime_vroom,160,15,11,477374,2730.0,402374,58.771623,-5.751521340862318
2021-01-21,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,agent_without_anytime_vroom,165,14,12,454216,2570.0,384216,61.912806,0.22822374273758664
2021-01-25,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,agent_without_anytime_vroom,175,18,15,559007,3330.0,469007,62.369307,-10.676703340652292
2021-01-27,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,agent_without_anytime_vroom,182,16,14,544094,2980.0,464094,64.485402,-9.185882938439033
2021-02-06,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,agent_without_anytime_vroom,35,7,7,241796,1330.0,206796,29.012129,-33.95083956102398
2021-02-07,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,agent_without_anytime_vroom,28,5,5,178330,950.0,153330,29.245932,-19.220484021928065
2021-02-02,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,agent_without_anytime_vroom,153,14,12,484402,2660.0,414402,67.064859,3.202845552824571
2021-02-09,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,agent_without_anytime_vroom,163,17,14,530734,3080.0,445734,84.732681,1.0509516733753317
2021-02-04,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,agent_without_anytime_vroom,159,14,11,462231,2540.0,392231,86.258738,0.9408063503357115
2021-02-01,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,agent_without_anytime_vroom,175,15,13,509891,2820.0,434891,87.025637,2.3294614329607013
2021-02-05,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,agent_without_anytime_vroom,200,17,14,526638,3080.0,441638,89.158637,1.7990400644432263
2021-02-03,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,agent_without_anytime_vroom,188,17,12,529318,2990.0,444318,90.171304,1.2304258908178956
2021-02-08,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,agent_without_anytime_vroom,199,18,14,581464,3180.0,491464,91.74593,-11.129288728518134
2021-02-14,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,agent_without_anytime_vroom,22,5,4,108162,830.0,83162,22.744455,3.838904694167852
2021-02-13,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,agent_without_anytime_vroom,41,5,5,174906,920.0,149906,42.633596,19.490167918692002
2021-02-18,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,agent_without_anytime_vroom,168,16,12,502478,2890.0,422478,70.656947,-5.3143640410628725
2021-02-11,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,agent_without_anytime_vroom,159,14,10,447219,2630.0,377219,77.352174,12.220499332652901
2021-02-16,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,agent_without_anytime_vroom,125,14,10,469889,2630.0,399889,88.609712,-27.783760558247806
2021-02-10,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,agent_without_anytime_vroom,185,18,13,570744,3330.0,480744,96.280045,-4.702921255971294
2021-02-15,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,agent_without_anytime_vroom,182,18,14,560728,3300.0,470728,97.838416,-13.99598279269096
2021-02-17,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,agent_without_anytime_vroom,186,17,15,579609,3260.0,494609,103.495202,-34.826654136387745
2021-02-19,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,agent_without_anytime_vroom,182,18,14,569182,3330.0,479182,103.621131,-9.619343842383506
2021-02-12,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,agent_without_anytime_vroom,192,16,12,518973,2950.0,438973,104.507737,8.31092517146219
2021-02-21,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,agent_without_anytime_vroom,20,4,4,129245,700.0,109245,16.869212,-24.70330560969491
2021-02-27,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,agent_without_anytime_vroom,29,6,5,194237,1080.0,164237,32.222037,-21.291237097308
2021-02-20,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,agent_without_anytime_vroom,36,6,5,179103,1020.0,149103,33.885269,13.336559165799724
2021-02-23,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,agent_without_anytime_vroom,163,17,12,522688,3050.0,437688,67.942897,2.6256469106639195
2021-02-25,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,agent_without_anytime_vroom,167,20,13,547474,3500.0,447474,78.512747,-5.4914013199094365
2021-02-22,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,agent_without_anytime_vroom,181,15,12,519299,2880.0,444299,79.336595,2.3194703082971238
2021-03-01,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,agent_without_anytime_vroom,170,15,11,483479,2790.0,408479,79.379068,-3.640990023451534
2021-02-26,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,agent_without_anytime_vroom,205,19,14,584617,3430.0,489617,81.18224,-2.1498725347842877
2021-02-24,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,agent_without_anytime_vroom,197,20,16,623309,3530.0,523309,81.819324,-8.738749897508274
2021-03-07,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,agent_without_anytime_vroom,23,5,4,146166,920.0,121166,38.808169,-1.3120958183443887
2021-03-06,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,agent_without_anytime_vroom,38,5,5,184694,1010.0,159694,45.948251,7.144616776853272
2021-03-02,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,agent_without_anytime_vroom,159,15,11,470260,2730.0,395260,98.294224,-5.760537596200123
2021-03-09,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,agent_without_anytime_vroom,173,18,12,532115,3150.0,442115,105.488626,8.811654505135948
2021-03-11,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,agent_without_anytime_vroom,169,18,14,569998,3240.0,479998,106.770406,-15.069748662561825
2021-03-05,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,agent_without_anytime_vroom,204,16,14,561022,3130.0,481022,108.440711,-0.16604414988966099
2021-03-04,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,agent_without_anytime_vroom,178,16,14,519818,2980.0,439818,108.473652,6.221157419601589
2021-03-08,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,agent_without_anytime_vroom,203,15,13,509884,2790.0,434884,109.593187,12.417099384547205
2021-03-03,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,agent_without_anytime_vroom,175,14,12,458578,2630.0,388578,110.003306,0.7883657636373864
2021-03-10,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,agent_without_anytime_vroom,202,20,14,590384,3440.0,490384,114.260265,-8.528665101684041
2021-03-21,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,agent_without_anytime_vroom,16,3,2,72864,480.0,57864,26.355488,-1.6361886429258903
2021-03-14,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,agent_without_anytime_vroom,25,4,4,139287,760.0,119287,31.630256,-17.01938183131842
2021-03-20,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,agent_without_anytime_vroom,48,8,7,262815,1460.0,222815,37.740168,-26.417181750402847
2021-03-13,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,agent_without_anytime_vroom,54,8,7,267207,1430.0,227207,42.738202,-22.03238888584425
2021-03-16,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,agent_without_anytime_vroom,168,14,12,484322,2660.0,414322,85.425829,8.71838365562215
2021-03-19,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,agent_without_anytime_vroom,209,19,14,600374,3310.0,505374,94.526189,-7.898264998400506
2021-03-18,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,agent_without_anytime_vroom,174,20,14,583010,3410.0,483010,95.328514,-24.936247176660682
2021-03-12,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,agent_without_anytime_vroom,197,22,16,668504,3940.0,558504,95.919028,-20.12715252732719
2021-03-15,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,agent_without_anytime_vroom,210,16,13,524011,3010.0,444011,96.958534,2.5204628320559563
2021-03-17,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,agent_without_anytime_vroom,233,20,17,655479,3620.0,555479,98.240568,-11.850567632087722
2021-03-27,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,agent_without_anytime_vroom,40,7,6,224258,1270.0,189258,60.104995,-4.354097933467038
2021-03-25,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,agent_without_anytime_vroom,149,14,13,445492,2480.0,375492,61.514308,-16.446881755282025
2021-03-24,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,agent_without_anytime_vroom,210,19,15,611081,3400.0,516081,68.64606,-11.184880860540604
2021-03-26,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,agent_without_anytime_vroom,225,20,16,647305,3560.0,547305,72.142442,-10.533280967180083
2021-03-23,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,agent_without_anytime_vroom,197,20,14,605730,3470.0,505730,77.811283,-4.813354259205105
2021-03-22,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,agent_without_anytime_vroom,233,20,16,621691,3380.0,521691,78.366985,3.2045563179520236
2021-04-10,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,agent_without_anytime_vroom,51,7,6,216502,1300.0,181502,32.756318,25.809237264322284
2021-04-09,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,agent_without_anytime_vroom,205,20,15,606232,3560.0,506232,41.718015,4.478947716723022
2021-04-05,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,agent_without_anytime_vroom,204,19,14,543734,3340.0,448734,89.972495,2.143282647311313
2021-04-03,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,agent_without_anytime_vroom,43,8,6,227413,1340.0,187413,90.670849,-27.762983437830062
2021-04-06,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,agent_without_anytime_vroom,170,17,14,538447,3050.0,453447,94.505934,-9.50432467719991
2021-04-07,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,agent_without_anytime_vroom,212,21,14,608880,3480.0,503880,96.050649,-14.707926956777296
2021-04-01,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,agent_without_anytime_vroom,181,19,14,557651,3400.0,462651,98.544589,-6.154736455372831
2021-04-02,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,agent_without_anytime_vroom,200,22,16,653858,3700.0,543858,101.22991,-23.44326701064599
2021-04-08,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,agent_without_anytime_vroom,181,20,13,606529,3530.0,506529,103.747921,-3.3059737463785024
2021-04-18,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,agent_without_anytime_vroom,16,3,3,93797,600.0,78797,29.577252,3.179289201771318
2021-04-11,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,agent_without_anytime_vroom,17,2,2,71213,380.0,61213,30.095348,19.430459230429815
2021-04-17,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,agent_without_anytime_vroom,41,7,7,238152,1240.0,203152,38.950745,-3.065764190627867
2021-04-20,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,agent_without_anytime_vroom,170,18,13,531883,3120.0,441883,96.122564,-9.242915620038572
2021-04-13,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,agent_without_anytime_vroom,188,18,13,553506,3180.0,463506,96.732198,-1.9802563941940976
2021-04-15,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,agent_without_anytime_vroom,188,18,13,566846,3210.0,476846,99.245414,-1.2738603148739718
2021-04-19,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,agent_without_anytime_vroom,196,17,15,574865,3110.0,489865,99.369352,-14.705049005523097
2021-04-16,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,agent_without_anytime_vroom,218,18,15,618802,3420.0,528802,99.774781,-4.6357123169768695
2021-04-12,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,agent_without_anytime_vroom,213,20,17,620389,3560.0,520389,103.114194,0.9275036450190595
2021-04-14,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,agent_without_anytime_vroom,235,24,16,730221,4260.0,610221,104.605874,-17.87796704290105
2021-04-25,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,agent_without_anytime_vroom,17,4,3,114181,670.0,94181,18.572766,5.4213673939333695
2021-04-24,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,agent_without_anytime_vroom,51,9,7,269734,1590.0,224734,34.801023,-2.6943884990691283
2021-04-27,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,agent_without_anytime_vroom,167,15,11,496355,2820.0,421355,61.688619,-7.683446182683609
2021-04-23,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,agent_without_anytime_vroom,204,22,15,630211,3760.0,520211,64.698527,-24.17192250325596
2021-04-21,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,agent_without_anytime_vroom,216,16,13,543612,2980.0,463612,73.638404,14.52117346818437
2021-04-26,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,agent_without_anytime_vroom,218,20,15,619835,3560.0,519835,73.709268,-13.228416937634723
2021-04-22,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,agent_without_anytime_vroom,213,21,16,646362,3750.0,541362,74.22556,-8.687800153355663
2021-05-02,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,agent_without_anytime_vroom,15,3,3,105237,600.0,90237,28.909703,12.985563327876172
2021-05-09,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,agent_without_anytime_vroom,24,6,6,200553,1020.0,170553,32.390742,-37.52708670488521
2021-05-01,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,agent_without_anytime_vroom,47,8,8,262658,1400.0,222658,38.006925,3.5019655387780593
2021-05-08,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,agent_without_anytime_vroom,44,8,5,250659,1460.0,210659,40.188006,6.904735376044568
2021-05-07,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,agent_without_anytime_vroom,194,18,14,569949,3240.0,479949,85.961288,-3.5841505703090357
2021-05-04,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,agent_without_anytime_vroom,171,17,12,534542,3020.0,449542,87.961708,-2.775785658665077
2021-05-05,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,agent_without_anytime_vroom,213,20,14,626799,3590.0,526799,88.02455,-5.4345650312620375
2021-05-03,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,agent_without_anytime_vroom,218,17,13,558208,3110.0,473208,88.395887,0.8478083629820544
2021-05-06,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,agent_without_anytime_vroom,176,17,12,566655,3290.0,481655,88.886164,-9.623107995171326
2021-05-10,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,agent_without_anytime_vroom,218,20,14,575371,3440.0,475371,93.01585,12.033543297455969
2021-05-16,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,agent_without_anytime_vroom,14,2,2,76788,440.0,66788,28.571341,21.319739740765407
2021-05-15,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,agent_without_anytime_vroom,47,8,5,247505,1430.0,207505,39.644954,-3.7526252027851252
2021-05-20,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,agent_without_anytime_vroom,197,18,12,533756,3240.0,443756,90.834409,18.825935867507166
2021-05-18,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,agent_without_anytime_vroom,168,21,14,590100,3480.0,485100,95.429714,-28.262532820949765
2021-05-11,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,agent_without_anytime_vroom,167,18,13,556745,3180.0,466745,101.814867,-10.573657513515231
2021-05-13,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,agent_without_anytime_vroom,191,18,13,525039,3210.0,435039,102.013099,15.222077437668634
2021-05-14,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,agent_without_anytime_vroom,193,16,13,532150,2950.0,452150,103.308005,-1.7384338609367622
2021-05-12,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,agent_without_anytime_vroom,218,20,15,662985,3800.0,562985,103.896185,-20.180220027226966
2021-05-19,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,agent_without_anytime_vroom,217,20,15,613757,3440.0,513757,105.23718,1.2183600583911531
2021-05-17,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,agent_without_anytime_vroom,221,21,15,647383,3840.0,542383,105.554485,-6.783415641525555
2021-05-22,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,agent_without_anytime_vroom,43,6,5,207335,1110.0,177335,26.199867,14.89584402257568
2021-05-23,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,agent_without_anytime_vroom,15,3,3,91858,540.0,76858,27.865329,18.33755611859359
2021-05-27,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,agent_without_anytime_vroom,141,14,11,450301,2480.0,380301,66.459783,0.8817825831431169
2021-05-25,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,agent_without_anytime_vroom,167,20,14,590148,3560.0,490148,67.009502,-0.5954095678039052
2021-05-26,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,agent_without_anytime_vroom,196,18,14,566921,3180.0,476921,67.961907,1.4614246804871647
2021-05-24,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,agent_without_anytime_vroom,215,20,15,597328,3350.0,497328,70.255771,-0.8187659605351769
2021-05-21,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,agent_without_anytime_vroom,188,17,14,534205,3140.0,449205,70.863891,8.30924657064001
2021-06-06,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,agent_without_anytime_vroom,23,5,5,152955,830.0,127955,20.11414,-28.43755510584521
2021-06-05,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,agent_without_anytime_vroom,40,6,5,209783,1110.0,179783,33.976457,20.205170728367495
2021-06-08,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,agent_without_anytime_vroom,164,22,15,621105,3820.0,511105,72.928529,-9.003271300306773
2021-06-03,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,agent_without_anytime_vroom,156,19,14,576255,3370.0,481255,82.279582,-28.21536880093805
2021-06-02,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,agent_without_anytime_vroom,179,16,13,511146,2890.0,431146,83.957927,0.7932333526773324
2021-06-01,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,agent_without_anytime_vroom,155,16,12,484583,2890.0,404583,84.774462,-8.05586278252493
2021-06-04,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,agent_without_anytime_vroom,181,21,15,618902,3690.0,513902,85.426839,-14.014804007177254
2021-06-07,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,agent_without_anytime_vroom,211,20,17,617459,3650.0,517459,86.92112,-7.21486765247227
2021-06-09,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,agent_without_anytime_vroom,195,19,15,568093,3340.0,473093,89.656252,-13.232928645035011
2021-06-13,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,agent_without_anytime_vroom,19,4,3,111545,700.0,91545,27.751204,-4.256432784065949
2021-06-19,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,agent_without_anytime_vroom,37,8,7,257537,1460.0,217537,38.813061,-32.524918824068216
2021-06-12,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,agent_without_anytime_vroom,48,7,7,253296,1390.0,218296,41.10167,1.0686164229471316
2021-06-14,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,agent_without_anytime_vroom,207,20,15,606802,3470.0,506802,92.76673,-8.338347327883106
2021-06-10,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,agent_without_anytime_vroom,174,21,13,588310,3720.0,483310,93.487939,-10.8061988638932
2021-06-11,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,agent_without_anytime_vroom,205,18,14,585130,3300.0,495130,94.511467,8.532562989085747
2021-06-17,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,agent_without_anytime_vroom,172,19,13,549865,3310.0,454865,94.679808,-8.210680851650027
2021-06-15,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,agent_without_anytime_vroom,176,16,12,514891,2890.0,434891,94.773288,-4.1730650561945515
2021-06-18,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,agent_without_anytime_vroom,189,18,15,572113,3210.0,482113,94.933446,-17.67635110814007
2021-06-16,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,agent_without_anytime_vroom,206,21,15,632570,3690.0,527570,100.342872,-18.26943751110114
2021-06-27,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,agent_without_anytime_vroom,20,3,3,105774,570.0,90774,30.651722,20.848580087551912
2021-06-26,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,agent_without_anytime_vroom,49,9,6,283086,1710.0,238086,34.784261,-5.6791837923194946
2021-06-20,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,agent_without_anytime_vroom,25,4,4,142360,790.0,122360,36.476651,-7.465841322563599
2021-06-24,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,agent_without_anytime_vroom,176,18,14,600058,3330.0,510058,71.113491,-11.044737450844321
2021-06-25,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,agent_without_anytime_vroom,176,14,12,456752,2570.0,386752,72.372229,4.2171529708804645
2021-06-21,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,agent_without_anytime_vroom,200,17,14,556728,3140.0,471728,73.088272,2.2157117941205917
2021-06-22,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,agent_without_anytime_vroom,165,17,13,531958,3020.0,446958,73.195974,4.293288666675062
2021-06-23,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,agent_without_anytime_vroom,202,15,12,508192,2790.0,433192,74.686706,-1.3695679059135173
2021-05-30,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,agent_without_anytime_vroom,11,3,2,74361,540.0,59361,36.899236,18.651132261240566
2021-03-28,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,agent_without_anytime_vroom,19,3,2,72500,480.0,57500,40.631807,35.36423368726987
2021-02-28,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,agent_without_anytime_vroom,14,2,2,60787,320.0,50787,43.717053,19.837795067915074
2021-01-31,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,agent_without_anytime_vroom,17,2,2,74213,410.0,64213,48.945333,15.897371969945944
2021-05-29,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,agent_without_anytime_vroom,40,6,4,197483,1080.0,167483,52.409421,6.657434016486425
2021-01-30,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,agent_without_anytime_vroom,36,5,4,154565,980.0,129565,54.574447,17.240474609667817
2021-05-31,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,agent_without_anytime_vroom,92,8,6,272851,1460.0,232851,81.545169,1.864513460535544
2021-06-29,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,agent_without_anytime_vroom,165,17,13,537087,3050.0,452087,97.702809,1.3153978164286002
2021-01-28,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,agent_without_anytime_vroom,159,14,12,465312,2630.0,395312,102.687395,-6.172349353467454
2021-04-29,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,agent_without_anytime_vroom,190,19,12,545167,3220.0,450167,102.783201,4.8291814325367035
2021-06-28,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,agent_without_anytime_vroom,201,18,14,604086,3360.0,514086,104.871435,-11.244806859365331
2021-01-29,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,agent_without_anytime_vroom,180,17,12,523521,2990.0,438521,104.916513,-0.43703224791507994
2021-06-30,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,agent_without_anytime_vroom,200,17,12,516074,2960.0,431074,104.946915,-16.805334250742376
2021-04-28,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,agent_without_anytime_vroom,208,18,14,585717,3300.0,495717,105.16062,6.270133253533771
2021-05-28,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,agent_without_anytime_vroom,202,19,13,590071,3310.0,495071,105.163553,-11.58342410214517
2021-03-30,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,agent_without_anytime_vroom,184,17,11,531211,2990.0,446211,105.323891,3.192997674638986
2021-03-31,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,agent_without_anytime_vroom,209,19,15,629818,3430.0,534818,106.197173,-21.605502018655425
2021-04-30,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,agent_without_anytime_vroom,217,19,14,613800,3490.0,518800,106.8406,-2.8719681428743815
2021-03-29,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,agent_without_anytime_vroom,221,19,13,590178,3280.0,495178,107.266377,6.718656648005488


==> data/comparison_2/comparison_vroom_vroom_240_vroom.csv <==
date,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,diff_vroom_vroom_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,vroom,9,3,3,63805,510.0,48805,26.540316,23.49336914554306
2021-01-03,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,vroom,7,2,2,33730,320.0,23730,29.853557,28.99844230202501
2021-01-09,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,vroom,27,5,4,138360,800.0,113360,33.142581,4.4237517614876625
2021-01-02,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,vroom,28,5,4,144131,860.0,119131,35.967353,20.435989864808917
2021-01-01,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,vroom,79,8,8,262299,1430.0,222299,57.217825,-14.755023559213031
2021-01-05,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,vroom,155,17,15,519286,2960.0,434286,62.983485,-29.01996347689976
2021-01-08,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,vroom,156,14,11,475277,2630.0,405277,63.767843,2.368695666463986
2021-01-07,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,vroom,139,16,12,471837,2800.0,391837,65.108095,5.555722357999412
2021-01-04,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,vroom,174,18,12,555749,3210.0,465749,65.711809,-7.531993607083289
2021-01-06,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,vroom,193,21,14,609892,3510.0,504892,67.276267,-16.948223030991013
2021-01-17,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,vroom,12,3,2,63523,540.0,48523,30.405873,-24.45972687552656
2021-01-16,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,vroom,36,6,5,176348,990.0,146348,40.020219,-0.5118267312624679
2021-01-12,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,vroom,118,15,11,439761,2670.0,364761,67.030629,1.8931526591365921
2021-01-20,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,vroom,179,16,12,498362,2860.0,418362,73.917073,1.962666645683294
2021-01-19,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,vroom,151,13,11,436142,2440.0,371142,76.828844,12.275429831124843
2021-01-18,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,vroom,159,13,11,429237,2410.0,364237,78.498242,4.106188996396473
2021-01-15,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,vroom,165,14,11,464208,2540.0,394208,78.76479,4.925869262010531
2021-01-13,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,vroom,186,21,15,621581,3630.0,516581,79.023853,-16.530123282740416
2021-01-11,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,vroom,180,16,13,509448,2860.0,429448,79.207953,3.1471363226755793
2021-01-14,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,vroom,154,16,12,451374,2710.0,371374,79.261022,-3.878284643815503
2021-01-23,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,vroom,27,5,4,152417,830.0,127417,28.044594,15.15466959101764
2021-01-24,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,vroom,11,2,2,66442,350.0,56442,29.015362,23.104876976135916
2021-01-30,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,vroom,36,6,5,184504,1050.0,154504,35.703333,1.2100833137007132
2021-01-26,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,vroom,127,14,12,427256,2420.0,357256,61.716953,-16.988168548217068
2021-01-21,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,vroom,165,17,13,493916,2930.0,408916,70.801705,-8.492163732413703
2021-01-29,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,vroom,180,15,14,494467,2670.0,419467,71.092438,5.1369514794443285
2021-01-28,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,vroom,159,14,11,438556,2570.0,368556,71.440034,-0.06731148790332701
2021-01-22,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,vroom,160,16,11,457423,2800.0,377423,71.574688,-1.3318239918832284
2021-01-27,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,vroom,182,16,10,500988,2830.0,420988,72.925353,-0.5356006895181601
2021-01-25,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,vroom,175,17,12,514335,2960.0,429335,75.309439,-1.832181372888705
2021-01-31,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,vroom,17,3,3,95413,510.0,80413,20.082517,-8.127741072743962
2021-02-06,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,vroom,35,6,5,209278,1140.0,179278,30.901993,-15.936424927012759
2021-02-07,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,vroom,28,5,4,134448,860.0,109448,37.448811,10.116325711993582
2021-02-01,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,vroom,175,19,14,534800,3310.0,439800,66.461583,-2.4419023392305745
2021-02-09,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,vroom,163,18,13,521478,3060.0,431478,72.703583,2.7766228972110722
2021-02-04,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,vroom,159,15,12,453117,2670.0,378117,74.190317,2.8939974840395095
2021-02-08,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,vroom,199,16,13,517751,2890.0,437751,74.271879,1.0475276741483701
2021-02-02,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,vroom,153,17,12,485360,2930.0,400360,74.80841,3.0114101872389747
2021-02-05,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,vroom,200,18,13,536221,3030.0,446221,75.283154,0.012120398444113775
2021-02-03,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,vroom,188,17,12,522575,2840.0,437575,76.235476,2.488654853781964
2021-02-13,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,vroom,41,5,4,169753,920.0,144753,33.531503,21.862111503903375
2021-02-14,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,vroom,22,3,3,102301,540.0,87301,33.857876,9.04960881934566
2021-02-19,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,vroom,182,18,14,555916,3090.0,465916,66.81822,-7.064431326855855
2021-02-16,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,vroom,125,13,10,379260,2350.0,314260,69.473427,-3.1376964119633852
2021-02-12,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,vroom,192,17,14,551030,3170.0,466030,75.261392,2.647284342790108
2021-02-11,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,vroom,159,14,12,477748,2600.0,407748,77.861455,6.228311219282405
2021-02-17,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,vroom,186,17,15,516385,3020.0,431385,77.951415,-20.11970448391689
2021-02-18,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,vroom,168,17,15,521474,2990.0,436474,78.008642,-9.295735681859147
2021-02-15,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,vroom,182,20,15,564160,3320.0,464160,79.387384,-14.693708272682176
2021-02-10,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,vroom,185,21,16,575216,3570.0,470216,81.371381,-5.523309142408477
2021-02-28,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,vroom,14,3,3,81478,540.0,66478,21.910621,-7.4482394830542
2021-02-21,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,vroom,20,3,3,79437,480.0,64437,24.05803,23.35443160108836
2021-02-27,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,vroom,29,5,3,163991,920.0,138991,25.90088,-2.40413135923967
2021-02-20,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,vroom,36,6,5,175981,990.0,145981,34.017207,14.847216509810563
2021-02-23,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,vroom,163,16,14,527728,2950.0,447728,62.512168,1.686718258063795
2021-02-25,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,vroom,167,19,14,556878,3250.0,461878,64.146985,-7.303434654848499
2021-02-22,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,vroom,181,15,12,483292,2670.0,408292,66.194813,9.092413896883171
2021-02-24,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,vroom,197,18,15,549701,3120.0,459701,68.018874,4.102460324798462
2021-03-01,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,vroom,170,13,11,427671,2290.0,362671,69.310891,8.322293534321984
2021-02-26,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,vroom,205,20,14,553921,3410.0,453921,69.331511,3.2136261101879566
2021-03-06,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,vroom,38,6,5,189541,1080.0,159541,25.44332,4.7077750685000375
2021-03-07,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,vroom,23,4,4,119338,760.0,99338,25.52713,17.28320614390773
2021-03-10,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,vroom,202,20,16,637854,3530.0,537854,81.458957,-17.254944493362917
2021-03-03,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,vroom,175,15,12,472356,2700.0,397356,82.079013,-2.1924529771408543
2021-03-02,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,vroom,159,16,13,497890,2830.0,417890,82.314198,-11.974469578046357
2021-03-11,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,vroom,169,20,14,548705,3350.0,448705,82.649071,-10.771171898657515
2021-03-04,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,vroom,178,15,13,503418,2790.0,428418,83.286397,9.179833376029674
2021-03-09,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,vroom,173,19,13,516269,3280.0,421269,83.858895,11.527177508080078
2021-03-08,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,vroom,203,21,16,624453,3630.0,519453,84.008243,-7.262446042671165
2021-03-05,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,vroom,204,17,13,579216,3170.0,494216,85.144336,-3.4144390564407274
2021-03-21,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,vroom,16,3,3,105514,570.0,90514,23.305057,-47.17886485053912
2021-03-14,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,vroom,25,5,3,109780,800.0,84780,33.87933,7.770375286694839
2021-03-13,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,vroom,54,9,7,284432,1650.0,239432,34.569643,-29.898978827569827
2021-03-20,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,vroom,48,6,6,214728,1140.0,184728,36.650097,-3.2867553332210973
2021-03-18,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,vroom,174,18,14,522020,3150.0,432020,65.306705,-11.866382654088968
2021-03-16,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,vroom,168,18,15,517431,3120.0,427431,72.375378,2.4782313694447584
2021-03-19,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,vroom,209,18,14,564896,3150.0,474896,76.628049,-1.5222149935481089
2021-03-17,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,vroom,233,21,17,629836,3570.0,524836,76.73933,-7.474860544919979
2021-03-12,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,vroom,197,17,14,532308,3050.0,447308,77.829519,4.3466541598607
2021-03-15,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,vroom,210,18,16,597807,3300.0,507807,77.938393,-11.207493117047399
2021-03-27,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,vroom,40,9,6,255602,1530.0,210602,32.517189,-18.939418616013885
2021-03-28,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,vroom,19,3,3,97608,540.0,82608,38.632848,12.97975340340742
2021-03-25,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,vroom,149,15,14,404830,2460.0,329830,78.55963,-5.818266413293219
2021-03-29,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,vroom,221,23,19,696354,4040.0,581354,82.789901,-10.06312768102977
2021-03-31,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,vroom,209,20,16,668007,3740.0,568007,89.426778,-28.97904884740664
2021-03-30,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,vroom,184,20,15,556122,3350.0,456122,90.479772,-1.3467412142904005
2021-03-26,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,vroom,225,21,17,668227,3780.0,563227,92.546794,-14.105904852976332
2021-03-24,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,vroom,210,20,15,616189,3500.0,516189,93.537018,-12.114270534635596
2021-03-22,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,vroom,233,20,15,624862,3440.0,524862,93.740467,2.7108410286591527
2021-03-23,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,vroom,197,20,15,619018,3500.0,519018,94.092489,-7.112662286537939
2021-04-03,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,vroom,43,9,7,233794,1470.0,188794,23.222224,-31.347895458324906
2021-04-10,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,vroom,51,6,5,196280,1050.0,166280,35.695751,32.73889890274075
2021-04-01,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,vroom,181,19,14,545179,3160.0,450179,74.888233,-3.7805600025889032
2021-04-02,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,vroom,200,19,15,566183,3220.0,471183,75.675156,-6.890913999505364
2021-04-06,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,vroom,170,17,14,497977,2840.0,412977,75.733772,-1.2739138481187195
2021-04-09,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,vroom,205,21,16,619846,3570.0,514846,76.377614,2.333855399285915
2021-04-07,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,vroom,212,17,14,559244,3170.0,474244,77.094989,-5.356917459952638
2021-04-08,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,vroom,181,16,13,511095,2920.0,431095,77.187387,12.94865265814937
2021-04-05,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,vroom,204,19,16,575201,3250.0,480201,78.656522,-3.51988596994833
2021-04-11,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,vroom,17,3,3,92002,510.0,77002,23.23742,-4.089967981716768
2021-04-18,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,vroom,16,4,4,105864,670.0,85864,24.761185,-9.276711706597025
2021-04-17,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,vroom,41,6,5,212148,1170.0,182148,31.871715,8.188065850745236
2021-04-20,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,vroom,170,21,15,565494,3480.0,460494,62.333677,-16.14624518106067
2021-04-13,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,vroom,188,15,12,511071,2880.0,436071,77.491085,5.838145177040228
2021-04-15,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,vroom,188,17,14,546126,3110.0,461126,80.485896,2.4280170657976545
2021-04-16,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,vroom,218,20,16,638847,3590.0,538847,80.66301,-8.025201771428861
2021-04-19,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,vroom,196,19,16,590217,3430.0,495217,81.248021,-17.768293266928456
2021-04-12,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,vroom,213,20,16,632526,3500.0,532526,81.762983,-1.0107042991263133
2021-04-14,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,vroom,235,22,17,636948,3790.0,526948,82.756579,-2.8211121729472843
2021-04-25,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,vroom,17,4,4,109985,640.0,89985,20.577234,8.897006444345045
2021-04-24,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,vroom,51,10,6,279539,1780.0,229539,33.289245,-6.427393901552215
2021-04-22,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,vroom,213,20,15,568864,3440.0,468864,78.042282,4.343731923537404
2021-04-27,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,vroom,167,17,13,501512,3050.0,416512,83.79961,-8.802249321493733
2021-04-21,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,vroom,216,19,14,595434,3400.0,500434,88.521467,6.372560581545095
2021-04-29,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,vroom,190,21,16,606653,3690.0,501653,89.096849,-5.904544105581063
2021-04-23,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,vroom,204,20,15,582166,3530.0,482166,89.440246,-14.705505673545064
2021-04-28,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,vroom,208,21,13,574621,3630.0,469621,89.751696,8.04578019808001
2021-04-30,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,vroom,217,18,13,564771,3240.0,474771,91.056346,5.345219419975061
2021-04-26,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,vroom,218,18,13,532463,3120.0,442463,91.139975,2.732271382119762
2021-05-02,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,vroom,15,4,3,86743,700.0,66743,18.646487,28.277190719518448
2021-05-09,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,vroom,24,4,3,105230,640.0,85230,26.62706,27.839646707079574
2021-05-01,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,vroom,47,8,7,249124,1430.0,209124,29.761389,8.474227561629744
2021-05-08,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,vroom,44,7,6,233794,1300.0,198794,32.460201,13.168430826369544
2021-05-04,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,vroom,171,17,13,500694,2930.0,415694,70.902743,3.7321310120071907
2021-05-10,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,vroom,218,22,15,649064,3790.0,539064,71.421722,0.7668786692759295
2021-05-06,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,vroom,176,19,14,560775,3370.0,465775,71.910396,-8.485583619648992
2021-05-07,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,vroom,194,18,13,514465,3150.0,424465,73.04423,6.4996692280291075
2021-05-05,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,vroom,213,21,15,654550,3750.0,549550,73.846064,-10.102591965227397
2021-05-03,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,vroom,218,21,15,568874,3510.0,463874,74.273783,-1.0467493574383504
2021-05-16,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,vroom,14,3,3,100400,510.0,85400,25.764958,-2.874122649725908
2021-05-15,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,vroom,47,7,6,241229,1330.0,206229,40.661667,-1.1217632978834893
2021-05-18,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,vroom,168,20,15,544266,3440.0,444266,80.655973,-18.300179102401362
2021-05-14,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,vroom,193,19,16,571255,3430.0,476255,83.205141,-9.214674500102284
2021-05-11,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,vroom,167,14,12,456729,2540.0,386729,83.936201,9.2902567198802
2021-05-12,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,vroom,218,19,15,610403,3340.0,515403,84.305527,-10.64860720118769
2021-05-20,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,vroom,197,20,15,600956,3500.0,500956,85.610172,8.606103004357117
2021-05-13,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,vroom,191,17,15,574847,3230.0,489847,85.953282,7.179591513795169
2021-05-17,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,vroom,221,20,14,615626,3500.0,515626,87.295734,-1.545216722913347
2021-05-19,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,vroom,217,22,16,665589,3820.0,555589,88.015187,-7.123785060040848
2021-05-30,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,vroom,11,4,3,109264,730.0,89264,18.085935,-19.531779892790723
2021-05-23,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,vroom,15,3,3,92973,570.0,77973,23.067272,17.34631284171223
2021-05-22,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,vroom,43,7,5,233015,1300.0,198015,27.442053,4.355053873781427
2021-05-29,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,vroom,40,8,5,228183,1400.0,188183,30.89866,-7.8532670347122435
2021-05-27,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,vroom,141,13,11,430212,2440.0,365212,56.908465,5.303682311740739
2021-05-25,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,vroom,167,18,14,547604,3150.0,457604,65.488377,6.65655282917558
2021-05-24,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,vroom,215,22,14,634056,3700.0,524056,66.293584,-7.017825164521154
2021-05-28,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,vroom,202,20,15,611035,3500.0,511035,67.561202,-15.547751959093523
2021-05-21,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,vroom,188,14,12,481733,2660.0,411733,67.673418,17.315521715847144
2021-05-26,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,vroom,196,17,14,539236,3110.0,454236,68.303075,6.273453971553668
2021-06-06,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,vroom,23,3,3,112671,630.0,97671,25.385497,5.389246697847828
2021-06-05,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,vroom,40,7,5,229685,1270.0,194685,45.39804,12.635078336877099
2021-05-31,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,vroom,92,9,8,271122,1590.0,226122,53.232237,2.486377614329131
2021-06-01,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,vroom,155,16,13,506010,2920.0,426010,70.776744,-12.833812012772713
2021-06-04,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,vroom,181,18,14,525613,3150.0,435613,71.244576,3.170997704605159
2021-06-08,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,vroom,164,19,14,590296,3520.0,495296,71.384695,-3.596324350127412
2021-06-03,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,vroom,156,21,15,555636,3660.0,450636,71.608697,-23.62769027440632
2021-06-07,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,vroom,211,19,16,568039,3340.0,473039,73.125039,1.366364072039284
2021-06-02,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,vroom,179,16,14,520947,2920.0,440947,73.270118,-1.109012815561115
2021-06-09,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,vroom,195,19,14,576736,3310.0,481736,75.115873,-14.955661018570748
2021-06-13,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,vroom,19,4,3,107091,730.0,87091,23.121115,-0.09346580553504501
2021-06-12,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,vroom,48,9,6,265300,1590.0,220300,30.409196,-3.6198600174978126
2021-06-19,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,vroom,37,8,6,229724,1460.0,189724,37.471709,-18.21274011866352
2021-06-10,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,vroom,174,19,14,591280,3460.0,496280,65.834523,-11.365588319496135
2021-06-17,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,vroom,172,18,13,514671,3090.0,424671,68.986681,-1.28467773835318
2021-06-18,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,vroom,189,18,14,543996,3210.0,453996,72.617605,-11.893042628683087
2021-06-15,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,vroom,176,20,15,552805,3350.0,452805,74.671053,-11.843848947426988
2021-06-14,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,vroom,207,20,14,576146,3440.0,476146,75.710056,-2.865029218048952
2021-06-16,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,vroom,206,19,14,616443,3520.0,521443,76.676658,-15.254227781361303
2021-06-11,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,vroom,205,20,15,602300,3500.0,502300,77.004419,5.848551071259969
2021-06-27,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,vroom,20,3,3,101782,540.0,86782,20.103683,23.835821453960413
2021-06-26,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,vroom,49,7,5,224934,1240.0,189934,34.273655,16.029611047026016
2021-06-20,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,vroom,25,4,3,103413,670.0,83413,36.062386,21.9347776855137
2021-06-25,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,vroom,176,17,12,514870,2990.0,429870,79.224565,-7.970440085391581
2021-06-22,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,vroom,165,19,13,561965,3250.0,466965,81.290239,-1.1053918437770434
2021-06-29,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,vroom,165,15,13,498562,2820.0,423562,82.236305,8.393998302238327
2021-06-23,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,vroom,202,20,15,577470,3440.0,477470,82.87742,-15.18852004484108
2021-06-24,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,vroom,176,17,14,547335,3080.0,462335,82.985615,-1.2879944482997918
2021-06-21,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,vroom,200,19,15,579450,3280.0,484450,82.999103,-1.7752040509850828
2021-06-28,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,vroom,201,19,14,560850,3280.0,465850,83.70012,-3.2827278352338016
2021-06-30,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,vroom,200,17,14,516529,2900.0,431529,66.693359,-16.908316433693056


==> data/comparison_3/comparison_n_routing_120_routing_routing_120.csv <==
date,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,diff_n_routing_routing_routing
2021-02-14,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,-10.208314419994831
2021-02-13,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,-6.9795287053043396
2021-02-16,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,3.3944160029925143
2021-02-11,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,-1.5825402739449206
2021-02-18,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,0.3424588925591201
2021-02-19,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,7.718613295572357
2021-02-15,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,-7.088167527051069
2021-02-10,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,-11.477713036719285
2021-02-17,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,2.955000052362052
2021-02-12,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,5.8442725429643065
2021-02-28,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,-4.817939609236235
2021-02-21,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,2.586246603104417
2021-02-27,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,-3.945692635264382
2021-02-20,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,-6.482424910010032
2021-03-07,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,1.3939263238379045
2021-03-06,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,-8.405620207403542
2021-02-23,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,-8.330972338352463
2021-02-25,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,-13.837760656810543
2021-03-01,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,1.7347191548303136
2021-03-02,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,4.862766779828931
2021-02-22,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,-9.641497502720533
2021-03-11,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,-3.1751359715995724
2021-03-09,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,-0.958813220732578
2021-03-03,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,3.149833040865907
2021-03-04,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,-2.189012217610493
2021-02-24,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,8.742474725227076
2021-02-26,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,2.1217005088033285
2021-03-08,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,5.716470419911521
2021-03-05,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,3.962579245002699
2021-03-10,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,5.028169961353607
2021-03-21,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,3.5929288103201147
2021-03-14,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,-18.01384508623559
2021-03-20,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,-0.459279864008654
2021-03-13,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,-10.4324206188142
2021-03-16,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,5.9501869911137595
2021-03-18,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,-2.6549751749368484
2021-03-12,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,0.7305822860655272
2021-03-19,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,2.5831441916302453
2021-03-15,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,-0.3224721670470391
2021-03-17,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,10.688082397548467
2021-01-31,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,-27.636542239685657
2021-02-07,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,-13.206747862924578
2021-02-06,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,4.463424947145877
2021-02-04,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,5.728402119999382
2021-02-02,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,7.50916419748578
2021-02-09,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,-0.4250294568678906
2021-02-03,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,6.9956721906207795
2021-02-01,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,-2.162389622292331
2021-02-05,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,1.7851724241563476
2021-02-08,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,-9.586626331174363
2021-06-27,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,-14.082265834465622
2021-06-20,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,-17.52036427232192
2021-06-26,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,-3.675895978612425
2021-06-22,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,6.626898659239296
2021-06-29,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,1.5239705824517245
2021-06-24,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,2.8223927159321645
2021-06-25,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,5.988648347611769
2021-06-21,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,-8.880948563488246
2021-06-23,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,0.04884986271677756
2021-06-28,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,8.440823823794199
2021-06-30,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,0.6896744492283866
2021-01-03,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,-26.948086557936254
2021-01-10,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,-22.14224530960736
2021-01-09,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,1.675918435660688
2021-01-02,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,-1.6796392631043713
2021-01-01,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,6.101711300205865
2021-01-07,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,3.8715239605152
2021-01-05,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,-2.778965486622907
2021-01-08,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,2.7506580942008334
2021-01-04,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,-6.838852375568159
2021-01-06,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,11.642935194059797
2021-04-18,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,-13.772984441301274
2021-04-11,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,-36.97830309346724
2021-04-17,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,-4.259663909265907
2021-04-25,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,-31.073812632982367
2021-04-24,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,4.073962814063928
2021-04-20,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,-2.374474487555465
2021-04-27,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,6.1237799079484505
2021-04-15,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,-0.13420888654555913
2021-04-13,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,-1.2318919373601056
2021-04-29,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,2.351870498806408
2021-04-19,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,-1.3028600320824393
2021-04-23,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,4.331216728086864
2021-04-28,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,1.6752661748986502
2021-04-12,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,-3.4633650751197513
2021-04-16,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,-1.35416119465709
2021-04-21,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,-5.82476674888545
2021-04-22,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,1.536288811204859
2021-04-14,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,-0.07219522733157227
2021-04-30,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,7.910763498750133
2021-04-26,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,0.5558136182345309
2021-01-17,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,-12.014875560217412
2021-01-16,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,0.8319921084055865
2021-01-12,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,-2.748417827416272
2021-01-19,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,-2.7419334319965736
2021-01-14,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,2.785728078795922
2021-01-15,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,10.115632710085906
2021-01-18,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,-4.137062382484544
2021-01-20,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,-15.673335010392066
2021-01-11,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,-3.7260885945842475
2021-01-13,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,-3.6885134790751444
2021-06-06,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,-34.13685912743299
2021-06-05,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,-6.480488408547149
2021-06-13,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,-8.271981849604483
2021-06-19,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,-0.6617338295130392
2021-06-12,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,-8.015833048671833
2021-05-31,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,8.419347070181294
2021-06-01,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,-4.598900894831952
2021-06-03,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,1.4307755328308163
2021-06-08,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,-1.2914847422040894
2021-06-17,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,2.755322863787423
2021-06-10,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,-0.7660531176206506
2021-06-15,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,-0.1761618249073446
2021-06-04,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,-1.0408266641821333
2021-06-09,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,0.9858558573044126
2021-06-02,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,-1.9620827594790167
2021-06-18,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,-0.013195963354809763
2021-06-16,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,-8.802275919832365
2021-06-11,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,-4.923511731191961
2021-06-07,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,-18.980069073939852
2021-06-14,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,-2.6505484618263
2021-05-02,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,-5.149059903351649
2021-05-09,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,-32.80519063047211
2021-05-16,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,-11.947950739825478
2021-05-08,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,-4.681912064591348
2021-05-01,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,-5.114613723335733
2021-05-30,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,-11.672397271856152
2021-05-23,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,13.554512240629691
2021-05-15,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,11.379876556831237
2021-05-22,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,-38.9929106208176
2021-05-29,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,-3.380968094017311
2021-05-27,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,10.995628803826095
2021-05-04,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,1.0091337739664945
2021-05-06,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,4.1313840648169515
2021-05-18,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,-3.306587202865071
2021-05-25,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,-4.6621655165566205
2021-05-11,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,-7.910700760013713
2021-05-21,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,-2.149790625566057
2021-05-07,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,9.037841174497938
2021-05-13,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,-2.044710584711614
2021-05-20,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,5.590812061789077
2021-05-26,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,-2.530004732221533
2021-05-14,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,-9.900692748168021
2021-05-05,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,6.714544146613316
2021-05-28,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,8.74393492216444
2021-05-10,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,-2.824173311058309
2021-05-24,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,-11.78772771746727
2021-05-03,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,-1.547734907230088
2021-05-12,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,1.9031739371005656
2021-05-19,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,-4.971160629071746
2021-05-17,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,4.566887719259529
2021-01-24,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,-3.408046287784567
2021-01-23,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,-0.26983708332487977
2021-01-30,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,12.28397808898335
2021-01-26,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,-4.876982335723486
2021-01-28,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,-1.1851886802995442
2021-01-21,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,-8.177362282792425
2021-01-22,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,3.723427391813938
2021-01-25,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,2.5209262902715808
2021-01-27,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,-5.967918733603036
2021-01-29,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,6.04326120887666
2021-03-28,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,-3.413749409923228
2021-03-27,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,5.648977409437241
2021-04-03,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,-21.757157118474865
2021-04-10,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,-2.384935253846032
2021-03-25,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,-4.458862129279646
2021-04-06,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,1.8328409208133443
2021-04-01,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,2.253379965329397
2021-03-30,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,-7.753847916860644
2021-03-23,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,-2.5868053838622584
2021-04-08,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,-1.1817965907257704
2021-04-02,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,8.677328713287604
2021-03-31,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,-4.7540892344825805
2021-04-09,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,0.43857837595368704
2021-04-07,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,0.3980639363396017
2021-03-24,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,7.032061774962636
2021-04-05,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,-10.448239229112096
2021-03-29,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,8.096828393728451
2021-03-26,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,-9.502816359061153
2021-03-22,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,2.186703357925481


==> data/comparison_3/comparison_n_routing_180_routing_routing_180.csv <==
date,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,diff_n_routing_routing_routing
2021-04-03,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,-35.14107222707006
2021-04-10,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,-6.644843139350021
2021-04-06,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,-0.21005883116215415
2021-04-01,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,-8.328972940648827
2021-04-08,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,-6.613908415186741
2021-04-02,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,-7.94776853004784
2021-04-09,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,3.38063411395564
2021-04-05,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,-5.3844508556955555
2021-04-07,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,-3.208888392945798
2021-04-18,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,-18.48095270983592
2021-04-11,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,-10.824809718011908
2021-04-17,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,15.911507275949095
2021-04-20,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,2.0484915210475805
2021-04-13,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,-3.4001262139089525
2021-04-15,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,-5.175580767152891
2021-04-19,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,6.990313889377042
2021-04-16,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,-7.879230553815329
2021-04-12,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,-5.142247011312834
2021-04-14,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,-9.599378625199458
2021-04-25,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,-6.779203793018883
2021-04-24,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,-9.34209855781481
2021-04-27,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,0.9764157502544454
2021-04-29,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,-7.461632120949199
2021-04-23,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,2.098398883136348
2021-04-28,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,0.6803942419680795
2021-04-21,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,1.3949312829560867
2021-04-30,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,-3.3290845160052505
2021-04-26,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,3.008484813302521
2021-04-22,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,-2.075775017876251
2021-03-21,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,-18.720804549085955
2021-03-14,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,-12.703222391461688
2021-03-20,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,-24.446513119818142
2021-03-28,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,10.199288976241402
2021-03-13,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,-8.106060370820046
2021-03-27,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,3.654109360395246
2021-03-25,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,-6.863660812347214
2021-03-18,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,5.405865617247308
2021-03-16,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,0.10157285394863057
2021-03-30,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,11.030709564305365
2021-03-23,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,-3.2151802431565897
2021-03-12,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,1.4132427385243944
2021-03-19,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,-2.3646702809445883
2021-03-15,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,-1.272395175552337
2021-03-24,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,3.67655348322682
2021-03-31,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,4.587244859081592
2021-03-29,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,1.320711753033408
2021-03-17,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,-4.102999698458742
2021-03-26,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,-2.1588924129358777
2021-03-22,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,-6.008999423066416
2021-06-30,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,-12.59889795957894
2021-06-13,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,5.715946521991862
2021-06-19,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,-9.674836216949355
2021-06-12,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,7.9364246931190845
2021-06-27,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,-0.14611776342410118
2021-06-20,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,2.862128099328276
2021-06-26,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,-1.9692028078660295
2021-06-29,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,10.247234983259249
2021-06-22,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,-8.896177116501718
2021-06-17,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,-4.37578640061503
2021-06-15,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,4.2683355361745825
2021-06-10,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,-8.074149975841971
2021-06-25,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,-3.389471992512745
2021-06-24,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,7.018362965587677
2021-06-18,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,-1.4041623227348667
2021-06-16,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,-9.261099018565854
2021-06-21,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,2.6124941902486265
2021-06-11,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,0.8615356563755592
2021-06-23,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,4.114226725728397
2021-06-14,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,-1.3287311039760294
2021-06-28,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,8.623820498965237
2021-06-06,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,-19.00815818028373
2021-06-05,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,-0.06274876220051206
2021-05-31,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,-2.091184740062848
2021-06-01,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,2.9480849925262356
2021-06-03,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,5.194503944689515
2021-06-08,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,4.931425344151573
2021-06-04,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,-4.399927422924417
2021-06-02,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,-6.40019898267644
2021-06-09,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,-5.230231646665947
2021-06-07,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,0.633405514930067
2021-05-16,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,-17.305720942272846
2021-05-15,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,-16.13576329473527
2021-05-18,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,3.3033238093526687
2021-05-11,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,-0.3490399193105546
2021-05-13,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,-2.6508043178725096
2021-05-14,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,-4.465231957881782
2021-05-20,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,-12.165700035873833
2021-05-19,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,1.0840697641865977
2021-05-12,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,-13.14389327651667
2021-05-17,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,1.179908352334359
2021-01-17,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,-15.015541231199283
2021-01-24,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,8.869533375183092
2021-01-31,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,-11.400066968310252
2021-01-23,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,-8.152245837855007
2021-01-16,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,-17.815671245460678
2021-02-07,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,-14.782751405243507
2021-02-14,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,-22.978319354328217
2021-02-28,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,-35.13923212147461
2021-01-30,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,-17.784927313057985
2021-02-21,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,-6.39763861135755
2021-02-06,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,9.96246298757315
2021-02-27,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,-2.281655797031332
2021-02-13,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,-13.302280127683947
2021-02-20,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,-1.649253224846992
2021-01-12,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,-6.933981395905503
2021-02-16,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,-10.768795748263253
2021-01-26,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,2.2619298401224026
2021-01-19,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,6.5129264672039735
2021-01-14,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,-14.552999816778538
2021-02-11,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,1.2631234596985739
2021-01-28,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,-2.629887760236336
2021-02-09,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,2.391136054532014
2021-02-23,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,0.16574020467772618
2021-02-25,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,-0.02934401954153085
2021-02-02,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,-5.012821280603662
2021-02-04,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,-7.209118937182724
2021-01-22,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,8.746572370304031
2021-01-21,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,-11.792045806174073
2021-03-01,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,0.6485017527679406
2021-02-18,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,2.3846393205571723
2021-01-15,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,-1.9808435641816267
2021-01-18,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,-3.366260446536585
2021-01-25,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,3.593383597575255
2021-01-20,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,-0.1340405276757786
2021-02-22,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,-2.674687704604534
2021-01-11,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,-8.575254013760112
2021-02-15,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,-0.9913120483533301
2021-02-19,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,-3.0660988216844194
2021-01-27,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,-5.821791205227241
2021-02-10,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,3.6481588990105096
2021-02-01,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,0.7038392462297952
2021-02-03,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,-2.8837456597925777
2021-02-17,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,1.4700776400113782
2021-02-12,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,-1.5342459027963167
2021-01-29,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,0.5608722618640481
2021-01-13,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,1.5282286078746257
2021-02-05,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,16.19025614239183
2021-02-08,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,-3.048425644239932
2021-02-26,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,-4.179526127829369
2021-02-24,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,-5.955471131884507
2021-03-07,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,-22.497543575728052
2021-03-06,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,-1.635727885178676
2021-03-02,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,-0.6340745130141718
2021-03-11,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,6.35072125410167
2021-03-04,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,-1.1288890670483471
2021-03-03,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,2.7590030176761764
2021-03-09,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,4.779100907850634
2021-03-08,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,-9.171729676969917
2021-03-05,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,-2.409708490967624
2021-03-10,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,3.777454735213814
2021-05-02,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,-2.213098046067383
2021-05-09,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,3.5167540098459584
2021-05-08,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,-30.170140659986686
2021-05-01,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,-4.31154043521074
2021-05-04,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,7.675088354703975
2021-05-06,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,-3.491863956980236
2021-05-07,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,3.0590393991033955
2021-05-05,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,-2.7263423412455343
2021-05-03,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,-1.3935026611664765
2021-05-10,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,2.869936458446857
2021-05-30,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,5.570070396980913
2021-05-23,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,-12.755485422302375
2021-05-29,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,-2.4141120448923052
2021-05-22,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,-17.834136149962276
2021-05-27,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,-3.5574595143579177
2021-05-25,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,-10.089387290752478
2021-05-21,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,-5.183106472630468
2021-05-26,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,-2.097170383130762
2021-05-28,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,-2.6544250020864215
2021-05-24,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,-0.07360216546737375
2021-01-03,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,-32.633523681558614
2021-01-10,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,-18.644818423383526
2021-01-02,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,-23.533683818142087
2021-01-09,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,1.1191715907096473
2021-01-01,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,-2.322397260738994
2021-01-07,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,-9.584109908476611
2021-01-05,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,-3.2295677310434456
2021-01-08,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,-6.191321728279269
2021-01-04,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,11.10385750997577
2021-01-06,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,0.9873889507883138


==> data/comparison_3/comparison_n_routing_240_routing_routing_240.csv <==
date,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,diff_n_routing_routing_routing
2021-04-25,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,-36.42213403553017
2021-05-02,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,-25.732798177817582
2021-05-09,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,-31.962544035210055
2021-05-16,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,-18.82164262729899
2021-05-08,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,7.281022099549312
2021-05-01,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,-6.469781238413051
2021-05-15,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,-14.030270064743718
2021-04-24,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,-4.535488296651515
2021-05-04,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,1.7046895321919657
2021-05-18,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,-0.25502514305750174
2021-05-11,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,4.793856772925754
2021-05-06,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,-8.056099550071844
2021-04-27,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,-4.869869742857246
2021-05-13,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,7.76970241477484
2021-05-20,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,-1.1111148469555296
2021-05-14,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,0.8522077681302722
2021-04-29,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,4.090378153638745
2021-05-07,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,0.8415472115706307
2021-05-05,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,7.988902376194
2021-04-23,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,-2.2402699461737576
2021-05-19,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,3.8528548203149646
2021-05-12,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,-2.053567775269029
2021-05-03,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,-8.888489198524018
2021-05-17,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,-0.8403508674797964
2021-05-10,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,-13.560281808077734
2021-04-21,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,-6.019324595809815
2021-04-28,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,-6.686314288351319
2021-04-26,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,2.269026233429175
2021-04-30,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,15.856604271183596
2021-04-22,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,8.972313154353449
2021-03-28,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,12.48927464496886
2021-03-27,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,-16.74752888304189
2021-04-03,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,-7.042771901778909
2021-04-10,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,6.690373130873571
2021-03-25,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,7.965342684516577
2021-04-06,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,-0.8997149066159202
2021-04-01,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,-3.9490807038062106
2021-03-30,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,15.70187771513384
2021-04-08,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,-3.7210134184281003
2021-03-23,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,-3.2989977862904745
2021-04-02,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,8.645029901347709
2021-04-09,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,5.125098128246438
2021-04-07,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,-4.669250444188453
2021-03-24,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,-21.94265987695437
2021-03-31,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,-3.473464708729779
2021-04-05,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,-10.043107410797438
2021-03-26,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,-3.58583602636711
2021-03-29,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,-9.82837141410779
2021-03-22,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,-7.442816055156066
2021-01-24,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,-16.24661030467379
2021-01-23,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,-5.356377462841341
2021-01-30,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,0.17441911041904082
2021-01-26,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,-2.868164039066062
2021-01-28,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,4.153201240532416
2021-01-22,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,-1.7138954347170967
2021-01-21,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,-3.780370209306283
2021-01-25,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,9.305535323726154
2021-01-29,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,-2.820265806857502
2021-01-27,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,-1.8242645787268106
2021-01-17,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,-27.817091806747385
2021-01-16,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,-35.880747059099214
2021-01-12,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,1.328370110959093
2021-01-19,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,-7.015586116568435
2021-01-14,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,-10.14685568591828
2021-01-15,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,-9.14384859570419
2021-01-18,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,-6.838248325716035
2021-01-20,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,-13.592678317902777
2021-01-11,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,-2.9447453176011376
2021-01-13,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,-5.048576777816512
2021-04-18,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,4.47734928855146
2021-04-11,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,2.122082719250788
2021-04-17,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,-18.58714741407118
2021-04-20,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,-7.483407917671299
2021-04-13,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,12.697494655969487
2021-04-15,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,0.09245816543187318
2021-04-19,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,3.9171838388955735
2021-04-16,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,6.401097530992739
2021-04-14,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,-8.535301403798513
2021-04-12,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,-3.626421135257659
2021-05-30,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,4.150588334795801
2021-05-23,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,-39.08546028443415
2021-06-06,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,-47.53816555925682
2021-05-29,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,-15.150027856631205
2021-05-22,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,-6.276851708907707
2021-06-05,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,-9.904945253278788
2021-05-31,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,4.849681808207154
2021-05-27,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,-9.998603209395029
2021-06-01,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,2.188297276555143
2021-06-03,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,-3.9862474590191113
2021-05-25,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,-0.7333195008447698
2021-06-08,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,-0.3708375850738165
2021-05-21,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,-8.552394286238696
2021-06-04,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,-0.4854574558685174
2021-05-26,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,-0.9755859375
2021-06-09,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,-0.04133216755424847
2021-06-02,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,-1.2074870343508428
2021-05-28,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,-3.1919038254610217
2021-05-24,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,-3.062554320416816
2021-06-07,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,-14.15011543471091
2021-06-27,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,1.1369535125158612
2021-06-20,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,-32.24580073359256
2021-06-26,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,-1.0414408043312195
2021-06-29,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,1.9464507079606184
2021-06-22,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,4.908510668276027
2021-06-24,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,0.4033597287045292
2021-06-25,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,-0.7921642173059203
2021-06-30,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,-7.825314223316718
2021-06-23,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,-11.06190995188612
2021-06-28,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,-2.79608554584852
2021-06-21,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,-0.021770901959002553
2021-06-13,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,-18.201784967229116
2021-06-19,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,-29.0793590117595
2021-06-12,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,-12.571035879034282
2021-06-10,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,-14.754122130260502
2021-06-17,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,-3.7246585343556955
2021-06-15,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,-8.934596683890792
2021-06-18,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,8.140026748779198
2021-06-16,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,-6.307598011198169
2021-06-11,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,-0.9986528598624111
2021-06-14,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,3.2065526617652877
2021-01-31,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,-1.7169881651290653
2021-02-07,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,-37.399926137821815
2021-02-06,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,-24.199624160152396
2021-02-02,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,-1.811695477252465
2021-02-09,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,1.0102618830549135
2021-02-04,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,-5.640709531460048
2021-02-01,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,-7.299387689332904
2021-02-03,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,-0.07801081006939534
2021-02-08,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,-2.036150654448004
2021-02-05,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,-0.4978781638007643
2021-03-07,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,-15.642480390044605
2021-03-21,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,8.233666293902463
2021-03-14,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,-45.14059586773715
2021-03-06,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,0.9560038039941939
2021-03-20,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,9.758373454526035
2021-03-13,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,-15.707393929253636
2021-03-02,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,3.4221585862201542
2021-03-16,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,0.1538828515479816
2021-03-18,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,-7.775474703738543
2021-03-11,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,-6.716709010481667
2021-03-09,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,1.2602556944536447
2021-03-03,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,6.6937566797292485
2021-03-04,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,6.148684100009927
2021-03-08,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,-5.702195594567246
2021-03-12,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,1.9376904320449206
2021-03-10,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,1.2809739636748603
2021-03-15,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,4.887137366603586
2021-03-19,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,-11.233001835252063
2021-03-05,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,5.507493993220415
2021-03-17,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,-3.5920499356534785
2021-02-28,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,-27.43888280757621
2021-02-21,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,-19.785714285714285
2021-02-27,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,3.7888066210172764
2021-02-20,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,9.7185408668984
2021-02-23,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,2.00618746157626
2021-02-25,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,1.1755735679524995
2021-03-01,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,-2.6315219040600004
2021-02-22,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,-3.4130603134643684
2021-02-26,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,-4.271959064091493
2021-02-24,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,-9.43593910144474
2021-02-14,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,-17.022092911724272
2021-02-13,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,-11.811728904013073
2021-02-16,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,1.9863643981772818
2021-02-11,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,-4.45608431810923
2021-02-18,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,-3.998243074372394
2021-02-19,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,7.308676985273849
2021-02-15,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,5.745793998206846
2021-02-10,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,-2.1310670979446766
2021-02-17,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,-6.327133001857219
2021-02-12,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,-1.4984096761793988
2021-01-03,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,-80.71866525173918
2021-01-10,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,-25.645583529944087
2021-01-02,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,-10.198772834379302
2021-01-09,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,-14.197667856622006
2021-01-01,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,-3.1862167183830534
2021-01-07,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,-12.668585093708147
2021-01-05,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,0.3870565359357229
2021-01-08,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,2.426265835196298
2021-01-04,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,9.94104589827434
2021-01-06,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,-11.803036555963422


==> data/comparison_3/comparison_n_vroom_120_vroom_vroom_120.csv <==
date,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,diff_n_vroom_vroom_vroom
2021-01-24,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,41.26048251838473
2021-01-17,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,-50.59094942324756
2021-05-30,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,-0.8106623824785449
2021-02-28,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,20.77855741054386
2021-05-16,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,-19.17227653222502
2021-05-02,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,11.777581641659312
2021-01-31,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,0.7639102959309494
2021-04-18,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,-24.137720156555773
2021-03-21,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,-6.998500622980592
2021-05-23,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,-21.82341650671785
2021-04-25,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,-44.63456660125401
2021-04-11,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,-13.232046302642601
2021-03-28,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,21.411333814434588
2021-02-21,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,-16.422843144052322
2021-06-13,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,-21.138941449386913
2021-02-14,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,-40.55215371621622
2021-06-27,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,-41.5113586237318
2021-03-07,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,-26.562309008678646
2021-05-09,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,-12.78860061068157
2021-06-06,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,12.720347017711664
2021-01-23,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,-5.225261537897803
2021-03-14,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,-11.107221167842862
2021-06-20,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,-21.61253084945466
2021-02-07,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,-3.7179749948759993
2021-02-27,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,19.915616974440503
2021-02-06,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,-11.834560551464829
2021-02-20,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,-14.722026005284777
2021-01-16,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,27.3530404590828
2021-01-30,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,26.51268324215513
2021-03-06,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,-35.741625150317816
2021-05-29,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,-26.316614578592308
2021-04-17,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,-14.205850524613865
2021-06-19,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,12.816998892580289
2021-03-27,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,25.54190719701962
2021-02-13,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,-56.26422871384409
2021-05-22,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,-4.75987617505893
2021-04-03,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,0.5885495339498213
2021-05-08,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,-35.827129566965326
2021-06-05,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,-6.5019037661031
2021-05-01,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,-13.691309551675861
2021-03-20,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,-9.935768342060078
2021-05-15,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,-19.471534123690233
2021-06-12,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,-14.811749559916976
2021-06-26,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,-5.329106985795563
2021-04-24,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,-4.847299163478786
2021-04-10,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,0.6219744755757665
2021-03-13,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,9.70822735753152
2021-06-30,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,-1.1814248445991864
2021-05-31,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,4.541668610113475
2021-01-12,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,3.0264901000987177
2021-01-26,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,-8.294308357348703
2021-05-27,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,-6.45888537240471
2021-02-16,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,-13.493821944206848
2021-03-25,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,-10.153855027324768
2021-05-25,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,5.743601307926485
2021-02-02,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,7.7772825411364455
2021-02-23,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,-4.8968043391486065
2021-03-16,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,-3.2642869550112907
2021-01-19,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,-7.922316005663371
2021-01-28,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,-7.15613707382644
2021-02-25,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,-8.636109616046886
2021-01-14,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,-7.169909826568418
2021-03-01,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,-17.4979401702184
2021-01-22,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,3.2225390613877014
2021-02-04,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,-5.094400974674114
2021-06-03,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,3.2226415094339624
2021-05-04,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,17.88156886751505
2021-01-21,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,-9.418790007461984
2021-02-09,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,6.524247641262025
2021-06-01,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,8.022657346050126
2021-01-18,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,-0.27876122056085406
2021-06-08,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,4.92967767749669
2021-06-22,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,-4.327190234245072
2021-02-22,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,-26.714784817122517
2021-04-20,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,3.2240776743310966
2021-06-29,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,-7.376936058799407
2021-03-18,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,-2.0284656954182587
2021-02-11,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,-1.7233825343485474
2021-04-06,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,-14.563415736531363
2021-03-02,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,-5.301380121051273
2021-01-25,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,2.498906607941398
2021-01-15,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,-12.660239612914234
2021-05-06,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,-8.909562360927502
2021-01-29,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,4.553954984989468
2021-02-24,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,-10.158940472994969
2021-05-21,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,-0.7515642676920813
2021-01-27,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,-7.919149300111184
2021-04-27,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,-7.075215975350534
2021-02-18,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,11.318897637795276
2021-02-26,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,-7.60421757011746
2021-05-26,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,-4.816513367366752
2021-02-01,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,8.406433414957453
2021-06-17,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,7.6455696202531644
2021-05-28,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,4.031167516361138
2021-05-11,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,9.696455035070398
2021-05-18,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,4.06579158730523
2021-06-25,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,-4.880912974259548
2021-06-10,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,-0.7409304369793848
2021-03-11,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,11.075875435000334
2021-01-20,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,8.878940219657228
2021-06-24,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,-15.156406987780517
2021-01-11,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,-0.39458003645493783
2021-03-12,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,-2.821536586957941
2021-06-02,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,-7.728589813113613
2021-01-13,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,3.7505130120913
2021-05-07,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,7.63185475634788
2021-05-24,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,-0.051111763837099505
2021-04-08,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,-6.79456571168713
2021-02-03,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,-11.534759100900063
2021-06-04,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,-5.0286874628548786
2021-06-15,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,-30.831783410331887
2021-06-09,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,-2.408095498880439
2021-04-01,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,-0.1484313163504118
2021-02-08,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,17.41191564175464
2021-02-05,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,-6.196051952987161
2021-05-05,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,4.917349878129847
2021-03-09,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,-3.986068034166868
2021-03-19,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,-13.583566421866296
2021-05-10,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,16.79147904187968
2021-06-07,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,7.1393900034480104
2021-06-18,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,-11.660906799241022
2021-02-15,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,-6.958363766445555
2021-02-19,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,-7.903802004345022
2021-03-15,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,0.600488151933034
2021-06-23,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,-4.467256754958073
2021-05-03,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,-12.411818065957462
2021-06-21,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,-10.359715264557416
2021-06-28,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,7.874555102679072
2021-02-10,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,-7.127452192698521
2021-02-17,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,-16.530690583187884
2021-04-15,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,7.087017406306674
2021-02-12,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,14.966209669394217
2021-03-04,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,-12.73363791580324
2021-04-13,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,-18.607834191487974
2021-03-03,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,2.711118892261449
2021-03-17,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,3.33084793961912
2021-04-02,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,-5.163283318623124
2021-06-14,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,-1.6066003170782144
2021-06-11,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,1.040476170259737
2021-06-16,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,5.891142894466022
2021-04-09,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,-13.47263097076141
2021-04-19,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,6.804455659417491
2021-03-30,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,4.016459449349233
2021-04-05,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,7.433796782944476
2021-04-07,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,-6.463965703328517
2021-03-08,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,1.414315830996608
2021-05-14,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,-0.6162944032910589
2021-03-10,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,0.20903633288715404
2021-03-05,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,-0.45052743344811663
2021-04-12,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,-2.8035454061091922
2021-04-29,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,-2.2696699367118547
2021-05-20,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,-19.72395264617391
2021-04-16,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,5.415369927801349
2021-05-13,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,0.7104905243020266
2021-03-23,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,-0.6690006219573862
2021-04-14,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,-4.421778379183052
2021-05-12,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,-12.948080282879284
2021-05-19,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,-5.087406700047272
2021-03-24,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,2.1490562401377997
2021-05-17,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,-0.3015413941565057
2021-04-23,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,-0.8715439712911709
2021-03-31,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,-9.345155119231226
2021-03-29,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,5.571936613058751
2021-04-28,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,-14.5028002555938
2021-03-26,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,-9.990799957432639
2021-04-30,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,1.9065757046773117
2021-04-22,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,1.1825009299816014
2021-03-22,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,-3.566955428228508
2021-04-21,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,-6.57238406794179
2021-04-26,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,-3.0771175030500597
2021-01-03,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,-38.2007874015748
2021-01-10,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,-59.469026548672566
2021-01-09,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,24.745197842816456
2021-01-02,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,-25.607673104716856
2021-01-01,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,11.268095317628854
2021-01-07,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,-15.510555696985126
2021-01-05,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,-1.1063399848446578
2021-01-08,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,-3.7839406533721407
2021-01-04,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,-2.780991072860427
2021-01-06,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,-11.246994264231887


==> data/comparison_3/comparison_n_vroom_180_vroom_vroom_180.csv <==
date,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,diff_n_vroom_vroom_vroom
2021-01-24,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,-21.097214404371286
2021-05-30,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,46.81553100061387
2021-01-17,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,-24.854567419384814
2021-02-28,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,27.646500766255564
2021-05-16,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,-3.658169912805265
2021-03-21,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,-40.1024711199022
2021-05-02,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,-76.01056719078235
2021-04-18,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,-63.865516941033015
2021-04-11,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,-15.442984980899054
2021-05-23,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,-46.969743843583714
2021-04-25,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,22.04005597827598
2021-01-31,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,-2.010153960457341
2021-03-28,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,-3.042814362380289
2021-02-21,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,-12.923547172624595
2021-02-14,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,-40.39441326320496
2021-03-07,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,-23.433939413255143
2021-06-13,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,-13.099581738898282
2021-06-27,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,-64.72874054884477
2021-03-14,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,1.2419144184177378
2021-05-09,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,13.644912473064242
2021-06-06,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,-0.7565425284405436
2021-02-27,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,-31.581164679709385
2021-01-23,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,-9.582143749029772
2021-06-20,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,-22.874129561280704
2021-02-07,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,-13.381729262980935
2021-02-20,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,-19.901612500346925
2021-04-17,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,-13.237905740504262
2021-03-06,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,20.887242549175
2021-06-19,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,5.42817033224146
2021-02-06,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,-14.900953778429933
2021-03-27,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,28.602993322210516
2021-05-29,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,19.763363419538887
2021-01-16,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,-0.9033052761239991
2021-01-30,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,1.4934856898761213
2021-05-22,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,-36.67958671551938
2021-02-13,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,-28.877105461673576
2021-04-03,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,4.877527931628281
2021-05-08,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,1.1902019503954542
2021-06-05,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,-34.09162761946556
2021-03-20,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,-9.1258852129796
2021-05-01,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,4.787602714593349
2021-05-15,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,-56.992695647516456
2021-04-10,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,-7.470943810340058
2021-06-12,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,-15.79530464621035
2021-06-26,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,2.139433568645666
2021-03-13,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,-2.261225274677249
2021-04-24,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,-4.42442728075486
2021-06-30,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,-3.4601038826497215
2021-05-31,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,4.380036269021525
2021-05-27,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,-5.302575051668351
2021-02-16,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,-10.475809993491477
2021-01-26,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,5.359675737621763
2021-03-25,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,-14.617998786491196
2021-01-12,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,-2.267397341821071
2021-05-25,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,3.5792636601876273
2021-02-23,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,9.114655262296251
2021-02-25,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,-1.3585683847308687
2021-03-16,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,12.564443817739653
2021-03-01,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,21.40149997952793
2021-06-01,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,1.094544587123427
2021-05-04,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,-7.842716346304143
2021-06-03,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,15.81454721570562
2021-06-22,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,-6.451249614601392
2021-05-06,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,-13.67882991789033
2021-06-29,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,-18.070661366278294
2021-06-08,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,-4.016421813706638
2021-03-02,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,-5.389777985221748
2021-04-06,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,-13.085898036653154
2021-03-18,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,-13.529083982487064
2021-02-02,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,-15.8009744574044
2021-04-20,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,0.24729358476469168
2021-02-11,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,-10.849619650885678
2021-02-22,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,-5.763186346436018
2021-05-21,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,-13.327139593998307
2021-04-27,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,-4.912768662373241
2021-01-19,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,-8.00780477821732
2021-05-11,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,-5.531672388698375
2021-05-26,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,-8.618708342909676
2021-02-04,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,-18.766393152093006
2021-02-24,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,-0.1491107368585095
2021-05-28,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,9.059886353893042
2021-06-17,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,8.815320418934977
2021-05-18,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,4.981805662024717
2021-02-26,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,1.1718473938902507
2021-05-07,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,6.706175861946711
2021-03-11,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,3.1340012523481526
2021-06-02,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,-11.24192891853778
2021-02-18,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,-8.372190672139235
2021-06-24,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,-3.194790297356318
2021-01-28,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,4.662884341599201
2021-05-24,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,10.567802166921659
2021-01-14,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,-12.300940384141139
2021-01-22,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,1.3364262715091924
2021-06-15,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,8.675074053883016
2021-06-25,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,-3.2813972142930012
2021-06-04,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,-4.622204668897333
2021-03-12,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,-12.86070945998416
2021-01-18,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,0.8608111746816314
2021-01-21,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,-7.50926316256573
2021-04-08,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,-7.451992031478429
2021-02-09,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,-1.0974261636374012
2021-06-10,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,13.329757203347542
2021-03-09,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,-14.642138074646363
2021-06-09,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,5.323128528068533
2021-05-05,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,-10.806928944152617
2021-04-01,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,6.4867669953295275
2021-05-10,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,0.7949740286323612
2021-03-15,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,-0.5383042326985314
2021-01-15,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,-13.983286771432986
2021-03-19,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,-11.456005895623619
2021-04-15,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,15.023139208357607
2021-06-07,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,-1.7625285688436667
2021-06-18,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,-0.37908557163330403
2021-06-23,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,-13.090851357638146
2021-05-03,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,1.0788522553926139
2021-04-13,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,-9.511997906274535
2021-01-25,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,14.603767848999919
2021-06-21,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,0.4578884675489307
2021-03-03,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,-0.8014610595593941
2021-06-28,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,12.046554882530852
2021-01-29,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,13.380381781208317
2021-01-27,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,0.5341158937655814
2021-02-15,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,13.697308022127688
2021-03-04,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,-11.44739071933618
2021-03-17,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,0.5004302732667245
2021-02-19,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,-3.9452818614650376
2021-02-10,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,-12.410821329197274
2021-02-01,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,-7.320933213539342
2021-02-17,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,-18.299429828737054
2021-06-11,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,3.321875025515828
2021-06-16,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,-10.853407804030653
2021-04-19,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,-3.9944483694775084
2021-04-05,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,8.164387226434547
2021-06-14,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,0.9757217759779009
2021-02-12,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,3.20031905964709
2021-04-02,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,4.0007948055189715
2021-04-09,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,9.695107623275081
2021-01-20,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,13.371994589656719
2021-01-13,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,1.6523497821734159
2021-04-07,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,0.8430983448444065
2021-01-11,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,1.174133712806673
2021-02-03,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,3.6900926842436785
2021-03-10,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,-1.1194561116252582
2021-03-08,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,-1.7234190131386393
2021-03-30,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,-1.3668339932126696
2021-05-13,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,-7.634674485785038
2021-03-05,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,-1.976933243322906
2021-05-14,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,-1.9970837090616067
2021-04-12,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,-0.2571936847560138
2021-04-16,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,-3.495492695057507
2021-04-29,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,-5.528866493057188
2021-05-20,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,-2.0645152655344736
2021-02-08,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,13.839608418182944
2021-02-05,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,10.289354564994172
2021-04-14,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,11.150677504284657
2021-05-12,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,-5.476490850071584
2021-05-19,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,0.9929011829216492
2021-04-23,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,6.980259056105472
2021-05-17,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,-10.123529124554466
2021-03-23,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,-17.132697899715314
2021-03-31,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,11.087863759107515
2021-03-24,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,9.598000360698205
2021-04-28,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,-2.872750144033703
2021-03-29,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,-2.165885341644187
2021-04-22,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,-10.82865148819493
2021-04-21,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,-2.8887285903608393
2021-04-30,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,-1.667733005519286
2021-04-26,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,2.418901055340277
2021-03-26,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,-1.788284272958612
2021-03-22,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,-4.514816248856961
2021-01-03,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,-123.5635593220339
2021-01-10,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,-92.10856875446417
2021-01-09,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,1.6007334221530425
2021-01-02,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,7.167995964060924
2021-01-01,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,15.014581089246775
2021-01-07,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,-2.1992222525904936
2021-01-05,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,2.1971148451234566
2021-01-08,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,-6.640574686410402
2021-01-04,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,-12.612270360624795
2021-01-06,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,-2.552264137802102


==> data/comparison_3/comparison_n_vroom_240_vroom_vroom_240.csv <==
date,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,diff_n_vroom_vroom_vroom
2021-01-24,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,-165.67659809980628
2021-01-17,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,-18.121224744844824
2021-05-30,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,-15.364228381038922
2021-02-28,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,4.077011625112267
2021-05-02,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,-72.66821809459903
2021-05-16,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,4.387056322435904
2021-01-31,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,17.93367062237268
2021-03-21,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,-46.29025017344815
2021-04-18,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,-55.25409061042645
2021-05-23,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,-88.48970290061497
2021-04-11,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,-19.449962835326712
2021-04-25,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,-93.36889145163616
2021-03-28,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,15.711440916776255
2021-06-13,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,-15.335525251980812
2021-02-14,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,-47.33698357391737
2021-03-14,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,-21.105967339878923
2021-02-21,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,-22.48655675707617
2021-03-07,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,-22.30671414038657
2021-06-27,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,-61.392978345672155
2021-06-06,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,-54.89035715214734
2021-05-09,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,-15.493604720231259
2021-06-20,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,-47.50849061856244
2021-02-07,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,-37.9609304384719
2021-02-27,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,4.182921283775698
2021-01-23,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,-14.51438115151206
2021-02-06,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,1.5757820295418237
2021-02-20,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,-14.358994222979703
2021-01-30,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,-8.083520451862311
2021-03-27,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,-25.75693737345365
2021-03-06,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,-14.6208502129278
2021-04-17,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,-15.45433650780961
2021-05-29,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,7.4497589655202585
2021-01-16,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,-12.776638619811921
2021-06-19,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,-18.392002047008077
2021-02-13,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,-38.23188811544775
2021-06-05,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,-38.96021522995037
2021-05-22,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,-14.173708062104874
2021-04-03,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,24.56965597904854
2021-05-01,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,-29.75578130437477
2021-05-08,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,0.46615479592327114
2021-03-20,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,-12.499120656720617
2021-05-15,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,-20.17965007027814
2021-06-26,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,8.188467391453367
2021-04-24,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,-14.842311913287949
2021-06-12,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,-28.38381964327799
2021-04-10,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,-22.561108777824444
2021-03-13,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,-4.243751487741014
2021-06-30,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,12.619972905356631
2021-05-31,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,11.563944260490917
2021-01-12,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,-24.634574265464384
2021-01-26,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,20.53780847073363
2021-05-27,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,-0.5099534957809921
2021-02-16,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,13.431753602478476
2021-03-01,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,-3.400856919301963
2021-02-23,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,-12.35437187864986
2021-04-27,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,3.665178608749446
2021-02-25,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,6.753257953755294
2021-03-25,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,1.435807329238633
2021-05-25,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,-18.59043037053508
2021-02-02,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,-12.300725288140463
2021-01-28,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,15.298299050862264
2021-01-22,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,-5.020333525656536
2021-03-16,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,-3.4704670972573246
2021-02-04,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,8.088117979132647
2021-05-04,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,-9.88187969940697
2021-06-01,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,7.733835892076058
2021-01-21,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,-1.8437942520687318
2021-02-09,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,-24.87829295833673
2021-06-03,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,4.105324696383917
2021-06-22,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,-23.798037302828227
2021-01-19,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,-3.0626163458389133
2021-06-08,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,-12.781332821354278
2021-01-18,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,4.544824483024082
2021-03-18,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,-5.028066242634581
2021-05-06,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,-3.9196646663248997
2021-06-29,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,-22.536806342015854
2021-04-20,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,-2.7075431498209035
2021-02-11,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,-6.322192890011165
2021-05-11,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,10.975754221749947
2021-04-06,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,-3.2028342774628347
2021-05-21,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,-3.917767024405557
2021-01-14,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,-5.324368085787142
2021-06-17,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,7.782224037021914
2021-01-15,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,0.39555444942655826
2021-02-22,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,5.243063848597084
2021-01-25,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,3.1021523220099336
2021-05-26,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,-7.208290008683564
2021-05-18,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,6.858211795573623
2021-05-28,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,15.497333005218936
2021-03-02,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,8.572262797736544
2021-01-27,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,8.629531906935126
2021-01-29,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,2.9646218687635897
2021-02-18,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,-7.850259836841903
2021-06-02,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,10.08228549489097
2021-02-01,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,-8.719157656231777
2021-05-07,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,-0.3585876825313445
2021-03-11,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,8.247959264946404
2021-06-24,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,-2.8187023009698207
2021-02-24,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,-1.485949605540841
2021-05-24,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,3.6353256520522814
2021-02-26,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,-6.74553807071568
2021-06-04,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,4.259777275308742
2021-06-25,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,5.233725094296878
2021-06-10,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,-2.822637650790823
2021-02-03,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,-16.519833366671595
2021-06-15,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,-5.11535222410317
2021-03-12,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,-5.380394028222783
2021-06-09,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,10.433369931000009
2021-02-08,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,11.018597880358625
2021-02-05,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,5.251999512378691
2021-01-20,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,7.942955450923578
2021-06-07,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,-6.347720268201568
2021-01-13,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,-10.753105670664986
2021-05-05,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,2.928200070539365
2021-01-11,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,1.4440453505562019
2021-06-18,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,3.655798487187465
2021-03-19,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,-16.525832804551918
2021-03-15,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,5.233856736635939
2021-04-08,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,-8.186212094130568
2021-05-10,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,-12.969526138710993
2021-06-23,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,6.977702154821304
2021-05-03,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,-0.41720028110630314
2021-04-01,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,11.807733374520692
2021-03-09,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,-15.260283442792948
2021-06-21,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,0.622784341721489
2021-02-19,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,9.027277712659808
2021-06-28,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,3.1018527605829336
2021-03-03,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,4.217185793651945
2021-02-15,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,2.4604792461510394
2021-04-15,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,1.2931863031237159
2021-04-13,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,-2.994041519602262
2021-02-10,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,-2.924749536458353
2021-03-17,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,-8.430888216628274
2021-02-17,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,19.65656701578117
2021-03-04,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,-10.930286080230545
2021-02-12,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,-7.716169205355987
2021-03-30,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,9.375990910051792
2021-06-14,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,6.76360428145756
2021-06-11,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,-6.809476900472509
2021-06-16,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,3.183151111432916
2021-04-02,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,11.47813036880561
2021-04-19,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,6.565794036384245
2021-04-09,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,-0.6639470111281707
2021-04-05,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,4.710595409793332
2021-03-08,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,8.120695423813341
2021-04-07,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,14.94808524274956
2021-05-20,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,-16.794110072025507
2021-03-10,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,-9.596318778621033
2021-05-13,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,-7.856697515491172
2021-03-05,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,9.079221196645575
2021-05-14,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,-2.921632635392132
2021-04-16,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,-8.120357386406226
2021-04-12,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,-6.357895523503475
2021-03-23,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,-24.939574622638656
2021-04-29,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,-0.0457587570384653
2021-04-14,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,7.557083656040101
2021-05-12,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,2.5874429643023635
2021-05-19,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,6.10097975357301
2021-03-24,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,8.735432919194837
2021-05-17,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,-12.62309425662308
2021-04-23,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,3.2880069209163354
2021-03-31,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,10.159621709385105
2021-04-30,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,12.092017968668276
2021-03-29,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,-0.5275149912769358
2021-04-28,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,-14.314068756848519
2021-03-26,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,7.9105240397845655
2021-03-22,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,-6.640975233945898
2021-04-21,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,-14.252016599895802
2021-04-26,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,2.616139442046801
2021-04-22,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,-9.025110593308119
2021-01-03,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,-70.32734573876878
2021-01-10,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,-109.0123054560036
2021-01-09,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,-4.795893990835318
2021-01-02,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,-13.957965061051944
2021-01-01,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,8.164519835753373
2021-01-07,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,-22.707009576487867
2021-01-05,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,14.552333073619359
2021-01-08,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,-3.433783706259681
2021-01-04,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,1.0203964378052284
2021-01-06,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,9.630833639470163


==> data/comparison_3/comparison_routing_routing_120_n_routing_120.csv <==
date,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_travel_time_n_routing_120,computation_time_n_routing_120,diff_routing_routing_n_routing
2021-01-03,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312,agent_with_anytime_routing,7,3,2,37524,480.0,22524,5.755035,21.227642959106557
2021-01-10,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577,agent_with_anytime_routing,9,3,3,72382,480.0,57382,5.754978,18.128244861948446
2021-01-02,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481,agent_with_anytime_routing,28,5,5,178967,950.0,153967,6.196186,1.6518934127590357
2021-01-09,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802,agent_with_anytime_routing,27,5,5,179245,980.0,154245,6.293766,-1.7044842006116625
2021-01-01,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642,agent_with_anytime_routing,79,14,14,455151,2570.0,385151,9.141792,-6.498213529443421
2021-01-07,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998,agent_with_anytime_routing,139,23,19,691304,4100.0,576304,18.840504,-4.027447557709092
2021-01-05,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481,agent_with_anytime_routing,155,31,22,732035,5110.0,577035,22.377603,2.703827065650511
2021-01-08,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804,agent_with_anytime_routing,156,25,19,768507,4390.0,643507,22.984137,-2.8284593399770928
2021-01-06,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298,agent_with_anytime_routing,193,35,27,1072556,6320.0,897556,42.488822,-13.177141204986077
2021-01-04,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385,agent_with_anytime_routing,174,31,23,887956,5590.0,732956,43.393107,6.401091198104317
2021-01-17,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223,agent_with_anytime_routing,12,4,4,104870,700.0,84870,5.721612,10.726142844981698
2021-01-16,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767,agent_with_anytime_routing,36,7,6,231132,1270.0,196132,6.77356,-0.8389722916639399
2021-01-12,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465,agent_with_anytime_routing,118,21,17,612607,3690.0,507607,18.567808,2.6749003882791795
2021-01-20,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776,agent_with_anytime_routing,179,30,22,818894,5130.0,668894,34.593685,13.549652570304104
2021-01-13,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986,agent_with_anytime_routing,186,31,24,922133,5560.0,767133,38.329276,3.5573019183262806
2021-01-14,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304,agent_with_anytime_routing,154,27,24,813037,4890.0,678037,41.110374,-2.865554638987434
2021-01-19,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418,agent_with_anytime_routing,151,27,19,707457,4620.0,572457,41.674345,2.6687578678003177
2021-01-18,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789,agent_with_anytime_routing,159,26,19,771707,4640.0,641707,42.656734,3.9727089355464495
2021-01-15,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449,agent_with_anytime_routing,165,27,22,807384,4770.0,672384,42.878771,-11.254051193862027
2021-01-11,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111,agent_with_anytime_routing,180,29,21,820163,4880.0,675163,45.959206,3.5922386017540373
2021-01-24,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899,agent_with_anytime_routing,11,3,3,73972,540.0,58972,5.181941,3.2957264063378346
2021-01-23,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507,agent_with_anytime_routing,27,4,4,147867,820.0,127867,6.199424,0.2691109222613411
2021-01-26,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127,agent_with_anytime_routing,127,21,18,635803,3750.0,530803,15.144619,4.6501932331650195
2021-01-22,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381,agent_with_anytime_routing,160,27,22,850641,5130.0,715641,28.682537,-3.8674282755858593
2021-01-21,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091,agent_with_anytime_routing,165,29,23,779151,4850.0,634151,30.043584,7.559217668309872
2021-01-27,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616,agent_with_anytime_routing,182,32,26,911373,5600.0,751373,31.122851,5.631816501564049
2021-01-25,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246,agent_with_anytime_routing,175,30,24,910816,5430.0,760816,39.482622,-2.586120481384911
2021-02-07,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443,agent_with_anytime_routing,28,8,7,198285,1280.0,158285,5.523083,11.666042980861755
2021-02-06,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205,agent_with_anytime_routing,35,8,6,236500,1400.0,196500,6.41826,-4.671954112523457
2021-02-04,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938,agent_with_anytime_routing,159,27,22,776604,4650.0,641604,27.623094,-6.07648777449506
2021-02-02,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627,agent_with_anytime_routing,153,26,19,794123,4700.0,664123,36.851145,-8.118819699628723
2021-02-09,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722,agent_with_anytime_routing,163,28,22,799474,4780.0,659474,37.283671,0.4232306021383234
2021-02-03,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419,agent_with_anytime_routing,188,33,28,1014370,6000.0,849370,38.289371,-7.521878126960975
2021-02-01,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032,agent_with_anytime_routing,175,29,25,907792,5240.0,762792,41.584506,2.116620049988031
2021-02-05,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597,agent_with_anytime_routing,200,36,26,1031497,6240.0,851497,42.84317,-1.817620076538645
2021-02-08,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669,agent_with_anytime_routing,199,34,24,921273,5980.0,751273,45.43687,8.747989286761385
2021-02-14,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573,agent_with_anytime_routing,22,5,5,143197,860.0,118197,5.349787,9.262744352564711
2021-02-13,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688,agent_with_anytime_routing,41,9,7,274775,1530.0,229775,6.344533,6.524172231615259
2021-02-16,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849,agent_with_anytime_routing,125,21,18,689721,3960.0,584721,20.122519,-3.513685092051886
2021-02-19,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877,agent_with_anytime_routing,182,33,28,988675,5820.0,823675,29.849312,-8.364214682094737
2021-02-18,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809,agent_with_anytime_routing,168,29,26,848569,5180.0,703569,35.446358,-0.3436357035840518
2021-02-17,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496,agent_with_anytime_routing,186,32,27,954890,5540.0,794890,35.820604,-3.0449791889911544
2021-02-15,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305,agent_with_anytime_routing,182,31,21,857175,5410.0,702175,36.696561,6.619001604692281
2021-02-11,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303,agent_with_anytime_routing,159,27,21,791765,4890.0,656765,41.195646,1.5578860990059618
2021-02-12,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161,agent_with_anytime_routing,192,33,27,1029401,5940.0,864401,41.57058,-6.207028187033139
2021-02-10,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985,agent_with_anytime_routing,185,31,22,855545,5260.0,700545,46.702377,10.295971027804166
2021-02-21,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107,agent_with_anytime_routing,20,6,5,130266,1020.0,100266,5.172175,-2.6549090995058986
2021-02-27,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868,agent_with_anytime_routing,29,6,5,203361,1110.0,173361,5.628716,3.7959174018970128
2021-02-20,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944,agent_with_anytime_routing,36,8,7,254195,1400.0,214195,6.170719,6.087788586227662
2021-02-23,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149,agent_with_anytime_routing,163,32,24,868278,5600.0,708278,23.451248,7.690295913095063
2021-03-01,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556,agent_with_anytime_routing,170,29,21,859851,5150.0,714851,29.14664,-1.765342896199116
2021-02-24,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816,agent_with_anytime_routing,197,33,27,1014747,5940.0,849747,30.895511,-9.580004168317975
2021-02-25,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396,agent_with_anytime_routing,167,33,25,840425,5550.0,675425,32.43515,12.155685931426195
2021-02-22,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396,agent_with_anytime_routing,181,32,20,855531,5600.0,695531,33.661738,8.793657257810892
2021-02-26,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708,agent_with_anytime_routing,205,36,28,1067210,6480.0,887210,38.040143,-2.1676924505560677
2021-03-07,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195,agent_with_anytime_routing,23,5,5,153021,830.0,128021,5.041461,-1.4136313026880865
2021-03-06,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482,agent_with_anytime_routing,38,7,5,214654,1240.0,179654,6.193773,7.753860170092437
2021-03-02,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385,agent_with_anytime_routing,159,26,23,799442,4820.0,669442,23.749755,-5.1113182665038055
2021-03-11,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022,agent_with_anytime_routing,169,30,26,878860,5250.0,728860,30.637644,3.077423588250539
2021-03-04,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385,agent_with_anytime_routing,178,30,24,880123,5370.0,730123,32.91443,2.1421209287638607
2021-03-03,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981,agent_with_anytime_routing,175,29,22,850807,5090.0,705807,33.851952,-3.2522742497645654
2021-03-08,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306,agent_with_anytime_routing,203,35,28,1055389,6260.0,880389,37.389215,-6.063063660610738
2021-03-09,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618,agent_with_anytime_routing,173,29,23,831966,5060.0,686966,37.704176,0.9497073015668921
2021-03-10,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867,agent_with_anytime_routing,202,33,25,966455,5850.0,801455,41.380563,-5.2943804065979565
2021-03-05,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616,agent_with_anytime_routing,204,37,29,1063474,6550.0,878474,49.75682,-4.126078370130016
2021-03-21,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059,agent_with_anytime_routing,16,5,4,104650,860.0,79650,4.870379,-3.7268312022995342
2021-03-14,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976,agent_with_anytime_routing,25,7,6,177247,1240.0,142247,5.34824,15.264179446972884
2021-03-20,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668,agent_with_anytime_routing,48,10,9,323550,1780.0,273550,6.426879,0.4571801277396965
2021-03-13,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615,agent_with_anytime_routing,54,10,9,320290,1780.0,270290,6.66333,9.446882138737475
2021-03-16,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423,agent_with_anytime_routing,168,31,25,870897,5290.0,715897,32.550719,-6.326633515530286
2021-03-19,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365,agent_with_anytime_routing,209,37,27,1066220,6430.0,881220,32.762548,-2.6516398729924
2021-03-15,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607,agent_with_anytime_routing,210,37,29,1115135,6430.0,930135,40.15478,0.32143562661622854
2021-03-12,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856,agent_with_anytime_routing,197,32,25,967995,5840.0,807995,42.327488,-0.7359590726832431
2021-03-18,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812,agent_with_anytime_routing,174,30,27,861025,5100.0,711025,45.452024,2.5863093049435166
2021-03-17,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463,agent_with_anytime_routing,233,41,34,1278873,7490.0,1073873,51.073486,-11.967140203084261
2021-03-27,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341,agent_with_anytime_routing,40,7,7,261835,1420.0,226835,7.16084,-5.987192564887226
2021-03-25,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432,agent_with_anytime_routing,149,26,22,621459,4280.0,491459,28.783834,4.268534079723461
2021-03-22,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979,agent_with_anytime_routing,233,39,31,1184660,7050.0,989660,45.617091,-2.235589058946887
2021-03-26,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544,agent_with_anytime_routing,225,43,28,1116690,7390.0,901690,45.912922,8.678147900690787
2021-03-23,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526,agent_with_anytime_routing,197,35,27,1011170,6200.0,836170,50.47927,2.5215770918909852
2021-03-24,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628,agent_with_anytime_routing,210,36,28,1124080,6540.0,944080,56.159987,-7.563964426037813
2021-04-03,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811,agent_with_anytime_routing,43,9,7,248424,1500.0,203424,6.232506,17.869304469144456
2021-04-10,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287,agent_with_anytime_routing,51,10,9,316235,1900.0,266235,6.577574,2.329381024594088
2021-04-02,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018,agent_with_anytime_routing,200,37,29,1146309,6640.0,961309,34.521622,-9.501834091169615
2021-04-06,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218,agent_with_anytime_routing,170,30,26,862759,5100.0,712759,36.350262,-1.8670611821769039
2021-04-08,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643,agent_with_anytime_routing,181,29,24,892624,5240.0,747624,41.692114,1.1679932858931787
2021-04-07,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367,agent_with_anytime_routing,212,36,28,1072692,6570.0,892692,43.15881,-0.3996548180400628
2021-04-01,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737,agent_with_anytime_routing,181,32,28,955853,5660.0,795853,44.538438,-2.305327759190165
2021-04-05,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939,agent_with_anytime_routing,204,35,28,1014726,6230.0,839726,47.568553,9.459851331299571
2021-04-09,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495,agent_with_anytime_routing,205,35,30,1041091,6230.0,866091,75.162279,-0.4405103591326789
2021-04-18,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405,agent_with_anytime_routing,16,5,5,113120,800.0,88120,5.106435,12.105672105672106
2021-04-11,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538,agent_with_anytime_routing,17,5,3,84436,800.0,59436,5.15758,26.99573746963055
2021-04-17,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772,agent_with_anytime_routing,41,7,6,230652,1300.0,195652,6.491822,4.085629810751132
2021-04-20,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154,agent_with_anytime_routing,170,30,25,849409,5220.0,699409,33.119077,2.3194009048066992
2021-04-13,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792,agent_with_anytime_routing,188,34,26,974842,6040.0,804842,36.669017,1.216901031665368
2021-04-15,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419,agent_with_anytime_routing,188,33,25,917972,5520.0,752972,39.047677,0.13402900770666795
2021-04-19,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142,agent_with_anytime_routing,196,34,25,996807,6040.0,826807,41.112254,1.2861038984188855
2021-04-12,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387,agent_with_anytime_routing,213,36,28,1076814,6210.0,896814,43.896856,3.3474313082753198
2021-04-16,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872,agent_with_anytime_routing,218,37,29,1046995,6640.0,861995,56.259496,1.3360686711780265
2021-04-14,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795,agent_with_anytime_routing,235,42,32,1259086,7320.0,1049086,56.984537,0.07214314342517232
2021-04-25,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704,agent_with_anytime_routing,17,5,4,109507,800.0,84507,5.958581,23.70710976416902
2021-04-24,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272,agent_with_anytime_routing,51,9,7,312914,1800.0,267914,6.941644,-4.246983335887475
2021-04-27,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174,agent_with_anytime_routing,167,30,25,880159,5370.0,730159,33.675591,-6.5232493404013265
2021-04-26,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785,agent_with_anytime_routing,218,37,28,1061327,6430.0,876327,46.03204,-0.5589201726692867
2021-04-23,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989,agent_with_anytime_routing,204,35,25,1052314,6290.0,877314,52.377943,-4.527304079719013
2021-04-21,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847,agent_with_anytime_routing,216,38,31,1109641,6830.0,919641,58.634153,5.5041621425986245
2021-04-22,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284,agent_with_anytime_routing,213,36,29,1045832,6360.0,865832,74.544704,-1.5602588940195092
2021-05-02,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513,agent_with_anytime_routing,15,4,4,96639,700.0,76639,5.487886,4.896914825567092
2021-05-09,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002,agent_with_anytime_routing,24,5,4,118213,920.0,93213,5.860133,24.701738294064068
2021-05-01,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675,agent_with_anytime_routing,47,8,7,263930,1520.0,223930,6.860201,4.865749434990574
2021-05-08,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271,agent_with_anytime_routing,44,7,5,229009,1240.0,194009,7.956903,4.472512941588698
2021-05-04,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031,agent_with_anytime_routing,171,29,24,866783,5240.0,721783,23.482047,-1.0194210965507275
2021-05-06,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516,agent_with_anytime_routing,176,31,24,918772,5500.0,763772,37.464781,-4.309422874749947
2021-05-05,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643,agent_with_anytime_routing,213,37,28,1082903,6550.0,897903,46.932011,-7.197846743833592
2021-05-07,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475,agent_with_anytime_routing,194,31,25,1010883,5740.0,855883,57.691183,-9.93582528294623
2021-05-03,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816,agent_with_anytime_routing,218,35,24,987443,6200.0,812443,63.414322,1.5241451802386694
2021-05-10,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255,agent_with_anytime_routing,218,34,25,1031948,6160.0,861948,80.175063,2.7466044414621917
2021-05-16,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263,agent_with_anytime_routing,14,4,3,97523,670.0,77523,4.858956,10.672773070757957
2021-05-15,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448,agent_with_anytime_routing,47,9,8,308158,1650.0,263158,6.808842,-12.841187886777252
2021-05-18,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927,agent_with_anytime_routing,168,28,22,804727,4690.0,664727,26.823124,3.200751561342225
2021-05-11,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467,agent_with_anytime_routing,167,27,21,738013,4590.0,603013,27.414131,7.330784346963505
2021-05-20,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766,agent_with_anytime_routing,197,32,25,935052,5630.0,775052,42.215067,-5.921894027356914
2021-05-12,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341,agent_with_anytime_routing,218,36,28,1077148,6210.0,897148,51.252094,-1.9400973644960289
2021-05-13,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432,agent_with_anytime_routing,191,31,28,952213,5530.0,797213,52.175936,2.0037399028283915
2021-05-19,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116,agent_with_anytime_routing,217,34,27,1036257,6010.0,866257,57.479786,4.735739415740997
2021-05-14,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735,agent_with_anytime_routing,193,31,24,948974,5590.0,793974,61.302625,9.008762820863165
2021-05-17,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447,agent_with_anytime_routing,221,35,28,1087524,6260.0,912524,78.105989,-4.785433074659539
2021-05-23,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165,agent_with_anytime_routing,15,4,4,115231,670.0,95231,5.222512,-15.679837770549733
2021-05-22,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082,agent_with_anytime_routing,43,8,6,226395,1460.0,186395,7.075081,28.05388450868044
2021-05-27,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158,agent_with_anytime_routing,141,25,22,751053,4420.0,626053,21.157332,-12.3540323425135
2021-05-25,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988,agent_with_anytime_routing,167,27,20,805720,4920.0,670720,38.767563,4.454489827863448
2021-05-26,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022,agent_with_anytime_routing,196,33,27,980512,6000.0,815512,40.892639,2.4675749687412654
2021-05-24,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189,agent_with_anytime_routing,215,37,26,1051687,6430.0,866687,56.836158,10.544742216479806
2021-05-21,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962,agent_with_anytime_routing,188,31,26,938510,5560.0,783510,65.82963,2.1045472657366435
2021-06-06,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304,agent_with_anytime_routing,23,5,5,119349,800.0,94349,5.165971,25.44927572443173
2021-06-05,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959,agent_with_anytime_routing,40,6,6,218178,1230.0,188178,7.081399,6.0860806570332775
2021-06-03,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977,agent_with_anytime_routing,156,26,23,815362,4760.0,685362,24.211528,-1.451543867332922
2021-06-01,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494,agent_with_anytime_routing,155,28,22,780817,4750.0,640817,27.196856,4.396700974378188
2021-06-02,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865,agent_with_anytime_routing,179,27,23,851697,4980.0,716697,40.657451,1.924325892898269
2021-06-08,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232,agent_with_anytime_routing,164,28,23,838260,5050.0,698260,48.972931,1.2750180782629792
2021-06-09,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614,agent_with_anytime_routing,195,34,24,932895,5860.0,762895,56.109837,-0.9956717455272178
2021-06-07,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309,agent_with_anytime_routing,211,35,26,963026,6020.0,788026,57.873163,15.952309678140074
2021-06-04,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831,agent_with_anytime_routing,181,29,23,933777,5360.0,788777,68.133958,1.030105056089268
2021-06-13,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859,agent_with_anytime_routing,19,5,4,131347,860.0,106347,5.057196,7.64000225016173
2021-06-12,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211,agent_with_anytime_routing,48,8,7,283963,1610.0,243963,6.491833,7.420979704947428
2021-06-19,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378,agent_with_anytime_routing,37,6,5,207183,1170.0,177183,6.864841,0.6573836991858224
2021-06-17,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808,agent_with_anytime_routing,172,28,24,841934,4990.0,701934,31.665038,-2.833391960290008
2021-06-10,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175,agent_with_anytime_routing,174,30,22,839759,5340.0,689759,32.626674,0.7602293569308147
2021-06-16,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584,agent_with_anytime_routing,206,36,23,987381,6240.0,807381,33.854821,8.090157899195098
2021-06-11,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593,agent_with_anytime_routing,205,35,27,1025386,6140.0,850386,40.533652,4.692477072065331
2021-06-18,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018,agent_with_anytime_routing,189,31,24,909369,5530.0,754369,44.249467,0.013194222250076692
2021-06-15,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877,agent_with_anytime_routing,176,29,24,836163,5270.0,691163,45.510787,0.17585204074323454
2021-06-14,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059,agent_with_anytime_routing,207,33,25,951388,5850.0,786388,56.990221,2.5821084266412724
2021-06-27,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978,agent_with_anytime_routing,20,6,5,137627,1050.0,107627,5.480282,12.34395699582187
2021-06-20,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202,agent_with_anytime_routing,25,5,5,126938,860.0,101938,6.032361,14.908364504149406
2021-06-26,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555,agent_with_anytime_routing,49,8,7,267445,1550.0,227445,8.436117,3.5455647080886914
2021-06-22,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235,agent_with_anytime_routing,165,28,23,886810,5200.0,746810,28.178627,-7.097224536919625
2021-06-24,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594,agent_with_anytime_routing,176,32,25,980551,5840.0,820551,36.045034,-2.904365310911388
2021-06-21,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725,agent_with_anytime_routing,200,32,24,916839,5720.0,756839,46.467561,8.156567958543992
2021-06-23,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634,agent_with_anytime_routing,202,34,28,992838,6070.0,822838,46.615721,-0.048873737470436426
2021-06-25,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997,agent_with_anytime_routing,176,29,22,928323,5420.0,783323,56.414295,-6.370133225777991
2021-05-30,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984,agent_with_anytime_routing,11,3,3,88705,510.0,73705,10.048165,10.45235667632421
2021-01-31,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938,agent_with_anytime_routing,17,4,3,101800,700.0,81800,10.082236,21.65253128511398
2021-02-28,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826,agent_with_anytime_routing,14,4,4,99088,640.0,79088,10.116483,4.596483795805973
2021-03-28,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035,agent_with_anytime_routing,19,5,4,120747,890.0,95747,10.157691,3.3010595103668643
2021-05-29,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849,agent_with_anytime_routing,40,7,5,236382,1360.0,201382,11.182353,3.2703970144123353
2021-01-30,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101,agent_with_anytime_routing,36,7,6,240427,1330.0,205427,11.695678,-14.004258083483093
2021-05-31,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474,agent_with_anytime_routing,92,14,13,473374,2660.0,403374,21.716373,-9.193368687416237
2021-01-28,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102,agent_with_anytime_routing,159,26,23,805357,4730.0,675357,33.76055,1.1713064883875608
2021-01-29,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788,agent_with_anytime_routing,180,29,24,891191,5120.0,746191,44.869853,-6.431961439521147
2021-06-29,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895,agent_with_anytime_routing,165,27,23,864518,4980.0,729518,46.339788,-1.5475548633159608
2021-03-30,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642,agent_with_anytime_routing,184,34,26,977347,5980.0,807347,49.458246,7.1958895823778475
2021-06-30,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076,agent_with_anytime_routing,200,34,26,965963,5980.0,795963,51.229807,-0.6944639899259982
2021-04-28,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909,agent_with_anytime_routing,208,36,27,1114211,6300.0,934211,56.813463,-1.7038095194629157
2021-03-29,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575,agent_with_anytime_routing,221,38,32,1202829,6890.0,1012829,61.8999,-8.81017298120745
2021-04-29,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319,agent_with_anytime_routing,190,31,25,991126,5800.0,836126,63.770643,-2.4085156682675217
2021-05-28,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727,agent_with_anytime_routing,202,33,28,1056458,6090.0,891458,72.29395,-9.581757568339622
2021-06-28,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499,agent_with_anytime_routing,201,33,25,1047457,6150.0,882457,73.284951,-9.218981839187606
2021-04-30,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492,agent_with_anytime_routing,217,35,28,1092916,6470.0,917916,74.855106,-8.590323689612482
2021-03-31,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099,agent_with_anytime_routing,209,34,26,1005934,5950.0,835934,92.834373,4.538332841442572


==> data/comparison_3/comparison_routing_routing_180_n_routing_180.csv <==
date,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_travel_time_n_routing_180,computation_time_n_routing_180,diff_routing_routing_n_routing
2021-01-03,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226,agent_with_anytime_routing,7,3,2,35724,480.0,20724,6.009751,24.604280106369508
2021-01-10,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409,agent_with_anytime_routing,9,3,3,65482,480.0,50482,6.007914,15.714818962299365
2021-01-02,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487,agent_with_anytime_routing,28,5,5,155594,920.0,130594,6.639652,19.050418550447166
2021-01-09,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476,agent_with_anytime_routing,27,5,5,170930,950.0,145930,6.963534,-1.131838809113876
2021-01-01,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851,agent_with_anytime_routing,79,14,13,441871,2480.0,371871,9.740352,2.269686132177921
2021-01-05,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105,agent_with_anytime_routing,155,31,23,740997,5110.0,585997,27.330943,3.1285297439759034
2021-01-07,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156,agent_with_anytime_routing,139,23,19,696434,4190.0,581434,29.465481,8.745893831214351
2021-01-08,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026,agent_with_anytime_routing,156,25,22,748467,4300.0,623467,33.541243,5.83034623499793
2021-01-04,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581,agent_with_anytime_routing,174,31,23,940529,5650.0,785529,40.825762,-12.49082041014527
2021-01-06,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169,agent_with_anytime_routing,193,35,26,1014190,6170.0,839190,47.232953,-0.9972355443667246
2021-01-17,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919,agent_with_anytime_routing,12,4,4,95874,640.0,75874,5.88594,13.055228076539404
2021-01-16,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472,agent_with_anytime_routing,36,7,5,209007,1150.0,174007,6.40358,15.121648128068616
2021-01-12,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442,agent_with_anytime_routing,118,21,17,601588,3660.0,496588,16.822246,6.484357269214148
2021-01-19,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995,agent_with_anytime_routing,151,27,21,790858,4830.0,655858,27.355522,-6.9666599039697035
2021-01-11,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661,agent_with_anytime_routing,180,29,22,846214,5150.0,701214,28.251356,7.8979819956703405
2021-01-14,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518,agent_with_anytime_routing,154,27,22,747729,4770.0,612729,35.700766,12.704162998834855
2021-01-18,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133,agent_with_anytime_routing,159,26,20,774539,4670.0,644539,41.238716,3.2566336752384424
2021-01-13,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434,agent_with_anytime_routing,186,31,23,878010,5380.0,723010,42.941128,-1.5519458889279567
2021-01-15,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412,agent_with_anytime_routing,165,27,21,792945,4740.0,657945,43.58413,1.9423682869763508
2021-01-20,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706,agent_with_anytime_routing,179,30,24,919125,5340.0,769125,48.370941,0.13386109955158704
2021-01-24,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403,agent_with_anytime_routing,11,3,3,76464,510.0,61464,4.891384,-9.732786085359203
2021-01-23,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769,agent_with_anytime_routing,27,4,4,151124,850.0,131124,5.790227,7.537749932698661
2021-01-26,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902,agent_with_anytime_routing,127,22,19,721552,4030.0,611552,19.070661,-2.3142771659215207
2021-01-21,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664,agent_with_anytime_routing,165,29,22,795002,4910.0,650002,24.377147,10.548197522585117
2021-01-22,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262,agent_with_anytime_routing,160,27,23,866488,5070.0,731488,24.968317,-9.584924750221322
2021-01-27,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288,agent_with_anytime_routing,182,32,23,881842,5450.0,721842,27.179169,5.501505067077019
2021-01-25,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861,agent_with_anytime_routing,175,30,25,935191,5460.0,785191,40.107075,-3.7273205218359644
2021-02-07,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519,agent_with_anytime_routing,28,8,6,194984,1280.0,154984,5.8104,12.878896196740063
2021-02-06,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557,agent_with_anytime_routing,35,8,8,257346,1490.0,217346,6.552922,-11.064788440623543
2021-02-02,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435,agent_with_anytime_routing,153,26,21,734716,4760.0,604716,25.65177,4.773532621515762
2021-02-01,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026,agent_with_anytime_routing,175,29,20,886424,5090.0,741424,26.267482,-0.7088282576958254
2021-02-04,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847,agent_with_anytime_routing,159,27,20,730436,4650.0,595436,33.4569,6.724352376598467
2021-02-08,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626,agent_with_anytime_routing,199,34,25,981195,5830.0,811195,40.057536,2.958245723000358
2021-02-03,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824,agent_with_anytime_routing,188,33,26,925359,5970.0,760359,41.178724,2.8029166719185246
2021-02-05,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534,agent_with_anytime_routing,200,36,31,1112311,6660.0,932311,41.511092,-19.3178685403202
2021-02-09,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117,agent_with_anytime_routing,163,28,22,802171,4990.0,662171,48.264849,-2.4497120014304143
2021-02-14,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459,agent_with_anytime_routing,22,5,4,120061,890.0,95061,5.813047,18.68485394415133
2021-02-13,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119,agent_with_anytime_routing,41,9,8,249679,1530.0,204679,6.832925,11.740522885058608
2021-02-16,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306,agent_with_anytime_routing,125,21,15,622428,3900.0,517428,27.733731,9.721867675384651
2021-02-10,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962,agent_with_anytime_routing,185,31,24,937048,5590.0,782048,29.103734,-3.786288728190213
2021-02-11,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581,agent_with_anytime_routing,159,27,23,819239,4860.0,684239,31.762853,-1.2792823754992948
2021-02-15,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528,agent_with_anytime_routing,182,31,26,930484,5590.0,775484,33.166752,0.9815815125549638
2021-02-17,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441,agent_with_anytime_routing,186,32,25,956208,5870.0,796208,36.473861,-1.492011365481754
2021-02-18,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158,agent_with_anytime_routing,168,29,23,819495,5000.0,674495,43.602167,-2.4428935199943
2021-02-12,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814,agent_with_anytime_routing,192,33,24,977679,5730.0,812679,57.714794,1.5110624884781485
2021-02-19,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657,agent_with_anytime_routing,182,33,26,984541,5850.0,819541,62.049764,2.9748858807483383
2021-02-21,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143,agent_with_anytime_routing,20,6,5,120607,960.0,90607,5.077465,6.012951692214179
2021-02-27,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274,agent_with_anytime_routing,29,6,6,206692,1110.0,176692,5.509028,2.2307575872247027
2021-02-20,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057,agent_with_anytime_routing,36,8,7,250477,1430.0,210477,5.713452,1.6224941871425878
2021-02-22,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328,agent_with_anytime_routing,181,32,24,925566,5690.0,765566,30.481132,2.605011774956278
2021-02-25,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121,agent_with_anytime_routing,167,33,24,882633,5550.0,717633,32.969444,0.02933541135269093
2021-02-23,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709,agent_with_anytime_routing,163,32,25,918908,5780.0,758908,34.852555,-0.16601535887331928
2021-02-26,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699,agent_with_anytime_routing,205,36,27,1014493,6180.0,834493,38.324334,4.011849816537893
2021-03-01,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911,agent_with_anytime_routing,170,29,22,893444,5180.0,748444,38.423598,-0.6527347490564975
2021-02-24,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893,agent_with_anytime_routing,197,33,25,962342,5910.0,797342,46.668641,5.620730169253492
2021-03-07,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539,agent_with_anytime_routing,23,5,5,121111,800.0,96111,5.409388,18.36570997182491
2021-03-06,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372,agent_with_anytime_routing,38,7,7,218496,1240.0,183496,6.002271,1.6094024406718603
2021-03-11,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761,agent_with_anytime_routing,169,30,25,906338,5190.0,756338,27.385692,-6.781388323697923
2021-03-04,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317,agent_with_anytime_routing,178,30,24,848179,5250.0,698179,32.822788,1.1162874204025863
2021-03-03,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418,agent_with_anytime_routing,175,29,26,939796,5300.0,794796,34.042071,-2.8372837622980147
2021-03-02,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933,agent_with_anytime_routing,159,26,22,783031,4520.0,653031,35.534933,0.6300793405042665
2021-03-05,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779,agent_with_anytime_routing,204,37,28,1085318,6460.0,900318,35.643607,2.353007860753902
2021-03-09,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744,agent_with_anytime_routing,173,29,26,890565,5180.0,745565,36.395612,-5.018962174706723
2021-03-08,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161,agent_with_anytime_routing,203,35,28,1030678,6110.0,855678,39.335816,8.401194800254887
2021-03-10,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694,agent_with_anytime_routing,202,33,28,1073130,5820.0,908130,62.036143,-3.9257480924236363
2021-03-21,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033,agent_with_anytime_routing,16,5,5,106395,830.0,81395,4.977881,15.768764893558066
2021-03-14,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851,agent_with_anytime_routing,25,7,6,185142,1240.0,150142,5.302664,11.271392354105464
2021-03-20,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403,agent_with_anytime_routing,48,10,8,286818,1720.0,236818,6.733466,19.644192920279604
2021-03-13,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187,agent_with_anytime_routing,54,10,9,322043,1810.0,272043,7.48049,7.498247871594839
2021-03-18,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564,agent_with_anytime_routing,174,30,26,845674,5250.0,695674,30.944721,-5.714800027001417
2021-03-19,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955,agent_with_anytime_routing,209,37,30,1093810,6610.0,908810,33.337964,2.310045325652533
2021-03-16,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557,agent_with_anytime_routing,168,31,25,885079,5440.0,730079,35.434405,-0.10167612929493994
2021-03-15,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276,agent_with_anytime_routing,210,37,30,1068143,6580.0,883143,40.113449,1.2564086919704844
2021-03-17,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883,agent_with_anytime_routing,233,41,31,1177285,7190.0,972285,60.220994,3.941288637544887
2021-03-12,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935,agent_with_anytime_routing,197,32,27,992257,5780.0,832257,60.534469,-1.4335015957327184
2021-03-27,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548,agent_with_anytime_routing,40,7,6,239648,1330.0,204648,8.288516,-3.792698719309111
2021-03-25,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418,agent_with_anytime_routing,149,26,22,620966,4280.0,490966,38.279949,6.422820217997037
2021-03-24,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207,agent_with_anytime_routing,210,36,28,1135384,6570.0,955384,40.832615,-3.816883236820858
2021-03-23,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136,agent_with_anytime_routing,197,35,27,1012105,6170.0,837105,44.179492,3.115026525732162
2021-03-26,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767,agent_with_anytime_routing,225,43,30,1121501,7360.0,906501,44.552945,2.113269204416813
2021-03-22,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922,agent_with_anytime_routing,233,39,28,1079847,6630.0,884847,75.924772,5.668386133035157
2021-04-03,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967,agent_with_anytime_routing,43,9,7,230343,1500.0,185343,6.653332,26.00325100871219
2021-04-10,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852,agent_with_anytime_routing,51,10,8,308841,1840.0,258841,7.321899,6.230815240327542
2021-04-06,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035,agent_with_anytime_routing,170,30,25,816914,5250.0,666914,31.909167,0.20961850897230738
2021-04-01,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476,agent_with_anytime_routing,181,32,27,909704,5450.0,749704,41.088106,7.688592178578205
2021-04-09,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038,agent_with_anytime_routing,205,35,28,1055867,6380.0,880867,42.269812,-3.498919789996197
2021-04-02,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839,agent_with_anytime_routing,200,37,28,1037612,6580.0,852612,43.219838,7.362605673349826
2021-04-05,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948,agent_with_anytime_routing,204,35,29,1033253,6260.0,858253,45.359992,5.109340905584412
2021-04-07,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771,agent_with_anytime_routing,212,36,27,1057469,6420.0,877469,49.989747,3.1091201958581713
2021-04-08,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839,agent_with_anytime_routing,181,29,22,827801,5120.0,682801,54.702861,6.203607496903862
2021-04-18,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639,agent_with_anytime_routing,16,5,5,101353,800.0,76353,5.013916,15.598247893141467
2021-04-11,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273,agent_with_anytime_routing,17,5,4,91706,800.0,66706,5.049962,9.767496777621442
2021-04-17,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994,agent_with_anytime_routing,41,8,7,279345,1490.0,239345,6.043147,-18.92233617287577
2021-04-20,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523,agent_with_anytime_routing,170,30,23,821092,5160.0,671092,32.888544,-2.0913322855949232
2021-04-13,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965,agent_with_anytime_routing,188,34,23,888967,5950.0,718967,39.351128,3.2883192104378516
2021-04-19,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108,agent_with_anytime_routing,196,34,28,1064101,6190.0,894101,39.454194,-7.515683776271398
2021-04-16,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524,agent_with_anytime_routing,218,37,27,1039137,6340.0,854137,45.66109,7.303751160780473
2021-04-15,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403,agent_with_anytime_routing,188,33,24,934755,5940.0,769755,55.620836,4.920895829052805
2021-04-14,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211,agent_with_anytime_routing,235,42,30,1136834,6990.0,926834,60.198213,8.758606796510009
2021-04-12,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481,agent_with_anytime_routing,213,36,28,1096719,6420.0,916719,71.552581,4.890752440129562
2021-04-25,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927,agent_with_anytime_routing,17,5,5,122330,830.0,97330,5.132438,6.348805340560238
2021-04-24,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705,agent_with_anytime_routing,51,9,6,294345,1680.0,249345,7.161351,8.543917375863387
2021-04-27,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196,agent_with_anytime_routing,167,30,24,855783,5280.0,705783,28.351424,-0.9860436356169912
2021-04-23,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318,agent_with_anytime_routing,204,35,28,1051516,6260.0,876516,43.789974,-2.1433754496328628
2021-04-21,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911,agent_with_anytime_routing,216,38,28,1092742,6590.0,902742,44.316619,-1.4146648859998943
2021-04-26,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504,agent_with_anytime_routing,218,37,31,1171387,6880.0,986387,53.098924,-3.1018020571299814
2021-04-22,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507,agent_with_anytime_routing,213,36,29,985945,6270.0,805945,57.704941,2.033562828705171
2021-05-02,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026,agent_with_anytime_routing,15,4,4,103023,640.0,83023,4.882242,2.165180479188627
2021-05-09,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931,agent_with_anytime_routing,24,5,4,125940,890.0,100940,5.114195,-3.6449374953707894
2021-05-08,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729,agent_with_anytime_routing,44,7,5,231338,1330.0,196338,6.27202,23.177466435096786
2021-05-01,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364,agent_with_anytime_routing,47,8,8,288412,1610.0,248412,6.998195,4.133330230981197
2021-05-04,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027,agent_with_anytime_routing,171,29,25,855925,5270.0,710925,31.141562,-8.313128296500269
2021-05-10,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518,agent_with_anytime_routing,218,34,27,1055215,6160.0,885215,38.444376,-2.9547354895110014
2021-05-05,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499,agent_with_anytime_routing,213,37,27,1051372,6490.0,866372,39.402861,2.6539856078871447
2021-05-07,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056,agent_with_anytime_routing,194,31,24,978804,5800.0,823804,39.534843,-3.155569513796527
2021-05-06,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855,agent_with_anytime_routing,176,31,24,873459,5290.0,718459,45.946561,3.374046831770025
2021-05-03,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849,agent_with_anytime_routing,218,35,28,1045782,6140.0,870782,57.980831,1.374351042811134
2021-05-16,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165,agent_with_anytime_routing,14,4,3,96575,700.0,76575,5.569115,14.752665772191229
2021-05-15,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292,agent_with_anytime_routing,47,9,8,300965,1710.0,255965,6.747175,13.893879746400861
2021-05-11,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626,agent_with_anytime_routing,167,27,22,792173,4920.0,657173,29.18419,0.34782586818091477
2021-05-14,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305,agent_with_anytime_routing,193,31,24,936032,5470.0,781032,41.609918,4.274371361834596
2021-05-20,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097,agent_with_anytime_routing,197,32,26,917103,5570.0,757103,42.215501,10.846185627141711
2021-05-13,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655,agent_with_anytime_routing,191,31,26,946392,5530.0,791392,55.385918,2.5823512397077035
2021-05-18,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912,agent_with_anytime_routing,168,28,23,834735,4870.0,694735,58.767379,-3.4161709993421385
2021-05-19,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944,agent_with_anytime_routing,217,34,27,1071610,6160.0,901610,75.867668,-1.0959506336362599
2021-05-17,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309,agent_with_anytime_routing,221,35,29,1129325,6500.0,954325,76.647443,-1.1939964157706093
2021-05-12,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239,agent_with_anytime_routing,218,36,26,998768,6210.0,818768,80.248059,11.616971005579424
2021-05-23,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888,agent_with_anytime_routing,15,4,4,106464,640.0,86464,5.135112,11.31251874312752
2021-05-22,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349,agent_with_anytime_routing,43,8,6,241234,1460.0,201234,6.294886,15.1349487785658
2021-05-27,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238,agent_with_anytime_routing,141,25,21,754218,4450.0,629218,25.129439,3.4352518215886585
2021-05-25,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581,agent_with_anytime_routing,167,27,22,799890,4860.0,664890,29.965182,9.1647229029496
2021-05-26,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156,agent_with_anytime_routing,196,33,25,940410,5910.0,775410,40.428759,2.0540925622726873
2021-05-21,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952,agent_with_anytime_routing,188,31,25,943604,5530.0,788604,55.516451,4.927698607170493
2021-05-24,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164,agent_with_anytime_routing,215,37,29,1112739,6580.0,927739,56.17744,0.07354803252277833
2021-06-06,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518,agent_with_anytime_routing,23,5,5,124415,860.0,99415,5.298584,15.972147179598013
2021-06-05,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132,agent_with_anytime_routing,40,6,6,218331,1200.0,188331,7.643198,0.06270941282018419
2021-06-08,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257,agent_with_anytime_routing,164,28,23,860522,5020.0,720522,25.217896,-5.1872297044565
2021-06-01,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947,agent_with_anytime_routing,155,28,20,777386,4990.0,637386,29.106137,-3.0376371164847282
2021-06-04,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868,agent_with_anytime_routing,181,29,21,865287,5210.0,720287,35.368981,4.2144927985441
2021-06-09,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018,agent_with_anytime_routing,195,34,25,936383,6040.0,766383,40.686261,4.970274763081033
2021-06-03,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795,agent_with_anytime_routing,156,26,22,754432,4520.0,624432,42.03057,-5.479116887547309
2021-06-07,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396,agent_with_anytime_routing,211,35,30,1041355,6380.0,866355,46.671883,-0.637443114773585
2021-06-02,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497,agent_with_anytime_routing,179,27,23,812131,4710.0,677131,60.599138,6.015213358499912
2021-06-13,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215,agent_with_anytime_routing,19,5,5,129025,860.0,104025,5.207936,-6.062474311549527
2021-06-19,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473,agent_with_anytime_routing,37,6,6,199807,1110.0,169807,6.127195,8.821381960225976
2021-06-12,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469,agent_with_anytime_routing,48,8,7,286023,1610.0,246023,6.735397,-8.62059144092996
2021-06-17,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929,agent_with_anytime_routing,172,28,23,809066,4960.0,669066,35.654447,4.19233861752178
2021-06-15,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619,agent_with_anytime_routing,176,29,25,882194,5120.0,737194,36.006905,-4.458645485880463
2021-06-10,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423,agent_with_anytime_routing,174,30,24,856858,5280.0,706858,37.821634,7.470935443532799
2021-06-16,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659,agent_with_anytime_routing,206,36,24,980402,6360.0,800402,39.271767,8.476117393796478
2021-06-18,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702,agent_with_anytime_routing,189,31,23,916988,5530.0,761988,41.033658,1.3847186255194308
2021-06-14,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738,agent_with_anytime_routing,207,33,28,983871,5880.0,818871,45.763602,1.3113073552777288
2021-06-11,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563,agent_with_anytime_routing,205,35,28,1074941,6290.0,899941,72.852535,-0.8690225959012087
2021-06-27,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084,agent_with_anytime_routing,20,6,6,133454,960.0,103454,5.073783,0.14590457092832718
2021-06-20,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679,agent_with_anytime_routing,25,5,5,133537,860.0,108537,5.719144,-2.9464595459276106
2021-06-26,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459,agent_with_anytime_routing,49,8,7,259699,1460.0,219699,8.236981,1.9311740737803658
2021-06-23,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777,agent_with_anytime_routing,202,34,26,1015209,6010.0,845209,36.656514,-4.2907582483170525
2021-06-24,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389,agent_with_anytime_routing,176,32,26,959540,5720.0,799540,43.691905,-7.548117229846357
2021-06-25,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879,agent_with_anytime_routing,176,29,21,846238,5300.0,701238,51.113874,3.278353131311284
2021-06-22,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174,agent_with_anytime_routing,165,28,21,795499,4930.0,655499,54.875676,8.169411775570609
2021-06-21,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348,agent_with_anytime_routing,200,32,27,976806,5870.0,816806,61.021441,-2.682576341314451
2021-05-30,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317,agent_with_anytime_routing,11,3,3,110232,600.0,95232,8.197263,-5.89862813664835
2021-02-28,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877,agent_with_anytime_routing,14,4,3,78502,640.0,58502,8.198921,26.002243441703506
2021-01-31,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575,agent_with_anytime_routing,17,4,4,116473,760.0,96473,8.266415,10.233447141062497
2021-03-28,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912,agent_with_anytime_routing,19,5,4,138392,860.0,113392,8.347266,-11.35769289570878
2021-01-30,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396,agent_with_anytime_routing,36,7,6,218196,1330.0,183196,9.118758,15.099493389156505
2021-05-29,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909,agent_with_anytime_routing,40,7,5,225963,1360.0,190963,9.194662,2.357206440294186
2021-05-31,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551,agent_with_anytime_routing,92,14,12,453475,2630.0,383475,21.589844,2.048349958311553
2021-04-29,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625,agent_with_anytime_routing,190,31,23,905901,5350.0,750901,36.121761,6.943531355033817
2021-06-29,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121,agent_with_anytime_routing,165,27,23,886161,5010.0,751161,37.451285,-11.417180274443833
2021-03-30,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467,agent_with_anytime_routing,184,34,28,1022092,6040.0,852092,42.660723,-12.398333751215157
2021-03-29,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465,agent_with_anytime_routing,221,38,29,1137417,6770.0,947417,43.817445,-1.3383880006593045
2021-01-28,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659,agent_with_anytime_routing,159,26,23,802924,4700.0,672924,44.896357,2.562496966166691
2021-01-29,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265,agent_with_anytime_routing,180,29,22,862585,5210.0,717585,47.508801,-0.5640357821129074
2021-04-28,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473,agent_with_anytime_routing,208,36,28,1086135,6450.0,906135,48.827101,-0.6850553189122545
2021-06-30,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586,agent_with_anytime_routing,200,34,26,929367,5890.0,759367,49.244825,11.189184075408736
2021-04-30,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144,agent_with_anytime_routing,217,35,24,1052842,6200.0,877842,60.956242,3.2218271666672793
2021-06-28,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347,agent_with_anytime_routing,201,33,28,1088172,6270.0,923172,71.892948,-9.437711826053725
2021-05-28,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891,agent_with_anytime_routing,202,33,27,1006508,5880.0,841508,87.336979,2.585787219627864
2021-03-31,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912,agent_with_anytime_routing,209,34,29,1062991,6040.0,892991,90.375525,-4.80778995670603


==> data/comparison_3/comparison_routing_routing_240_n_routing_240.csv <==
date,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_travel_time_n_routing_240,computation_time_n_routing_240,diff_routing_routing_n_routing
2021-01-10,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549,agent_with_anytime_routing,9,3,3,61882,480.0,46882,4.509366,20.41105051960078
2021-01-03,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286,agent_with_anytime_routing,7,3,2,33924,480.0,18924,4.528795,44.66537263281518
2021-01-02,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014,agent_with_anytime_routing,28,5,5,171452,950.0,146452,4.922094,9.25488784680689
2021-01-09,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629,agent_with_anytime_routing,27,5,5,157709,890.0,132709,5.025106,12.432537479178235
2021-01-01,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419,agent_with_anytime_routing,79,14,12,424108,2420.0,354108,7.570912,3.087831708258973
2021-01-07,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519,agent_with_anytime_routing,139,23,19,703354,4070.0,588354,14.427681,11.24411483748686
2021-01-05,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904,agent_with_anytime_routing,155,31,23,817710,5350.0,662710,23.759089,-0.3885604846877705
2021-01-08,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555,agent_with_anytime_routing,156,25,24,815904,4720.0,690904,29.623731,-2.4865972958442826
2021-01-06,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466,agent_with_anytime_routing,193,35,24,966819,6110.0,791819,36.432783,10.556991043848232
2021-01-04,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769,agent_with_anytime_routing,174,31,28,963631,5710.0,808631,36.496853,-11.038375914343263
2021-01-17,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207,agent_with_anytime_routing,12,4,4,85070,640.0,65070,4.831409,21.763201942354737
2021-01-16,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938,agent_with_anytime_routing,36,7,5,170696,1120.0,135696,5.654375,26.406056660472615
2021-01-12,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974,agent_with_anytime_routing,118,21,18,630773,3840.0,525773,17.800279,-1.346253337917782
2021-01-19,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448,agent_with_anytime_routing,151,27,20,763500,4830.0,628500,21.16925,6.555667609881233
2021-01-14,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452,agent_with_anytime_routing,154,27,21,746379,4710.0,611379,24.747889,9.212115609411358
2021-01-11,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526,agent_with_anytime_routing,180,29,23,862859,5210.0,717859,28.660479,2.8605105666307917
2021-01-18,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644,agent_with_anytime_routing,159,26,17,744796,4340.0,614796,39.316635,6.400562001792072
2021-01-13,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363,agent_with_anytime_routing,186,31,23,897857,5470.0,742857,42.053892,4.805944956774168
2021-01-15,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028,agent_with_anytime_routing,165,27,19,744074,4710.0,609074,43.286186,8.37779564616167
2021-01-20,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125,agent_with_anytime_routing,179,30,21,800144,5070.0,650144,46.292542,11.96615707912268
2021-01-24,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909,agent_with_anytime_routing,11,3,3,62690,480.0,47690,4.899603,13.975986277873071
2021-01-23,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917,agent_with_anytime_routing,27,4,4,144650,760.0,124650,5.686442,5.084056221210252
2021-01-26,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675,agent_with_anytime_routing,127,22,18,666768,3940.0,556768,16.337993,2.7881940597061927
2021-01-22,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403,agent_with_anytime_routing,160,27,23,809676,4710.0,674676,26.0673,1.685016022041083
2021-01-21,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991,agent_with_anytime_routing,165,29,20,793335,5150.0,648335,27.989892,3.6426640237281465
2021-01-25,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245,agent_with_anytime_routing,175,30,24,954217,5430.0,804217,38.191648,-10.26031231006376
2021-01-27,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441,agent_with_anytime_routing,182,32,23,919439,5720.0,759439,58.309156,1.7915813939577787
2021-02-07,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771,agent_with_anytime_routing,28,8,7,159757,1280.0,119757,5.336665,27.219757090922343
2021-02-06,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619,agent_with_anytime_routing,35,8,7,233078,1520.0,193078,5.569852,19.484458446466448
2021-02-01,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027,agent_with_anytime_routing,175,29,22,856428,5240.0,711428,26.995693,6.802823246733744
2021-02-09,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736,agent_with_anytime_routing,163,28,20,797417,4960.0,657417,28.817243,-1.020572336358143
2021-02-03,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591,agent_with_anytime_routing,188,33,24,933204,5730.0,768204,34.148587,0.07795000064244506
2021-02-02,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506,agent_with_anytime_routing,153,26,21,754873,4730.0,624873,34.877559,1.779457132856851
2021-02-04,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298,agent_with_anytime_routing,159,27,21,762475,4680.0,627475,36.421409,5.339522572763705
2021-02-05,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777,agent_with_anytime_routing,200,36,28,1042022,6450.0,862022,42.979026,0.4954116175361198
2021-02-08,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404,agent_with_anytime_routing,199,34,28,985487,6070.0,815487,54.366299,1.9955188836391518
2021-02-14,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422,agent_with_anytime_routing,22,5,5,125108,860.0,100108,4.714761,14.546050654353706
2021-02-13,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402,agent_with_anytime_routing,41,9,8,266828,1530.0,221828,5.405154,10.563944426754261
2021-02-16,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282,agent_with_anytime_routing,125,21,15,632462,3870.0,527462,15.849628,-2.0266204655919755
2021-02-11,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444,agent_with_anytime_routing,159,27,22,782750,4740.0,647750,21.673261,4.265988283208786
2021-02-19,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766,agent_with_anytime_routing,182,33,26,957752,5760.0,792752,22.828367,-7.884963497729661
2021-02-18,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773,agent_with_anytime_routing,168,29,25,808230,5120.0,663230,23.160091,3.8445294422071394
2021-02-10,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747,agent_with_anytime_routing,185,31,22,888522,5350.0,733522,24.27414,2.086600246623256
2021-02-17,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323,agent_with_anytime_routing,186,32,28,937423,5570.0,777423,30.967038,5.950628803041932
2021-02-12,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263,agent_with_anytime_routing,192,33,26,1004198,5820.0,839198,34.052243,1.4762888216277734
2021-02-15,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242,agent_with_anytime_routing,182,31,25,948050,5920.0,793050,40.326507,-6.096061111689312
2021-02-21,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604,agent_with_anytime_routing,20,6,5,131600,960.0,101600,4.617177,16.51759093619559
2021-02-27,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263,agent_with_anytime_routing,29,6,5,215556,1200.0,185556,4.815102,-3.938010212692091
2021-02-20,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317,agent_with_anytime_routing,36,8,8,281071,1520.0,241071,5.112487,-10.764713995783334
2021-02-23,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256,agent_with_anytime_routing,163,32,23,907642,5660.0,747642,18.656003,-2.0472593213878953
2021-02-22,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859,agent_with_anytime_routing,181,32,23,854834,5450.0,694834,23.603932,3.300415153674732
2021-03-01,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613,agent_with_anytime_routing,170,29,22,876527,5210.0,731527,24.718756,2.5640484085580924
2021-02-26,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236,agent_with_anytime_routing,205,36,28,991208,6150.0,811208,26.259493,4.096939486353856
2021-02-25,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722,agent_with_anytime_routing,167,33,23,887907,5790.0,722907,26.68219,-1.1895576937760763
2021-02-24,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422,agent_with_anytime_routing,197,33,27,964949,5820.0,799949,40.424032,8.622340319753485
2021-03-07,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454,agent_with_anytime_routing,23,5,5,125319,860.0,100319,5.613241,13.526586715612536
2021-03-06,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772,agent_with_anytime_routing,38,7,7,219769,1330.0,184769,6.463772,-0.9652314534061047
2021-03-02,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521,agent_with_anytime_routing,159,26,21,754290,4700.0,624290,27.127109,-3.543420039342354
2021-03-11,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502,agent_with_anytime_routing,169,30,24,874193,5400.0,724193,28.823187,6.293961904149382
2021-03-09,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188,agent_with_anytime_routing,173,29,22,845384,5210.0,700384,34.658314,-1.276340852730823
2021-03-10,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076,agent_with_anytime_routing,202,33,27,1057945,6120.0,892945,36.373382,-1.2975958283902707
2021-03-05,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268,agent_with_anytime_routing,204,37,26,1061717,6520.0,876717,37.179029,-5.82849818040096
2021-03-04,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468,agent_with_anytime_routing,178,30,24,916749,5310.0,766749,46.45496,-6.551516130644447
2021-03-03,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812,agent_with_anytime_routing,175,29,24,898240,5330.0,753240,50.198145,-7.173964401024205
2021-03-08,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063,agent_with_anytime_routing,203,35,26,1010979,6200.0,835979,64.119934,5.394585762852707
2021-03-21,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143,agent_with_anytime_routing,16,5,4,105518,800.0,80518,4.853885,-8.972425901063719
2021-03-14,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434,agent_with_anytime_routing,25,7,5,131405,1120.0,96405,5.075883,31.101288786820607
2021-03-20,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513,agent_with_anytime_routing,48,10,9,355797,1900.0,305797,6.457299,-10.813605459126627
2021-03-13,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146,agent_with_anytime_routing,54,10,7,286884,1690.0,236884,6.794012,13.575099564386978
2021-03-18,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601,agent_with_anytime_routing,174,30,25,846212,5160.0,696212,27.919716,7.214512137489871
2021-03-16,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875,agent_with_anytime_routing,168,31,26,901335,5410.0,746335,30.691139,-0.15412001582313645
2021-03-12,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678,agent_with_anytime_routing,197,32,26,985916,5750.0,825916,43.791614,-1.9759787838793892
2021-03-15,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103,agent_with_anytime_routing,210,37,25,1025140,6460.0,840140,43.93026,-5.1382507384312435
2021-03-17,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544,agent_with_anytime_routing,233,41,35,1162456,7100.0,957456,44.491383,3.4674957565611373
2021-03-19,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707,agent_with_anytime_routing,209,38,26,1064159,6590.0,874159,50.92594,10.098623295170382
2021-03-27,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718,agent_with_anytime_routing,40,7,6,226517,1240.0,191517,5.391886,14.345082112889624
2021-03-25,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599,agent_with_anytime_routing,149,26,24,722618,4520.0,592618,18.920795,-8.654720859352327
2021-03-23,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631,agent_with_anytime_routing,197,35,28,1034011,6200.0,859011,24.303506,3.193639683819186
2021-03-24,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952,agent_with_anytime_routing,210,36,26,977361,6120.0,797361,33.819597,17.99424409726301
2021-03-22,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285,agent_with_anytime_routing,233,39,28,1069837,6930.0,874837,41.854019,6.927234717428921
2021-03-26,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388,agent_with_anytime_routing,225,43,31,1144001,7450.0,929001,47.006903,3.4617049626884877
2021-04-03,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104,agent_with_anytime_routing,43,9,8,268985,1650.0,223985,5.148871,6.57939978258529
2021-04-10,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954,agent_with_anytime_routing,51,10,10,345616,1840.0,295616,6.168344,-7.170078110222548
2021-04-06,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563,agent_with_anytime_routing,170,30,26,843934,5070.0,693934,23.050169,0.8916922188022224
2021-04-01,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962,agent_with_anytime_routing,181,32,26,902919,5570.0,742919,30.070578,3.799053033531648
2021-04-07,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642,agent_with_anytime_routing,212,36,26,1024340,6270.0,844340,33.928281,4.460957181190651
2021-04-05,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148,agent_with_anytime_routing,204,35,25,1000756,6110.0,825756,37.771234,9.12652109441614
2021-04-08,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368,agent_with_anytime_routing,181,29,24,849876,5030.0,704876,41.760972,3.5875212705615427
2021-04-02,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812,agent_with_anytime_routing,200,37,26,1105803,6790.0,920803,43.881726,-9.463119403369214
2021-04-09,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945,agent_with_anytime_routing,205,36,27,1096779,6420.0,916779,48.428567,-5.401953548446618
2021-04-11,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247,agent_with_anytime_routing,17,5,5,107206,800.0,82206,5.056044,-2.168091412451992
2021-04-18,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704,agent_with_anytime_routing,16,5,5,119334,800.0,94334,5.078569,-4.687212148327499
2021-04-17,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046,agent_with_anytime_routing,41,7,5,223208,1210.0,188208,7.50352,15.673829600749539
2021-04-20,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816,agent_with_anytime_routing,170,30,23,838201,5250.0,688201,29.84653,6.962384299726837
2021-04-13,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836,agent_with_anytime_routing,188,34,27,1023572,6160.0,853572,33.579415,-14.54425002573847
2021-04-15,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261,agent_with_anytime_routing,188,33,25,908519,5850.0,743519,40.396401,-0.09254372966654512
2021-04-19,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435,agent_with_anytime_routing,196,34,26,1010624,5920.0,840624,43.841691,-4.0768828344160255
2021-04-14,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623,agent_with_anytime_routing,235,42,30,1162560,7230.0,952560,45.599002,7.864078593234363
2021-04-16,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342,agent_with_anytime_routing,218,37,30,1142929,6610.0,957929,67.493216,-6.8388596042697065
2021-04-12,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355,agent_with_anytime_routing,213,36,29,1066313,6270.0,886313,78.963199,3.4995140192328926
2021-04-25,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146,agent_with_anytime_routing,17,5,5,107852,830.0,82852,5.087571,26.698111925183845
2021-04-24,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682,agent_with_anytime_routing,51,9,8,311962,1740.0,266962,6.866811,4.3387067593549435
2021-04-27,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768,agent_with_anytime_routing,167,30,23,827517,5340.0,677517,30.983503,4.64372631986504
2021-04-21,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977,agent_with_anytime_routing,216,38,29,1097565,6650.0,907565,47.665829,5.677573045063254
2021-04-23,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702,agent_with_anytime_routing,204,35,28,1030724,6080.0,855724,50.442453,2.1911815641265306
2021-04-26,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582,agent_with_anytime_routing,218,37,28,1100428,6490.0,915428,62.541991,-2.321706359796143
2021-04-22,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426,agent_with_anytime_routing,213,36,27,1047790,6420.0,867790,88.156382,-9.856685877965441
2021-05-02,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058,agent_with_anytime_routing,15,4,4,90441,640.0,70441,4.890645,20.466257452908174
2021-05-09,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097,agent_with_anytime_routing,24,5,4,110423,860.0,85423,5.203276,24.220921374993996
2021-05-08,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851,agent_with_anytime_routing,44,7,7,271363,1480.0,236363,6.995608,-7.852785119532601
2021-05-01,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482,agent_with_anytime_routing,47,8,7,269700,1550.0,229700,8.294015,6.076636171464989
2021-05-04,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782,agent_with_anytime_routing,171,29,26,855757,4970.0,710757,30.141448,-1.7342531643462848
2021-05-06,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616,agent_with_anytime_routing,176,31,24,901255,5440.0,746255,34.41415,7.455478759289057
2021-05-10,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445,agent_with_anytime_routing,218,34,27,995997,6130.0,825997,42.462045,11.941042759118242
2021-05-07,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395,agent_with_anytime_routing,194,31,25,932568,5470.0,777568,58.512497,-0.8486893329872827
2021-05-05,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669,agent_with_anytime_routing,213,37,29,1139343,6670.0,954343,64.800014,-8.682542196004663
2021-05-03,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082,agent_with_anytime_routing,218,35,27,1067493,6320.0,892493,77.459543,8.162928206597343
2021-05-16,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367,agent_with_anytime_routing,14,4,3,97271,640.0,77271,5.429599,15.840247795879874
2021-05-15,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639,agent_with_anytime_routing,47,9,7,284043,1680.0,239043,6.867126,12.303987403325152
2021-05-11,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685,agent_with_anytime_routing,167,27,24,893602,5160.0,758602,36.037507,-5.035238914669638
2021-05-14,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454,agent_with_anytime_routing,193,31,27,970890,5530.0,815890,55.001598,-0.859532773193049
2021-05-18,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417,agent_with_anytime_routing,168,28,23,792863,4840.0,652863,55.144626,0.25437641923045473
2021-05-13,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875,agent_with_anytime_routing,191,31,30,1008417,5620.0,853417,55.257295,-8.42424086032604
2021-05-20,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844,agent_with_anytime_routing,197,32,27,892257,5390.0,732257,55.442607,1.0989047530900462
2021-05-12,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004,agent_with_anytime_routing,218,36,29,1075348,6240.0,895348,60.432249,2.0122449611866258
2021-05-19,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597,agent_with_anytime_routing,217,34,27,1030275,5920.0,860275,67.490187,-4.007248278786165
2021-05-17,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581,agent_with_anytime_routing,221,35,29,1083714,6470.0,908714,73.377786,0.8333478218299246
2021-05-23,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489,agent_with_anytime_routing,15,4,4,84589,640.0,64589,4.803467,28.101758591087197
2021-05-22,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417,agent_with_anytime_routing,43,8,8,265579,1520.0,225579,5.673581,5.90613252837034
2021-05-27,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294,agent_with_anytime_routing,141,25,18,744564,4420.0,619564,23.237214,9.08975470384977
2021-05-25,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677,agent_with_anytime_routing,167,27,22,843425,4920.0,708425,26.945642,0.7279810736690953
2021-05-21,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284,agent_with_anytime_routing,188,31,24,937106,5560.0,782106,36.130328,7.8785865042157734
2021-05-26,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101,agent_with_anytime_routing,196,33,23,921600,5790.0,756600,40.535069,0.9661602143154189
2021-05-24,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848,agent_with_anytime_routing,215,37,27,1096503,6640.0,911503,80.604274,2.971549017595152
2021-06-06,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323,agent_with_anytime_routing,23,5,4,112274,860.0,87274,5.075911,32.220927635272595
2021-06-05,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259,agent_with_anytime_routing,40,6,6,207775,1140.0,177775,7.106549,9.01228350594469
2021-06-03,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746,agent_with_anytime_routing,156,27,20,784146,4740.0,649146,32.278694,3.8334371673428143
2021-06-01,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995,agent_with_anytime_routing,155,28,21,819587,4960.0,679587,34.294135,-2.2372550682839933
2021-06-02,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413,agent_with_anytime_routing,179,27,22,845889,4920.0,710889,37.172935,1.1930807391166718
2021-06-04,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704,agent_with_anytime_routing,181,29,23,897092,5120.0,752092,37.543433,0.4831121519068786
2021-06-08,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676,agent_with_anytime_routing,164,28,23,854552,5050.0,714552,53.327244,0.3694674608643137
2021-06-07,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451,agent_with_anytime_routing,211,35,26,894445,6110.0,719445,55.576428,12.396058804517097
2021-06-09,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325,agent_with_anytime_routing,195,34,26,1006480,6010.0,836480,64.47967,0.041315091131556785
2021-06-13,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535,agent_with_anytime_routing,19,5,5,114736,890.0,89736,4.560339,15.398908715528684
2021-06-19,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808,agent_with_anytime_routing,37,6,5,198818,1080.0,168818,5.550464,22.528279683438996
2021-06-12,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545,agent_with_anytime_routing,48,8,6,243011,1430.0,203011,6.560601,11.167202807427987
2021-06-15,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927,agent_with_anytime_routing,176,29,24,806427,5000.0,661427,27.047755,8.201799020578774
2021-06-16,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942,agent_with_anytime_routing,206,36,23,918543,6300.0,738543,32.365661,5.933346373354935
2021-06-17,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841,agent_with_anytime_routing,172,28,22,798543,4960.0,658543,34.500666,3.5909094201761227
2021-06-18,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269,agent_with_anytime_routing,189,31,24,964530,5620.0,809530,34.901124,-8.861342389592977
2021-06-11,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997,agent_with_anytime_routing,205,35,27,1085262,6380.0,910262,38.029381,0.9887783961317398
2021-06-10,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984,agent_with_anytime_routing,174,30,19,758649,5100.0,608649,40.047365,12.85716090748592
2021-06-14,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839,agent_with_anytime_routing,207,33,27,985981,5970.0,820981,47.406087,-3.312778653869327
2021-06-27,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384,agent_with_anytime_routing,20,6,5,138704,960.0,108704,5.153321,-1.1500288054139594
2021-06-20,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521,agent_with_anytime_routing,25,5,5,127046,860.0,102046,5.268532,24.383232249885424
2021-06-26,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982,agent_with_anytime_routing,49,8,7,299777,1670.0,259777,7.526333,1.030706605172021
2021-06-22,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773,agent_with_anytime_routing,165,28,22,851684,5200.0,711684,24.851778,-5.161882207095134
2021-06-24,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065,agent_with_anytime_routing,176,32,23,915312,5540.0,755312,31.695389,-0.40499330861543187
2021-06-23,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916,agent_with_anytime_routing,202,34,27,934034,5830.0,764034,40.481699,9.960129405912724
2021-06-21,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628,agent_with_anytime_routing,200,32,28,1056456,5870.0,896456,42.444682,0.021766163268937034
2021-06-25,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336,agent_with_anytime_routing,176,29,21,859544,5300.0,714544,58.229903,0.7859382953599745
2021-01-31,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192,agent_with_anytime_routing,17,4,4,128772,730.0,108772,12.393248,1.688005313666659
2021-05-30,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082,agent_with_anytime_routing,11,3,3,94589,540.0,79589,12.389603,-4.330322182147072
2021-02-28,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303,agent_with_anytime_routing,14,4,3,90441,640.0,70441,12.48351,21.531013300710587
2021-03-28,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072,agent_with_anytime_routing,19,5,5,171323,950.0,146323,12.484672,-14.271707375638648
2021-01-30,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337,agent_with_anytime_routing,36,7,7,229906,1300.0,194906,13.535745,-0.17472386222522385
2021-05-29,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199,agent_with_anytime_routing,40,7,5,226158,1270.0,191158,14.429407,13.156773071296094
2021-05-31,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864,agent_with_anytime_routing,92,14,14,492156,2720.0,422156,23.491741,-5.0968634686346865
2021-06-29,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283,agent_with_anytime_routing,165,27,22,822009,4740.0,687009,41.252962,-1.9850894965192696
2021-01-29,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873,agent_with_anytime_routing,180,29,24,915552,5330.0,770552,43.28085,2.7429084964195916
2021-03-30,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227,agent_with_anytime_routing,184,34,28,1060491,6310.0,890491,45.154286,-18.626604353146735
2021-03-29,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457,agent_with_anytime_routing,221,38,27,1084493,6680.0,894493,48.134672,8.948845628466914
2021-01-28,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509,agent_with_anytime_routing,159,26,22,797722,4730.0,667722,49.226414,-4.333166359530781
2021-06-30,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683,agent_with_anytime_routing,200,34,25,875492,5800.0,705492,51.060203,7.257399878390088
2021-04-28,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543,agent_with_anytime_routing,208,36,29,1105138,6510.0,925138,53.725568,6.2672652373008
2021-04-29,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395,agent_with_anytime_routing,190,31,27,971695,5830.0,816695,57.730509,-4.264825650330651
2021-05-28,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475,agent_with_anytime_routing,202,33,21,970236,5820.0,805236,62.011885,3.093172726864129
2021-04-30,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169,agent_with_anytime_routing,217,35,28,1167873,6560.0,992873,67.105671,-18.844740141326646
2021-06-28,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038,agent_with_anytime_routing,201,33,24,914457,5580.0,749457,76.161668,2.7200311480746278
2021-03-31,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786,agent_with_anytime_routing,209,34,24,1026727,6070.0,856727,84.768958,3.3568651813364205


==> data/comparison_3/comparison_vroom_vroom_120_n_vroom_120.csv <==
date,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,algo_n_vroom_120,no_of_requests_n_vroom_120,no_of_runs_n_vroom_120,no_of_vehicles_n_vroom_120,objective_n_vroom_120,operational_cost_n_vroom_120,total_travel_time_n_vroom_120,computation_time_n_vroom_120,diff_vroom_vroom_n_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564,agent_with_anytime_vroom,9,3,3,54805,480.0,39805,20.827179,37.29189789123196
2021-01-03,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773,agent_with_anytime_vroom,7,1,1,25400,160.0,20400,26.439173,27.6415121214711
2021-01-02,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116,agent_with_anytime_vroom,28,4,3,129387,760.0,109387,31.386528,20.38702928870293
2021-01-09,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854,agent_with_anytime_vroom,27,5,4,165030,950.0,140030,37.801263,-32.88188545248122
2021-01-01,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855,agent_with_anytime_vroom,79,9,8,293377,1710.0,248377,56.321192,-12.699034645953619
2021-01-07,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514,agent_with_anytime_vroom,139,13,12,439952,2470.0,374952,63.230786,13.427825364872657
2021-01-05,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189,agent_with_anytime_vroom,155,15,14,475080,2640.0,400080,65.20803,1.0942340361746776
2021-01-08,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207,agent_with_anytime_vroom,156,15,13,472074,2730.0,397074,70.798173,3.645978972806708
2021-01-04,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116,agent_with_anytime_vroom,174,13,12,467675,2530.0,402675,70.878557,2.7057445582413284
2021-01-06,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945,agent_with_anytime_vroom,193,16,14,527741,2920.0,447741,76.032888,10.109930914194612
2021-01-17,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106,agent_with_anytime_vroom,12,3,2,56350,510.0,41350,30.231575,33.594946852388695
2021-01-16,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256,agent_with_anytime_vroom,36,6,5,207370,1110.0,177370,34.00342,-37.65200998353778
2021-01-12,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035,agent_with_anytime_vroom,118,12,9,391014,2190.0,331014,77.676665,-3.1209451975315154
2021-01-19,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354,agent_with_anytime_vroom,151,13,11,421657,2380.0,356657,78.015248,7.340757962651243
2021-01-14,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263,agent_with_anytime_vroom,154,15,11,436714,2610.0,361714,85.710325,6.690226611342105
2021-01-13,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627,agent_with_anytime_vroom,186,19,14,570162,3370.0,475162,88.504763,-3.896657664848081
2021-01-18,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725,agent_with_anytime_vroom,159,15,11,474241,2670.0,399241,88.587793,0.27798630255087126
2021-01-20,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283,agent_with_anytime_vroom,179,18,14,539659,3180.0,449659,88.824872,-9.744114303609813
2021-01-15,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712,agent_with_anytime_vroom,165,13,11,410245,2260.0,345245,88.945802,11.237540108571713
2021-01-11,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929,agent_with_anytime_vroom,180,18,12,526129,3150.0,436129,90.146295,0.39302922160903436
2021-01-24,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938,agent_with_anytime_vroom,11,3,3,77510,510.0,62510,20.069683,-70.24314173383998
2021-01-23,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551,agent_with_anytime_vroom,27,5,4,163743,890.0,138743,23.064025,4.965786220465586
2021-01-26,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224,agent_with_anytime_vroom,127,11,10,377536,2000.0,322536,53.54429,7.659043659043659
2021-01-21,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779,agent_with_anytime_vroom,165,18,14,521309,3120.0,431309,59.17409,8.608018793499413
2021-01-27,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671,agent_with_anytime_vroom,182,18,13,526155,3150.0,436155,60.0567,7.3380390333590455
2021-01-22,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963,agent_with_anytime_vroom,160,16,13,491662,2830.0,411662,61.002557,-3.3298446044496006
2021-01-25,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811,agent_with_anytime_vroom,175,17,12,519027,2990.0,434027,62.073239,-2.5629523946907167
2021-02-07,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439,agent_with_anytime_vroom,28,5,5,121975,890.0,96975,28.193587,3.5846968619081494
2021-02-06,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223,agent_with_anytime_vroom,35,6,5,191490,1080.0,161490,32.915593,10.58220329485599
2021-02-02,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221,agent_with_anytime_vroom,153,17,13,489104,2870.0,404104,65.15053,-8.433152649839824
2021-02-09,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858,agent_with_anytime_vroom,163,18,13,486171,3000.0,396171,65.363501,-6.979615008845819
2021-02-04,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778,agent_with_anytime_vroom,159,15,12,485906,2550.0,410906,81.57217,4.8474523166098775
2021-02-05,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941,agent_with_anytime_vroom,200,20,15,589456,3410.0,489456,88.359292,5.834540775329524
2021-02-01,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439,agent_with_anytime_vroom,175,18,14,548449,3240.0,458449,89.210634,-9.177973659484337
2021-02-03,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457,agent_with_anytime_vroom,188,16,13,498632,2800.0,418632,89.916909,10.341851449614131
2021-02-08,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846,agent_with_anytime_vroom,199,19,15,631355,3460.0,536355,90.846939,-21.08284237012489
2021-02-14,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836,agent_with_anytime_vroom,22,3,3,94720,570.0,79720,30.604115,28.852032960016825
2021-02-13,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068,agent_with_anytime_vroom,41,5,4,166916,920.0,141916,56.650328,36.005827550511825
2021-02-16,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383,agent_with_anytime_vroom,125,13,9,388148,2320.0,323148,74.761824,11.889477077298853
2021-02-18,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327,agent_with_anytime_vroom,168,16,13,490728,2710.0,410728,93.280746,-12.763596004439512
2021-02-19,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522,agent_with_anytime_vroom,182,14,13,454313,2510.0,384313,94.207715,7.324859604137726
2021-02-11,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751,agent_with_anytime_vroom,159,15,12,470180,2640.0,395180,96.383096,1.6941852417919934
2021-02-15,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481,agent_with_anytime_vroom,182,19,13,535327,3310.0,440327,97.745603,6.505675219228157
2021-02-10,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313,agent_with_anytime_vroom,185,17,15,549916,3170.0,464916,98.748987,6.653245313701492
2021-02-17,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545,agent_with_anytime_vroom,186,13,12,471529,2590.0,406529,99.406267,14.185696918518735
2021-02-12,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173,agent_with_anytime_vroom,192,20,14,572797,3440.0,472797,100.053941,-17.60030878455092
2021-02-21,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428,agent_with_anytime_vroom,20,4,3,86538,640.0,66538,18.248314,14.10620347394541
2021-02-27,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472,agent_with_anytime_vroom,29,6,5,196248,1080.0,166248,29.989168,-24.868290448194244
2021-02-20,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108,agent_with_anytime_vroom,36,6,5,191115,1110.0,161115,44.559014,12.832780694272774
2021-02-25,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779,agent_with_anytime_vroom,167,15,13,484929,2640.0,409929,79.617728,7.94957555693915
2021-02-23,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548,agent_with_anytime_vroom,163,13,11,425890,2290.0,360890,80.914083,4.668211171921342
2021-03-01,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765,agent_with_anytime_vroom,170,13,10,438143,2530.0,373143,82.246318,14.892125040549018
2021-02-26,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783,agent_with_anytime_vroom,205,18,14,560702,3240.0,470702,82.407009,7.06683970371549
2021-02-22,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574,agent_with_anytime_vroom,181,15,12,455961,2640.0,380961,82.983931,21.0826107274521
2021-02-24,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484,agent_with_anytime_vroom,197,15,14,525291,2910.0,450291,85.628437,9.222075329859761
2021-03-07,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337,agent_with_anytime_vroom,23,5,4,130896,890.0,105896,28.42073,20.987535085866057
2021-03-06,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499,agent_with_anytime_vroom,38,6,5,145525,960.0,115525,31.688179,26.33063005598923
2021-03-02,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232,agent_with_anytime_vroom,159,16,12,468727,2830.0,388727,95.22868,5.034483038073164
2021-03-11,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777,agent_with_anytime_vroom,169,14,12,492241,2720.0,422241,100.36819,-12.455422517996624
2021-03-08,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295,agent_with_anytime_vroom,203,18,13,537433,3210.0,447433,102.085659,-1.4346056863307615
2021-03-04,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124,agent_with_anytime_vroom,178,16,13,487881,2740.0,407881,102.429725,11.295331323658287
2021-03-10,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886,agent_with_anytime_vroom,202,21,16,623815,3630.0,518815,102.734656,-0.20947421009427947
2021-03-09,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544,agent_with_anytime_vroom,173,16,14,500719,2890.0,420719,104.504029,3.8332712348130706
2021-03-03,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688,agent_with_anytime_vroom,175,17,13,508351,3050.0,423351,104.603878,-2.786668796467227
2021-03-05,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215,agent_with_anytime_vroom,204,17,13,550022,3050.0,465022,106.267878,0.44850678733031674
2021-03-21,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967,agent_with_anytime_vroom,16,3,3,94706,510.0,79706,20.538193,6.540746442457616
2021-03-14,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779,agent_with_anytime_vroom,25,4,4,108542,730.0,88542,21.504027,9.996849035639066
2021-03-13,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399,agent_with_anytime_vroom,54,9,7,256741,1590.0,211741,34.045182,-10.752061980191186
2021-03-20,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598,agent_with_anytime_vroom,48,5,5,188692,1040.0,163692,38.427346,9.037794060933281
2021-03-16,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892,agent_with_anytime_vroom,168,14,12,460560,2540.0,390560,64.309616,3.161099593350631
2021-03-18,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528,agent_with_anytime_vroom,174,18,14,500181,3180.0,410181,64.684509,1.9881370180296163
2021-03-12,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707,agent_with_anytime_vroom,197,18,14,551508,3180.0,461508,72.312935,2.7441105050708114
2021-03-19,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484,agent_with_anytime_vroom,209,17,13,508033,3050.0,423033,74.594184,11.959094831918646
2021-03-15,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846,agent_with_anytime_vroom,210,18,16,587522,3300.0,497522,74.962629,-0.6041157957102299
2021-03-17,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605,agent_with_anytime_vroom,233,19,16,634373,3610.0,539373,75.637466,-3.4456161749909904
2021-03-27,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504,agent_with_anytime_vroom,40,8,6,227622,1340.0,187622,17.814283,-34.30373547789454
2021-03-25,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183,agent_with_anytime_vroom,149,13,13,346755,2170.0,281755,51.007655,9.217884407954676
2021-03-24,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542,agent_with_anytime_vroom,210,22,15,664152,4000.0,554152,56.096325,-2.1962549951606376
2021-03-23,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896,agent_with_anytime_vroom,197,19,13,567563,3310.0,472563,59.312477,0.6645547465695884
2021-03-26,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246,agent_with_anytime_vroom,225,17,14,582606,3230.0,497606,60.015849,9.083305113972408
2021-03-22,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305,agent_with_anytime_vroom,233,19,14,593223,3340.0,498223,60.05947,3.444105712560406
2021-04-03,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114,agent_with_anytime_vroom,43,7,5,217144,1210.0,182144,28.247126,-0.5920339469856299
2021-04-10,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533,agent_with_anytime_vroom,51,7,5,238595,1330.0,203595,38.462677,-0.6258672098721696
2021-04-02,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501,agent_with_anytime_vroom,200,17,13,550638,3020.0,465638,67.455716,4.9097775912715065
2021-04-06,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906,agent_with_anytime_vroom,170,16,13,493387,2890.0,413387,73.233176,12.712099794600887
2021-04-05,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417,agent_with_anytime_vroom,204,17,15,553674,3200.0,468674,73.488015,-8.030789342750944
2021-04-09,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497,agent_with_anytime_vroom,205,17,14,517501,3020.0,432501,75.616099,11.873022468504246
2021-04-08,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842,agent_with_anytime_vroom,181,17,14,527760,3050.0,442760,76.263487,6.362276644328881
2021-04-01,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879,agent_with_anytime_vroom,181,18,15,526843,3090.0,436843,76.714184,0.1482113243307273
2021-04-07,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454,agent_with_anytime_vroom,212,18,13,530897,3120.0,440897,77.051404,6.07150565980319
2021-04-16,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234,agent_with_anytime_vroom,218,20,16,636854,3560.0,536854,37.926769,-5.7254227496239825
2021-04-18,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929,agent_with_anytime_vroom,16,3,3,81760,510.0,66760,40.484503,19.44430760135967
2021-04-11,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342,agent_with_anytime_vroom,17,3,3,78786,510.0,63786,55.374395,11.685778659582338
2021-04-17,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451,agent_with_anytime_vroom,41,7,6,233791,1240.0,198791,63.671538,12.438811548933908
2021-04-15,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843,agent_with_anytime_vroom,188,20,15,566289,3410.0,466289,87.056036,-7.627585735029155
2021-04-20,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126,agent_with_anytime_vroom,170,20,13,526197,3380.0,426197,87.977064,-3.331487416344613
2021-04-14,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153,agent_with_anytime_vroom,235,22,16,597859,3730.0,487859,91.694839,4.234536557236563
2021-04-12,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043,agent_with_anytime_vroom,213,19,14,566818,3220.0,471818,92.362128,2.727090194247901
2021-04-13,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353,agent_with_anytime_vroom,188,18,13,521662,3210.0,431662,92.515706,15.688537201890318
2021-04-19,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341,agent_with_anytime_vroom,196,17,13,567099,3200.0,482099,94.508901,-7.301267144865481
2021-04-25,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528,agent_with_anytime_vroom,17,3,3,83572,510.0,68572,16.173236,30.860234624485003
2021-04-24,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917,agent_with_anytime_vroom,51,8,6,251996,1400.0,211996,28.393603,4.623198882711167
2021-04-22,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577,agent_with_anytime_vroom,213,22,16,596786,3700.0,486786,58.447332,-1.1966513432441002
2021-04-23,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246,agent_with_anytime_vroom,204,17,13,550632,3170.0,465632,59.821132,0.8640137118742022
2021-04-27,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872,agent_with_anytime_vroom,167,16,14,512790,2950.0,432790,61.489269,6.607706471476367
2021-04-21,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062,agent_with_anytime_vroom,216,17,14,548705,3110.0,463705,61.91424,6.167061125095764
2021-04-26,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031,agent_with_anytime_vroom,218,19,15,617201,3400.0,522201,63.574784,2.9852576183642383
2021-05-02,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469,agent_with_anytime_vroom,15,3,3,84975,510.0,69975,23.636028,-13.349873944535595
2021-05-09,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843,agent_with_anytime_vroom,24,5,4,112006,830.0,87006,25.079323,11.338557745586956
2021-05-08,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112,agent_with_anytime_vroom,44,6,4,197998,1050.0,167998,29.599096,26.377005596147768
2021-05-01,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551,agent_with_anytime_vroom,47,7,6,226421,1300.0,191421,40.481236,12.04252955275599
2021-05-06,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816,agent_with_anytime_vroom,176,17,14,549174,3110.0,464174,64.30271,8.180697973425982
2021-05-04,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719,agent_with_anytime_vroom,171,19,16,578277,3340.0,483277,72.727527,-21.775341565727185
2021-05-07,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429,agent_with_anytime_vroom,194,19,15,597286,3490.0,502286,75.092171,-8.262431530065143
2021-05-05,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448,agent_with_anytime_vroom,213,21,16,676950,3870.0,571950,75.233602,-5.171658416995255
2021-05-10,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188,agent_with_anytime_vroom,218,22,15,656452,3940.0,546452,75.610634,-20.17999941415976
2021-05-03,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873,agent_with_anytime_vroom,218,17,14,533556,3020.0,448556,76.935967,11.041381840008002
2021-05-16,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172,agent_with_anytime_vroom,14,3,3,85415,510.0,70415,20.133997,16.087866314310695
2021-05-15,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759,agent_with_anytime_vroom,47,7,5,214924,1240.0,179924,33.33053,16.298053144216876
2021-05-11,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842,agent_with_anytime_vroom,167,14,14,485167,2660.0,415167,73.994352,-10.737623909267489
2021-05-18,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396,agent_with_anytime_vroom,168,17,14,522924,2990.0,437924,83.95481,-4.238104065876893
2021-05-20,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652,agent_with_anytime_vroom,197,15,14,509188,2820.0,434188,83.95478,16.474525114005445
2021-05-14,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545,agent_with_anytime_vroom,193,16,12,513391,2860.0,433391,84.279987,0.6125194800166488
2021-05-17,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835,agent_with_anytime_vroom,221,21,15,608540,3570.0,503540,85.012901,0.30063485562154413
2021-05-13,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837,agent_with_anytime_vroom,191,17,15,535264,3080.0,450264,85.471244,-0.7155746141297292
2021-05-19,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441,agent_with_anytime_vroom,217,20,16,632503,3530.0,532503,86.257538,4.841119273756885
2021-05-12,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927,agent_with_anytime_vroom,218,19,14,598135,3400.0,503135,87.065767,11.463745333653058
2021-05-23,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777,agent_with_anytime_vroom,15,3,2,67730,480.0,52730,14.584013,17.913975106349458
2021-05-22,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733,agent_with_anytime_vroom,43,6,5,211266,1230.0,181266,20.641194,4.543606148507604
2021-05-27,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248,agent_with_anytime_vroom,141,15,12,442677,2640.0,367677,45.838867,6.067023292429589
2021-05-25,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649,agent_with_anytime_vroom,167,20,14,576485,3470.0,476485,52.736856,-6.0935929948801375
2021-05-26,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347,agent_with_anytime_vroom,196,18,14,581977,3240.0,491977,54.586933,4.5951856369096795
2021-05-24,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986,agent_with_anytime_vroom,215,19,15,602601,3400.0,507601,55.29906,0.051085653058753476
2021-05-21,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791,agent_with_anytime_vroom,188,16,13,502951,2830.0,422951,56.945351,0.7459579145542704
2021-06-06,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683,agent_with_anytime_vroom,23,4,4,119187,670.0,99187,22.475546,-14.574241055120835
2021-06-05,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021,agent_with_anytime_vroom,40,6,5,202756,1110.0,172756,37.005602,6.1049648280301385
2021-06-09,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246,agent_with_anytime_vroom,195,19,14,577012,3430.0,482012,55.231526,2.3514698590471936
2021-06-08,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301,agent_with_anytime_vroom,164,18,14,597321,3330.0,507321,65.240752,-5.185296059872331
2021-06-01,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757,agent_with_anytime_vroom,155,17,12,494674,3110.0,409674,66.79537,-8.722427844250838
2021-06-03,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338,agent_with_anytime_vroom,156,18,14,530000,3150.0,440000,67.829691,-3.3299539889261482
2021-06-04,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679,agent_with_anytime_vroom,181,17,12,524968,3050.0,439968,68.804901,4.78791802918927
2021-06-02,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357,agent_with_anytime_vroom,179,17,13,494204,2930.0,409204,70.378382,7.17413068018535
2021-06-07,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375,agent_with_anytime_vroom,211,18,15,597446,3240.0,507446,70.849062,-7.68828678135229
2021-06-13,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338,agent_with_anytime_vroom,19,4,3,93543,670.0,73543,20.222039,17.45016193510241
2021-06-19,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255,agent_with_anytime_vroom,37,7,5,216720,1240.0,181720,28.39506,-14.701259109890284
2021-06-12,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224,agent_with_anytime_vroom,48,7,6,228366,1300.0,193366,42.046017,12.900900488575124
2021-06-15,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225,agent_with_anytime_vroom,176,13,12,452173,2470.0,387173,72.583296,23.565973501739393
2021-06-17,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088,agent_with_anytime_vroom,172,20,15,558925,3440.0,458925,75.33345,-8.278508771929825
2021-06-10,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273,agent_with_anytime_vroom,174,21,13,577922,3690.0,472922,75.512614,0.7354810341392364
2021-06-14,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458,agent_with_anytime_vroom,207,19,15,565791,3280.0,470791,76.955748,1.5811968042081752
2021-06-16,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895,agent_with_anytime_vroom,206,21,16,627722,3750.0,522722,77.632354,-6.2599239600367
2021-06-18,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696,agent_with_anytime_vroom,189,16,13,513322,2950.0,433322,78.516442,10.443141770473499
2021-06-11,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483,agent_with_anytime_vroom,205,19,15,588865,3430.0,493865,81.062437,-1.0514159021721596
2021-06-27,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662,agent_with_anytime_vroom,20,4,4,108816,700.0,88816,21.356519,29.334294453427887
2021-06-20,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921,agent_with_anytime_vroom,25,3,3,100488,510.0,85488,23.322306,17.771631507454625
2021-06-26,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486,agent_with_anytime_vroom,49,7,5,235349,1300.0,200349,28.886422,5.059481788366661
2021-06-22,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555,agent_with_anytime_vroom,165,16,11,502081,2830.0,422081,52.541639,4.147710893516123
2021-06-24,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141,agent_with_anytime_vroom,176,17,13,503622,2990.0,418622,55.490121,13.16158378351349
2021-06-23,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015,agent_with_anytime_vroom,202,18,15,540936,3090.0,450936,56.719922,4.276226727611524
2021-06-25,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719,agent_with_anytime_vroom,176,16,12,507528,2830.0,427528,57.088425,4.6537666729288
2021-06-21,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138,agent_with_anytime_vroom,200,19,13,521607,3190.0,426607,57.947092,9.387225437944284
2021-01-30,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346,agent_with_anytime_vroom,36,7,6,230501,1330.0,195501,28.889911,-36.07790352384157
2021-01-28,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566,agent_with_anytime_vroom,159,14,12,458264,2570.0,388264,41.677849,6.678233528422305
2021-05-30,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332,agent_with_anytime_vroom,11,4,4,121999,670.0,101999,48.13609,0.8041434936741796
2021-05-29,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341,agent_with_anytime_vroom,40,6,4,197742,1080.0,167742,49.252466,20.833850452996824
2021-02-28,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129,agent_with_anytime_vroom,14,3,3,74394,480.0,59394,49.441621,-26.22845120130311
2021-03-28,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749,agent_with_anytime_vroom,19,5,4,128871,860.0,103871,59.516732,-27.2448113114398
2021-01-31,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119,agent_with_anytime_vroom,17,3,3,103808,570.0,88808,67.900929,-0.7697908071640053
2021-05-31,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376,agent_with_anytime_vroom,92,10,8,300154,1750.0,250154,99.310159,-4.7577498411989305
2021-06-29,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726,agent_with_anytime_vroom,165,16,13,507216,2860.0,427216,108.348844,6.870130895483748
2021-03-29,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523,agent_with_anytime_vroom,221,21,17,645054,3660.0,540054,120.182762,-5.900721049659176
2021-04-29,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563,agent_with_anytime_vroom,190,17,14,528535,2990.0,443535,120.399336,2.2192991706303618
2021-04-30,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202,agent_with_anytime_vroom,217,19,15,623264,3610.0,528264,121.178925,-1.9436325302879873
2021-06-30,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185,agent_with_anytime_vroom,200,17,14,501767,2900.0,416767,121.319554,1.1676301716581805
2021-03-30,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602,agent_with_anytime_vroom,184,17,13,542667,3170.0,457667,121.624474,-4.184529374835612
2021-01-29,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796,agent_with_anytime_vroom,180,16,12,482328,2920.0,402328,121.643692,-4.771234873349943
2021-03-31,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973,agent_with_anytime_vroom,209,18,13,539456,3360.0,449456,121.69966,8.546473878098357
2021-04-28,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953,agent_with_anytime_vroom,208,18,14,558699,3180.0,468699,122.213354,12.66589133472768
2021-05-28,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221,agent_with_anytime_vroom,202,19,14,553140,3220.0,458140,122.74462,-4.200496569600747
2021-06-28,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189,agent_with_anytime_vroom,201,21,14,588338,3600.0,483338,122.912629,-8.547644042811097


==> data/comparison_3/comparison_vroom_vroom_180_n_vroom_180.csv <==
date,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,algo_n_vroom_180,no_of_requests_n_vroom_180,no_of_runs_n_vroom_180,no_of_vehicles_n_vroom_180,objective_n_vroom_180,operational_cost_n_vroom_180,total_travel_time_n_vroom_180,computation_time_n_vroom_180,diff_vroom_vroom_n_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696,agent_with_anytime_vroom,9,2,2,40601,320.0,30601,15.443828,47.94610118208159
2021-01-09,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568,agent_with_anytime_vroom,27,5,4,151618,920.0,126618,25.575422,-1.6267737329999798
2021-01-03,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155,agent_with_anytime_vroom,7,1,1,23600,160.0,18600,27.170577,55.269991091905005
2021-01-02,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337,agent_with_anytime_vroom,28,5,5,166504,920.0,141504,33.194839,-7.721470670056738
2021-01-08,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691,agent_with_anytime_vroom,156,14,10,442537,2450.0,372537,37.620518,6.227061984556835
2021-01-01,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602,agent_with_anytime_vroom,79,8,7,266441,1460.0,226441,53.807311,-17.667243724496103
2021-01-07,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023,agent_with_anytime_vroom,139,14,10,417102,2450.0,347102,62.927066,2.151897249428186
2021-01-05,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511,agent_with_anytime_vroom,155,15,15,481222,2610.0,406222,64.450754,-2.246472424248219
2021-01-04,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665,agent_with_anytime_vroom,174,14,12,500132,2750.0,430132,65.410298,11.199730118428295
2021-01-06,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014,agent_with_anytime_vroom,193,17,13,545594,3080.0,460594,67.137773,2.488744796870169
2021-01-17,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894,agent_with_anytime_vroom,12,3,2,53805,480.0,38805,31.453555,19.906814731013128
2021-01-16,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226,agent_with_anytime_vroom,36,5,4,160743,890.0,135743,45.02579,0.8952187182095626
2021-01-12,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972,agent_with_anytime_vroom,118,13,9,416601,2440.0,351601,83.778467,2.2171262794949853
2021-01-19,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739,agent_with_anytime_vroom,151,13,9,429993,2440.0,364993,87.621518,7.4140982632324635
2021-01-14,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481,agent_with_anytime_vroom,154,15,12,458217,2730.0,383217,90.045965,10.953550648876176
2021-01-18,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771,agent_with_anytime_vroom,159,16,13,479083,2830.0,399083,90.429398,-0.8682854730618853
2021-01-11,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639,agent_with_anytime_vroom,180,19,13,543209,3280.0,448209,90.810002,-1.1880834005487761
2021-01-20,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916,agent_with_anytime_vroom,179,17,14,537489,2990.0,452489,91.684397,-15.436110442940105
2021-01-15,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528,agent_with_anytime_vroom,165,12,10,407701,2220.0,347701,91.98872,12.267839582019793
2021-01-13,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173,agent_with_anytime_vroom,186,20,15,593821,3500.0,493821,92.02403,-1.680111094178343
2021-01-24,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211,agent_with_anytime_vroom,11,3,3,72839,510.0,57839,21.010564,17.421717343491373
2021-01-23,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622,agent_with_anytime_vroom,27,4,4,148161,820.0,128161,24.735764,8.744256519543232
2021-01-26,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851,agent_with_anytime_vroom,127,13,12,425828,2350.0,360828,50.86795,-5.663205171151723
2021-01-22,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529,agent_with_anytime_vroom,160,14,13,491011,2660.0,421011,61.625623,-1.3545285468645822
2021-01-25,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078,agent_with_anytime_vroom,175,17,14,559205,3140.0,474205,62.420599,-17.10118524102693
2021-01-21,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461,agent_with_anytime_vroom,165,14,13,450710,2420.0,380710,63.843619,6.984759212060551
2021-01-27,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141,agent_with_anytime_vroom,182,17,13,543515,3200.0,458515,65.638517,-0.5369840107137837
2021-02-07,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184,agent_with_anytime_vroom,28,5,5,130865,830.0,105865,24.42488,11.80236829158158
2021-02-06,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736,agent_with_anytime_vroom,35,5,5,177190,980.0,152190,25.945118,12.968520528701871
2021-02-02,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567,agent_with_anytime_vroom,153,12,11,406380,2250.0,346380,67.533693,13.644940840473277
2021-02-04,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583,agent_with_anytime_vroom,159,16,13,451408,2830.0,371408,68.714062,15.801097140384353
2021-02-09,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914,agent_with_anytime_vroom,163,14,13,473107,2570.0,403107,69.407871,1.0855134549727263
2021-02-05,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271,agent_with_anytime_vroom,200,17,14,605762,3350.0,520762,72.184293,-11.469491179225406
2021-02-01,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241,agent_with_anytime_vroom,175,16,13,508651,2830.0,428651,72.427618,6.821533315380965
2021-02-03,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913,agent_with_anytime_vroom,188,17,14,555650,3080.0,470650,72.856412,-3.8314777649463885
2021-02-08,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285,agent_with_anytime_vroom,199,18,14,581028,3240.0,491028,73.769674,-16.06261086341627
2021-02-14,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773,agent_with_anytime_vroom,22,3,3,84987,540.0,69987,30.810789,28.772094504555092
2021-02-13,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223,agent_with_anytime_vroom,41,6,5,181611,990.0,151611,38.248019,22.406699280083743
2021-02-16,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346,agent_with_anytime_vroom,125,12,9,377966,2070.0,317966,85.182702,9.4824468760253
2021-02-11,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251,agent_with_anytime_vroom,159,15,13,480874,2730.0,405874,86.215318,9.787692267286
2021-02-18,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291,agent_with_anytime_vroom,168,16,12,476315,2860.0,396315,96.176367,7.725405032613771
2021-02-17,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599,agent_with_anytime_vroom,186,14,13,472665,2690.0,402665,96.329751,15.468738822519494
2021-02-10,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694,agent_with_anytime_vroom,185,15,12,491289,2820.0,416289,96.467008,11.04059305184858
2021-02-15,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855,agent_with_anytime_vroom,182,20,15,594730,3440.0,494730,97.285686,-15.87124075531691
2021-02-12,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244,agent_with_anytime_vroom,192,15,13,503981,2760.0,428981,98.109281,-3.3061256282643097
2021-02-19,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567,agent_with_anytime_vroom,182,18,12,526553,3120.0,436553,100.334459,3.795537219980012
2021-02-20,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013,agent_with_anytime_vroom,36,4,4,144124,790.0,124124,21.747521,16.598285949064564
2021-02-21,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852,agent_with_anytime_vroom,20,3,3,80481,480.0,65481,23.73686,11.444510464118308
2021-02-27,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811,agent_with_anytime_vroom,29,4,4,135299,730.0,115299,24.279677,24.001280697418384
2021-02-25,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257,agent_with_anytime_vroom,167,19,13,540201,3190.0,445201,62.905226,1.3403586952551412
2021-02-23,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446,agent_with_anytime_vroom,163,18,15,546691,3120.0,456691,64.679074,-10.028740374590933
2021-02-24,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334,agent_with_anytime_vroom,197,17,13,564681,3230.0,479681,65.511564,0.14888872777941833
2021-02-26,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991,agent_with_anytime_vroom,205,16,13,537698,3010.0,457698,66.729477,-1.185742486314375
2021-03-01,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881,agent_with_anytime_vroom,170,17,14,561741,3230.0,476741,66.846333,-27.22889110346077
2021-02-22,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383,agent_with_anytime_vroom,181,15,13,517960,2850.0,442960,67.588115,5.449142131136469
2021-03-07,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526,agent_with_anytime_vroom,23,4,4,125506,760.0,105506,32.711371,18.985004873577463
2021-03-06,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841,agent_with_anytime_vroom,38,7,7,224606,1300.0,189606,34.338826,-26.401863899331428
2021-03-02,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892,agent_with_anytime_vroom,159,15,13,469203,2700.0,394203,100.372505,5.114137336903327
2021-03-09,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536,agent_with_anytime_vroom,173,14,12,463894,2540.0,393894,102.972477,12.772038554543096
2021-03-03,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198,agent_with_anytime_vroom,175,15,12,480747,2760.0,405747,103.785024,0.79508873297565
2021-03-10,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236,agent_with_anytime_vroom,202,18,14,561880,3210.0,471880,104.285904,1.1070630269109598
2021-03-04,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943,agent_with_anytime_vroom,178,15,13,489771,2670.0,414771,104.311156,10.271564587963073
2021-03-05,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254,agent_with_anytime_vroom,204,16,13,525865,2950.0,445865,105.553991,1.938608252324894
2021-03-11,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191,agent_with_anytime_vroom,169,14,13,479100,2630.0,409100,105.85845,-3.235398687740392
2021-03-08,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724,agent_with_anytime_vroom,203,15,13,498834,2790.0,423834,110.810257,1.6942204950032616
2021-03-21,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285,agent_with_anytime_vroom,16,3,3,72801,510.0,57801,19.948381,28.62367151653006
2021-03-14,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107,agent_with_anytime_vroom,25,5,4,129397,920.0,104397,21.91873,-1.257531888254167
2021-03-20,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476,agent_with_anytime_vroom,48,7,7,236525,1330.0,201525,31.291373,8.362713571732982
2021-03-13,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488,agent_with_anytime_vroom,54,7,6,228814,1210.0,193814,45.190607,2.2112245072396877
2021-03-18,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106,agent_with_anytime_vroom,174,15,12,439675,2670.0,364675,70.825034,11.916844131829738
2021-03-12,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781,agent_with_anytime_vroom,197,15,13,515096,2820.0,440096,74.642742,11.39520522378432
2021-03-16,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033,agent_with_anytime_vroom,168,16,13,517699,2950.0,437699,74.966142,-14.369947840840556
2021-03-15,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514,agent_with_anytime_vroom,210,17,14,550618,3050.0,465618,75.724883,0.5354220332308492
2021-03-17,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114,agent_with_anytime_vroom,233,18,16,578702,3390.0,488702,75.863776,-0.5029471731798557
2021-03-19,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983,agent_with_anytime_vroom,209,19,13,553631,3250.0,458631,77.306481,10.278500295759697
2021-03-27,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272,agent_with_anytime_vroom,40,9,6,243943,1560.0,198943,29.397086,-40.06189426301043
2021-03-25,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673,agent_with_anytime_vroom,149,11,11,334567,1850.0,279567,57.208669,12.753667784517333
2021-03-23,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066,agent_with_anytime_vroom,197,17,13,524786,3020.0,439786,68.061316,14.626742324661295
2021-03-26,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453,agent_with_anytime_vroom,225,20,15,602421,3440.0,502421,70.308853,1.756866505543107
2021-03-22,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473,agent_with_anytime_vroom,233,20,15,606935,3590.0,506935,70.645127,4.319785855152703
2021-03-24,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192,agent_with_anytime_vroom,210,22,16,670921,3940.0,560921,71.135423,-10.617022188661327
2021-04-03,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323,agent_with_anytime_vroom,43,8,6,220091,1310.0,180091,22.163656,-5.127629492347962
2021-04-10,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328,agent_with_anytime_vroom,51,6,6,220521,1200.0,190521,34.392921,6.951594119731978
2021-04-02,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322,agent_with_anytime_vroom,200,20,16,608954,3530.0,508954,71.894073,-4.1675290929898
2021-04-01,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213,agent_with_anytime_vroom,181,19,14,527998,3190.0,432998,73.109243,-6.936736958934517
2021-04-08,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706,agent_with_anytime_vroom,181,19,13,505489,3100.0,410489,73.685973,6.935182764499464
2021-04-06,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745,agent_with_anytime_vroom,170,15,12,465226,2700.0,390226,73.994491,11.571644443599661
2021-04-07,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382,agent_with_anytime_vroom,212,18,14,541218,3060.0,451218,74.561248,-0.8502669312686921
2021-04-09,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583,agent_with_anytime_vroom,205,20,17,621334,3470.0,521334,75.229283,-10.7359716269081
2021-04-05,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906,agent_with_anytime_vroom,204,20,17,613016,3680.0,513016,77.483829,-8.890219142507465
2021-04-11,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292,agent_with_anytime_vroom,17,3,3,76436,480.0,61436,29.36933,13.377153218495014
2021-04-18,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663,agent_with_anytime_vroom,16,3,2,57405,480.0,42405,30.633269,38.974348071055736
2021-04-17,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052,agent_with_anytime_vroom,41,5,4,168365,950.0,143365,40.502506,11.690348434066077
2021-04-15,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552,agent_with_anytime_vroom,188,21,14,611084,3540.0,506084,97.945093,-17.67909413033431
2021-04-20,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986,agent_with_anytime_vroom,170,16,14,513964,2890.0,433964,98.30638,-0.24790664198652995
2021-04-19,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183,agent_with_anytime_vroom,196,17,15,557674,3080.0,472674,99.673387,3.841020777653246
2021-04-13,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796,agent_with_anytime_vroom,188,17,14,512006,2990.0,427006,100.920808,8.685804375896188
2021-04-12,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731,agent_with_anytime_vroom,213,20,14,575053,3530.0,475053,101.379259,0.25653389577681723
2021-04-16,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823,agent_with_anytime_vroom,218,18,15,579060,3300.0,489060,101.396897,3.377434711438826
2021-04-14,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128,agent_with_anytime_vroom,235,21,16,652911,3810.0,547911,104.025786,-12.550098516308198
2021-04-25,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362,agent_with_anytime_vroom,17,4,4,107899,670.0,87899,22.158622,-28.271000261537363
2021-04-24,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227,agent_with_anytime_vroom,51,8,6,259333,1370.0,219333,34.141922,4.2369658095987175
2021-04-27,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712,agent_with_anytime_vroom,167,18,14,502629,3120.0,412629,56.727573,4.682717580529544
2021-04-26,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754,agent_with_anytime_vroom,218,19,14,595353,3400.0,500353,63.341866,-2.478862281221168
2021-04-22,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554,agent_with_anytime_vroom,213,18,14,498557,3150.0,408557,66.263113,9.770624601841662
2021-04-21,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818,agent_with_anytime_vroom,216,19,15,596110,3370.0,501110,67.633168,2.8076239544780135
2021-04-23,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516,agent_with_anytime_vroom,204,17,15,570996,3170.0,485996,68.518869,-7.504062025194911
2021-05-02,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083,agent_with_anytime_vroom,15,2,2,62836,320.0,52836,27.471794,43.18522938931988
2021-05-09,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648,agent_with_anytime_vroom,24,4,4,131331,730.0,111331,32.657756,-15.800936417102397
2021-05-08,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472,agent_with_anytime_vroom,44,8,6,247437,1430.0,207437,36.600282,-1.2045383898041653
2021-05-01,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771,agent_with_anytime_vroom,47,8,8,269801,1520.0,229801,48.277246,-5.028339639681724
2021-05-04,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319,agent_with_anytime_vroom,171,15,13,479821,2670.0,404821,87.982962,7.272365359492281
2021-05-07,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333,agent_with_anytime_vroom,194,16,14,535909,2890.0,455909,88.963863,-7.1882312938776325
2021-05-10,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905,agent_with_anytime_vroom,218,19,13,571591,3400.0,476591,89.802122,-0.8013445093616578
2021-05-06,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653,agent_with_anytime_vroom,176,17,13,517844,2990.0,432844,90.486208,12.032873603440924
2021-05-03,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196,agent_with_anytime_vroom,218,19,15,607034,3400.0,512034,91.179963,-1.0906184167797697
2021-05-05,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797,agent_with_anytime_vroom,213,16,14,518001,2830.0,438001,92.657243,9.752936072796835
2021-05-16,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256,agent_with_anytime_vroom,14,3,3,89799,510.0,74799,30.003526,3.52907051695243
2021-05-15,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963,agent_with_anytime_vroom,47,5,4,149363,860.0,124363,39.475451,36.302768999825155
2021-05-11,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987,agent_with_anytime_vroom,167,16,14,503609,2890.0,423609,96.704222,5.241717736002424
2021-05-13,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709,agent_with_anytime_vroom,191,17,14,552833,3050.0,467833,102.369061,7.093136595859102
2021-05-18,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057,agent_with_anytime_vroom,168,16,14,525713,2980.0,445713,107.738036,-5.2430018237398475
2021-05-20,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918,agent_with_anytime_vroom,197,22,16,597719,3760.0,487719,109.781912,2.0227551761387015
2021-05-19,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076,agent_with_anytime_vroom,217,19,14,621512,3400.0,526512,109.912329,-1.0028585776016876
2021-05-17,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975,agent_with_anytime_vroom,221,22,16,614430,3700.0,504430,110.920654,9.19288475862803
2021-05-12,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901,agent_with_anytime_vroom,218,17,15,564376,3140.0,479376,111.023809,5.192143581886965
2021-05-14,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541,agent_with_anytime_vroom,193,17,14,521210,3020.0,436210,111.610936,1.9579811857740224
2021-05-23,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488,agent_with_anytime_vroom,15,3,2,64648,480.0,49648,18.303484,31.958784587372254
2021-05-22,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471,agent_with_anytime_vroom,43,6,4,169762,1050.0,139762,30.217154,26.83618497608068
2021-05-27,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341,agent_with_anytime_vroom,141,13,11,424341,2290.0,359341,56.962604,5.0355606679766005
2021-05-25,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306,agent_with_anytime_vroom,167,20,15,585735,3470.0,485735,63.384471,-3.712130601837916
2021-05-21,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101,agent_with_anytime_vroom,188,14,13,481131,2660.0,411131,64.74202,11.759883503407599
2021-05-26,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372,agent_with_anytime_vroom,196,17,13,500365,2990.0,415365,67.023964,7.934828607702074
2021-05-24,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069,agent_with_anytime_vroom,215,21,16,640540,3660.0,535540,67.673972,-11.816552005851454
2021-06-06,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298,agent_with_anytime_vroom,23,4,4,124646,700.0,104646,24.512841,0.7508619385455733
2021-06-05,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573,agent_with_anytime_vroom,40,6,6,211923,1140.0,181923,33.120817,25.424128429713097
2021-06-01,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584,agent_with_anytime_vroom,155,15,12,473713,2730.0,398713,74.223756,-1.106657446299901
2021-06-02,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256,agent_with_anytime_vroom,179,16,13,518363,2950.0,438363,78.829061,10.105837814777754
2021-06-03,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275,agent_with_anytime_vroom,156,18,14,555419,3090.0,465419,79.942413,-18.785368127943332
2021-06-08,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775,agent_with_anytime_vroom,164,18,14,520040,3150.0,430040,81.25142,3.8613343390143218
2021-06-04,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686,agent_with_anytime_vroom,181,17,14,541841,3020.0,456841,82.182565,4.417995858073757
2021-06-07,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405,agent_with_anytime_vroom,211,19,16,569239,3340.0,474239,82.768805,1.732001546769048
2021-06-09,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927,agent_with_anytime_vroom,195,18,15,564048,3180.0,474048,82.928569,-5.622417012001356
2021-06-13,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556,agent_with_anytime_vroom,19,4,4,112370,640.0,92370,31.959608,11.582343221339208
2021-06-19,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478,agent_with_anytime_vroom,37,6,5,190193,1110.0,160193,38.230708,-5.739732805541811
2021-06-12,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793,agent_with_anytime_vroom,48,7,6,231974,1270.0,196974,46.740722,13.640712543975578
2021-06-10,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397,agent_with_anytime_vroom,174,19,13,561128,3280.0,466128,90.534361,-15.37985446126198
2021-06-15,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063,agent_with_anytime_vroom,176,18,14,524618,3060.0,434618,90.93652,-9.499130674358755
2021-06-17,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023,agent_with_anytime_vroom,172,19,14,578992,3400.0,483992,91.056199,-9.667545534442525
2021-06-16,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139,agent_with_anytime_vroom,206,19,14,545718,3250.0,450718,93.492519,9.790775059633324
2021-06-11,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601,agent_with_anytime_vroom,205,19,15,612365,3460.0,517365,94.500129,-3.4360151548166202
2021-06-14,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447,agent_with_anytime_vroom,207,21,15,596584,3630.0,491584,94.838559,-0.9853359130480412
2021-06-18,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071,agent_with_anytime_vroom,189,19,12,519144,3160.0,424144,95.454334,0.3776539400359232
2021-06-20,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031,agent_with_anytime_vroom,25,4,4,110002,700.0,90002,27.765618,18.61590364298186
2021-06-27,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005,agent_with_anytime_vroom,20,2,2,66394,350.0,56394,28.115082,39.29413916064735
2021-06-26,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943,agent_with_anytime_vroom,49,7,6,249739,1390.0,214739,33.231426,-2.1862059935514493
2021-06-22,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635,agent_with_anytime_vroom,165,16,13,541647,3010.0,461647,63.88242,6.060285471478867
2021-06-24,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167,agent_with_anytime_vroom,176,18,13,561414,3330.0,471414,69.112525,3.095883317511004
2021-06-25,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988,agent_with_anytime_vroom,176,16,13,499909,2860.0,419909,69.629401,3.1771425472533132
2021-06-23,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987,agent_with_anytime_vroom,202,18,14,541676,3150.0,451676,69.82719,11.575517559983414
2021-06-21,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657,agent_with_anytime_vroom,200,17,15,549042,3080.0,464042,72.305035,-0.4599947303706306
2021-01-31,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244,agent_with_anytime_vroom,17,3,3,96908,600.0,81908,27.768684,1.9705430120579428
2021-02-28,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129,agent_with_anytime_vroom,14,4,2,68515,640.0,48515,46.592407,-38.21031609948964
2021-05-30,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561,agent_with_anytime_vroom,11,4,4,130320,730.0,110320,49.526693,-88.02481604386091
2021-03-28,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239,agent_with_anytime_vroom,19,4,4,134908,760.0,114908,52.844173,2.9529612338414393
2021-05-29,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398,agent_with_anytime_vroom,40,8,6,235213,1430.0,195213,58.269866,-24.631345806376405
2021-01-30,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206,agent_with_anytime_vroom,36,6,5,187280,1110.0,157280,63.998677,-1.516128857401495
2021-05-31,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777,agent_with_anytime_vroom,92,10,9,317075,1780.0,267075,83.328589,-4.580671334852748
2021-06-30,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236,agent_with_anytime_vroom,200,18,14,490361,3030.0,400361,84.191182,3.344384697868046
2021-01-28,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048,agent_with_anytime_vroom,159,15,12,470610,2580.0,395610,98.041312,-4.890943374358654
2021-01-29,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184,agent_with_anytime_vroom,180,17,13,548796,3080.0,463796,100.005083,-15.447287873528762
2021-06-29,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765,agent_with_anytime_vroom,165,17,11,487763,2930.0,402763,103.320399,15.304954810255163
2021-03-30,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556,agent_with_anytime_vroom,184,19,13,565760,3280.0,470760,103.93789,1.3484035550564697
2021-04-29,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866,agent_with_anytime_vroom,190,17,12,531845,2960.0,446845,105.285429,5.239198218262806
2021-06-28,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275,agent_with_anytime_vroom,201,22,15,605393,3730.0,495393,105.545693,-13.6965128158899
2021-03-31,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135,agent_with_anytime_vroom,209,19,15,623249,3400.0,528249,105.654071,-12.470585263036323
2021-04-28,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758,agent_with_anytime_vroom,208,19,14,605761,3430.0,510761,105.87924,2.7925277977030087
2021-05-28,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754,agent_with_anytime_vroom,202,22,14,641465,3910.0,531465,105.883271,-9.962475293520688
2021-03-29,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296,agent_with_anytime_vroom,221,21,16,649111,3630.0,544111,106.135636,2.1199692386567546
2021-04-30,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944,agent_with_anytime_vroom,217,21,15,636133,3600.0,531133,107.64218,1.6403759149707302


==> data/comparison_3/comparison_vroom_vroom_240_n_vroom_240.csv <==
date,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,algo_n_vroom_240,no_of_requests_n_vroom_240,no_of_runs_n_vroom_240,no_of_vehicles_n_vroom_240,objective_n_vroom_240,operational_cost_n_vroom_240,total_travel_time_n_vroom_240,computation_time_n_vroom_240,diff_vroom_vroom_n_vroom
2021-01-10,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467,agent_with_anytime_vroom,9,2,2,39901,320.0,29901,23.980636,52.155927000647495
2021-01-09,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721,agent_with_anytime_vroom,27,5,4,138139,860.0,113139,25.613626,4.576414025586471
2021-01-03,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954,agent_with_anytime_vroom,7,2,2,27891,320.0,17891,26.141397,41.28952132362228
2021-01-02,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399,agent_with_anytime_vroom,28,5,5,158963,860.0,133963,34.877335,12.248345303089687
2021-01-01,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704,agent_with_anytime_vroom,79,7,6,248894,1390.0,213894,54.431846,-8.890376378662397
2021-01-05,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275,agent_with_anytime_vroom,155,16,14,471031,2680.0,391031,66.039123,-17.030696796153894
2021-01-07,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087,agent_with_anytime_vroom,139,14,10,407143,2360.0,337143,66.161861,18.505063121380804
2021-01-08,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212,agent_with_anytime_vroom,156,15,11,470647,2700.0,395647,69.040833,3.31978932145733
2021-01-04,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914,agent_with_anytime_vroom,174,17,12,522150,3050.0,437150,71.500903,-1.0309158665846267
2021-01-06,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747,agent_with_anytime_vroom,193,18,16,577084,3270.0,487084,74.496458,-10.65721199756091
2021-01-17,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339,agent_with_anytime_vroom,12,2,2,43209,320.0,33209,22.947025,15.34120966319873
2021-01-16,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989,agent_with_anytime_vroom,36,5,5,155573,890.0,130573,32.958756,11.329153605015675
2021-01-12,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046,agent_with_anytime_vroom,118,12,9,359649,2160.0,299649,80.508603,19.765441821138793
2021-01-15,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745,agent_with_anytime_vroom,165,17,13,490198,2990.0,405198,87.574215,-0.39712529620549747
2021-01-20,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677,agent_with_anytime_vroom,179,17,14,552200,3080.0,467200,88.681775,-8.628297258325645
2021-01-11,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285,agent_with_anytime_vroom,180,18,12,533709,3210.0,443709,89.685056,-1.4652035543591089
2021-01-14,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284,agent_with_anytime_vroom,154,13,11,412556,2290.0,347556,89.764344,5.055210092929702
2021-01-18,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549,agent_with_anytime_vroom,159,14,12,468929,2630.0,398929,90.103015,-4.76121326937985
2021-01-19,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046,agent_with_anytime_vroom,151,15,12,482398,2760.0,407398,91.14508,2.9716074115195545
2021-01-13,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503,agent_with_anytime_vroom,186,16,11,481619,2860.0,401619,91.618414,9.709078229047932
2021-01-24,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632,agent_with_anytime_vroom,11,1,1,32523,160.0,27523,18.252659,62.36025276022499
2021-01-23,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748,agent_with_anytime_vroom,27,6,5,156872,1080.0,126872,24.95777,12.674723476266553
2021-01-22,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375,agent_with_anytime_vroom,160,15,11,429832,2610.0,354832,58.660112,4.780344298211608
2021-01-26,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265,agent_with_anytime_vroom,127,14,12,459606,2540.0,389606,59.369524,-25.84601314849143
2021-01-21,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962,agent_with_anytime_vroom,165,14,13,447013,2540.0,377013,60.207001,1.8104139438336757
2021-01-25,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273,agent_with_anytime_vroom,175,16,12,521251,2980.0,441251,60.567668,-3.201466695440929
2021-01-27,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453,agent_with_anytime_vroom,182,17,13,545383,3050.0,460383,61.985858,-9.444552585793437
2021-02-07,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011,agent_with_anytime_vroom,28,4,4,108422,700.0,88422,32.462301,27.51571065650488
2021-02-06,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585,agent_with_anytime_vroom,35,5,5,183401,1010.0,158401,34.844761,-1.601010464736221
2021-02-02,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316,agent_with_anytime_vroom,153,13,12,445616,2350.0,380616,83.211794,10.953380093119916
2021-02-04,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857,agent_with_anytime_vroom,159,17,13,507683,2960.0,422683,89.017779,-8.799861129267649
2021-02-09,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958,agent_with_anytime_vroom,163,12,11,429515,2340.0,369515,91.103244,19.922031578888493
2021-02-03,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356,agent_with_anytime_vroom,188,17,12,459932,2870.0,374932,92.215797,14.17770081655197
2021-02-08,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015,agent_with_anytime_vroom,199,18,14,588024,3240.0,498024,92.95779,-12.383034676778179
2021-02-01,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443,agent_with_anytime_vroom,175,15,12,480184,2640.0,405184,93.588256,8.0198907388536
2021-02-05,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002,agent_with_anytime_vroom,200,17,15,566013,3170.0,481013,97.583571,-5.5431243776641566
2021-02-14,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417,agent_with_anytime_vroom,22,3,3,76342,480.0,61342,27.321134,32.12837837837838
2021-02-13,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547,agent_with_anytime_vroom,41,5,4,157162,920.0,132162,51.150305,27.657792016497275
2021-02-16,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977,agent_with_anytime_vroom,125,13,11,424777,2380.0,359777,86.018089,-15.515797259886545
2021-02-18,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099,agent_with_anytime_vroom,168,14,11,442393,2630.0,372393,88.339546,7.27885111145577
2021-02-15,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134,agent_with_anytime_vroom,182,15,13,504292,2820.0,429292,96.614203,-2.522545966122094
2021-02-11,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951,agent_with_anytime_vroom,159,14,13,479185,2570.0,409185,97.318866,5.946258930674413
2021-02-12,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599,agent_with_anytime_vroom,192,18,13,525468,3120.0,435468,98.180868,7.163427053041091
2021-02-19,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138,agent_with_anytime_vroom,182,18,14,570759,3300.0,480759,98.192738,-9.923059886178706
2021-02-17,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194,agent_with_anytime_vroom,186,19,15,535068,3310.0,440068,98.38442,-24.46567975212379
2021-02-10,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744,agent_with_anytime_vroom,185,16,14,529618,3010.0,449618,99.548407,2.8416387211341605
2021-02-21,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929,agent_with_anytime_vroom,20,4,3,84615,640.0,64615,36.215,18.35838752629243
2021-02-20,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346,agent_with_anytime_vroom,36,6,5,180716,1080.0,150716,39.732749,12.556069000556455
2021-02-27,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117,agent_with_anytime_vroom,29,5,4,167132,980.0,142132,48.848479,-4.365527878557022
2021-03-01,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562,agent_with_anytime_vroom,170,15,12,451151,2640.0,376151,78.931888,3.2890026452644623
2021-02-25,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127,agent_with_anytime_vroom,167,18,14,556561,3120.0,466561,80.092259,-7.242352714485284
2021-02-22,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931,agent_with_anytime_vroom,181,17,14,561046,3170.0,476046,84.772525,-5.53317156669112
2021-02-26,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188,agent_with_anytime_vroom,205,18,12,536147,3120.0,446147,85.97963,6.319269350862203
2021-02-23,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236,agent_with_anytime_vroom,163,16,11,477758,2830.0,397758,86.506997,10.995897776005902
2021-02-24,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606,agent_with_anytime_vroom,197,20,14,564824,3290.0,464824,89.324459,1.464192443699332
2021-03-06,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134,agent_with_anytime_vroom,38,5,5,173533,950.0,148533,37.392153,12.75583821422287
2021-03-07,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101,agent_with_anytime_vroom,23,4,4,117960,730.0,97960,40.17571,18.23833981410243
2021-03-11,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556,agent_with_anytime_vroom,169,17,13,539879,2960.0,454879,93.01098,-8.989401433329968
2021-03-09,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707,agent_with_anytime_vroom,173,16,12,506275,2950.0,426275,96.973769,13.239845493150357
2021-03-04,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436,agent_with_anytime_vroom,178,15,14,499685,2730.0,424685,102.078812,9.85329297025809
2021-03-02,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707,agent_with_anytime_vroom,159,16,12,486336,2800.0,406336,103.479792,-9.375997984913841
2021-03-10,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412,agent_with_anytime_vroom,202,15,11,496357,2790.0,421357,104.209576,8.756059405612982
2021-03-03,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028,agent_with_anytime_vroom,175,16,13,482573,2830.0,402573,104.263485,-4.402862693683987
2021-03-05,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117,agent_with_anytime_vroom,204,20,15,616022,3620.0,516022,104.820576,-9.98585946594488
2021-03-08,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198,agent_with_anytime_vroom,203,22,17,633628,3790.0,523628,106.028231,-8.838438058790084
2021-03-21,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652,agent_with_anytime_vroom,16,2,2,49006,350.0,39006,24.840131,31.64274455649942
2021-03-14,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866,agent_with_anytime_vroom,25,3,3,98285,510.0,83285,25.714786,17.427685690041923
2021-03-20,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495,agent_with_anytime_vroom,48,6,5,184797,1050.0,154797,44.192286,11.110416315928713
2021-03-13,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662,agent_with_anytime_vroom,54,7,6,210050,1210.0,175050,44.369941,4.070988838347856
2021-03-16,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094,agent_with_anytime_vroom,168,17,13,512784,2990.0,427784,81.865371,3.3540653624335635
2021-03-19,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939,agent_with_anytime_vroom,209,16,12,477513,2800.0,397513,89.801103,14.182119455237533
2021-03-18,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953,agent_with_anytime_vroom,174,14,11,444306,2540.0,374306,92.024639,4.787354868572751
2021-03-15,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738,agent_with_anytime_vroom,210,20,16,567249,3410.0,467249,92.154799,-5.522918371902671
2021-03-12,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165,agent_with_anytime_vroom,197,17,12,528084,2990.0,443084,93.361282,5.1056879012824865
2021-03-17,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802,agent_with_anytime_vroom,233,16,14,540465,2980.0,460465,95.837142,7.775356593763811
2021-03-27,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338,agent_with_anytime_vroom,40,5,4,170886,920.0,145886,21.607456,20.48152405060935
2021-03-25,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841,agent_with_anytime_vroom,149,14,13,388144,2300.0,318144,54.76877,-1.4567230657838677
2021-03-23,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844,agent_with_anytime_vroom,197,14,13,462554,2570.0,392554,71.340431,19.961309055169203
2021-03-24,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405,agent_with_anytime_vroom,210,20,16,602214,3560.0,502214,71.453741,-9.571549176867876
2021-03-26,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942,agent_with_anytime_vroom,225,20,16,635925,3620.0,535925,76.034882,-8.590041323725282
2021-03-22,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201,agent_with_anytime_vroom,233,18,14,602276,3330.0,512276,77.579371,6.227414199257948
2021-04-03,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672,agent_with_anytime_vroom,43,8,6,235974,1400.0,195974,46.895628,-32.572642081844535
2021-04-10,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037,agent_with_anytime_vroom,51,7,6,238100,1270.0,203100,47.662214,18.408048852366885
2021-04-06,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797,agent_with_anytime_vroom,170,17,14,476453,2870.0,391453,89.045309,3.103436354133407
2021-04-01,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393,agent_with_anytime_vroom,181,20,16,595652,3530.0,495652,96.611077,-13.388626720145282
2021-04-02,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425,agent_with_anytime_vroom,200,18,14,598364,3270.0,508364,97.788097,-12.966434641096656
2021-04-08,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565,agent_with_anytime_vroom,181,18,13,542693,3240.0,452693,98.183891,7.566779477414289
2021-04-09,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922,agent_with_anytime_vroom,205,22,17,630472,3910.0,520472,98.596348,0.6595678302329758
2021-04-07,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855,agent_with_anytime_vroom,212,19,15,624100,3520.0,529100,100.796718,-17.575248347333975
2021-04-05,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642,agent_with_anytime_vroom,204,18,16,583111,3240.0,493111,102.522242,-4.943461899097082
2021-04-11,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551,agent_with_anytime_vroom,17,3,3,73995,480.0,58995,25.028597,16.282937536062995
2021-04-17,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397,agent_with_anytime_vroom,41,6,5,200138,1080.0,170138,33.221551,13.385670019215123
2021-04-18,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121,agent_with_anytime_vroom,16,2,2,62399,320.0,52399,42.24303,35.58945879826997
2021-04-20,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058,agent_with_anytime_vroom,170,16,12,474046,2860.0,394046,87.677104,2.636167769947893
2021-04-13,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065,agent_with_anytime_vroom,188,17,14,526980,2960.0,441980,92.55549,2.9070045950497274
2021-04-15,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736,agent_with_anytime_vroom,188,21,15,567049,3510.0,462049,93.934225,-1.310128708130552
2021-04-19,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109,agent_with_anytime_vroom,196,17,14,536386,3080.0,451386,98.999003,-7.027184497014973
2021-04-16,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308,agent_with_anytime_vroom,218,18,14,546971,3240.0,456971,99.745989,7.51047960134396
2021-04-14,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606,agent_with_anytime_vroom,235,23,18,670113,4040.0,555113,100.553324,-8.174865046362063
2021-04-12,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443,agent_with_anytime_vroom,213,19,14,588764,3430.0,493764,101.41587,5.977831257575492
2021-04-25,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889,agent_with_anytime_vroom,17,2,2,62433,350.0,52433,26.80672,48.28537349038318
2021-04-24,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318,agent_with_anytime_vroom,51,7,5,228711,1240.0,193711,31.358224,12.924079693288204
2021-04-21,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043,agent_with_anytime_vroom,216,17,14,556630,3110.0,471630,74.773388,12.474192599860682
2021-04-27,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588,agent_with_anytime_vroom,167,15,12,478476,2640.0,403476,78.305783,-3.8046249069833538
2021-04-22,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695,agent_with_anytime_vroom,213,18,15,545467,3240.0,455467,79.108844,8.278010950132504
2021-04-23,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618,agent_with_anytime_vroom,204,17,14,524786,2900.0,439786,81.318456,-3.399792327956322
2021-04-26,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021,agent_with_anytime_vroom,218,17,14,562126,3050.0,477126,83.48208,-2.686419933506266
2021-05-02,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308,agent_with_anytime_vroom,15,3,3,70043,480.0,55043,27.571127,42.08546245307668
2021-05-09,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018,agent_with_anytime_vroom,24,5,5,126265,800.0,101265,27.76019,13.415119181501495
2021-05-08,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281,agent_with_anytime_vroom,44,8,7,270511,1550.0,230511,37.033077,-0.4683379758588672
2021-05-01,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119,agent_with_anytime_vroom,47,7,5,209771,1240.0,174771,49.852446,22.932142988353725
2021-05-06,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084,agent_with_anytime_vroom,176,15,12,497415,2850.0,422415,85.748694,3.7718218961834897
2021-05-04,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852,agent_with_anytime_vroom,171,14,13,473331,2600.0,403331,91.579359,8.993184068601533
2021-05-07,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127,agent_with_anytime_vroom,194,17,13,548262,3170.0,463262,92.607591,0.3573064256998917
2021-05-05,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956,agent_with_anytime_vroom,213,20,16,612424,3500.0,512424,93.699069,-3.0165301072682347
2021-05-03,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747,agent_with_anytime_vroom,218,17,14,560642,3140.0,475642,94.23405,0.41546695181542537
2021-05-10,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611,agent_with_anytime_vroom,218,18,15,578988,3210.0,488988,94.370979,11.480552837573386
2021-05-16,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519,agent_with_anytime_vroom,14,5,4,102073,800.0,77073,32.588319,-4.588349813002715
2021-05-15,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205,agent_with_anytime_vroom,47,7,5,198497,1240.0,163497,43.464536,16.791237167421915
2021-05-11,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337,agent_with_anytime_vroom,167,18,14,565583,3210.0,475583,93.930351,-12.3289494067598
2021-05-18,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121,agent_with_anytime_vroom,168,15,14,493948,2790.0,418948,96.492258,-7.363195325948982
2021-05-14,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316,agent_with_anytime_vroom,193,16,14,508209,2890.0,428209,101.882021,2.838696356228862
2021-05-20,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856,agent_with_anytime_vroom,197,20,14,562995,3440.0,462995,102.603851,14.37924400611365
2021-05-13,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665,agent_with_anytime_vroom,191,20,15,574198,3470.0,474198,106.464267,7.284385389570022
2021-05-19,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748,agent_with_anytime_vroom,217,21,16,661697,3660.0,556697,106.829184,-6.497383825264313
2021-05-17,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096,agent_with_anytime_vroom,221,18,15,538307,3120.0,448307,107.373841,11.208264468262687
2021-05-12,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955,agent_with_anytime_vroom,218,17,15,566312,3050.0,481312,108.124328,-2.6561698440522132
2021-05-23,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163,agent_with_anytime_vroom,15,3,3,59677,480.0,44677,20.020086,46.94670400497844
2021-05-22,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356,agent_with_anytime_vroom,43,6,6,213381,1110.0,183381,31.344187,12.414161108260647
2021-05-27,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571,agent_with_anytime_vroom,141,15,11,452002,2580.0,377002,61.430287,0.5073661642897864
2021-05-25,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399,agent_with_anytime_vroom,167,17,12,494690,3020.0,409690,64.665844,15.676164014625291
2021-05-21,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542,agent_with_anytime_vroom,188,17,16,560651,3110.0,475651,67.24601,3.7700646738160297
2021-05-26,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482,agent_with_anytime_vroom,196,16,14,536646,2950.0,456646,69.33631,6.723631174510585
2021-05-24,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413,agent_with_anytime_vroom,215,20,15,614828,3500.0,514828,69.910993,-3.772467116866984
2021-06-05,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039,agent_with_anytime_vroom,40,6,5,189193,1020.0,159193,33.082627,28.03695659615904
2021-06-06,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921,agent_with_anytime_vroom,23,3,3,76886,540.0,61886,38.286505,35.43820168109565
2021-06-03,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181,agent_with_anytime_vroom,156,15,11,468684,2760.0,393684,79.011046,-4.281076799505165
2021-06-08,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009,agent_with_anytime_vroom,164,17,11,505229,2960.0,420229,80.955425,11.332844276277457
2021-06-04,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808,agent_with_anytime_vroom,181,19,14,566978,3310.0,471978,81.3006,-4.449307881346877
2021-06-01,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241,agent_with_anytime_vroom,155,14,13,486046,2660.0,416046,81.563868,-8.382093226537275
2021-06-02,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294,agent_with_anytime_vroom,179,19,16,573005,3340.0,478005,81.773084,-11.212791106159738
2021-06-09,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212,agent_with_anytime_vroom,195,19,14,560145,3340.0,465145,82.83791,-11.648724444541891
2021-06-07,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577,agent_with_anytime_vroom,211,19,13,541533,3250.0,446533,87.008107,5.968835300082652
2021-06-13,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161,agent_with_anytime_vroom,19,4,4,92765,700.0,72765,34.576116,13.296445495415503
2021-06-19,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004,agent_with_anytime_vroom,37,6,5,164142,1020.0,134142,37.381788,15.534834895101657
2021-06-12,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767,agent_with_anytime_vroom,48,6,6,199427,1080.0,169427,43.409394,22.108564554430696
2021-06-15,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261,agent_with_anytime_vroom,176,17,12,470212,2930.0,385212,85.498025,4.866417812307163
2021-06-18,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414,agent_with_anytime_vroom,189,18,13,504623,3210.0,414623,93.808431,-3.794518434720008
2021-06-10,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333,agent_with_anytime_vroom,174,16,12,516361,2950.0,436361,94.057811,2.745151958051441
2021-06-16,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253,agent_with_anytime_vroom,206,17,13,552440,3020.0,467440,94.791421,-3.287806975722392
2021-06-11,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624,agent_with_anytime_vroom,205,19,16,598930,3400.0,503930,95.244852,6.3753489840772595
2021-06-17,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275,agent_with_anytime_vroom,172,21,16,551025,3540.0,446025,96.155686,-8.438963047803473
2021-06-14,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466,agent_with_anytime_vroom,207,20,16,600730,3470.0,500730,96.198949,-7.254253265940486
2021-06-27,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277,agent_with_anytime_vroom,20,4,4,82801,670.0,62801,22.696408,38.03943577655554
2021-06-20,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067,agent_with_anytime_vroom,25,3,3,89805,540.0,74805,29.87237,32.20729221710576
2021-06-26,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029,agent_with_anytime_vroom,49,9,7,291764,1680.0,246764,39.796592,-8.918778674969108
2021-06-22,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775,agent_with_anytime_vroom,165,14,11,448974,2630.0,378974,68.791239,19.22327511914807
2021-06-24,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972,agent_with_anytime_vroom,176,17,14,525561,3050.0,440561,73.081625,2.7414295628036087
2021-06-25,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098,agent_with_anytime_vroom,176,15,12,503198,2790.0,428198,73.209821,-5.522771787225654
2021-06-21,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624,agent_with_anytime_vroom,200,19,15,572911,3280.0,477911,73.406372,-0.626687251797247
2021-06-23,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141,agent_with_anytime_vroom,202,17,12,538931,3110.0,453931,73.764348,-7.501107064066097
2021-05-30,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741,agent_with_anytime_vroom,11,3,2,79236,480.0,64236,37.992942,13.318017722349852
2021-01-31,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393,agent_with_anytime_vroom,17,4,4,107524,730.0,87524,43.224734,-21.852653528405163
2021-02-28,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174,agent_with_anytime_vroom,14,4,4,79053,670.0,59053,45.984563,-4.25029671633918
2021-01-30,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565,agent_with_anytime_vroom,36,5,5,172796,890.0,147796,47.903018,7.478957400783877
2021-03-28,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351,agent_with_anytime_vroom,19,5,4,133075,830.0,108075,50.154294,-18.64006347678016
2021-05-29,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076,agent_with_anytime_vroom,40,7,6,228598,1240.0,193598,58.829057,-8.049421462603041
2021-05-31,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819,agent_with_anytime_vroom,92,11,8,314391,1850.0,259391,78.178781,-13.0760515762404
2021-01-28,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713,agent_with_anytime_vroom,159,15,12,517417,2820.0,442417,104.70526,-18.06138351347713
2021-03-30,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549,agent_with_anytime_vroom,184,20,15,605504,3500.0,505504,105.272989,-10.346034129593317
2021-04-29,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647,agent_with_anytime_vroom,190,20,14,572568,3500.0,472568,107.901394,0.045737827976886684
2021-01-29,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521,agent_with_anytime_vroom,180,16,13,537168,3010.0,457168,109.016265,-3.0551969043229357
2021-05-28,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207,agent_with_anytime_vroom,202,19,13,625798,3610.0,530798,110.202372,-18.339460228132282
2021-06-29,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475,agent_with_anytime_vroom,165,15,11,444149,2730.0,369149,110.306691,18.391866913123845
2021-04-30,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087,agent_with_anytime_vroom,217,22,15,678737,3940.0,568737,110.730717,-13.755312872906694
2021-06-28,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413,agent_with_anytime_vroom,201,19,14,560407,3310.0,465407,110.761839,-3.201147647249477
2021-06-30,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862,agent_with_anytime_vroom,200,17,14,505635,2930.0,420635,110.944098,-14.442628739045412
2021-03-29,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396,agent_with_anytime_vroom,221,21,14,629366,3660.0,524366,111.207502,0.5247468728563616
2021-03-31,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341,agent_with_anytime_vroom,209,18,14,576488,3180.0,486488,111.238258,-11.308525078245825
2021-04-28,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365,agent_with_anytime_vroom,208,17,13,546651,3170.0,461651,111.360118,12.521703507286778


==> data/comparison_5/comparison_anytime_120_routing.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_anytime_120_routing
2021-04-11,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,routing,17,7,2,35272,1120.0,26370,6.562926,,23.77247579529737
2021-04-03,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,routing,43,15,4,76756,2400.0,52244,10.666032,,34.24596511667752
2021-04-10,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,routing,51,16,5,91911,2560.0,60934,16.135767,,23.84854385020092
2021-04-06,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,routing,170,36,10,254383,5760.0,152386,103.085628,,23.39638095983763
2021-04-01,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,routing,181,39,12,280667,6240.0,175713,123.00904,,19.57412544129109
2021-04-08,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,routing,181,36,10,281995,5760.0,166673,190.613439,,12.105637183091568
2021-04-07,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,routing,212,41,12,303391,6560.0,173246,209.850262,,12.43040261850677
2021-04-05,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,routing,204,42,11,283247,6720.0,164182,233.137629,,17.19304092592755
2021-04-02,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,routing,200,44,12,289608,7040.0,175922,260.751375,,14.32729854455094
2021-04-09,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,routing,205,43,13,288529,6880.0,163157,272.981624,,14.04077960304834
2021-03-28,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,routing,19,8,3,37644,1280.0,27020,6.838584,,21.827432250025957
2021-03-27,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,routing,40,12,4,80061,1920.0,53330,10.148178,,33.73476026121719
2021-03-25,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,routing,149,30,11,223264,4800.0,132334,103.792186,,11.03389465798513
2021-03-30,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,routing,184,38,12,284614,6080.0,175246,137.2023,,13.991550674797681
2021-03-26,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,routing,225,47,12,333020,7520.0,192173,244.913654,,14.418026130487968
2021-03-23,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,routing,197,40,11,298609,6400.0,176842,250.361996,,13.16400922422843
2021-03-31,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,routing,209,39,12,291889,6240.0,171411,260.117915,,16.88265461576356
2021-03-24,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,routing,210,39,11,305032,6240.0,181023,267.970657,,16.215882154207033
2021-03-29,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,routing,221,45,13,313271,7200.0,182358,297.316364,,13.53891247108957
2021-03-22,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,routing,233,46,13,324210,7360.0,182267,363.502573,,14.81026029103407
2021-01-03,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,routing,7,3,2,11375,480.0,8075,15.233935,,58.754849704485295
2021-01-10,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,routing,9,4,1,17117,640.0,11008,15.250857,,49.10501902949572
2021-01-02,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,routing,28,9,3,46538,1440.0,30275,16.720426,,44.780369728754835
2021-01-09,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,routing,27,10,3,51543,1600.0,33024,17.005238,,47.503666585187
2021-01-01,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,routing,79,20,6,98866,3200.0,56086,41.364772,,30.11423078010575
2021-01-07,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,routing,139,29,8,216844,4640.0,134198,103.488602,,17.76805284833408
2021-01-05,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,routing,155,34,10,247149,5440.0,156027,105.926098,,13.705259409010443
2021-01-08,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,routing,156,31,9,224462,4960.0,127816,125.163929,,20.31453574027726
2021-01-04,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,routing,174,37,9,245009,5920.0,139808,187.110288,,18.17349920681306
2021-01-06,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,routing,193,40,12,274092,6400.0,159455,194.638857,,21.965357415357985
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,routing,11,5,1,21388,800.0,15767,6.351674,,51.10420191120662
2021-05-23,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,routing,15,7,3,31920,1120.0,22756,6.498629,,11.82076852951739
2021-05-29,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,routing,40,12,3,71204,1920.0,45242,9.967375,,41.690073947900714
2021-05-22,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,routing,43,15,5,79416,2400.0,50646,10.995134,,34.065058200355345
2021-05-31,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,routing,92,19,7,132670,3040.0,70947,38.700734,,12.652169046725525
2021-05-25,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,routing,167,33,9,250648,5280.0,152389,105.648563,,15.043215944141274
2021-05-27,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,routing,141,30,9,229005,4800.0,143151,115.965161,,16.17495259778765
2021-05-26,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,routing,196,41,12,272896,6560.0,164657,202.963582,,15.892510964337779
2021-05-28,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,routing,202,38,13,294406,6080.0,171509,206.882605,,14.088448575222143
2021-05-24,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,routing,215,41,12,304826,6560.0,175908,257.817345,,19.87014181880315
2021-06-06,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,routing,23,8,3,45443,1280.0,30882,7.370731,,29.086170843606627
2021-06-05,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,routing,40,12,4,73471,1920.0,49462,12.793892,,28.78646893476786
2021-06-01,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,routing,155,32,9,249045,5120.0,157267,117.656258,,15.794047140050784
2021-06-08,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,routing,164,36,11,255784,5760.0,157668,123.193078,,13.599037977591093
2021-06-03,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,routing,156,32,10,255888,5120.0,158450,129.284498,,14.223077387217668
2021-06-04,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,routing,181,34,10,261341,5440.0,149609,161.450255,,21.36596550032947
2021-06-10,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,routing,174,36,10,261964,5760.0,163593,163.467125,,20.348568509644622
2021-06-02,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,routing,179,33,9,264769,5280.0,149264,173.593901,,19.32988434304657
2021-06-09,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,routing,195,41,10,277839,6560.0,164780,201.241334,,17.26303564515649
2021-06-07,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,routing,211,42,12,300430,6720.0,175242,259.865472,,18.34388360544791
2021-01-17,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,routing,12,6,2,21571,960.0,15174,9.254552,,41.228237473775984
2021-01-16,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,routing,36,12,4,67928,1920.0,39803,12.677374,,23.439842209072978
2021-01-12,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,routing,118,24,8,200312,3840.0,122175,57.654001,,10.625273283777876
2021-01-14,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,routing,154,33,11,235566,5280.0,145513,103.549202,,13.502974223397224
2021-01-19,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,routing,151,32,9,230367,5120.0,145478,120.238886,,16.261850063975807
2021-01-15,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,routing,165,31,9,239609,4960.0,139286,129.097185,,13.713804192429714
2021-01-18,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,routing,159,32,10,221699,5120.0,120598,137.331241,,12.90107135701293
2021-01-20,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,routing,179,35,11,265853,5600.0,154076,149.598251,,12.904472829843764
2021-01-13,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,routing,186,35,11,265707,5600.0,153412,156.536097,,15.280917505492088
2021-01-11,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,routing,180,35,11,261418,5600.0,153243,182.381538,,19.419142646655384
2021-01-31,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,routing,17,9,2,27790,1440.0,19499,6.682753,,28.754550581961748
2021-02-07,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,routing,28,11,3,46016,1760.0,29523,7.32931,,33.436519072485574
2021-02-06,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,routing,35,12,3,61634,1920.0,40034,9.417787,,20.650410690836058
2021-02-02,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,routing,153,31,9,239011,4960.0,148309,104.592979,,15.86548954175203
2021-02-04,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,routing,159,33,10,245262,5280.0,147701,112.814634,,16.20675164588878
2021-02-09,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,routing,163,34,10,239124,5440.0,144621,128.177285,,16.91833033375258
2021-02-01,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,routing,175,36,9,246549,5760.0,135813,136.788531,,18.33069989764382
2021-02-03,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,routing,188,36,10,271165,5760.0,154736,139.847823,,10.160287842243367
2021-02-08,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,routing,199,41,12,275230,6560.0,158744,168.631163,,20.17112609672975
2021-02-05,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,routing,200,42,12,282863,6720.0,160579,179.435391,,12.58787936847375
2021-06-27,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,routing,20,8,2,35030,1280.0,23895,6.966687,,29.370728068229933
2021-06-26,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,routing,49,13,4,87460,2080.0,58705,14.023135,,33.3617786446825
2021-06-29,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,routing,165,32,10,265031,5120.0,161717,124.258717,,10.038526162149319
2021-06-24,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,routing,176,36,11,281737,5760.0,175154,135.061328,,17.52333165493741
2021-06-22,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,routing,165,33,10,259812,5280.0,161039,135.686529,,21.50647435936169
2021-06-21,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,routing,200,40,12,284944,6400.0,166938,158.671835,,17.38766137940432
2021-06-30,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,routing,200,38,12,294881,6080.0,166960,174.53762,,14.590622610468754
2021-06-28,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,routing,201,39,11,292923,6240.0,171174,191.716779,,16.653246113967523
2021-06-25,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,routing,176,34,10,255410,5440.0,146439,239.221807,,17.085174279880146
2021-06-23,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,routing,202,40,11,290078,6400.0,171858,245.9848,,12.408128755624
2021-06-13,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,routing,19,8,2,43100,1280.0,29727,6.557633,,34.46860270640109
2021-06-20,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,routing,25,7,3,48222,1120.0,27950,7.270156,,7.503740361376453
2021-06-19,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,routing,37,9,3,69580,1440.0,44023,10.066936,,30.272875767870207
2021-06-12,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,routing,48,15,5,84627,2400.0,54037,11.735808,,31.686309331611238
2021-06-17,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,routing,172,34,10,265738,5440.0,163392,142.769925,,19.837707390648568
2021-06-16,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,routing,206,43,11,301560,6880.0,179271,183.426752,,17.48300734432976
2021-06-15,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,routing,176,33,12,281792,5280.0,170973,200.032204,,8.97279766384877
2021-06-18,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,routing,189,36,12,281962,5760.0,167249,212.58742,,11.535782637341951
2021-06-14,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,routing,207,41,11,303727,6560.0,174922,247.951187,,19.48002025413102
2021-06-11,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,routing,205,45,14,302206,7200.0,175679,306.201104,,12.156057972362554
2021-01-24,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,routing,11,6,2,20327,960.0,12393,6.99811,,42.51901705172072
2021-01-23,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,routing,27,9,3,50771,1440.0,30610,8.615355,,43.07162719770363
2021-01-30,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,routing,36,13,3,63077,2080.0,44445,10.228616,,36.30065742302293
2021-01-26,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,routing,127,26,7,203615,4160.0,129407,86.905878,,14.960929179700715
2021-01-21,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,routing,165,34,10,258253,5440.0,159900,101.424293,,14.661524938702408
2021-01-28,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,routing,159,30,9,243484,4800.0,145497,105.208288,,17.74494866744817
2021-01-25,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,routing,175,37,10,252658,5920.0,140512,126.004569,,16.456533312171203
2021-01-22,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,routing,160,33,9,225527,5280.0,128642,132.272105,,14.46910827180018
2021-01-27,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,routing,182,37,11,272232,5920.0,155093,134.321965,,10.238884217814926
2021-01-29,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,routing,180,35,12,258193,5600.0,147617,148.662037,,13.369100584489226
2021-03-07,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,routing,23,9,3,41488,1440.0,25120,7.167227,,33.078474070489555
2021-03-06,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,routing,38,10,3,61625,1600.0,40386,9.866751,,24.950982183089156
2021-03-02,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,routing,159,32,10,247665,5120.0,149985,132.38277,,12.914523212596654
2021-03-11,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,routing,169,35,11,259492,5600.0,158389,136.650758,,14.398627696773769
2021-03-09,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,routing,173,35,11,259397,5600.0,155124,149.344043,,21.324040120957346
2021-03-08,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,routing,203,40,11,289939,6400.0,171162,153.081571,,16.727028338871673
2021-03-10,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,routing,202,38,12,288881,6080.0,163514,162.630828,,17.131333530311156
2021-03-05,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,routing,204,42,11,296908,6720.0,166663,171.644463,,12.802349486049927
2021-03-03,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,routing,175,33,11,242188,5280.0,135471,177.564916,,21.088266918640645
2021-03-04,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,routing,178,33,11,277357,5280.0,164438,178.863144,,8.954322385805964
2021-05-02,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,routing,15,7,2,32336,1120.0,21047,7.163261,,29.312493168652313
2021-05-09,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,routing,24,7,2,43685,1120.0,26392,7.799789,,33.67695507613828
2021-05-08,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,routing,44,11,3,81482,1760.0,52789,13.076567,,32.24400871459695
2021-05-04,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,routing,171,37,10,265510,5920.0,160212,139.907945,,14.520916636082083
2021-05-11,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,routing,167,30,10,255106,4800.0,150740,151.714979,,11.8152969725462
2021-05-06,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,routing,176,37,10,278795,5920.0,173758,153.625425,,14.34843117797597
2021-05-05,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,routing,213,45,13,307137,7200.0,181198,202.897063,,17.180708207047555
2021-05-03,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,routing,218,42,14,309768,6720.0,183134,222.330069,,15.253717950120922
2021-05-07,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,routing,194,36,12,280770,5760.0,160735,240.921866,,22.566072704106258
2021-05-10,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,routing,218,40,13,314968,6400.0,181096,269.469246,,18.001426659793708
2021-05-16,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,routing,14,6,1,27940,960.0,20878,6.398701,,43.44358527994818
2021-05-15,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,routing,47,14,4,86602,2240.0,57312,14.370389,,36.84264262950241
2021-05-14,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,routing,193,35,11,281769,5600.0,164013,155.587522,,21.86929829912544
2021-05-21,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,routing,188,37,10,269784,5920.0,159911,165.047367,,20.126951795029694
2021-05-20,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,routing,197,36,11,302586,5760.0,182958,181.43024,,12.621140540353228
2021-05-18,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,routing,168,31,10,260958,4960.0,161501,192.5383,,27.471977721141847
2021-05-13,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,routing,191,35,12,293645,5600.0,175060,198.489335,,12.568183983612025
2021-05-19,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,routing,217,41,11,324527,6560.0,183899,237.731096,,14.812919009444611
2021-05-12,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,routing,218,44,13,302171,7040.0,175228,241.324073,,20.512274166903417
2021-05-17,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,routing,221,41,12,308642,6560.0,179770,337.678124,,19.97355286186556
2021-03-21,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,routing,16,6,2,33759,960.0,22657,6.563214,,44.090954257891426
2021-03-14,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,routing,25,9,3,41324,1440.0,23114,7.414095,,30.35946005156811
2021-03-20,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,routing,48,14,4,85150,2240.0,54517,13.253303,,26.601787761505374
2021-03-13,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,routing,54,16,5,95498,2560.0,57928,15.519598,,13.915355839004823
2021-03-16,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,routing,168,36,9,254183,5760.0,152055,127.809803,,12.563251406064568
2021-03-12,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,routing,197,39,12,280078,6240.0,156531,186.872662,,12.318620529886328
2021-03-19,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,routing,209,43,11,287853,6880.0,164523,202.356495,,13.897413808575172
2021-03-18,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,routing,174,34,11,257110,5440.0,154044,206.329287,,13.94585259240169
2021-03-15,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,routing,210,43,12,281030,6880.0,156449,218.58836,,16.209995289178828
2021-03-17,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,routing,233,47,12,322779,7520.0,181490,245.889167,,11.231292180255103
2021-02-28,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,routing,14,6,2,25896,960.0,18777,6.518802,,21.983550748651822
2021-02-21,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,routing,20,8,2,29331,1280.0,16874,6.742434,,50.999849646669674
2021-02-27,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,routing,29,8,3,57871,1280.0,39272,8.453107,,32.718310022903516
2021-02-20,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,routing,36,12,4,65508,1920.0,41375,9.318857,,29.673208227766565
2021-02-25,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,routing,167,38,11,252050,6080.0,159659,109.300243,,20.083071752433494
2021-02-23,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,routing,163,38,10,258766,6080.0,161033,111.480178,,11.2030005524805
2021-03-01,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,routing,170,35,10,231225,5600.0,128578,130.756825,,16.76655759657023
2021-02-26,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,routing,205,45,12,289705,7200.0,166053,173.615814,,15.95664749107218
2021-02-22,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,routing,181,37,11,255735,5920.0,151131,175.692498,,17.357415001599627
2021-02-24,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,routing,197,39,11,282368,6240.0,168230,211.291887,,15.248325934730214
2021-04-25,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,routing,17,7,3,36235,1120.0,25688,7.537785,,13.998528469370802
2021-05-01,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,routing,47,13,4,87262,2080.0,56791,13.830004,,26.913187319401985
2021-04-24,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,routing,51,15,5,96778,2400.0,62913,15.92132,,26.84018354588269
2021-04-27,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,routing,167,35,10,254827,5600.0,155856,149.467247,,13.385133596413409
2021-04-22,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,routing,213,43,14,322845,6880.0,195935,212.353942,,15.470554967900044
2021-04-23,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,routing,204,41,12,297535,6560.0,170500,230.916278,,15.468928897134237
2021-04-29,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,routing,190,37,11,282021,5920.0,165757,235.131407,,17.579893329436693
2021-04-30,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,routing,217,40,12,325983,6400.0,183232,236.091129,,12.282679769339852
2021-04-28,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,routing,208,41,12,292499,6560.0,166516,240.872563,,13.174642753248913
2021-04-26,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,routing,218,42,12,302014,6720.0,168927,261.242934,,18.593731468802897
2021-04-18,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,routing,16,9,3,26867,1440.0,19967,6.516877,,25.73252985404688
2021-04-17,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,routing,41,13,4,72670,2080.0,49670,10.108698,,32.49356705589462
2021-04-20,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,routing,170,36,10,261998,5760.0,162012,150.295977,,17.871282628389796
2021-04-15,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,routing,188,38,10,283178,6080.0,172584,163.986671,,16.984594638171878
2021-04-13,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,routing,188,40,11,283658,6400.0,172961,175.126518,,15.867432286537982
2021-04-19,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,routing,196,39,11,272927,6240.0,154651,217.730309,,16.98492554019856
2021-04-21,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,routing,216,45,12,306742,7200.0,179279,249.839365,,17.655143902563427
2021-04-16,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,routing,218,43,12,314413,6880.0,180933,253.332799,,15.827024190698522
2021-04-14,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,routing,235,47,14,328191,7520.0,188083,257.366507,,19.22267537307004
2021-04-12,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,routing,213,40,12,295916,6400.0,169838,271.619493,,17.587984482091187
2021-02-14,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,routing,22,7,2,38027,1120.0,25223,7.186036,,37.40102391887665
2021-02-13,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,routing,41,12,4,71911,1920.0,48432,11.136315,,35.96983295936175
2021-02-16,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,routing,125,26,8,189554,4160.0,114873,69.257941,,24.432909959257223
2021-02-11,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,routing,159,31,10,244522,4960.0,146029,126.743254,,16.474124679760887
2021-02-19,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,routing,182,39,12,255787,6240.0,147042,127.426139,,14.17781997899632
2021-02-18,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,routing,168,34,11,255498,5440.0,154849,127.52983,,13.203380848201546
2021-02-10,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,routing,185,40,11,269231,6400.0,154234,152.967571,,16.081926028439092
2021-02-17,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,routing,186,37,9,257235,5920.0,147355,164.158277,,17.51349202022761
2021-02-12,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,routing,192,39,12,261540,6240.0,145884,176.946905,,17.310586420143412
2021-02-15,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,routing,182,38,10,251793,6080.0,143991,183.609123,,13.784873926561023


==> data/comparison_5/comparison_anytime_120_rt_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_rt_120,no_of_requests_rt_120,no_of_runs_rt_120,no_of_vehicles_rt_120,objective_rt_120,operational_cost_rt_120,total_duration_rt_120,total_travel_time_rt_120,computation_time_rt_120,diff_anytime_120_rt_120
2021-01-24,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,agent_without_anytime,11,1,,32942,220.0,32942,8768,311.766992,6.846138619461018
2021-01-23,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,agent_without_anytime,27,2,,97986,710.0,97986,32666,314.628238,-9.869483315392896
2021-01-30,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,agent_without_anytime,36,2,,95295,650.0,95295,38519,316.318712,3.7647819193520697
2021-01-26,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,agent_without_anytime,127,6,,227518,1620.0,227518,139238,345.719003,4.977927387997678
2021-01-28,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,agent_without_anytime,159,8,,297934,1910.0,297934,158097,364.049824,-0.6496380202087084
2021-01-21,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,agent_without_anytime,165,8,,295595,2000.0,295595,167674,366.610981,2.322038714964543
2021-01-22,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,agent_without_anytime,160,7,,260830,1810.0,260830,143300,372.288766,1.080480432647272
2021-01-25,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,agent_without_anytime,175,8,,313628,2120.0,313628,170890,383.496933,-3.7037037037037037
2021-01-29,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,agent_without_anytime,180,9,,302323,2130.0,302323,171228,384.488421,-1.4377361276078888
2021-01-27,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,agent_without_anytime,182,8,,298906,2030.0,298906,171693,385.138589,1.4438564386633035
2021-01-03,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,agent_without_anytime,7,1,,27552,160.0,27552,8616,311.718668,0.09790057652561732
2021-01-10,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,agent_without_anytime,9,1,,31913,190.0,31913,9240,311.962154,5.111203615604187
2021-01-02,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,agent_without_anytime,28,3,,84627,540.0,84627,37125,314.342927,-0.41410569780963
2021-01-09,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,agent_without_anytime,27,3,,89973,780.0,89973,35036,314.419187,8.362869714006356
2021-01-01,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,agent_without_anytime,79,5,,134853,1190.0,134853,62390,326.620851,4.675969123759437
2021-01-07,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,agent_without_anytime,139,7,,266476,1750.0,266476,152454,343.939346,-1.0534778420769213
2021-01-05,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,agent_without_anytime,155,9,,283015,1920.0,283015,170480,350.498996,1.1822584418350495
2021-01-08,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,agent_without_anytime,156,8,,274885,1970.0,274885,145927,359.659797,2.4140440563040277
2021-01-04,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,agent_without_anytime,174,8,,308405,2030.0,308405,160679,370.175404,-2.999081573014945
2021-01-06,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,agent_without_anytime,193,8,,312813,2210.0,312813,167824,383.420942,10.94139686371867
2021-01-17,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,agent_without_anytime,12,1,,41301,280.0,41301,15635,308.724818,-12.527586300847343
2021-01-16,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,agent_without_anytime,36,2,,103933,740.0,103933,45665,312.21584,-17.140602986756832
2021-01-12,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,agent_without_anytime,118,7,,218132,1420.0,218132,128896,333.347133,2.674388513603955
2021-01-19,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,agent_without_anytime,151,8,,278512,2060.0,278512,163882,344.51034,-1.2388042340351286
2021-01-14,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,agent_without_anytime,154,8,,297694,2090.0,297694,158709,346.807203,-9.309686421385033
2021-01-18,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,agent_without_anytime,159,7,,260493,1810.0,260493,137057,357.01034,-2.339934862122206
2021-01-15,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,agent_without_anytime,165,8,,269157,1850.0,269157,151958,358.327542,3.07320006770115
2021-01-20,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,agent_without_anytime,179,8,,293728,2090.0,293728,167363,364.348878,3.772404281179257
2021-01-11,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,agent_without_anytime,180,8,,298628,2000.0,298628,172794,365.116248,7.949336810339779
2021-01-13,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,agent_without_anytime,186,10,,300151,2380.0,300151,171483,369.278875,4.29865479716739
2021-01-31,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,agent_without_anytime,17,1,,36887,250.0,36887,18305,311.705394,5.43249756447726
2021-02-07,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,agent_without_anytime,28,3,,66600,480.0,66600,33875,313.980961,3.6611650344997178
2021-02-06,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,agent_without_anytime,35,2,,91779,620.0,91779,43608,315.70957,-18.159229600638568
2021-02-02,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,agent_without_anytime,153,8,,278544,1910.0,278544,161728,356.837371,1.9494371343485333
2021-02-04,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,agent_without_anytime,159,8,,291180,2150.0,291180,158972,360.284999,0.5189631669394156
2021-02-09,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,agent_without_anytime,163,8,,287231,2060.0,287231,164038,363.016052,0.20394832845756694
2021-02-01,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,agent_without_anytime,175,7,,301700,2080.0,301700,156193,381.044156,0.06194370741370115
2021-02-03,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,agent_without_anytime,188,9,,307406,2190.0,307406,173183,391.723056,-1.8467226801664502
2021-02-08,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,agent_without_anytime,199,9,,320913,2250.0,320913,184168,402.413629,6.9210354579073305
2021-02-05,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,agent_without_anytime,200,8,,309686,2090.0,309686,176812,403.051474,4.298865564266665
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,agent_without_anytime,11,1,,43965,310.0,43965,15985,308.430726,-0.5098075076585433
2021-05-23,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,agent_without_anytime,15,1,,38623,250.0,38623,23328,308.916264,-6.696317577833642
2021-05-29,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,agent_without_anytime,40,2,,104612,740.0,104612,49249,312.314594,14.331807424270963
2021-05-22,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,agent_without_anytime,43,4,,109731,760.0,109731,56549,312.898228,8.896102817860285
2021-05-31,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,agent_without_anytime,92,5,,172809,1160.0,172809,79735,325.48713,-13.774714096663967
2021-05-27,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,agent_without_anytime,141,8,,272805,1880.0,272805,169973,339.484076,0.14238965716670204
2021-05-25,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,agent_without_anytime,167,9,,309265,2160.0,309265,183210,347.59177,-4.824933057655154
2021-05-26,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,agent_without_anytime,196,9,,314282,2100.0,314282,183363,368.308676,3.1372029303984146
2021-05-28,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,agent_without_anytime,202,10,,356534,2500.0,356534,196360,376.84287,-4.041320746458117
2021-05-24,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,agent_without_anytime,215,9,,354332,2400.0,354332,202198,388.739807,6.856459393031295
2021-06-06,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,agent_without_anytime,23,2,,70313,500.0,70313,36782,311.92326,-9.723479292156924
2021-06-05,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,agent_without_anytime,40,3,,122860,840.0,122860,50897,315.528199,-19.085005331007075
2021-06-01,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,agent_without_anytime,155,8,,301712,2000.0,301712,172580,355.683272,-2.0134772803348695
2021-06-03,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,agent_without_anytime,156,8,,287594,2030.0,287594,174482,359.410547,3.5948216332906497
2021-06-08,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,agent_without_anytime,164,8,,296515,1940.0,296515,178659,362.942853,-0.1594362981053428
2021-06-10,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,agent_without_anytime,174,9,,347401,2340.0,347401,202087,371.315192,-5.628967916129503
2021-06-04,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,agent_without_anytime,181,8,,317523,2120.0,317523,173779,382.205867,4.461548182493809
2021-06-02,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,agent_without_anytime,179,9,,315542,2310.0,315542,176446,382.466029,3.8603097997635674
2021-06-09,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,agent_without_anytime,195,8,,319141,2150.0,319141,184975,396.579281,4.963818826121914
2021-06-07,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,agent_without_anytime,211,10,,348335,2410.0,348335,206251,412.323896,5.323425409259053
2021-06-27,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,agent_without_anytime,20,2,,45405,440.0,45405,26448,312.807643,8.45212412041051
2021-06-26,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,agent_without_anytime,49,3,,122866,840.0,122866,59748,319.66372,6.384956493912195
2021-06-22,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,agent_without_anytime,165,8,,318372,2150.0,318372,186372,366.664074,3.81452455906078
2021-06-29,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,agent_without_anytime,165,8,,298419,2240.0,298419,170581,367.349985,-1.294614823237895
2021-06-24,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,agent_without_anytime,176,9,,331014,2370.0,331014,194467,374.139537,3.0978114497827844
2021-06-25,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,agent_without_anytime,176,8,,299687,2180.0,299687,167369,378.848113,2.71134499203023
2021-06-30,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,agent_without_anytime,200,10,,330724,2320.0,330724,199382,392.85991,4.209050675440833
2021-06-21,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,agent_without_anytime,200,9,,337831,2400.0,337831,195128,402.383009,2.0544072921891354
2021-06-23,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,agent_without_anytime,202,9,,344999,2310.0,344999,197405,407.648574,-4.175800948153516
2021-06-28,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,agent_without_anytime,201,9,,333243,2400.0,333243,192126,407.841627,5.180807566346376
2021-06-13,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,agent_without_anytime,19,2,,63727,500.0,63727,28418,309.118913,3.106279458719781
2021-06-20,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,agent_without_anytime,25,2,,57235,470.0,57235,29743,309.83729,-9.784401733993171
2021-06-19,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,agent_without_anytime,37,3,,115580,780.0,115580,46423,311.709665,-15.824389461764323
2021-06-12,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,agent_without_anytime,48,4,,117472,1000.0,117472,56498,313.418553,5.172747820471424
2021-06-15,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,agent_without_anytime,176,10,,319361,2290.0,319361,191436,349.646463,-3.1631074170863362
2021-06-17,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,agent_without_anytime,172,9,,314740,2250.0,314740,195698,350.397913,5.055806938159879
2021-06-18,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,agent_without_anytime,189,9,,321113,2070.0,321113,189678,360.079278,-0.7476547548081448
2021-06-11,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,agent_without_anytime,205,11,,334029,2510.0,334029,199047,370.197848,2.9058850203182316
2021-06-16,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,agent_without_anytime,206,9,,355165,2430.0,355165,201313,376.07955,2.814870352330812
2021-06-14,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,agent_without_anytime,207,10,,370951,2530.0,370951,196819,376.502775,1.6585058071562828
2021-05-16,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,agent_without_anytime,14,1,,41891,280.0,41891,17636,308.627158,15.203837901299542
2021-05-15,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,agent_without_anytime,47,3,,123912,840.0,123912,61631,313.390751,9.633097774957884
2021-05-18,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,agent_without_anytime,168,9,,297892,2160.0,297892,178894,348.009206,17.20691600681484
2021-05-13,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,agent_without_anytime,191,9,,336267,2220.0,336267,199406,363.25637,-0.12237387451765042
2021-05-20,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,agent_without_anytime,197,9,,340980,2280.0,340980,202345,363.378987,1.5339655550806834
2021-05-14,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,agent_without_anytime,193,9,,350477,2340.0,350477,189007,368.489748,2.817506751922981
2021-05-21,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,agent_without_anytime,188,9,,316910,2130.0,316910,176243,369.139445,6.174688985865955
2021-05-19,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,agent_without_anytime,217,9,,379296,2580.0,379296,218050,382.807928,0.4362685650386657
2021-05-17,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,agent_without_anytime,221,10,,373397,2470.0,373397,207678,390.99408,3.183509431516173
2021-05-12,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,agent_without_anytime,218,8,,357067,2420.0,357067,198773,391.295029,6.071582646758631
2021-04-11,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,agent_without_anytime,17,2,,53799,380.0,53799,23838,309.258763,-16.26685684647303
2021-04-03,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,agent_without_anytime,43,4,,103721,1000.0,103721,51303,313.101369,11.14604392968509
2021-04-10,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,agent_without_anytime,51,3,,126770,900.0,126770,63257,314.572707,-5.033348523136833
2021-04-06,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,agent_without_anytime,170,9,,308301,2190.0,308301,174105,353.264163,7.159785230533882
2021-04-08,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,agent_without_anytime,181,10,,344566,2440.0,344566,192541,354.691919,-7.396971642656327
2021-04-01,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,agent_without_anytime,181,9,,322072,2040.0,322072,198233,355.529932,7.709412681674385
2021-04-02,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,agent_without_anytime,200,10,,326522,2440.0,326522,184826,374.050972,3.407289078215596
2021-04-05,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,agent_without_anytime,204,9,,328385,2250.0,328385,188303,379.22055,3.9969946529379605
2021-04-09,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,agent_without_anytime,205,10,,336202,2440.0,336202,184152,380.79718,-0.16206972573273987
2021-04-07,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,agent_without_anytime,212,9,,337470,2310.0,337470,185179,387.852805,2.5939727007969244
2021-03-28,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,agent_without_anytime,19,3,,50361,600.0,50361,27192,312.387071,-4.581040390405981
2021-03-27,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,agent_without_anytime,40,3,,120608,840.0,120608,57832,316.436685,0.17464140573916354
2021-03-25,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,agent_without_anytime,149,8,,246040,1610.0,246040,148126,355.82178,1.9581277843748257
2021-03-30,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,agent_without_anytime,184,9,,336977,2310.0,336977,194856,373.887988,-1.832198093764543
2021-03-23,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,agent_without_anytime,197,10,,359597,2410.0,359597,193538,389.798042,-4.571401983848876
2021-03-31,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,agent_without_anytime,209,9,,348430,2400.0,348430,200723,401.492595,0.7822266264590221
2021-03-24,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,agent_without_anytime,210,9,,357318,2640.0,357318,200820,405.500753,1.854318824178933
2021-03-29,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,agent_without_anytime,221,10,,363395,2620.0,363395,198020,414.680558,-0.2950381700457599
2021-03-26,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,agent_without_anytime,225,10,,381682,2500.0,381682,219398,419.315532,1.9125008994562145
2021-03-22,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,agent_without_anytime,233,10,,372624,2650.0,372624,208309,431.288596,2.088949849437954
2021-05-02,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,agent_without_anytime,15,2,,64793,440.0,64793,21009,310.790965,-41.63952344518527
2021-05-09,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,agent_without_anytime,24,2,,65295,470.0,65295,29986,312.126083,0.8684166578104362
2021-05-08,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,agent_without_anytime,44,3,,104286,690.0,104286,54125,315.909795,13.28144489347902
2021-05-11,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,agent_without_anytime,167,8,,297427,2030.0,297427,168971,364.104892,-2.814170060078953
2021-05-06,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,agent_without_anytime,176,10,,340931,2410.0,340931,201281,366.715103,-4.741028390256191
2021-05-04,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,agent_without_anytime,171,8,,308762,2030.0,308762,183494,367.657409,0.5962384181009227
2021-05-07,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,agent_without_anytime,194,9,,338030,2250.0,338030,186916,390.98661,6.774262051390953
2021-05-05,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,agent_without_anytime,213,10,,396891,2710.0,396891,212454,407.003024,-7.021399372256318
2021-05-03,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,agent_without_anytime,218,10,,375536,2470.0,375536,214354,412.075826,-2.7390814283056653
2021-05-10,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,agent_without_anytime,218,10,,372705,2680.0,372705,216534,414.119262,2.9702119683219044
2021-04-25,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,agent_without_anytime,17,2,,63180,440.0,63180,24567,311.595231,-49.95371798827522
2021-05-01,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,agent_without_anytime,47,3,,126528,870.0,126528,62021,317.384942,-5.974287030445161
2021-04-24,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,agent_without_anytime,51,4,,121941,760.0,121941,70779,318.221237,7.818086980186418
2021-04-27,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,agent_without_anytime,167,8,,287965,2090.0,287965,167164,366.232808,2.1216354471511556
2021-04-29,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,agent_without_anytime,190,9,,336424,2190.0,336424,193835,379.796977,1.6807189303718857
2021-04-22,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,agent_without_anytime,213,10,,368147,2560.0,368147,220177,394.044914,3.609281233308547
2021-04-23,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,agent_without_anytime,204,9,,337589,2310.0,337589,192197,403.766557,4.089402044985127
2021-04-28,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,agent_without_anytime,208,8,,344296,2360.0,344296,189383,413.753864,-2.2007705962325086
2021-04-26,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,agent_without_anytime,218,9,,355429,2430.0,355429,199605,416.206748,4.196002113230331
2021-04-30,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,agent_without_anytime,217,10,,361328,2500.0,361328,210866,421.654106,2.771850420715283
2021-04-18,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,agent_without_anytime,16,2,,45039,440.0,45039,20121,308.999695,-24.499668288367978
2021-04-17,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,agent_without_anytime,41,3,,98162,810.0,98162,52692,312.562388,8.812901188120652
2021-04-20,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,agent_without_anytime,170,8,,307526,2240.0,307526,182625,354.161364,3.5995849646875167
2021-04-13,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,agent_without_anytime,188,9,,348478,2310.0,348478,202261,359.204788,-3.358089430412035
2021-04-15,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,agent_without_anytime,188,11,,331748,2570.0,331748,195806,360.015638,2.7459947525028214
2021-04-19,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,agent_without_anytime,196,9,,322626,2340.0,322626,179580,375.926189,1.868186684835507
2021-04-21,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,agent_without_anytime,216,9,,352005,2400.0,352005,199475,386.000463,5.50429654048627
2021-04-12,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,agent_without_anytime,213,10,,350161,2500.0,350161,204944,386.604608,2.4808602246364906
2021-04-16,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,agent_without_anytime,218,9,,367653,2490.0,367653,206219,387.528025,1.5738946060846193
2021-04-14,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,agent_without_anytime,235,10,,403617,2740.0,403617,225118,394.023293,0.658148962197046
2021-03-07,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,agent_without_anytime,23,2,,73444,470.0,73444,30652,309.970343,-18.467618356319058
2021-03-06,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,agent_without_anytime,38,3,,88085,630.0,88085,45434,312.11676,-7.272904412212439
2021-03-02,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,agent_without_anytime,159,8,,301023,1940.0,301023,168418,346.395676,-5.847541957783771
2021-03-09,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,agent_without_anytime,173,9,,300301,2130.0,300301,176543,350.740943,8.917722920325263
2021-03-11,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,agent_without_anytime,169,9,,300353,1950.0,300353,178934,353.133526,0.9193771854588639
2021-03-04,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,agent_without_anytime,178,8,,293161,1970.0,293161,170869,355.706325,3.7664746335778885
2021-03-03,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,agent_without_anytime,175,8,,294590,2060.0,294590,163416,360.545275,4.014206119057704
2021-03-10,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,agent_without_anytime,202,9,,339425,2490.0,339425,189003,375.139557,2.632235707872324
2021-03-08,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,agent_without_anytime,203,9,,327644,2190.0,327644,179705,376.969465,5.897828415843574
2021-03-05,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,agent_without_anytime,204,8,,325717,2210.0,325717,182092,381.562106,4.341556534508077
2021-03-21,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,agent_without_anytime,16,2,,59516,440.0,59516,24186,344.527947,1.4342022457023615
2021-03-14,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,agent_without_anytime,25,2,,65598,500.0,65598,29093,346.152622,-10.547869023744923
2021-03-20,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,agent_without_anytime,48,3,,118478,840.0,118478,56338,350.819478,-2.1265224849367734
2021-03-13,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,agent_without_anytime,54,4,,123979,850.0,123979,65913,352.217628,-11.758236805336459
2021-03-16,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,agent_without_anytime,168,8,,297684,2030.0,297684,175746,399.130714,-2.4007155019693505
2021-03-18,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,agent_without_anytime,174,8,,309231,2090.0,309231,169767,405.155371,-3.4989306405780902
2021-03-12,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,agent_without_anytime,197,8,,315491,2240.0,315491,177509,428.108163,1.2322064196201323
2021-03-19,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,agent_without_anytime,209,9,,324257,2100.0,324257,180625,445.100158,3.00824972929641
2021-03-15,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,agent_without_anytime,210,10,,334875,2530.0,334875,186792,449.108823,0.15593414391260532
2021-03-17,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,agent_without_anytime,233,10,,366460,2560.0,366460,206365,456.641865,-0.7815894702682485
2021-02-28,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,agent_without_anytime,14,1,,29025,190.0,29025,19679,311.166154,12.556864399120297
2021-02-21,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,agent_without_anytime,20,2,,54630,440.0,54630,24978,311.961903,8.735528491956098
2021-02-27,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,agent_without_anytime,29,3,,90017,570.0,90017,39286,313.656611,-4.6551102740283445
2021-02-20,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,agent_without_anytime,36,3,,107949,720.0,107949,40374,314.920001,-15.889766822690772
2021-02-23,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,agent_without_anytime,163,8,,303575,2210.0,303575,167509,364.989654,-4.173458287722236
2021-02-25,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,agent_without_anytime,167,8,,304525,2000.0,304525,181559,366.037058,3.444941183931006
2021-03-01,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,agent_without_anytime,170,8,,280918,1880.0,280918,143729,380.48075,-1.1212981861246998
2021-02-22,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,agent_without_anytime,181,7,,299780,2050.0,299780,170637,386.970605,3.1239598380336537
2021-02-24,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,agent_without_anytime,197,8,,346805,2360.0,346805,193095,393.827641,-4.092192897941297
2021-02-26,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,agent_without_anytime,205,9,,328570,2250.0,328570,185282,408.327654,4.681920112326629
2021-02-14,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,agent_without_anytime,22,2,,54438,440.0,54438,28119,314.302763,10.385698059163415
2021-02-13,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,agent_without_anytime,41,3,,97190,840.0,97190,47575,318.324948,13.461195996723296
2021-02-16,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,agent_without_anytime,125,7,,230797,1660.0,230797,137677,344.923426,7.9910860222769715
2021-02-11,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,agent_without_anytime,159,9,,286105,1980.0,286105,172138,365.614995,2.269854824935952
2021-02-18,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,agent_without_anytime,168,9,,290314,2010.0,290314,176564,368.549439,1.375847590058567
2021-02-17,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,agent_without_anytime,186,8,,305464,2060.0,305464,168042,386.211386,2.0480934805403863
2021-02-19,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,agent_without_anytime,182,8,,295875,2060.0,295875,159175,388.363948,0.7274118164157521
2021-02-10,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,agent_without_anytime,185,8,,308505,2240.0,308505,174438,388.983066,3.840399468870977
2021-02-15,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,agent_without_anytime,182,8,,303241,2000.0,303241,168976,390.318501,-3.8311670524427157
2021-02-12,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,agent_without_anytime,192,8,,312271,2210.0,312271,161996,404.612589,1.2712936147610436


==> data/comparison_5/comparison_anytime_120_sim_anneal.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_duration_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,diff_anytime_120_sim_anneal
2021-06-27,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,sim_anneal,20,2,2,58110,440.0,58110,23077,3602.607197,-17.164344617618003
2021-06-26,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,sim_anneal,49,4,4,125667,820.0,125667,58857,3603.756416,4.250796214741783
2021-06-29,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,sim_anneal,165,9,9,296450,2010.0,296450,172719,3624.133696,-0.6262622833964121
2021-06-22,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,sim_anneal,165,11,8,286611,2210.0,286611,170673,3624.277068,13.410050816017016
2021-06-24,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,sim_anneal,176,11,10,337093,2300.0,337093,193825,3628.225308,1.3182238667900092
2021-06-25,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,sim_anneal,176,9,9,309162,2040.0,309162,165805,3632.636442,-0.36456422725693827
2021-06-30,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,sim_anneal,200,11,11,339863,2330.0,339863,185479,3644.623084,1.562029334754501
2021-06-23,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,sim_anneal,202,10,10,351531,2260.0,351531,193148,3646.976808,-6.1482018298758945
2021-06-21,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,sim_anneal,200,11,10,356497,2360.0,356497,185484,3649.703653,-3.3573294444750474
2021-06-28,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,sim_anneal,201,10,10,363089,2590.0,363089,189997,3655.38303,-3.3114146780063223
2021-01-03,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,sim_anneal,7,1,1,23470,160.0,23470,6110,3602.264687,14.899017368287465
2021-01-10,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,sim_anneal,9,1,1,31725,190.0,31725,10840,3602.337709,5.670195052331113
2021-01-02,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,sim_anneal,28,3,3,84053,720.0,84053,29750,3602.496793,0.26697358741308524
2021-01-09,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,sim_anneal,27,3,3,103579,690.0,103579,33772,3602.513512,-5.494785301067384
2021-01-01,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,sim_anneal,79,6,6,159125,1200.0,159125,59133,3607.576081,-12.48126784855939
2021-01-07,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,sim_anneal,139,9,8,255981,1860.0,255981,140042,3614.004598,2.9264537463310303
2021-01-05,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,sim_anneal,155,9,9,277418,1830.0,277418,158326,3616.00755,3.136511394862448
2021-01-08,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,sim_anneal,156,8,8,258866,1730.0,258866,141681,3627.097146,8.100892841294353
2021-01-04,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,sim_anneal,174,8,8,303342,2060.0,303342,155833,3631.492965,-1.3081740001669868
2021-01-06,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,sim_anneal,193,9,9,328702,2160.0,328702,171255,3638.817681,6.417760872783592
2021-03-28,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,sim_anneal,19,2,2,63957,440.0,63957,24300,3602.672077,-32.81486865330703
2021-03-27,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,sim_anneal,40,4,4,117136,790.0,117136,54315,3603.329821,3.0483615987551627
2021-03-25,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,sim_anneal,149,10,10,247209,1660.0,247209,145367,3619.297137,1.4923053627358003
2021-03-30,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,sim_anneal,184,12,11,341569,2610.0,341569,196782,3630.60456,-3.2198698151181273
2021-03-23,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,sim_anneal,197,10,10,348675,2440.0,348675,186970,3642.056414,-1.3952663306938236
2021-03-24,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,sim_anneal,210,11,11,354603,2330.0,354603,198810,3654.097272,2.6000565826807556
2021-03-31,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,sim_anneal,209,10,10,352624,2320.0,352624,195911,3659.169506,-0.4120429299185311
2021-03-26,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,sim_anneal,225,11,11,386449,2570.0,386449,215133,3660.33549,0.6874415353460593
2021-03-29,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,sim_anneal,221,12,11,389552,2670.0,389552,206980,3670.751506,-7.514227518864227
2021-03-22,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,sim_anneal,233,11,11,398900,2630.0,398900,212929,3680.411957,-4.815357854188673
2021-05-02,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,sim_anneal,15,3,2,49979,480.0,49979,19953,3602.658744,-9.25565635588589
2021-05-09,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,sim_anneal,24,3,2,60178,480.0,60178,28037,3602.833552,8.637102038957293
2021-05-08,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,sim_anneal,44,3,3,114780,780.0,114780,56043,3603.701703,4.555206306441152
2021-05-06,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,sim_anneal,176,10,9,322248,2110.0,322248,187975,3628.628629,0.9987741897824571
2021-05-11,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,sim_anneal,167,10,10,287456,2020.0,287456,159597,3628.745193,0.6325919678104022
2021-05-04,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,sim_anneal,171,9,9,313316,2040.0,313316,167319,3629.817375,-0.8698899598859035
2021-05-07,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,sim_anneal,194,11,10,331863,2150.0,331863,183458,3650.826274,8.475067086237186
2021-05-10,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,sim_anneal,218,11,11,372319,2600.0,372319,201574,3657.268825,3.070702968389593
2021-05-03,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,sim_anneal,218,11,11,364853,2390.0,364853,205196,3659.924194,0.18357207734649436
2021-05-05,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,sim_anneal,213,12,11,368673,2730.0,368673,197088,3661.680006,0.587565929265583
2021-04-25,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,sim_anneal,17,3,3,59450,480.0,59450,23763,3602.554661,-41.10079984810007
2021-05-01,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,sim_anneal,47,4,4,126199,940.0,126199,58939,3603.627937,-5.69873110264249
2021-04-24,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,sim_anneal,51,5,4,157211,1010.0,157211,68709,3603.855912,-18.84444713228457
2021-04-27,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,sim_anneal,167,8,8,295555,2000.0,295555,166752,3629.219222,-0.45818080467154076
2021-04-29,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,sim_anneal,190,10,10,354139,2350.0,354139,200252,3637.485331,-3.4964564915613354
2021-04-22,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,sim_anneal,213,14,13,372173,2690.0,372173,216415,3640.254977,2.5551668883466165
2021-04-23,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,sim_anneal,204,10,10,338527,2410.0,338527,187406,3655.022712,3.822911901995267
2021-04-28,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,sim_anneal,208,10,10,352628,2440.0,352628,192112,3660.667218,-4.674040168367559
2021-04-30,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,sim_anneal,217,11,11,376428,2480.0,376428,202251,3661.266765,-1.2913416337261086
2021-04-26,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,sim_anneal,218,12,11,358114,2820.0,358114,192960,3667.158231,3.472274633688773
2021-04-18,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,sim_anneal,16,2,2,56476,410.0,56476,17568,3602.531775,-56.11455108359133
2021-04-17,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,sim_anneal,41,4,4,118328,760.0,118328,50692,3603.260889,-9.92020362474338
2021-04-20,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,sim_anneal,170,9,8,306201,2130.0,306201,174993,3629.778863,4.014933747950685
2021-04-15,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,sim_anneal,188,11,10,322462,2330.0,322462,193263,3634.295339,5.468243847382848
2021-04-13,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,sim_anneal,188,11,10,321281,2420.0,321281,185973,3635.25926,4.7085028888704334
2021-04-12,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,sim_anneal,213,10,10,375100,2470.0,375100,200433,3652.856669,-4.464601511130173
2021-04-19,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,sim_anneal,196,10,10,339485,2230.0,339485,177968,3652.986249,-3.2597454740120693
2021-04-21,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,sim_anneal,216,10,10,378255,2470.0,378255,202048,3661.711791,-1.5425130667983862
2021-04-16,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,sim_anneal,218,11,11,369183,2480.0,369183,197949,3667.579296,1.164291145069231
2021-04-14,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,sim_anneal,235,12,12,376218,2670.0,376218,207762,3675.123778,7.401837599159223
2021-04-11,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,sim_anneal,17,3,2,50598,510.0,50598,23863,3602.61523,-9.349066390041493
2021-04-03,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,sim_anneal,43,5,4,117809,800.0,117809,53775,3603.431272,-0.9226261864784292
2021-04-10,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,sim_anneal,51,4,4,124700,970.0,124700,59994,3603.92813,-3.318281618956875
2021-04-01,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,sim_anneal,181,11,10,313692,2090.0,313692,184692,3628.804229,10.110723946632433
2021-04-08,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,sim_anneal,181,10,9,315777,2380.0,315777,178394,3629.129888,1.576204516977627
2021-04-06,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,sim_anneal,170,10,10,327462,2260.0,327462,179978,3629.174987,1.3897379222288806
2021-04-02,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,sim_anneal,200,11,11,331959,2660.0,331959,186713,3645.726155,1.798899538516152
2021-04-05,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,sim_anneal,204,10,10,334537,2350.0,334537,188139,3652.698671,2.198463998690277
2021-04-09,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,sim_anneal,205,12,11,340208,2550.0,340208,182371,3656.746281,-1.355546419271997
2021-04-07,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,sim_anneal,212,11,11,358279,2390.0,358279,188772,3661.273714,-3.4122560664093955
2021-03-21,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,sim_anneal,16,2,2,59883,410.0,59883,22467,3602.335928,0.8264052200987049
2021-03-14,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,sim_anneal,25,2,2,57128,440.0,57128,23050,3602.560995,3.7260486358044456
2021-03-20,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,sim_anneal,48,3,3,118301,810.0,118301,55193,3603.24888,-1.9739507460499435
2021-03-13,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,sim_anneal,54,4,4,142352,970.0,142352,63931,3603.526287,-28.320187497183035
2021-03-16,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,sim_anneal,168,9,9,282654,2010.0,282654,162072,3619.315787,2.769474209249927
2021-03-18,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,sim_anneal,174,10,9,284848,2080.0,284848,160295,3624.168977,4.662005442185978
2021-03-12,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,sim_anneal,197,11,11,317617,2300.0,317617,170788,3642.914467,0.5666396391037702
2021-03-19,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,sim_anneal,209,10,10,347447,2290.0,347447,178453,3644.95889,-3.9283428154369844
2021-03-15,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,sim_anneal,210,11,10,346070,2180.0,346070,184091,3648.67821,-3.181891364885897
2021-03-17,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,sim_anneal,233,13,12,361235,2410.0,361235,195536,3661.947934,0.655358095583827
2021-03-07,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,sim_anneal,23,3,2,55618,480.0,55618,26242,3602.59263,10.286313412371966
2021-03-06,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,sim_anneal,38,4,3,85977,730.0,85977,44164,3602.875611,-4.705710423440868
2021-03-02,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,sim_anneal,159,9,9,275771,1710.0,275771,161476,3620.557059,3.0317201900187416
2021-03-09,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,sim_anneal,173,11,10,301463,2210.0,301463,176179,3621.059384,8.565284513638032
2021-03-11,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,sim_anneal,169,11,10,291035,1970.0,291035,171529,3623.292414,3.9932044599854852
2021-03-04,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,sim_anneal,178,10,9,297296,1990.0,297296,175471,3623.576755,2.4091125445204917
2021-03-03,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,sim_anneal,175,9,9,322453,2130.0,322453,156463,3630.792329,-5.06435111270405
2021-03-08,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,sim_anneal,203,10,10,339082,2230.0,339082,177764,3641.534091,2.6127365521757486
2021-03-10,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,sim_anneal,202,10,10,334962,2500.0,334962,176641,3641.948293,3.9124959480896497
2021-03-05,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,sim_anneal,204,10,10,348179,2290.0,348179,183075,3648.151689,-2.2552129221732744
2021-01-17,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,sim_anneal,12,2,2,40141,410.0,40141,14363,3602.739512,-9.367081709941967
2021-01-16,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,sim_anneal,36,3,3,107879,750.0,107879,46088,3603.393755,-21.588052972668358
2021-01-12,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,sim_anneal,118,7,7,244543,1660.0,244543,133610,3613.755066,-9.109607988363688
2021-01-19,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,sim_anneal,151,8,8,268135,1940.0,268135,147737,3622.11623,2.533223798999651
2021-01-14,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,sim_anneal,154,9,9,273495,1950.0,273495,154561,3622.852141,-0.4241022251597268
2021-01-18,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,sim_anneal,159,10,9,268836,1840.0,268836,129739,3634.178882,-5.617650871975391
2021-01-15,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,sim_anneal,165,8,8,263230,1910.0,263230,146180,3635.237365,5.207586850131981
2021-01-20,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,sim_anneal,179,9,9,321675,2130.0,321675,168437,3639.914233,-5.383252031987629
2021-01-11,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,sim_anneal,180,10,9,302823,1990.0,302823,164494,3640.963397,6.6562479771405325
2021-01-13,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,sim_anneal,186,10,9,315878,2140.0,315878,177613,3644.207729,-0.7158047781961719
2021-05-16,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,sim_anneal,14,1,1,44845,310.0,44845,18258,3603.008371,9.224322901906806
2021-05-15,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,sim_anneal,47,4,4,122834,970.0,122834,59869,3604.067783,10.419264736984124
2021-05-18,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,sim_anneal,168,10,10,318863,2050.0,318863,176709,3625.554053,11.378448762239337
2021-05-20,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,sim_anneal,197,12,10,345876,2400.0,345876,205158,3633.622063,0.1201298326268005
2021-05-13,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,sim_anneal,191,10,10,333480,2170.0,333480,190365,3638.35564,0.707446048306417
2021-05-21,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,sim_anneal,188,9,9,317969,2070.0,317969,172831,3643.986493,5.861158316704464
2021-05-14,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,sim_anneal,193,10,10,341110,2290.0,341110,177262,3650.68764,5.414848130258043
2021-05-19,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,sim_anneal,217,11,10,367255,2720.0,367255,200106,3655.010871,3.596984444479444
2021-05-12,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,sim_anneal,218,11,11,374203,2390.0,374203,200819,3660.037174,1.5638646001031178
2021-05-17,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,sim_anneal,221,11,11,378389,2660.0,378389,203659,3669.901258,1.88915537693654
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,sim_anneal,11,1,1,42165,280.0,42165,14550,3602.572689,3.605230670751223
2021-05-23,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,sim_anneal,15,2,2,55202,410.0,55202,23676,3602.598078,-52.495925301803915
2021-05-29,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,sim_anneal,40,3,3,114986,780.0,114986,45995,3603.345556,5.836397435162513
2021-05-22,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,sim_anneal,43,4,4,138581,970.0,138581,53698,3603.478633,-15.056539860186307
2021-05-31,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,sim_anneal,92,7,7,173098,1420.0,173098,74400,3613.516747,-13.964987128589017
2021-05-27,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,sim_anneal,141,8,7,257331,1820.0,257331,155195,3621.348002,5.806496482353199
2021-05-25,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,sim_anneal,167,10,8,301421,2170.0,301421,175697,3628.745875,-2.1662203843676915
2021-05-26,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,sim_anneal,196,11,10,313011,2510.0,313011,176541,3651.421392,3.528929516952731
2021-05-28,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,sim_anneal,202,11,11,362955,2330.0,362955,196834,3655.375437,-5.915053182952274
2021-05-24,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,sim_anneal,215,12,11,362309,2670.0,362309,198409,3662.723896,4.759538924595508
2021-06-06,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,sim_anneal,23,2,2,68330,470.0,68330,29334,3602.677779,-6.629006585312569
2021-06-05,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,sim_anneal,40,4,3,116919,880.0,116919,53512,3603.235958,-13.326548415236987
2021-06-03,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,sim_anneal,156,10,9,284340,2110.0,284340,171509,3621.349453,4.685603952828861
2021-06-01,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,sim_anneal,155,10,9,287074,1960.0,287074,168318,3621.550788,2.9358561251297517
2021-06-08,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,sim_anneal,164,10,10,306809,2230.0,306809,174253,3624.118636,-3.636633867377374
2021-06-10,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,sim_anneal,174,10,9,312053,2170.0,312053,178930,3631.049499,5.11876383449685
2021-06-04,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,sim_anneal,181,9,9,321521,2070.0,321521,164619,3636.299167,3.2586031033455596
2021-06-02,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,sim_anneal,179,9,9,306757,2340.0,306757,160458,3639.956244,6.536933445455986
2021-06-09,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,sim_anneal,195,10,10,330244,2320.0,330244,180220,3649.83153,1.6574848872874541
2021-06-07,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,sim_anneal,211,11,11,360134,2480.0,360134,196629,3653.544718,2.116486963233955
2021-06-13,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,sim_anneal,19,2,2,65436,470.0,65436,27980,3602.611907,0.5078303177740611
2021-06-20,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,sim_anneal,25,2,2,69427,440.0,69427,28731,3602.792115,-33.170291940000766
2021-06-19,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,sim_anneal,37,4,3,94562,940.0,94562,43518,3603.034899,5.238052290332602
2021-06-12,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,sim_anneal,48,4,4,128360,880.0,128360,52445,3603.565897,-3.616402970616726
2021-06-17,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,sim_anneal,172,10,10,317277,2350.0,317277,189091,3624.266461,4.290497737556561
2021-06-15,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,sim_anneal,176,12,11,305947,2550.0,305947,177870,3628.773468,1.1700137933707833
2021-06-18,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,sim_anneal,189,10,9,309791,2260.0,309791,174270,3642.453128,2.8045681297650047
2021-06-11,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,sim_anneal,205,11,11,358059,2360.0,358059,194905,3647.227409,-4.079052164661973
2021-06-16,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,sim_anneal,206,10,10,368727,2410.0,368727,203657,3652.132707,-0.8961505204513862
2021-06-14,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,sim_anneal,207,10,10,359354,2320.0,359354,195803,3653.74112,4.732945040786624
2021-02-14,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,sim_anneal,22,2,2,66566,410.0,66566,24255,3602.565617,-9.579073863729896
2021-02-13,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,sim_anneal,41,4,4,115548,910.0,115548,50433,3603.025151,-2.884923602949033
2021-02-16,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,sim_anneal,125,7,6,223034,1510.0,223034,123718,3611.052083,11.085862814042306
2021-02-18,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,sim_anneal,168,9,9,291759,1860.0,291759,169218,3620.562733,0.8849587585438436
2021-02-11,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,sim_anneal,159,10,10,266653,2110.0,266653,159761,3620.93548,8.914432109308283
2021-02-10,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,sim_anneal,185,9,9,332814,2220.0,332814,181210,3633.274523,-3.736604888631221
2021-02-17,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,sim_anneal,186,10,10,305515,1990.0,305515,168251,3633.829306,2.031739516628133
2021-02-15,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,sim_anneal,182,9,9,308712,2040.0,308712,161737,3635.084367,-5.704463588675989
2021-02-19,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,sim_anneal,182,9,9,309655,2010.0,309655,157677,3639.495539,-3.8960821089574322
2021-02-12,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,sim_anneal,192,11,10,309692,2480.0,309692,160862,3643.169701,2.0866793975187483
2021-01-31,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,sim_anneal,17,2,2,58855,440.0,58855,16774,3602.569255,-50.88704301902271
2021-02-07,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,sim_anneal,28,2,2,65863,470.0,65863,29630,3602.759259,4.727256946955779
2021-02-06,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,sim_anneal,35,4,3,90001,910.0,90001,37276,3603.0962,-15.87017534825038
2021-02-02,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,sim_anneal,153,8,8,273495,1760.0,273495,161045,3620.136606,3.726740870593702
2021-02-04,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,sim_anneal,159,10,9,297774,1990.0,297774,161152,3622.945546,-1.733863115350582
2021-02-09,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,sim_anneal,163,11,9,293473,2090.0,293473,156319,3624.672772,-1.9647833005579916
2021-02-01,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,sim_anneal,175,9,8,306693,2040.0,306693,153154,3644.269762,-1.5919864055093462
2021-02-03,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,sim_anneal,188,10,9,309132,2200.0,309132,161326,3648.580131,-2.418563969360439
2021-02-08,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,sim_anneal,199,11,11,341611,2300.0,341611,175037,3653.522035,0.9176999492422594
2021-02-05,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,sim_anneal,200,10,10,329530,2260.0,329530,170906,3656.207291,-1.8334533385661795
2021-01-24,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,sim_anneal,11,2,2,37499,380.0,37499,11598,3602.465578,-6.040211520515793
2021-01-23,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,sim_anneal,27,3,3,102632,720.0,102632,32609,3602.689672,-15.078937926085397
2021-01-30,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,sim_anneal,36,3,3,106465,690.0,106465,44396,3602.954015,-7.515425709178675
2021-01-26,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,sim_anneal,127,7,7,224554,1450.0,224554,133487,3614.327774,6.215831304267929
2021-01-21,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,sim_anneal,165,9,9,290597,1800.0,290597,172207,3624.423903,3.9736040340755134
2021-01-28,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,sim_anneal,159,9,9,272652,1770.0,272652,158689,3624.893966,7.891260797740625
2021-01-22,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,sim_anneal,160,8,8,289361,1910.0,289361,137882,3633.891817,-9.739873103280884
2021-01-27,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,sim_anneal,182,9,9,313516,2070.0,313516,171850,3640.29649,-3.3733946617867683
2021-01-29,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,sim_anneal,180,10,10,299332,2140.0,299332,162172,3641.46267,-0.4341728235996752
2021-01-25,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,sim_anneal,175,8,8,300565,2030.0,300565,158861,3642.075242,0.6156857687970981
2021-02-28,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,sim_anneal,14,2,2,45519,380.0,45519,20169,3602.310358,-37.13433555267677
2021-02-21,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,sim_anneal,20,2,2,49981,380.0,49981,16639,3602.335685,16.502113299587364
2021-02-27,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,sim_anneal,29,4,3,85096,730.0,85096,38907,3602.504737,1.0661179124085893
2021-02-20,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,sim_anneal,36,3,3,117126,810.0,117126,38404,3602.743414,-25.741830205694164
2021-02-23,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,sim_anneal,163,9,9,291654,1860.0,291654,168436,3621.371045,-0.08270049723245017
2021-02-25,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,sim_anneal,167,10,9,298532,1990.0,298532,171861,3622.005449,5.34512825390786
2021-02-22,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,sim_anneal,181,9,9,324328,2100.0,324328,165706,3633.878769,-4.808901039596441
2021-03-01,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,sim_anneal,170,9,8,275359,1980.0,275359,140474,3634.209098,0.8797601177813055
2021-02-24,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,sim_anneal,197,10,9,340342,2260.0,340342,181096,3637.027308,-2.1523481935702686
2021-02-26,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,sim_anneal,205,11,11,328369,2270.0,328369,178950,3646.193498,4.740230165153797


==> data/comparison_5/comparison_anytime_120_vroom.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,diff_anytime_120_vroom
2021-02-28,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,vroom,14,3,3,75278,540.0,24232,5.753746,,-126.7887807670292
2021-02-21,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,vroom,20,2,2,58450,380.0,27523,5.830721,,2.353864915885665
2021-02-20,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,vroom,36,4,4,166282,1150.0,57556,6.07277,,-78.51376304375832
2021-02-27,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,vroom,29,4,4,172538,1150.0,50600,6.177687,,-100.5952588562194
2021-02-23,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,vroom,163,10,10,419546,2830.0,237181,37.009125,,-43.969555236039575
2021-03-01,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,vroom,170,9,9,382994,2580.0,215815,37.994354,,-37.865321828777944
2021-02-25,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,vroom,167,10,10,408537,2680.0,241587,38.319739,,-29.533910396651766
2021-02-22,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,vroom,181,10,10,463982,3220.0,236274,39.763128,,-49.9390848836796
2021-02-24,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,vroom,197,11,11,458861,3140.0,262158,40.287216,,-37.725372256288814
2021-02-26,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,vroom,205,12,12,537371,3720.0,265541,41.47444,,-55.891200984018404
2021-02-14,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,vroom,22,3,3,88028,600.0,32384,5.683724,,-44.909213623718045
2021-02-16,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,vroom,125,8,8,326835,2210.0,181098,26.903709,,-30.295165881311743
2021-02-13,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,vroom,41,4,4,159849,1060.0,65338,27.038753,,-42.33091142216049
2021-02-17,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,vroom,186,11,11,434336,2900.0,238307,42.103758,,-39.276769995927545
2021-02-18,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,vroom,168,10,10,389455,2590.0,239816,43.05162,,-32.30388226821214
2021-02-11,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,vroom,159,10,10,403242,2710.0,230393,43.893614,,-37.742783945345856
2021-02-15,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,vroom,182,10,10,441544,3040.0,234790,45.587212,,-51.18677495788421
2021-02-10,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,vroom,185,11,11,466710,3200.0,242560,45.663917,,-45.471377008097846
2021-02-12,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,vroom,192,11,11,459252,3080.0,242462,46.189277,,-45.19874040443641
2021-02-19,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,vroom,182,11,11,465423,3170.0,233859,46.277668,,-56.159681656673705
2021-03-07,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,vroom,23,3,3,93491,660.0,34560,5.81324,,-50.80409710460521
2021-03-06,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,vroom,38,5,5,157694,1220.0,60678,6.26781,,-92.04510856989758
2021-03-02,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,vroom,159,10,10,414717,2770.0,229330,43.611928,,-45.82531918858762
2021-03-03,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,vroom,175,10,10,382700,2500.0,226603,46.857782,,-24.694535857417485
2021-03-11,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,vroom,169,12,12,469480,3240.0,245315,50.00037,,-54.87233621429043
2021-03-04,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,vroom,178,11,11,428897,2840.0,254321,50.241745,,-40.79045415004842
2021-03-09,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,vroom,173,11,11,417311,2780.0,251877,51.342786,,-26.571793401940536
2021-03-05,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,vroom,204,10,10,477334,3310.0,257445,51.799737,,-40.18619676945668
2021-03-08,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,vroom,203,11,11,471703,3170.0,264214,53.367925,,-35.47715399263023
2021-03-10,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,vroom,202,11,11,492044,3350.0,267841,54.530546,,-41.148189477368106
2021-03-21,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,vroom,16,3,3,80893,630.0,30974,5.732269,,-33.968732403696464
2021-03-14,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,vroom,25,3,3,77320,600.0,36124,6.056076,,-30.302162153052798
2021-03-20,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,vroom,48,4,4,165916,1150.0,75988,6.78563,,-43.01747248105783
2021-03-13,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,vroom,54,5,5,203731,1430.0,85107,7.473907,,-83.64898363906792
2021-03-18,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,vroom,174,10,10,373022,2500.0,239782,38.951102,,-24.849637020252562
2021-03-16,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,vroom,168,10,10,391327,2590.0,237378,40.143514,,-34.6130957499871
2021-03-19,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,vroom,209,11,11,497104,3440.0,262119,45.55464,,-48.69374300807026
2021-03-12,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,vroom,197,11,11,465943,3260.0,252186,47.974098,,-45.86838307344088
2021-03-15,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,vroom,210,12,12,492697,3330.0,267883,48.041077,,-46.899206316078214
2021-03-17,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,vroom,233,13,13,523696,3520.0,291772,49.427416,,-44.02367319549637
2021-01-31,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,vroom,17,2,2,61130,380.0,25111,5.893988,,-56.71947905450443
2021-02-07,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,vroom,28,3,3,103327,660.0,41529,6.062194,,-49.46550751471843
2021-02-06,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,vroom,35,4,4,172292,1180.0,52752,6.324376,,-121.81424929834951
2021-02-09,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,vroom,163,12,12,458323,3030.0,231245,31.059177,,-59.240561743879816
2021-02-04,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,vroom,159,11,11,416594,2750.0,229572,36.811215,,-42.328467128346865
2021-02-08,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,vroom,199,11,11,446594,3140.0,255917,37.570608,,-29.532013632078893
2021-02-01,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,vroom,175,9,9,420820,2880.0,229434,40.068336,,-39.396529164886196
2021-02-03,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,vroom,188,10,10,431556,2980.0,242619,40.108417,,-42.978875665933366
2021-02-02,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,vroom,153,9,9,378418,2550.0,219340,40.772355,,-33.20731338134764
2021-02-05,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,vroom,200,12,12,501590,3420.0,256303,41.657652,,-55.00452723603742
2021-01-24,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,vroom,11,2,2,56742,380.0,17189,6.339651,,-60.45584367842095
2021-01-23,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,vroom,27,4,4,157510,1000.0,45119,6.661802,,-76.61239684248295
2021-01-30,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,vroom,36,4,4,161233,1120.0,56124,6.94773,,-62.823788412792986
2021-01-26,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,vroom,127,8,8,328140,2180.0,192184,21.643162,,-37.046488220283415
2021-01-22,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,vroom,160,9,9,407355,2820.0,208261,35.462955,,-54.488980919982254
2021-01-21,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,vroom,165,10,10,369209,2410.0,240621,36.066169,,-22.003357323657898
2021-01-28,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,vroom,159,9,9,364359,2460.0,224736,36.254741,,-23.08968247801602
2021-01-25,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,vroom,175,10,10,442101,3040.0,230905,36.42995,,-46.184368459165356
2021-01-27,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,vroom,182,11,11,441211,2960.0,243436,36.487515,,-45.477356282044944
2021-01-29,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,vroom,180,11,11,445845,3050.0,236545,37.938728,,-49.593340446520244
2021-01-03,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,vroom,7,1,1,23470,160.0,11355,14.096511,,14.899017368287465
2021-01-10,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,vroom,9,1,1,31725,190.0,16762,14.100847,,5.670195052331113
2021-01-02,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,vroom,28,4,4,149032,1030.0,43048,14.280611,,-76.83381190820855
2021-01-09,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,vroom,27,4,4,156409,1060.0,46338,14.281714,,-59.301922920231405
2021-01-01,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,vroom,79,6,6,236741,1620.0,95384,18.838791,,-67.34597223400345
2021-01-07,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,vroom,139,9,9,375096,2550.0,201535,38.061698,,-42.24453731162163
2021-01-05,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,vroom,155,10,10,370830,2470.0,228566,38.935898,,-29.479296510836207
2021-01-08,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,vroom,156,9,9,444070,3090.0,205661,39.284966,,-57.64772707101905
2021-01-04,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,vroom,174,10,10,442803,3010.0,225722,40.402177,,-47.884445186607664
2021-01-06,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,vroom,193,11,11,494329,3380.0,251153,41.729804,,-40.736638917675464
2021-01-17,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,vroom,12,2,2,55333,380.0,20535,9.133835,,-50.75879355910961
2021-01-16,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,vroom,36,4,4,146798,1030.0,58015,10.133117,,-65.45280360664977
2021-01-12,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,vroom,118,9,9,395270,2700.0,177587,35.143868,,-76.36061858061983
2021-01-19,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,vroom,151,9,9,367580,2460.0,221435,39.854642,,-33.614923810631616
2021-01-14,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,vroom,154,10,10,404745,2740.0,222405,43.623529,,-48.61753690240141
2021-01-18,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,vroom,159,10,10,422182,2950.0,203406,46.637863,,-65.86272329759524
2021-01-13,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,vroom,186,11,11,474427,3230.0,246996,48.394458,,-51.26820200680413
2021-01-15,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,vroom,165,10,10,458361,3160.0,219461,48.855702,,-65.06152522047888
2021-01-20,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,vroom,179,11,11,461721,3140.0,237552,49.186775,,-51.26341963615873
2021-01-11,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,vroom,180,11,11,459472,3170.0,235570,49.338732,,-41.63006254296168
2021-05-02,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,vroom,15,3,3,74941,540.0,31170,6.161703,,-63.82336867417204
2021-05-09,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,vroom,24,3,3,89929,600.0,40482,6.342413,,-36.53119164376699
2021-05-08,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,vroom,44,5,5,220716,1520.0,72033,6.775269,,-83.53539889238138
2021-05-11,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,vroom,167,11,11,426401,2840.0,237871,45.455393,,-47.39773096520398
2021-05-06,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,vroom,176,10,10,434688,3010.0,256191,46.179557,,-33.5451107376674
2021-05-04,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,vroom,171,11,11,442693,2990.0,245970,47.293017,,-42.521908220492314
2021-05-07,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,vroom,194,11,11,498310,3440.0,261647,48.377359,,-37.429569793128934
2021-05-05,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,vroom,213,13,13,571073,3910.0,286741,52.992627,,-53.98946210348063
2021-05-10,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,vroom,218,12,12,517570,3570.0,292678,53.343067,,-34.74385208557876
2021-05-03,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,vroom,218,12,12,537790,3720.0,293925,54.440095,,-47.12850592573949
2021-05-16,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,vroom,14,2,2,70288,470.0,26044,5.627361,,-42.27764058135298
2021-05-15,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,vroom,47,5,5,222518,1580.0,80041,6.197994,,-62.27857148066306
2021-05-21,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,vroom,188,10,10,450962,3100.0,254909,55.122571,,-33.51314223456476
2021-05-20,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,vroom,197,12,12,498078,3390.0,281135,57.909182,,-43.83179513243159
2021-05-18,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,vroom,168,11,11,427086,2840.0,247671,58.808791,,-18.699955253291385
2021-05-14,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,vroom,193,11,11,458572,3140.0,260151,60.782516,,-27.155762842517984
2021-05-13,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,vroom,191,12,12,481499,3240.0,269118,61.465722,,-43.364715830594065
2021-05-12,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,vroom,218,12,12,528131,3630.0,284147,61.762824,,-38.9277334090933
2021-05-17,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,vroom,221,12,12,537683,3690.0,296177,61.989817,,-39.41349581901861
2021-05-19,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,vroom,217,11,11,493925,3380.0,289420,63.610827,,-29.653400112348343
2021-04-25,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,vroom,17,3,3,87845,540.0,33690,6.072808,,-108.49452922887048
2021-05-01,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,vroom,47,6,6,249890,1710.0,83264,6.860061,,-109.29687172829684
2021-04-24,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,vroom,51,5,5,243669,1700.0,86123,6.923101,,-84.20280761700295
2021-04-27,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,vroom,167,10,10,416548,2830.0,239818,47.663204,,-41.58330699133603
2021-04-26,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,vroom,218,11,11,482562,3290.0,279781,55.307617,,-30.0720223398635
2021-04-29,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,vroom,190,11,11,460275,3110.0,266401,56.40788,,-34.51450281288814
2021-04-22,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,vroom,213,13,13,490303,3250.0,300483,57.423178,,-28.3744226720987
2021-04-30,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,vroom,217,12,12,523575,3630.0,291128,57.875847,,-40.88647549034118
2021-04-23,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,vroom,204,11,11,499767,3410.0,273727,58.394455,,-41.986118647775605
2021-04-28,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,vroom,208,12,12,478058,3180.0,269757,60.80461,,-41.906661679757306
2021-04-18,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,vroom,16,3,3,75859,570.0,28783,5.559918,,-109.69427244582043
2021-04-17,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,vroom,41,5,5,209818,1430.0,67856,6.206956,,-94.90938141552638
2021-04-20,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,vroom,170,10,10,421969,2830.0,250147,54.932917,,-32.27495149039682
2021-04-15,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,vroom,188,12,12,486292,3240.0,269598,63.367215,,-42.559547366723834
2021-04-13,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,vroom,188,11,11,441899,2960.0,266302,64.03125,,-31.06662791111533
2021-04-19,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,vroom,196,11,11,469908,3170.0,256498,64.820324,,-42.92996885341639
2021-04-12,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,vroom,213,12,12,505425,3450.0,275572,65.536212,,-40.759853955646406
2021-04-16,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,vroom,218,12,12,541720,3720.0,287125,65.603863,,-45.02639666748766
2021-04-14,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,vroom,235,14,14,572688,3920.0,303282,68.282781,,-40.955128220905706
2021-04-21,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,vroom,216,11,11,478723,3290.0,281463,68.339735,,-28.513136595357427
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,vroom,11,2,2,79313,530.0,22243,5.639083,,-81.320012802341
2021-05-23,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,vroom,15,3,3,84988,540.0,30105,5.690765,,-134.77996629741153
2021-05-29,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,vroom,40,4,4,198761,1360.0,61659,6.497814,,-62.76809184935265
2021-05-22,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,vroom,43,5,5,208818,1400.0,70991,6.602217,,-73.37063912458696
2021-05-31,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,vroom,92,7,7,246822,1720.0,115175,10.476597,,-62.50370341108851
2021-05-27,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,vroom,141,9,9,403818,2790.0,212142,26.68705,,-47.81364158802902
2021-05-25,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,vroom,167,10,10,442760,3040.0,243618,32.449858,,-50.07287394502254
2021-05-26,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,vroom,196,11,11,452674,3110.0,259388,37.750345,,-39.51568909668651
2021-05-24,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,vroom,215,12,12,515518,3510.0,283950,38.477362,,-35.51463533246586
2021-05-28,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,vroom,202,12,12,514982,3450.0,273412,38.83257,,-50.27853568145673
2021-06-06,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,vroom,23,3,3,99619,660.0,41910,6.356863,,-55.45551012764895
2021-06-05,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,vroom,40,4,4,189627,1330.0,67458,6.440057,,-83.80052340796743
2021-06-08,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,vroom,164,11,11,469776,3230.0,238423,35.391155,,-58.68505588715153
2021-06-03,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,vroom,156,10,10,389013,2590.0,233743,43.462086,,-30.40212122634236
2021-06-01,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,vroom,155,10,10,395060,2650.0,232331,45.207787,,-33.57587478910051
2021-06-02,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,vroom,179,11,11,447630,3050.0,241077,48.49817,,-36.38441007641403
2021-06-10,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,vroom,174,11,11,475374,3260.0,252565,48.504294,,-44.53978253995281
2021-06-04,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,vroom,181,10,10,434770,2980.0,238994,48.62503,,-30.816516273457882
2021-06-09,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,vroom,195,12,12,494159,3510.0,267174,49.815665,,-47.15434322980256
2021-06-07,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,vroom,211,13,13,511639,3460.0,286093,51.105438,,-39.06218998100135
2021-06-27,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,vroom,20,2,2,62730,440.0,35148,5.589683,,-26.479424158719276
2021-06-26,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,vroom,49,5,5,239676,1700.0,79505,6.239309,,-82.61585114974933
2021-06-29,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,vroom,165,10,10,455071,3190.0,245263,42.432066,,-54.468186215441015
2021-06-22,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,vroom,165,11,11,431777,2990.0,244252,47.672379,,-30.447011764421536
2021-06-24,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,vroom,176,12,12,495024,3360.0,259497,49.096019,,-44.91504584362814
2021-06-25,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,vroom,176,11,11,457932,3110.0,238125,51.939634,,-48.66039689779541
2021-06-21,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,vroom,200,12,12,496113,3420.0,267289,52.619272,,-43.835473461731375
2021-06-28,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,vroom,201,11,11,487660,3350.0,267426,52.63427,,-38.756185072741296
2021-06-30,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,vroom,200,11,11,402545,2630.0,273394,54.385595,,-16.59319461501031
2021-06-23,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,vroom,202,11,11,449743,2990.0,272569,55.52226,,-35.80426971042063
2021-06-13,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,vroom,19,2,2,73238,470.0,36653,5.685262,,-11.354720997415235
2021-06-20,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,vroom,25,3,3,89680,630.0,42009,5.828601,,-72.01826063605324
2021-06-12,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,vroom,48,5,5,234581,1670.0,76095,6.344558,,-89.36147885050049
2021-06-19,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,vroom,37,4,4,158543,1180.0,60244,6.347947,,-58.87823307178146
2021-06-15,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,vroom,176,12,12,471890,3150.0,255041,37.165383,,-52.434513791755634
2021-06-17,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,vroom,172,11,11,431593,2900.0,257467,41.496773,,-30.19396681749623
2021-06-14,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,vroom,207,11,11,451295,3050.0,279841,45.164706,,-19.641204961731887
2021-06-18,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,vroom,189,12,12,504158,3420.0,262202,45.711466,,-58.177140526464406
2021-06-11,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,vroom,205,13,13,530594,3580.0,279722,46.20776,,-54.23078488253795
2021-06-16,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,vroom,206,11,11,530539,3710.0,280702,47.826915,,-45.17337434191084
2021-04-11,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,vroom,17,3,3,77002,510.0,35163,5.882418,,-66.41165283540802
2021-04-10,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,vroom,51,5,5,173841,1160.0,85250,6.553743,,-44.033307096400016
2021-04-03,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,vroom,43,6,6,227725,1530.0,68410,6.65433,,-95.08361032107734
2021-04-08,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,vroom,181,11,11,462842,3050.0,263323,35.926076,,-44.26214179295212
2021-04-06,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,vroom,170,11,11,420488,2810.0,241008,46.913115,,-26.62364451618149
2021-04-01,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,vroom,181,11,11,428066,2930.0,263193,48.340494,,-22.66344963550502
2021-04-02,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,vroom,200,13,13,533821,3670.0,268194,49.652436,,-57.9165187551769
2021-04-05,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,vroom,204,11,11,471650,3260.0,269943,50.710413,,-37.88637566253578
2021-04-09,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,vroom,205,11,11,497350,3410.0,264391,51.785099,,-48.171650906577526
2021-04-07,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,vroom,212,12,12,505481,3450.0,276338,52.219593,,-45.90006840675755
2021-03-28,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,vroom,19,3,3,89833,600.0,36576,5.79611,,-86.54968331429758
2021-03-27,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,vroom,40,4,4,193586,1360.0,73191,6.526999,,-60.228109817164516
2021-03-25,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,vroom,149,11,11,289887,1910.0,217112,36.511009,,-15.513998581413327
2021-03-24,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,vroom,210,11,11,492138,3350.0,279499,66.803137,,-35.177123017889464
2021-03-30,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,vroom,184,12,12,477036,3270.0,265144,66.873739,,-44.1570921750062
2021-03-22,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,vroom,233,12,12,497605,3360.0,300410,67.017669,,-30.751181110638143
2021-03-29,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,vroom,221,12,12,515260,3540.0,284620,67.51492,,-42.208949951148966
2021-03-26,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,vroom,225,11,11,538521,3740.0,298925,67.878235,,-38.39316002097018
2021-03-23,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,vroom,197,12,12,490916,3420.0,274562,68.449011,,-42.75918424320324
2021-03-31,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,vroom,209,13,13,548221,3760.0,279655,68.699279,,-56.10959715471116


==> data/comparison_5/comparison_anytime_180_routing.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_anytime_180_routing
2021-04-11,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,routing,17,7,2,35272,1120.0,26370,6.562926,,22.36480091563401
2021-04-03,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,routing,43,15,4,76756,2400.0,52244,10.666032,,30.844220200018018
2021-04-10,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,routing,51,16,5,91911,2560.0,60934,16.135767,,21.19032103169159
2021-04-06,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,routing,170,36,10,254383,5760.0,152386,103.085628,,14.316558151754707
2021-04-01,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,routing,181,39,12,280667,6240.0,175713,123.00904,,18.002915664832933
2021-04-08,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,routing,181,36,10,281995,5760.0,166673,190.613439,,13.599973037811406
2021-04-07,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,routing,212,41,12,303391,6560.0,173246,209.850262,,11.925532192840617
2021-04-05,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,routing,204,42,11,283247,6720.0,164182,233.137629,,18.940042183104435
2021-04-02,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,routing,200,44,12,289608,7040.0,175922,260.751375,,16.480030453954257
2021-04-09,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,routing,205,43,13,288529,6880.0,163157,272.981624,,14.10398773462735
2021-03-28,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,routing,19,8,3,37644,1280.0,27020,6.838584,,22.90804833094409
2021-03-27,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,routing,40,12,4,80061,1920.0,53330,10.148178,,33.54610046814303
2021-03-25,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,routing,149,30,11,223264,4800.0,132334,103.792186,,15.666373295963194
2021-03-30,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,routing,184,38,12,284614,6080.0,175246,137.2023,,12.603674395610133
2021-03-26,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,routing,225,47,12,333020,7520.0,192173,244.913654,,13.467584773288294
2021-03-23,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,routing,197,40,11,298609,6400.0,176842,250.361996,,13.724997327462418
2021-03-31,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,routing,209,39,12,291889,6240.0,171411,260.117915,,14.917041718163375
2021-03-24,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,routing,210,39,11,305032,6240.0,181023,267.970657,,21.373575528868336
2021-03-29,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,routing,221,45,13,313271,7200.0,182358,297.316364,,18.82194109446342
2021-03-22,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,routing,233,46,13,324210,7360.0,182267,363.502573,,15.815412419050784
2021-01-03,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,routing,7,3,2,11375,480.0,8075,15.233935,,61.28186800095306
2021-01-10,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,routing,9,4,1,17117,640.0,11008,15.250857,,47.609573947110675
2021-01-02,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,routing,28,9,3,46538,1440.0,30275,16.720426,,37.89219415195313
2021-01-09,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,routing,27,10,3,51543,1600.0,33024,17.005238,,48.086859306857896
2021-01-01,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,routing,79,20,6,98866,3200.0,56086,41.364772,,33.34412060165989
2021-01-07,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,routing,139,29,8,216844,4640.0,134198,103.488602,,16.813785854307888
2021-01-05,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,routing,155,34,10,247149,5440.0,156027,105.926098,,10.5265253813906
2021-01-08,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,routing,156,31,9,224462,4960.0,127816,125.163929,,18.107357721649223
2021-01-04,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,routing,174,37,9,245009,5920.0,139808,187.110288,,20.25121571741975
2021-01-06,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,routing,193,40,12,274092,6400.0,159455,194.638857,,10.833653226803387
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,routing,11,5,1,21388,800.0,15767,6.351674,,51.10420191120662
2021-05-23,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,routing,15,7,3,31920,1120.0,22756,6.498629,,16.22926726852824
2021-05-29,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,routing,40,12,3,71204,1920.0,45242,9.967375,,38.61565385311689
2021-05-22,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,routing,43,15,5,79416,2400.0,50646,10.995134,,31.94683667960616
2021-05-31,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,routing,92,19,7,132670,3040.0,70947,38.700734,,14.996540147107819
2021-05-25,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,routing,167,33,9,250648,5280.0,152389,105.648563,,19.64324071313386
2021-05-27,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,routing,141,30,9,229005,4800.0,143151,115.965161,,19.09923022301983
2021-05-26,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,routing,196,41,12,272896,6560.0,164657,202.963582,,14.065555496074795
2021-05-28,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,routing,202,38,13,294406,6080.0,171509,206.882605,,17.169528911296677
2021-05-24,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,routing,215,41,12,304826,6560.0,175908,257.817345,,15.392387074569365
2021-06-06,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,routing,23,8,3,45443,1280.0,30882,7.370731,,35.838533871742015
2021-06-05,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,routing,40,12,4,73471,1920.0,49462,12.793892,,21.821896381106416
2021-06-01,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,routing,155,32,9,249045,5120.0,157267,117.656258,,14.611483880258245
2021-06-08,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,routing,164,36,11,255784,5760.0,157668,123.193078,,17.809574915892536
2021-06-03,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,routing,156,32,10,255888,5120.0,158450,129.284498,,16.70420958060442
2021-06-04,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,routing,181,34,10,261341,5440.0,149609,161.450255,,17.153743980878293
2021-06-10,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,routing,174,36,10,261964,5760.0,163593,163.467125,,19.550897192186152
2021-06-02,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,routing,179,33,9,264769,5280.0,149264,173.593901,,15.154729363810281
2021-06-09,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,routing,195,41,10,277839,6560.0,164780,201.241334,,13.375901428255197
2021-06-07,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,routing,211,42,12,300430,6720.0,175242,259.865472,,11.935324068510056
2021-01-17,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,routing,12,6,2,21571,960.0,15174,9.254552,,42.79918326217815
2021-01-16,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,routing,36,12,4,67928,1920.0,39803,12.677374,,24.985367685223018
2021-01-12,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,routing,118,24,8,200312,3840.0,122175,57.654001,,17.559953740858262
2021-01-14,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,routing,154,33,11,235566,5280.0,145513,103.549202,,17.020039946034107
2021-01-19,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,routing,151,32,9,230367,5120.0,145478,120.238886,,19.097939230477476
2021-01-15,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,routing,165,31,9,239609,4960.0,139286,129.097185,,10.514856366053689
2021-01-18,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,routing,159,32,10,221699,5120.0,120598,137.331241,,17.9600566918178
2021-01-20,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,routing,179,35,11,265853,5600.0,154076,149.598251,,9.593797289714859
2021-01-13,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,routing,186,35,11,265707,5600.0,153412,156.536097,,16.722977208334378
2021-01-11,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,routing,180,35,11,261418,5600.0,153243,182.381538,,17.943776209728046
2021-01-31,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,routing,17,9,2,27790,1440.0,19499,6.682753,,36.63208300079808
2021-02-07,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,routing,28,11,3,46016,1760.0,29523,7.32931,,40.04898639845745
2021-02-06,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,routing,35,12,3,61634,1920.0,40034,9.417787,,37.924019015389575
2021-02-02,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,routing,153,31,9,239011,4960.0,148309,104.592979,,15.49096077758881
2021-02-04,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,routing,159,33,10,245262,5280.0,147701,112.814634,,21.186783806885735
2021-02-09,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,routing,163,34,10,239124,5440.0,144621,128.177285,,20.49896768745366
2021-02-01,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,routing,175,36,9,246549,5760.0,135813,136.788531,,19.54490720949736
2021-02-03,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,routing,188,36,10,271165,5760.0,154736,139.847823,,15.262791126444109
2021-02-08,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,routing,199,41,12,275230,6560.0,158744,168.631163,,15.397407483685345
2021-02-05,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,routing,200,42,12,282863,6720.0,160579,179.435391,,9.520610823761224
2021-06-27,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,routing,20,8,2,35030,1280.0,23895,6.966687,,44.755476351937425
2021-06-26,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,routing,49,13,4,87460,2080.0,58705,14.023135,,38.36808614092328
2021-06-29,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,routing,165,32,10,265031,5120.0,161717,124.258717,,11.744588744588745
2021-06-24,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,routing,176,36,11,281737,5760.0,175154,135.061328,,18.08613636561872
2021-06-22,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,routing,165,33,10,259812,5280.0,161039,135.686529,,16.74640228408097
2021-06-21,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,routing,200,40,12,284944,6400.0,166938,158.671835,,17.28982406845685
2021-06-30,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,routing,200,38,12,294881,6080.0,166960,174.53762,,9.604490331440903
2021-06-28,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,routing,201,39,11,292923,6240.0,171174,191.716779,,19.11086933109472
2021-06-25,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,routing,176,34,10,255410,5440.0,146439,239.221807,,17.729897923357157
2021-06-23,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,routing,202,40,11,290078,6400.0,171858,245.9848,,14.178868234897323
2021-06-13,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,routing,19,8,2,43100,1280.0,29727,6.557633,,20.051938415878315
2021-06-20,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,routing,25,7,3,48222,1120.0,27950,7.270156,,7.64722780810112
2021-06-19,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,routing,37,9,3,69580,1440.0,44023,10.066936,,37.710935052146276
2021-06-12,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,routing,48,15,5,84627,2400.0,54037,11.735808,,30.048190181767083
2021-06-17,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,routing,172,34,10,265738,5440.0,163392,142.769925,,17.14020230240593
2021-06-16,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,routing,206,43,11,301560,6880.0,179271,183.426752,,14.380382102671993
2021-06-15,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,routing,176,33,12,281792,5280.0,170973,200.032204,,10.941430792763866
2021-06-18,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,routing,189,36,12,281962,5760.0,167249,212.58742,,12.619776623569809
2021-06-14,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,routing,207,41,11,303727,6560.0,174922,247.951187,,18.528602314365266
2021-06-11,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,routing,205,45,14,302206,7200.0,175679,306.201104,,14.600435749548566
2021-01-24,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,routing,11,6,2,20327,960.0,12393,6.99811,,54.180285372945924
2021-01-23,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,routing,27,9,3,50771,1440.0,30610,8.615355,,14.786593041405817
2021-01-30,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,routing,36,13,3,63077,2080.0,44445,10.228616,,32.40567099242367
2021-01-26,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,routing,127,26,7,203615,4160.0,129407,86.905878,,11.55595324451935
2021-01-21,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,routing,165,34,10,258253,5440.0,159900,101.424293,,11.711696312275436
2021-01-28,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,routing,159,30,9,243484,4800.0,145497,105.208288,,15.941158396597379
2021-01-25,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,routing,175,37,10,252658,5920.0,140512,126.004569,,12.84800193166727
2021-01-22,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,routing,160,33,9,225527,5280.0,128642,132.272105,,24.166605020881107
2021-01-27,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,routing,182,37,11,272232,5920.0,155093,134.321965,,15.365483622254832
2021-01-29,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,routing,180,35,12,258193,5600.0,147617,148.662037,,16.630179272576978
2021-03-07,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,routing,23,9,3,41488,1440.0,25120,7.167227,,30.04535720909842
2021-03-06,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,routing,38,10,3,61625,1600.0,40386,9.866751,,30.69223415621661
2021-03-02,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,routing,159,32,10,247665,5120.0,149985,132.38277,,13.33596943060299
2021-03-11,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,routing,169,35,11,259492,5600.0,158389,136.650758,,10.859655450782364
2021-03-09,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,routing,173,35,11,259397,5600.0,155124,149.344043,,16.55101417104988
2021-03-08,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,routing,203,40,11,289939,6400.0,171162,153.081571,,14.5146358146995
2021-03-10,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,routing,202,38,12,288881,6080.0,163514,162.630828,,16.82066461464041
2021-03-05,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,routing,204,42,11,296908,6720.0,166663,171.644463,,9.646202443047297
2021-03-03,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,routing,175,33,11,242188,5280.0,135471,177.564916,,23.638060525037993
2021-03-04,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,routing,178,33,11,277357,5280.0,164438,178.863144,,10.115079609422851
2021-05-02,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,routing,15,7,2,32336,1120.0,21047,7.163261,,14.298587368476849
2021-05-09,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,routing,24,7,2,43685,1120.0,26392,7.799789,,14.41194333966811
2021-05-08,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,routing,44,11,3,81482,1760.0,52789,13.076567,,17.107163930090135
2021-05-04,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,routing,171,37,10,265510,5920.0,160212,139.907945,,16.756021244442774
2021-05-11,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,routing,167,30,10,255106,4800.0,150740,151.714979,,12.45264111574786
2021-05-06,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,routing,176,37,10,278795,5920.0,173758,153.625425,,11.85072531586336
2021-05-05,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,routing,213,45,13,307137,7200.0,181198,202.897063,,21.681290687800736
2021-05-03,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,routing,218,42,14,309768,6720.0,183134,222.330069,,16.209622011717798
2021-05-07,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,routing,194,36,12,280770,5760.0,160735,240.921866,,18.061396315287208
2021-05-10,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,routing,218,40,13,314968,6400.0,181096,269.469246,,16.964219806177436
2021-05-16,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,routing,14,6,1,27940,960.0,20878,6.398701,,41.47342843377532
2021-05-15,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,routing,47,14,4,86602,2240.0,57312,14.370389,,20.280209512763157
2021-05-14,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,routing,193,35,11,281769,5600.0,164013,155.587522,,18.109213291133724
2021-05-21,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,routing,188,37,10,269784,5920.0,159911,165.047367,,18.956282462216908
2021-05-20,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,routing,197,36,11,302586,5760.0,182958,181.43024,,17.236003183798733
2021-05-18,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,routing,168,31,10,260958,4960.0,161501,192.5383,,12.960615844384556
2021-05-13,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,routing,191,35,12,293645,5600.0,175060,198.489335,,16.69054542875381
2021-05-19,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,routing,217,41,11,324527,6560.0,183899,237.731096,,18.482877804822298
2021-05-12,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,routing,218,44,13,302171,7040.0,175228,241.324073,,12.99198654730471
2021-05-17,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,routing,221,41,12,308642,6560.0,179770,337.678124,,16.826917894600683
2021-03-21,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,routing,16,6,2,33759,960.0,22657,6.563214,,14.99043110394843
2021-03-14,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,routing,25,9,3,41324,1440.0,23114,7.414095,,29.669656381367325
2021-03-20,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,routing,48,14,4,85150,2240.0,54517,13.253303,,18.408217629190982
2021-03-13,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,routing,54,16,5,95498,2560.0,57928,15.519598,,32.427632370318484
2021-03-16,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,routing,168,36,9,254183,5760.0,152055,127.809803,,12.241142391537021
2021-03-12,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,routing,197,39,12,280078,6240.0,156531,186.872662,,15.179028404083597
2021-03-19,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,routing,209,43,11,287853,6880.0,164523,202.356495,,10.386468918111177
2021-03-18,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,routing,174,34,11,257110,5440.0,154044,206.329287,,15.148574973928426
2021-03-15,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,routing,210,43,12,281030,6880.0,156449,218.58836,,17.27623549913017
2021-03-17,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,routing,233,47,12,322779,7520.0,181490,245.889167,,14.36837260140235
2021-02-28,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,routing,14,6,2,25896,960.0,18777,6.518802,,28.096626405664306
2021-02-21,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,routing,20,8,2,29331,1280.0,16874,6.742434,,41.71799864880976
2021-02-27,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,routing,29,8,3,57871,1280.0,39272,8.453107,,46.29041838363589
2021-02-20,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,routing,36,12,4,65508,1920.0,41375,9.318857,,26.577000672494957
2021-02-25,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,routing,167,38,11,252050,6080.0,159659,109.300243,,20.247689382073844
2021-02-23,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,routing,163,38,10,258766,6080.0,161033,111.480178,,10.926377242623268
2021-03-01,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,routing,170,35,10,231225,5600.0,128578,130.756825,,14.900703686256035
2021-02-26,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,routing,205,45,12,289705,7200.0,166053,173.615814,,16.01463413220002
2021-02-22,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,routing,181,37,11,255735,5920.0,151131,175.692498,,15.221001892928536
2021-02-24,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,routing,197,39,11,282368,6240.0,168230,211.291887,,17.10078211240811
2021-04-25,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,routing,17,7,3,36235,1120.0,25688,7.537785,,15.982656278983491
2021-05-01,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,routing,47,13,4,87262,2080.0,56791,13.830004,,34.191057247792216
2021-04-24,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,routing,51,15,5,96778,2400.0,62913,15.92132,,30.497044734744296
2021-04-27,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,routing,167,35,10,254827,5600.0,155856,149.467247,,15.145632361118974
2021-04-22,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,routing,213,43,14,322845,6880.0,195935,212.353942,,19.89236105941729
2021-04-23,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,routing,204,41,12,297535,6560.0,170500,230.916278,,14.046724193217567
2021-04-29,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,routing,190,37,11,282021,5920.0,165757,235.131407,,16.54010511612491
2021-04-30,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,routing,217,40,12,325983,6400.0,183232,236.091129,,12.112878830770724
2021-04-28,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,routing,208,41,12,292499,6560.0,166516,240.872563,,17.257932657627713
2021-04-26,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,routing,218,42,12,302014,6720.0,168927,261.242934,,19.482901573743046
2021-04-18,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,routing,16,9,3,26867,1440.0,19967,6.516877,,42.93815308809787
2021-04-17,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,routing,41,13,4,72670,2080.0,49670,10.108698,,41.300010500892576
2021-04-20,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,routing,170,36,10,261998,5760.0,162012,150.295977,,15.713449276481299
2021-04-15,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,routing,188,38,10,283178,6080.0,172584,163.986671,,11.92057305841625
2021-04-13,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,routing,188,40,11,283658,6400.0,172961,175.126518,,13.574236007434264
2021-04-19,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,routing,196,39,11,272927,6240.0,154651,217.730309,,21.527150817428506
2021-04-21,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,routing,216,45,12,306742,7200.0,179279,249.839365,,16.728109848464282
2021-04-16,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,routing,218,43,12,314413,6880.0,180933,253.332799,,12.231527231108506
2021-04-14,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,routing,235,47,14,328191,7520.0,188083,257.366507,,14.69952982089529
2021-04-12,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,routing,213,40,12,295916,6400.0,169838,271.619493,,19.405611070711693
2021-02-14,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,routing,22,7,2,38027,1120.0,25223,7.186036,,15.258278736016402
2021-02-13,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,routing,41,12,4,71911,1920.0,48432,11.136315,,30.078273129466673
2021-02-16,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,routing,125,26,8,189554,4160.0,114873,69.257941,,22.845478486329835
2021-02-11,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,routing,159,31,10,244522,4960.0,146029,126.743254,,18.99919172110403
2021-02-19,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,routing,182,39,12,255787,6240.0,147042,127.426139,,18.379830688573552
2021-02-18,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,routing,168,34,11,255498,5440.0,154849,127.52983,,15.256868227544553
2021-02-10,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,routing,185,40,11,269231,6400.0,154234,152.967571,,12.323168507711546
2021-02-17,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,routing,186,37,9,257235,5920.0,147355,164.158277,,15.025436046511627
2021-02-12,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,routing,192,39,12,261540,6240.0,145884,176.946905,,20.095809261358255
2021-02-15,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,routing,182,38,10,251793,6080.0,143991,183.609123,,15.515627359202778


==> data/comparison_5/comparison_anytime_180_rt_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_rt_180,no_of_requests_rt_180,no_of_runs_rt_180,no_of_vehicles_rt_180,objective_rt_180,operational_cost_rt_180,total_duration_rt_180,total_travel_time_rt_180,computation_time_rt_180,diff_anytime_180_rt_180
2021-01-03,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,agent_without_anytime,7,1,,29352,190.0,29352,8616,307.917642,0.09190237925048504
2021-01-10,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,agent_without_anytime,9,1,,39872,280.0,39872,11066,308.167141,-22.037218413320275
2021-01-09,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,agent_without_anytime,27,2,,97014,680.0,97014,35473,310.446682,2.2893228720779155
2021-01-02,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,agent_without_anytime,28,2,,83722,650.0,83722,30898,310.639333,-11.7321268900722
2021-01-01,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,agent_without_anytime,79,4,,130307,970.0,130307,60636,322.837493,12.146464135703836
2021-01-07,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,agent_without_anytime,139,7,,241335,1780.0,241335,138667,341.083909,7.418489832088478
2021-01-05,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,agent_without_anytime,155,8,,269758,1910.0,269758,163653,345.138319,2.3415608957882315
2021-01-08,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,agent_without_anytime,156,6,,269787,1890.0,269787,151421,354.274209,1.5709996242151387
2021-01-04,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,agent_without_anytime,174,8,,302204,2120.0,302204,166141,364.340175,1.6346272776392623
2021-01-06,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,agent_without_anytime,193,8,,330459,2210.0,330459,182088,375.497024,-7.503399545859711
2021-06-27,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,agent_without_anytime,20,2,,48123,470.0,48123,26926,310.487496,24.10698796700784
2021-06-26,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,agent_without_anytime,49,3,,124037,840.0,124037,64484,316.195541,12.592754409578104
2021-06-22,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,agent_without_anytime,165,8,,318625,2330.0,318625,179867,360.791772,-2.0995087687816634
2021-06-29,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,agent_without_anytime,165,9,,309944,2340.0,309944,187713,363.166242,-3.2114552114552115
2021-06-24,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,agent_without_anytime,176,8,,340607,2330.0,340607,202777,368.645652,0.9699281567003835
2021-06-25,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,agent_without_anytime,176,7,,318274,2200.0,318274,182534,375.364533,-2.5192219112071714
2021-06-21,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,agent_without_anytime,200,8,,338566,2270.0,338566,187199,393.172926,1.7250637864322849
2021-06-30,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,agent_without_anytime,200,9,,317675,2370.0,317675,183462,394.094461,2.617009797309725
2021-06-28,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,agent_without_anytime,201,9,,346642,2550.0,346642,192509,400.327618,4.276652794998467
2021-06-23,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,agent_without_anytime,202,8,,347619,2420.0,347619,193489,402.279471,-2.8449451632086107
2021-01-17,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,agent_without_anytime,12,1,,44901,310.0,44901,15438,309.287039,-19.066054997215666
2021-01-16,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,agent_without_anytime,36,3,,82326,780.0,82326,45104,313.40981,9.08528706945104
2021-01-12,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,agent_without_anytime,118,6,,232672,1560.0,232672,131084,339.192842,4.241930372583639
2021-01-19,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,agent_without_anytime,151,8,,283399,2120.0,283399,161972,354.251418,0.47375223004200206
2021-01-14,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,agent_without_anytime,154,8,,280048,1880.0,280048,158334,355.470594,1.3509086489856736
2021-01-18,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,agent_without_anytime,159,7,,257363,1930.0,257363,132529,370.894438,4.762556756576732
2021-01-15,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,agent_without_anytime,165,7,,276083,1810.0,276083,158452,373.436937,-3.1068403519517185
2021-01-20,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,agent_without_anytime,179,8,,311739,2090.0,311739,172938,380.548713,-6.010235832213966
2021-01-11,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,agent_without_anytime,180,8,,306077,2120.0,306077,169704,380.698206,3.925809205735379
2021-01-13,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,agent_without_anytime,186,9,,326499,2280.0,326499,184298,420.154603,-2.330253491462528
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,agent_without_anytime,11,1,,47565,340.0,47565,15985,308.590002,-8.739883864478076
2021-05-23,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,agent_without_anytime,15,2,,36017,380.0,36017,21824,309.494538,5.477115263489398
2021-05-29,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,agent_without_anytime,40,2,,119721,860.0,119721,49596,313.410295,-3.2104278558928248
2021-05-22,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,agent_without_anytime,43,3,,104904,870.0,104904,56728,314.477413,10.105658243142496
2021-05-31,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,agent_without_anytime,92,4,,156188,1030.0,156188,74812,329.247872,-0.0717599118378226
2021-05-27,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,agent_without_anytime,141,7,,259692,1840.0,259692,155797,344.850678,8.258410493554575
2021-05-25,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,agent_without_anytime,167,9,,302085,2190.0,302085,176974,358.807959,3.152741577140219
2021-05-26,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,agent_without_anytime,196,8,,332923,2300.0,332923,196822,383.316364,-4.836835525549261
2021-05-28,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,agent_without_anytime,202,9,,359222,2550.0,359222,196876,390.963593,-1.0663080420446105
2021-05-24,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,agent_without_anytime,215,9,,370151,2520.0,370151,210928,398.111485,-2.7392431484226245
2021-05-02,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,agent_without_anytime,15,2,,41629,410.0,41629,24193,308.780588,-10.33102753703851
2021-05-09,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,agent_without_anytime,24,2,,62740,500.0,62740,33584,309.955564,-22.920789169491194
2021-05-08,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,agent_without_anytime,44,4,,119522,940.0,119522,59251,313.026234,-21.5914871106228
2021-05-11,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,agent_without_anytime,167,9,,304850,2160.0,304850,170091,352.186792,-4.618520755545794
2021-05-04,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,agent_without_anytime,171,8,,311636,2060.0,311636,183206,353.870123,2.294374737422951
2021-05-06,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,agent_without_anytime,176,8,,335441,2270.0,335441,194699,355.69813,-6.059580872402585
2021-05-07,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,agent_without_anytime,194,8,,336584,2270.0,336584,194961,374.911034,1.772899588220359
2021-05-05,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,agent_without_anytime,213,9,,372144,2490.0,372144,209537,384.31933,5.104765110426022
2021-05-10,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,agent_without_anytime,218,10,,383159,2650.0,383159,223129,386.898746,-1.013139440466524
2021-05-03,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,agent_without_anytime,218,8,,362071,2420.0,362071,202431,393.04345,2.0619755798038377
2021-05-16,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,agent_without_anytime,14,1,,47799,340.0,47799,19222,310.375567,-0.12568340350656695
2021-05-15,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,agent_without_anytime,47,3,,104438,690.0,104438,58825,317.206456,3.8616258411348303
2021-05-18,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,agent_without_anytime,168,8,,307979,2270.0,307979,177596,365.769759,-2.722669904207914
2021-05-20,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,agent_without_anytime,197,9,,345026,2430.0,345026,200473,387.352131,5.627719836652526
2021-05-13,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,agent_without_anytime,191,10,,345689,2410.0,345689,200421,387.824606,1.925242925030144
2021-05-21,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,agent_without_anytime,188,8,,323395,2210.0,323395,183588,394.445245,2.8514180487672993
2021-05-14,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,agent_without_anytime,193,8,,314026,2120.0,314026,186382,396.062645,8.734331359949314
2021-05-19,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,agent_without_anytime,217,9,,365493,2490.0,365493,214015,414.19004,8.192731136447556
2021-05-12,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,agent_without_anytime,218,9,,367368,2460.0,367368,205430,419.611337,-5.781030893400636
2021-05-17,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,agent_without_anytime,221,9,,362146,2520.0,362146,208234,434.858042,2.408619072770586
2021-04-25,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,agent_without_anytime,17,1,,41464,280.0,41464,26434,309.706314,3.8582823223891674
2021-05-01,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,agent_without_anytime,47,3,,145527,1020.0,145527,66048,315.458046,-9.749696453216087
2021-04-24,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,agent_without_anytime,51,3,,135880,960.0,135880,67553,316.60927,2.4152022004696825
2021-04-27,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,agent_without_anytime,167,7,,286995,1990.0,286995,166567,370.196847,4.434070014085398
2021-04-29,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,agent_without_anytime,190,8,,351498,2450.0,351498,201070,382.937229,-4.020573403726414
2021-04-22,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,agent_without_anytime,213,11,,377293,2660.0,377293,225763,396.588565,6.382160421226062
2021-04-23,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,agent_without_anytime,204,10,,351173,2350.0,351173,192041,402.08598,-1.4484673228198603
2021-04-28,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,agent_without_anytime,208,8,,356453,2420.0,356453,196245,410.789538,-0.8333639786482304
2021-04-30,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,agent_without_anytime,217,10,,365488,2680.0,365488,206868,412.269914,1.4620758079431453
2021-04-26,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,agent_without_anytime,218,10,,380645,2590.0,380645,214814,422.514962,-1.4801662521028118
2021-04-18,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,agent_without_anytime,16,1,,44624,310.0,44624,20998,309.142107,5.224704782941126
2021-04-17,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,agent_without_anytime,41,3,,110742,720.0,110742,53615,312.628303,10.546934951009296
2021-04-20,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,agent_without_anytime,170,8,,304150,2150.0,304150,172246,356.258954,2.1528622258253387
2021-04-15,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,agent_without_anytime,188,9,,332529,2400.0,332529,195134,361.394094,-3.4295169873998064
2021-04-13,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,agent_without_anytime,188,9,,323650,2370.0,323650,185431,362.449319,1.3893543767709697
2021-04-19,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,agent_without_anytime,196,8,,325593,2210.0,325593,181205,382.749729,6.38445304458335
2021-04-12,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,agent_without_anytime,213,8,,357639,2450.0,357639,201961,384.69588,2.5950044530145684
2021-04-21,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,agent_without_anytime,216,8,,348554,2390.0,348554,192731,387.02334,5.377319050282059
2021-04-16,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,agent_without_anytime,218,9,,360964,2520.0,360964,207128,396.205393,-0.7631968288529716
2021-04-14,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,agent_without_anytime,235,10,,379006,2800.0,379006,209191,403.637204,1.4921493864799467
2021-04-11,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,agent_without_anytime,17,2,,43104,440.0,43104,25985,308.966556,5.126229832940814
2021-04-03,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,agent_without_anytime,43,3,,114249,930.0,114249,53517,312.994558,-2.936300567618704
2021-04-10,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,agent_without_anytime,51,4,,133307,1060.0,133307,67507,314.273679,-14.304945808752915
2021-04-06,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,agent_without_anytime,170,8,,302024,2060.0,302024,173992,356.732309,-1.7302879546763583
2021-04-01,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,agent_without_anytime,181,8,,326381,2150.0,326381,191197,357.025109,4.647534685601933
2021-04-08,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,agent_without_anytime,181,8,,333018,2240.0,333018,193207,359.245658,-2.0328877423150105
2021-04-02,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,agent_without_anytime,200,9,,339154,2400.0,339154,199595,375.114531,2.191473469587862
2021-04-05,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,agent_without_anytime,204,9,,343127,2460.0,343127,198640,382.807465,1.8035137324034354
2021-04-09,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,agent_without_anytime,205,9,,339938,2220.0,339938,184770,385.642458,-1.2006370848900731
2021-04-07,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,agent_without_anytime,212,8,,343629,2330.0,343629,183752,390.328199,0.24443276792531157
2021-03-28,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,agent_without_anytime,19,2,,57798,500.0,57798,27745,309.453809,-18.365758754863812
2021-03-27,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,agent_without_anytime,40,3,,123891,840.0,123891,59487,312.437084,-2.834589461801521
2021-03-25,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,agent_without_anytime,149,8,,259045,1850.0,259045,157128,345.218494,2.150797577991909
2021-03-30,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,agent_without_anytime,184,9,,343207,2460.0,343207,195031,358.724231,-5.388458479575261
2021-03-23,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,agent_without_anytime,197,9,,342977,2250.0,342977,194501,374.080786,0.906062470927125
2021-03-31,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,agent_without_anytime,209,8,,347205,2390.0,347205,197545,383.891176,-1.2070634050789357
2021-03-24,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,agent_without_anytime,210,9,,356349,2580.0,356349,203442,384.994558,8.145874092346714
2021-03-29,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,agent_without_anytime,221,9,,349991,2430.0,349991,203771,394.040937,9.30667053634823
2021-03-26,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,agent_without_anytime,225,11,,373495,2600.0,373495,214854,395.704033,2.9505001948811227
2021-03-22,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,agent_without_anytime,233,9,,385554,2640.0,385554,218844,404.131013,-0.11321205448719614
2021-03-07,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,agent_without_anytime,23,2,,62180,500.0,62180,29548,309.656106,-4.844284823039438
2021-03-06,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,agent_without_anytime,38,2,,95872,650.0,95872,42042,311.908124,-7.824326604060057
2021-03-02,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,agent_without_anytime,159,8,,286485,1910.0,286485,163776,349.337716,-0.24809641117518616
2021-03-11,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,agent_without_anytime,169,8,,292068,2120.0,292068,173268,354.357794,-0.3308084711701963
2021-03-09,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,agent_without_anytime,173,8,,298645,1940.0,298645,183242,354.947247,3.924785664881211
2021-03-04,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,agent_without_anytime,178,9,,305173,2070.0,305173,181123,359.814287,1.1005642174035628
2021-03-03,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,agent_without_anytime,175,8,,280910,2090.0,280910,160110,362.66259,11.429003840357172
2021-03-10,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,agent_without_anytime,202,8,,354918,2450.0,354918,201029,375.813543,-2.1937869098384963
2021-03-05,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,agent_without_anytime,204,8,,334026,2240.0,334026,179180,382.249477,-1.6493916727022635
2021-03-08,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,agent_without_anytime,203,8,,324558,2150.0,324558,185043,382.339016,4.307599773563544
2021-03-21,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,agent_without_anytime,16,2,,61316,440.0,61316,24415,310.746516,-54.4016921837228
2021-03-14,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,agent_without_anytime,25,2,,70006,530.0,70006,28912,312.226864,-19.14495294177715
2021-03-20,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,agent_without_anytime,48,4,,107142,760.0,107142,62554,317.003983,-2.6647885704429815
2021-03-13,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,agent_without_anytime,54,3,,122124,840.0,122124,66532,318.564469,13.587637181854847
2021-03-16,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,agent_without_anytime,168,8,,299507,2150.0,299507,173669,366.363551,-3.407356769484667
2021-03-18,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,agent_without_anytime,174,8,,303039,1970.0,303039,176753,372.901145,-0.008910538196507068
2021-03-12,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,agent_without_anytime,197,8,,337988,2330.0,337988,183676,397.086362,-2.3588805538478312
2021-03-19,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,agent_without_anytime,209,8,,324231,2360.0,324231,181149,418.56995,-0.9386207411835027
2021-03-15,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,agent_without_anytime,210,9,,326210,2460.0,326210,184270,422.960729,3.977087080280583
2021-03-17,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,agent_without_anytime,233,9,,366032,2460.0,366032,202666,437.593161,2.893571638912397
2021-01-31,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,agent_without_anytime,17,1,,42287,280.0,42287,19735,309.943144,3.5754189944134076
2021-02-07,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,agent_without_anytime,28,2,,64007,500.0,64007,32749,311.922463,16.60977643441555
2021-02-06,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,agent_without_anytime,35,2,,92703,650.0,92703,36901,313.279213,6.632221416485375
2021-02-02,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,agent_without_anytime,153,8,,294040,2120.0,294040,168588,356.583194,-3.966084795083851
2021-02-04,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,agent_without_anytime,159,9,,283450,1950.0,283450,166977,361.877946,8.915338984684794
2021-02-09,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,agent_without_anytime,163,8,,311492,2180.0,311492,166619,364.361036,-3.5610627001040625
2021-02-01,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,agent_without_anytime,175,7,,288010,1960.0,288010,157632,386.355342,6.015148004686027
2021-02-03,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,agent_without_anytime,188,7,,304742,2050.0,304742,171520,391.467297,4.770208151696681
2021-02-08,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,agent_without_anytime,199,8,,319006,2150.0,319006,184263,404.057246,1.941159654618054
2021-02-05,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,agent_without_anytime,200,8,,307459,2120.0,307459,176815,404.384636,1.6530881849616317
2021-01-24,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,agent_without_anytime,11,1,,36031,250.0,36031,11923,309.215622,18.78141694655456
2021-01-23,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,agent_without_anytime,27,3,,97510,750.0,97510,36228,311.851589,-63.65955589869254
2021-01-30,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,agent_without_anytime,36,2,,102972,710.0,102972,43967,313.523353,-10.346453486502995
2021-01-26,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,agent_without_anytime,127,6,,235920,1710.0,235920,139969,343.171891,-2.476337747970411
2021-01-28,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,agent_without_anytime,159,8,,301849,2060.0,301849,174747,360.645059,-4.208396769995063
2021-01-21,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,agent_without_anytime,165,9,,316250,2220.0,316250,177233,363.949567,-8.115592234138203
2021-01-22,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,agent_without_anytime,160,7,,272071,1840.0,272071,152635,369.414821,8.516197149947208
2021-01-25,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,agent_without_anytime,175,7,,293756,2050.0,293756,161760,381.735457,-1.3283661889239577
2021-01-27,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,agent_without_anytime,182,7,,308626,2230.0,308626,173604,381.820374,4.050911532817668
2021-01-29,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,agent_without_anytime,180,8,,295404,1910.0,295404,164763,384.235983,4.614848109113453
2021-02-28,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,agent_without_anytime,14,2,,42761,410.0,42761,20913,308.622856,-18.73108427044287
2021-02-21,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,agent_without_anytime,20,3,,45301,600.0,45301,21003,309.524858,9.98489846202758
2021-02-27,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,agent_without_anytime,29,2,,99929,710.0,99929,39596,310.672222,7.256747225006497
2021-02-20,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,agent_without_anytime,36,3,,102963,660.0,102963,42234,311.531823,-15.403496973772697
2021-02-23,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,agent_without_anytime,163,7,,304539,2050.0,304539,170804,351.640132,-4.829815357924739
2021-02-25,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,agent_without_anytime,167,8,,301078,2120.0,301078,175323,354.622913,4.734512294290931
2021-03-01,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,agent_without_anytime,170,6,,272347,1860.0,272347,151458,365.122077,-0.23370333294076082
2021-02-22,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,agent_without_anytime,181,7,,317997,2230.0,317997,176192,366.545774,-5.419543906991239
2021-02-24,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,agent_without_anytime,197,8,,329489,2420.0,329489,191626,375.732004,3.266728515395636
2021-02-26,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,agent_without_anytime,205,9,,325616,2400.0,325616,182921,386.175174,5.604049317721273
2021-02-14,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,agent_without_anytime,22,2,,57067,470.0,57067,28238,310.958477,-27.171636136738424
2021-02-13,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,agent_without_anytime,41,3,,131637,900.0,131637,51851,314.499905,-27.99552724974476
2021-02-16,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,agent_without_anytime,125,6,,227587,1590.0,227587,127754,341.873205,7.364834887516739
2021-02-11,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,agent_without_anytime,159,8,,281388,1970.0,281388,161031,362.720634,6.786892631411573
2021-02-18,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,agent_without_anytime,168,8,,306972,2090.0,306972,181665,366.40132,-1.8159384670494234
2021-02-17,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,agent_without_anytime,186,8,,304724,2060.0,304724,173116,384.217644,-0.6619978858350951
2021-02-15,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,agent_without_anytime,182,7,,305843,2110.0,305843,167261,384.486419,-2.6198265304410557
2021-02-10,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,agent_without_anytime,185,9,,319543,2310.0,319543,170756,384.719653,-4.061262505210505
2021-02-19,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,agent_without_anytime,182,7,,283828,1990.0,283828,159024,388.636482,9.432107904922667
2021-02-12,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,agent_without_anytime,192,8,,315805,2180.0,315805,165513,398.851062,3.5170797728196215
2021-06-06,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,agent_without_anytime,23,2,,80793,530.0,80793,33545,311.703465,-14.072515742806313
2021-06-05,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,agent_without_anytime,40,3,,103582,840.0,103582,58914,314.033453,-10.218240245161153
2021-06-01,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,agent_without_anytime,155,8,,296170,2000.0,296170,176692,347.418345,-1.545972893187639
2021-06-03,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,agent_without_anytime,156,8,,292393,2000.0,292393,175349,348.58797,4.821226286116066
2021-06-08,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,agent_without_anytime,164,7,,312659,2140.0,312659,179465,351.667593,-0.46592482865212764
2021-06-10,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,agent_without_anytime,174,8,,318829,2180.0,318829,191496,358.39635,2.0876647206773393
2021-06-04,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,agent_without_anytime,181,8,,318545,2120.0,318545,181046,364.546038,-0.9801777126862005
2021-06-02,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,agent_without_anytime,179,8,,317703,2150.0,317703,172036,366.264933,-1.8079798500934112
2021-06-09,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,agent_without_anytime,195,8,,341800,2330.0,341800,191780,374.598916,-6.56573372284803
2021-06-07,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,agent_without_anytime,211,10,,359598,2410.0,359598,200457,388.341207,-5.408518908271215
2021-06-13,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,agent_without_anytime,19,2,,73737,530.0,73737,28938,309.311078,-36.7779632721202
2021-06-20,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,agent_without_anytime,25,2,,60907,470.0,60907,30913,310.143085,-16.646557502633343
2021-06-19,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,agent_without_anytime,37,3,,114949,990.0,114949,53039,311.890817,-2.9040777046685466
2021-06-12,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,agent_without_anytime,48,3,,119065,780.0,119065,57379,313.714735,1.5820927599004786
2021-06-17,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,agent_without_anytime,172,9,,321125,2340.0,321125,190838,350.981939,-0.1300248200855607
2021-06-15,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,agent_without_anytime,176,8,,308709,2090.0,308709,181634,355.524827,2.4344841535719253
2021-06-18,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,agent_without_anytime,189,9,,325502,2280.0,325502,178377,368.975379,-0.8733001946176445
2021-06-11,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,agent_without_anytime,205,9,,354154,2430.0,354154,200950,375.977182,-0.07940701890226154
2021-06-14,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,agent_without_anytime,207,9,,370084,2550.0,370084,202497,381.054121,0.7290733418812131
2021-06-16,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,agent_without_anytime,206,8,,350101,2570.0,350101,200123,382.48984,0.5985082720770906


==> data/comparison_5/comparison_anytime_180_sim_anneal.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_duration_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,diff_anytime_180_sim_anneal
2021-06-27,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,sim_anneal,20,2,2,58110,440.0,58110,23077,3602.607197,8.356857859294422
2021-06-26,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,sim_anneal,49,4,4,125667,820.0,125667,58857,3603.756416,11.44411480758525
2021-06-29,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,sim_anneal,165,9,9,296450,2010.0,296450,172719,3624.133696,1.2820512820512822
2021-06-22,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,sim_anneal,165,11,8,286611,2210.0,286611,170673,3624.277068,8.158988441806885
2021-06-24,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,sim_anneal,176,11,10,337093,2300.0,337093,193825,3628.225308,1.9916090747594806
2021-06-25,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,sim_anneal,176,9,9,309162,2040.0,309162,165805,3632.636442,0.4158439441719036
2021-06-30,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,sim_anneal,200,11,11,339863,2330.0,339863,185479,3644.623084,-4.184701972950106
2021-06-23,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,sim_anneal,202,10,10,351531,2260.0,351531,193148,3646.976808,-4.0023313402543765
2021-06-21,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,sim_anneal,200,11,10,356497,2360.0,356497,185484,3649.703653,-3.479734927099147
2021-06-28,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,sim_anneal,201,10,10,363089,2590.0,363089,189997,3655.38303,-0.2650989012202834
2021-01-03,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,sim_anneal,7,1,1,23470,160.0,23470,6110,3602.264687,20.113005888559854
2021-01-10,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,sim_anneal,9,1,1,31725,190.0,31725,10840,3602.337709,2.8985063663075414
2021-01-02,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,sim_anneal,28,3,3,84053,720.0,84053,29750,3602.496793,-12.173866623960711
2021-01-09,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,sim_anneal,27,3,3,103579,690.0,103579,33772,3602.513512,-4.322821718855439
2021-01-01,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,sim_anneal,79,6,6,159125,1200.0,159125,59133,3607.576081,-7.282754528967186
2021-01-07,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,sim_anneal,139,9,8,255981,1860.0,255981,140042,3614.004598,1.79995626704722
2021-01-05,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,sim_anneal,155,9,9,277418,1830.0,277418,158326,3616.00755,-0.43153070311990904
2021-01-08,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,sim_anneal,156,8,8,258866,1730.0,258866,141681,3627.097146,5.555413673461198
2021-01-04,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,sim_anneal,174,8,8,303342,2060.0,303342,155833,3631.492965,1.2642159192255864
2021-01-06,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,sim_anneal,193,9,9,328702,2160.0,328702,171255,3638.817681,-6.931820399877681
2021-03-28,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,sim_anneal,19,2,2,63957,440.0,63957,24300,3602.672077,-30.978906409993858
2021-03-27,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,sim_anneal,40,4,4,117136,790.0,117136,54315,3603.329821,2.7723363989508285
2021-03-25,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,sim_anneal,149,10,10,247209,1660.0,247209,145367,3619.297137,6.621616006708494
2021-03-30,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,sim_anneal,184,12,11,341569,2610.0,341569,196782,3630.60456,-4.8854783684774565
2021-03-23,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,sim_anneal,197,10,10,348675,2440.0,348675,186970,3642.056414,-0.7402206793734994
2021-03-24,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,sim_anneal,210,11,11,354603,2330.0,354603,198810,3654.097272,8.595930929421499
2021-03-31,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,sim_anneal,209,10,10,352624,2320.0,352624,195911,3659.169506,-2.786652053261199
2021-03-26,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,sim_anneal,225,11,11,386449,2570.0,386449,215133,3660.33549,-0.41548655320254646
2021-03-29,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,sim_anneal,221,12,11,389552,2670.0,389552,206980,3670.751506,-0.9447896638041389
2021-03-22,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,sim_anneal,233,11,11,398900,2630.0,398900,212929,3680.411957,-3.578643428767287
2021-05-02,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,sim_anneal,15,3,2,49979,480.0,49979,19953,3602.658744,-32.46137128621028
2021-05-09,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,sim_anneal,24,3,2,60178,480.0,60178,28037,3602.833552,-17.901295037322935
2021-05-08,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,sim_anneal,44,3,3,114780,780.0,114780,56043,3603.701703,-16.767380821583348
2021-05-06,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,sim_anneal,176,10,9,322248,2110.0,322248,187975,3628.628629,-1.888224209234972
2021-05-11,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,sim_anneal,167,10,10,287456,2020.0,287456,159597,3628.745193,1.3507577421480343
2021-05-04,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,sim_anneal,171,9,9,313316,2040.0,313316,167319,3629.817375,1.7676530157953811
2021-05-07,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,sim_anneal,194,11,10,331863,2150.0,331863,183458,3650.826274,3.1506541488768716
2021-05-10,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,sim_anneal,218,11,11,372319,2600.0,372319,201574,3657.268825,1.8446361345158127
2021-05-03,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,sim_anneal,218,11,11,364853,2390.0,364853,205196,3659.924194,1.309461338295996
2021-05-05,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,sim_anneal,213,12,11,368673,2730.0,368673,197088,3661.680006,5.98985625874955
2021-04-25,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,sim_anneal,17,3,3,59450,480.0,59450,23763,3602.554661,-37.84548321276201
2021-05-01,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,sim_anneal,47,4,4,126199,940.0,126199,58939,3603.627937,4.826582402582222
2021-04-24,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,sim_anneal,51,5,4,157211,1010.0,157211,68709,3603.855912,-12.904059809110692
2021-04-27,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,sim_anneal,167,8,8,295555,2000.0,295555,166752,3629.219222,1.5836915730692516
2021-04-29,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,sim_anneal,190,10,10,354139,2350.0,354139,200252,3637.485331,-4.802137834702526
2021-04-22,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,sim_anneal,213,14,13,372173,2690.0,372173,216415,3640.254977,7.652587751294
2021-04-23,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,sim_anneal,204,10,10,338527,2410.0,338527,187406,3655.022712,2.204767173466528
2021-04-28,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,sim_anneal,208,10,10,352628,2440.0,352628,192112,3660.667218,0.24865137041133556
2021-04-30,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,sim_anneal,217,11,11,376428,2480.0,376428,202251,3661.266765,-1.4874188147561005
2021-04-26,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,sim_anneal,218,12,11,358114,2820.0,358114,192960,3667.158231,4.526610733871333
2021-04-18,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,sim_anneal,16,2,2,56476,410.0,56476,17568,3602.531775,-19.94732817942401
2021-04-17,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,sim_anneal,41,4,4,118328,760.0,118328,50692,3603.260889,4.419260252506079
2021-04-20,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,sim_anneal,170,9,8,306201,2130.0,306201,174993,3629.778863,1.493041480880962
2021-04-15,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,sim_anneal,188,11,10,322462,2330.0,322462,193263,3634.295339,-0.2982864856626532
2021-04-13,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,sim_anneal,188,11,10,321281,2420.0,321281,185973,3635.25926,2.1111483501416775
2021-04-12,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,sim_anneal,213,10,10,375100,2470.0,375100,200433,3652.856669,-2.1605972214278517
2021-04-19,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,sim_anneal,196,10,10,339485,2230.0,339485,177968,3652.986249,2.3901805070759465
2021-04-21,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,sim_anneal,216,10,10,378255,2470.0,378255,202048,3661.711791,-2.6856733322112487
2021-04-16,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,sim_anneal,218,11,11,369183,2480.0,369183,197949,3667.579296,-3.057532869943891
2021-04-14,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,sim_anneal,235,12,12,376218,2670.0,376218,207762,3675.123778,2.216781417398966
2021-04-11,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,sim_anneal,17,3,2,50598,510.0,50598,23863,3602.61523,-11.368388616204081
2021-04-03,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,sim_anneal,43,5,4,117809,800.0,117809,53775,3603.431272,-6.143796738444905
2021-04-10,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,sim_anneal,51,4,4,124700,970.0,124700,59994,3603.92813,-6.924818219234463
2021-04-01,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,sim_anneal,181,11,10,313692,2090.0,313692,184692,3628.804229,8.3546359947296
2021-04-08,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,sim_anneal,181,10,9,315777,2380.0,315777,178394,3629.129888,3.249556502636473
2021-04-06,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,sim_anneal,170,10,10,327462,2260.0,327462,179978,3629.174987,-10.298531090953798
2021-04-02,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,sim_anneal,200,11,11,331959,2660.0,331959,186713,3645.726155,4.266437492970501
2021-04-05,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,sim_anneal,204,10,10,334537,2350.0,334537,188139,3652.698671,4.261809981426842
2021-04-09,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,sim_anneal,205,12,11,340208,2550.0,340208,182371,3656.746281,-1.2810169541983596
2021-04-07,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,sim_anneal,212,11,11,358279,2390.0,358279,188772,3661.273714,-4.0084651538155605
2021-03-21,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,sim_anneal,16,2,2,59883,410.0,59883,22467,3602.335928,-50.79321112006446
2021-03-14,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,sim_anneal,25,2,2,57128,440.0,57128,23050,3602.560995,2.7724356246915263
2021-03-20,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,sim_anneal,48,3,3,118301,810.0,118301,55193,3603.24888,-13.357480284780713
2021-03-13,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,sim_anneal,54,4,4,142352,970.0,142352,63931,3603.526287,-0.725268349289237
2021-03-16,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,sim_anneal,168,9,9,282654,2010.0,282654,162072,3619.315787,2.4112858119445653
2021-03-18,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,sim_anneal,174,10,9,284848,2080.0,284848,160295,3624.168977,5.99448206671683
2021-03-12,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,sim_anneal,197,11,11,317617,2300.0,317617,170788,3642.914467,3.810429468290334
2021-03-19,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,sim_anneal,209,10,10,347447,2290.0,347447,178453,3644.95889,-8.166156106794181
2021-03-15,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,sim_anneal,210,11,10,346070,2180.0,346070,184091,3648.67821,-1.8688865274740154
2021-03-17,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,sim_anneal,233,13,12,361235,2410.0,361235,195536,3661.947934,4.16619134661046
2021-03-07,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,sim_anneal,23,3,2,55618,480.0,55618,26242,3602.59263,6.220176370411587
2021-03-06,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,sim_anneal,38,4,3,85977,730.0,85977,44164,3602.875611,3.304279367935669
2021-03-02,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,sim_anneal,159,9,9,275771,1710.0,275771,161476,3620.557059,3.500993785342366
2021-03-09,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,sim_anneal,173,11,10,301463,2210.0,301463,176179,3621.059384,3.0182245170422557
2021-03-11,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,sim_anneal,169,11,10,291035,1970.0,291035,171529,3623.292414,0.024046306315590595
2021-03-04,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,sim_anneal,178,10,9,297296,1990.0,297296,175471,3623.576755,3.6533157899853843
2021-03-03,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,sim_anneal,175,9,9,322453,2130.0,322453,156463,3630.792329,-1.66951487901929
2021-03-08,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,sim_anneal,203,10,10,339082,2230.0,339082,177764,3641.534091,0.02535616567600717
2021-03-10,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,sim_anneal,202,10,10,334962,2500.0,334962,176641,3641.948293,3.552270521942188
2021-03-05,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,sim_anneal,204,10,10,348179,2290.0,348179,183075,3648.151689,-5.956373285941218
2021-01-17,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,sim_anneal,12,2,2,40141,410.0,40141,14363,3602.739512,-6.443743204900427
2021-01-16,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,sim_anneal,36,3,3,107879,750.0,107879,46088,3603.393755,-19.13354610007399
2021-01-12,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,sim_anneal,118,7,7,244543,1660.0,244543,133610,3613.755066,-0.6436770255865734
2021-01-19,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,sim_anneal,151,8,8,268135,1940.0,268135,147737,3622.11623,5.834281540168851
2021-01-14,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,sim_anneal,154,9,9,273495,1950.0,273495,154561,3622.852141,3.6592539884388993
2021-01-18,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,sim_anneal,159,10,9,268836,1840.0,268836,129739,3634.178882,0.5169612889617479
2021-01-15,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,sim_anneal,165,8,8,263230,1910.0,263230,146180,3635.237365,1.6932821439775325
2021-01-20,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,sim_anneal,179,9,9,321675,2130.0,321675,168437,3639.914233,-9.389080645435532
2021-01-11,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,sim_anneal,180,10,9,302823,1990.0,302823,164494,3640.963397,4.947203877156417
2021-01-13,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,sim_anneal,186,10,9,315878,2140.0,315878,177613,3644.207729,0.9985457463079508
2021-05-16,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,sim_anneal,14,1,1,44845,310.0,44845,18258,3603.008371,6.06212949580008
2021-05-15,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,sim_anneal,47,4,4,122834,970.0,122834,59869,3604.067783,-13.072454963040697
2021-05-18,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,sim_anneal,168,10,10,318863,2050.0,318863,176709,3625.554053,-6.3528964431518
2021-05-20,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,sim_anneal,197,12,10,345876,2400.0,345876,205158,3633.622063,5.395225943036261
2021-05-13,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,sim_anneal,191,10,10,333480,2170.0,333480,190365,3638.35564,5.389034683310873
2021-05-21,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,sim_anneal,188,9,9,317969,2070.0,317969,172831,3643.986493,4.481400595397237
2021-05-14,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,sim_anneal,193,10,10,341110,2290.0,341110,177262,3650.68764,0.8628832332109777
2021-05-19,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,sim_anneal,217,11,10,367255,2720.0,367255,200106,3655.010871,7.750138781087592
2021-05-12,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,sim_anneal,218,11,11,374203,2390.0,374203,200819,3660.037174,-7.749121054101604
2021-05-17,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,sim_anneal,221,11,11,378389,2660.0,378389,203659,3669.901258,-1.9685569844024533
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,sim_anneal,11,1,1,42165,280.0,42165,14550,3602.572689,3.605230670751223
2021-05-23,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,sim_anneal,15,2,2,55202,410.0,55202,23676,3602.598078,-44.87192945622507
2021-05-29,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,sim_anneal,40,3,3,114986,780.0,114986,45995,3603.345556,0.8715742648516772
2021-05-22,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,sim_anneal,43,4,4,138581,970.0,138581,53698,3603.478633,-18.752838547691887
2021-05-31,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,sim_anneal,92,7,7,173098,1420.0,173098,74400,3613.516747,-10.906225172351931
2021-05-27,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,sim_anneal,141,8,7,257331,1820.0,257331,155195,3621.348002,9.092482751555275
2021-05-25,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,sim_anneal,167,10,8,301421,2170.0,301421,175697,3628.745875,3.365617355787881
2021-05-26,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,sim_anneal,196,11,10,313011,2510.0,313011,176541,3651.421392,1.4334163614778799
2021-05-28,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,sim_anneal,202,11,11,362955,2330.0,362955,196834,3655.375437,-2.116579261293299
2021-05-24,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,sim_anneal,215,12,11,362309,2670.0,362309,198409,3662.723896,-0.5626148405970879
2021-06-06,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,sim_anneal,23,2,2,68330,470.0,68330,29334,3602.677779,3.524129556942366
2021-06-05,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,sim_anneal,40,4,3,116919,880.0,116919,53512,3603.235958,-24.409708551910533
2021-06-03,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,sim_anneal,156,10,9,284340,2110.0,284340,171509,3621.349453,7.442611424330412
2021-06-01,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,sim_anneal,155,10,9,287074,1960.0,287074,168318,3621.550788,1.5727162699161013
2021-06-08,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,sim_anneal,164,10,10,306809,2230.0,306809,174253,3624.118636,1.4138408593581806
2021-06-10,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,sim_anneal,174,10,9,312053,2170.0,312053,178930,3631.049499,4.168573244847632
2021-06-04,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,sim_anneal,181,9,9,321521,2070.0,321521,164619,3636.299167,-1.9235829109249238
2021-06-02,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,sim_anneal,179,9,9,306757,2340.0,306757,160458,3639.956244,1.6996676931753727
2021-06-09,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,sim_anneal,195,10,10,330244,2320.0,330244,180220,3649.83153,-2.9628267044125947
2021-06-07,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,sim_anneal,211,11,11,360134,2480.0,360134,196629,3653.544718,-5.565635928206902
2021-06-13,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,sim_anneal,19,2,2,65436,470.0,65436,27980,3602.611907,-21.380077907623818
2021-06-20,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,sim_anneal,25,2,2,69427,440.0,69427,28731,3602.792115,-32.96370774681605
2021-06-19,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,sim_anneal,37,4,3,94562,940.0,94562,43518,3603.034899,15.34667203795712
2021-06-12,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,sim_anneal,48,4,4,128360,880.0,128360,52445,3603.565897,-6.101058861455294
2021-06-17,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,sim_anneal,172,10,10,317277,2350.0,317277,189091,3624.266461,1.0698205220948651
2021-06-15,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,sim_anneal,176,12,11,305947,2550.0,305947,177870,3628.773468,3.307396685334311
2021-06-18,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,sim_anneal,189,10,9,309791,2260.0,309791,174270,3642.453128,3.9955498258358024
2021-06-11,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,sim_anneal,205,11,11,358059,2360.0,358059,194905,3647.227409,-1.182910253113405
2021-06-16,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,sim_anneal,206,10,10,368727,2410.0,368727,203657,3652.132707,-4.689829050364982
2021-06-14,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,sim_anneal,207,10,10,359354,2320.0,359354,195803,3653.74112,3.6072767849957885
2021-02-14,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,sim_anneal,22,2,2,66566,410.0,66566,24255,3602.565617,-48.33979587288853
2021-02-13,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,sim_anneal,41,4,4,115548,910.0,115548,50433,3603.025151,-12.351597063542224
2021-02-16,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,sim_anneal,125,7,6,223034,1510.0,223034,123718,3611.052083,9.218051049938742
2021-02-18,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,sim_anneal,168,9,9,291759,1860.0,291759,169218,3620.562733,3.22988288440681
2021-02-11,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,sim_anneal,159,10,10,266653,2110.0,266653,159761,3620.93548,11.668035882282792
2021-02-10,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,sim_anneal,185,9,9,332814,2220.0,332814,181210,3633.274523,-8.383050229262192
2021-02-17,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,sim_anneal,186,10,10,305515,1990.0,305515,168251,3633.829306,-0.9232954545454546
2021-02-15,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,sim_anneal,182,9,9,308712,2040.0,308712,161737,3635.084367,-3.5824651467109567
2021-02-19,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,sim_anneal,182,9,9,309655,2010.0,309655,157677,3639.495539,1.190859863363828
2021-02-12,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,sim_anneal,192,11,10,309692,2480.0,309692,160862,3643.169701,5.3846882380078025
2021-01-31,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,sim_anneal,17,2,2,58855,440.0,58855,16774,3602.569255,-34.203625584311936
2021-02-07,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,sim_anneal,28,2,2,65863,470.0,65863,29630,3602.759259,14.191724425452081
2021-02-06,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,sim_anneal,35,4,3,90001,910.0,90001,37276,3603.0962,9.353597615018934
2021-02-02,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,sim_anneal,153,8,8,273495,1760.0,273495,161045,3620.136606,3.2981758909282486
2021-02-04,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,sim_anneal,159,10,9,297774,1990.0,297774,161152,3622.945546,4.312422476011748
2021-02-09,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,sim_anneal,163,11,9,293473,2090.0,293473,156319,3624.672772,2.4296747467426467
2021-02-01,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,sim_anneal,175,9,8,306693,2040.0,306693,153154,3644.269762,-0.08158124023064649
2021-02-03,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,sim_anneal,188,10,9,309132,2200.0,309132,161326,3648.580131,3.3983631608058573
2021-02-08,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,sim_anneal,199,11,11,341611,2300.0,341611,175037,3653.522035,-5.007361959418543
2021-02-05,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,sim_anneal,200,10,10,329530,2260.0,329530,170906,3656.207291,-5.4067626916421165
2021-01-24,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,sim_anneal,11,2,2,37499,380.0,37499,11598,3602.465578,15.472353087031987
2021-01-23,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,sim_anneal,27,3,3,102632,720.0,102632,32609,3602.689672,-72.25625618905356
2021-01-30,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,sim_anneal,36,3,3,106465,690.0,106465,44396,3602.954015,-14.089608538637119
2021-01-26,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,sim_anneal,127,7,7,224554,1450.0,224554,133487,3614.327774,2.460700463471738
2021-01-21,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,sim_anneal,165,9,9,290597,1800.0,290597,172207,3624.423903,0.6543343669126973
2021-01-28,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,sim_anneal,159,9,9,272652,1770.0,272652,158689,3624.893966,5.871386699532899
2021-01-22,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,sim_anneal,160,8,8,289361,1910.0,289361,137882,3633.891817,2.7024391556096545
2021-01-27,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,sim_anneal,182,9,9,313516,2070.0,313516,171850,3640.29649,2.5306538662421967
2021-01-29,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,sim_anneal,180,10,10,299332,2140.0,299332,162172,3641.46267,3.3465075428807607
2021-01-25,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,sim_anneal,175,8,8,300565,2030.0,300565,158861,3642.075242,-3.6770666252737967
2021-02-28,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,sim_anneal,14,2,2,45519,380.0,45519,20169,3602.310358,-26.389004581424405
2021-02-21,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,sim_anneal,20,2,2,49981,380.0,49981,16639,3602.335685,0.6855303421690577
2021-02-27,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,sim_anneal,29,4,3,85096,730.0,85096,38907,3602.504737,21.02312803949957
2021-02-20,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,sim_anneal,36,3,3,117126,810.0,117126,38404,3602.743414,-31.277740416946873
2021-02-23,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,sim_anneal,163,9,9,291654,1860.0,291654,168436,3621.371045,-0.394481391218142
2021-02-25,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,sim_anneal,167,10,9,298532,1990.0,298532,171861,3622.005449,5.540103973851494
2021-02-22,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,sim_anneal,181,9,9,324328,2100.0,324328,165706,3633.878769,-7.518340853110734
2021-03-01,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,sim_anneal,170,9,8,275359,1980.0,275359,140474,3634.209098,-1.342230008244023
2021-02-24,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,sim_anneal,197,10,9,340342,2260.0,340342,181096,3637.027308,0.08044249242548794
2021-02-26,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,sim_anneal,205,11,11,328369,2270.0,328369,178950,3646.193498,4.8059556975419415


==> data/comparison_5/comparison_anytime_180_vroom.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,diff_anytime_180_vroom
2021-02-28,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,vroom,14,3,3,75278,540.0,24232,5.753746,,-109.01846452866862
2021-02-21,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,vroom,20,2,2,58450,380.0,27523,5.830721,,-16.142749274728768
2021-02-20,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,vroom,36,4,4,166282,1150.0,57556,6.07277,,-86.37301053575432
2021-02-27,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,vroom,29,4,4,172538,1150.0,50600,6.177687,,-60.13104651594461
2021-02-23,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,vroom,163,10,10,419546,2830.0,237181,37.009125,,-44.418053891803325
2021-03-01,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,vroom,170,9,9,382994,2580.0,215815,37.994354,,-40.955865033564955
2021-02-25,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,vroom,167,10,10,408537,2680.0,241587,38.319739,,-29.267088763799634
2021-02-22,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,vroom,181,10,10,463982,3220.0,236274,39.763128,,-53.81519580704726
2021-02-24,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,vroom,197,11,11,458861,3140.0,262158,40.287216,,-34.71504568194096
2021-02-26,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,vroom,205,12,12,537371,3720.0,265541,41.47444,,-55.783642124732204
2021-02-14,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,vroom,22,3,3,88028,600.0,32384,5.683724,,-96.16704550519232
2021-02-16,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,vroom,125,8,8,326835,2210.0,181098,26.903709,,-33.03226541735014
2021-02-13,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,vroom,41,4,4,159849,1060.0,65338,27.038753,,-55.42709903252467
2021-02-17,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,vroom,186,11,11,434336,2900.0,238307,42.103758,,-43.47780126849894
2021-02-18,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,vroom,168,10,10,389455,2590.0,239816,43.05162,,-29.17375628944898
2021-02-11,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,vroom,159,10,10,403242,2710.0,230393,43.893614,,-33.578687938093786
2021-02-15,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,vroom,182,10,10,441544,3040.0,234790,45.587212,,-48.15172714614055
2021-02-10,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,vroom,185,11,11,466710,3200.0,242560,45.663917,,-51.98715610671113
2021-02-12,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,vroom,192,11,11,459252,3080.0,242462,46.189277,,-40.30801944292536
2021-02-19,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,vroom,182,11,11,465423,3170.0,233859,46.277668,,-48.513818377916124
2021-03-07,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,vroom,23,3,3,93491,660.0,34560,5.81324,,-57.63906452863912
2021-03-06,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,vroom,38,5,5,157694,1220.0,60678,6.26781,,-77.35365236461789
2021-03-02,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,vroom,159,10,10,414717,2770.0,229330,43.611928,,-45.11960416550025
2021-03-03,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,vroom,175,10,10,382700,2500.0,226603,46.857782,,-20.66540966962839
2021-03-11,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,vroom,169,12,12,469480,3240.0,245315,50.00037,,-61.2751412720496
2021-03-04,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,vroom,178,11,11,428897,2840.0,254321,50.241745,,-38.99549209415074
2021-03-09,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,vroom,173,11,11,417311,2780.0,251877,51.342786,,-34.25051070469205
2021-03-05,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,vroom,204,10,10,477334,3310.0,257445,51.799737,,-45.26028130953178
2021-03-08,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,vroom,203,11,11,471703,3170.0,264214,53.367925,,-39.07650485894896
2021-03-10,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,vroom,202,11,11,492044,3350.0,267841,54.530546,,-41.67734430562714
2021-03-21,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,vroom,16,3,3,80893,630.0,30974,5.732269,,-103.69913376309428
2021-03-14,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,vroom,25,3,3,77320,600.0,36124,6.056076,,-31.592831492417925
2021-03-20,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,vroom,48,4,4,165916,1150.0,75988,6.78563,,-58.98276175966117
2021-03-13,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,vroom,54,5,5,203731,1430.0,85107,7.473907,,-44.15575226248346
2021-03-18,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,vroom,174,10,10,373022,2500.0,239782,38.951102,,-23.104695523609625
2021-03-16,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,vroom,168,10,10,391327,2590.0,237378,40.143514,,-35.10899812869858
2021-03-19,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,vroom,209,11,11,497104,3440.0,262119,45.55464,,-54.75692368997808
2021-03-12,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,vroom,197,11,11,465943,3260.0,252186,47.974098,,-41.109755026514314
2021-03-15,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,vroom,210,12,12,492697,3330.0,267883,48.041077,,-45.029892176226966
2021-03-17,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,vroom,233,13,13,523696,3520.0,291772,49.427416,,-38.933885854209834
2021-01-31,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,vroom,17,2,2,61130,380.0,25111,5.893988,,-39.39117546459925
2021-02-07,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,vroom,28,3,3,103327,660.0,41529,6.062194,,-34.617489186513104
2021-02-06,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,vroom,35,4,4,172292,1180.0,52752,6.324376,,-73.52751591330272
2021-02-09,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,vroom,163,12,12,458323,3030.0,231245,31.059177,,-52.377643534664756
2021-02-04,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,vroom,159,11,11,416594,2750.0,229572,36.811215,,-33.86954761338586
2021-02-08,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,vroom,199,11,11,446594,3140.0,255917,37.570608,,-37.27795008622253
2021-02-01,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,vroom,175,9,9,420820,2880.0,229434,40.068336,,-37.32407005544261
2021-02-03,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,vroom,188,10,10,431556,2980.0,242619,40.108417,,-34.85829997468805
2021-02-02,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,vroom,153,9,9,378418,2550.0,219340,40.772355,,-33.80029205545518
2021-02-05,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,vroom,200,12,12,501590,3420.0,256303,41.657652,,-60.4435957226983
2021-01-24,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,vroom,11,2,2,56742,380.0,17189,6.339651,,-27.903883867186618
2021-01-23,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,vroom,27,4,4,157510,1000.0,45119,6.661802,,-164.36280022154713
2021-01-30,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,vroom,36,4,4,161233,1120.0,56124,6.94773,,-72.77987933602667
2021-01-26,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,vroom,127,8,8,328140,2180.0,192184,21.643162,,-42.53384820540442
2021-01-22,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,vroom,160,9,9,407355,2820.0,208261,35.462955,,-36.973012595915236
2021-01-21,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,vroom,165,10,10,369209,2410.0,240621,36.066169,,-26.220552389482787
2021-01-28,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,vroom,159,9,9,364359,2460.0,224736,36.254741,,-25.788944931799115
2021-01-25,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,vroom,175,10,10,442101,3040.0,230905,36.42995,,-52.49857712009106
2021-01-27,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,vroom,182,11,11,441211,2960.0,243436,36.487515,,-37.168590046509316
2021-01-29,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,vroom,180,11,11,445845,3050.0,236545,37.938728,,-43.96214352138872
2021-01-03,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,vroom,7,1,1,23470,160.0,11355,14.096511,,20.113005888559854
2021-01-10,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,vroom,9,1,1,31725,190.0,16762,14.100847,,2.8985063663075414
2021-01-02,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,vroom,28,4,4,149032,1030.0,43048,14.280611,,-98.89231426245479
2021-01-09,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,vroom,27,4,4,156409,1060.0,46338,14.281714,,-57.532204618932994
2021-01-01,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,vroom,79,6,6,236741,1620.0,95384,18.838791,,-59.61179318109801
2021-01-07,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,vroom,139,9,9,375096,2550.0,201535,38.061698,,-43.89522505207674
2021-01-05,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,vroom,155,10,10,370830,2470.0,228566,38.935898,,-34.24876731372137
2021-01-08,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,vroom,156,9,9,444070,3090.0,205661,39.284966,,-62.014352792665264
2021-01-04,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,vroom,174,10,10,442803,3010.0,225722,40.402177,,-44.12940311041383
2021-01-06,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,vroom,193,11,11,494329,3380.0,251153,41.729804,,-60.812833041633866
2021-01-17,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,vroom,12,2,2,55333,380.0,20535,9.133835,,-46.72907109331495
2021-01-16,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,vroom,36,4,4,146798,1030.0,58015,10.133117,,-62.112795821231764
2021-01-12,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,vroom,118,9,9,395270,2700.0,177587,35.143868,,-62.676609912790816
2021-01-19,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,vroom,151,9,9,367580,2460.0,221435,39.854642,,-29.089580962816246
2021-01-14,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,vroom,154,10,10,404745,2740.0,222405,43.623529,,-42.574581781931286
2021-01-18,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,vroom,159,10,10,422182,2950.0,203406,46.637863,,-56.22888396309851
2021-01-13,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,vroom,186,11,11,474427,3230.0,246996,48.394458,,-48.69336559436351
2021-01-15,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,vroom,165,10,10,458361,3160.0,219461,48.855702,,-71.18096532767662
2021-01-20,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,vroom,179,11,11,461721,3140.0,237552,49.186775,,-57.013245370921396
2021-01-11,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,vroom,180,11,11,459472,3170.0,235570,49.338732,,-44.2231876051528
2021-05-02,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,vroom,15,3,3,74941,540.0,31170,6.161703,,-98.61917256367443
2021-05-09,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,vroom,24,3,3,89929,600.0,40482,6.342413,,-76.18972982504262
2021-05-08,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,vroom,44,5,5,220716,1520.0,72033,6.775269,,-124.53763047060978
2021-05-11,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,vroom,167,11,11,426401,2840.0,237871,45.455393,,-46.33243191302438
2021-05-06,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,vroom,176,10,10,434688,3010.0,256191,46.179557,,-37.43945161820688
2021-05-04,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,vroom,171,11,11,442693,2990.0,245970,47.293017,,-38.795249471710655
2021-05-07,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,vroom,194,11,11,498310,3440.0,261647,48.377359,,-45.424459885775654
2021-05-05,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,vroom,213,13,13,571073,3910.0,286741,52.992627,,-45.62133602609119
2021-05-10,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,vroom,218,12,12,517570,3570.0,292678,53.343067,,-36.44823840808191
2021-05-03,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,vroom,218,12,12,537790,3720.0,293925,54.440095,,-45.4689554063631
2021-05-16,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,vroom,14,2,2,70288,470.0,26044,5.627361,,-47.23391776115964
2021-05-15,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,vroom,47,5,5,222518,1580.0,80041,6.197994,,-104.83462667881767
2021-05-21,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,vroom,188,10,10,450962,3100.0,254909,55.122571,,-35.46999432239769
2021-05-20,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,vroom,197,12,12,498078,3390.0,281135,57.909182,,-36.235404170119885
2021-05-18,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,vroom,168,11,11,427086,2840.0,247671,58.808791,,-42.44936894628706
2021-05-14,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,vroom,193,11,11,458572,3140.0,260151,60.782516,,-33.27520714719585
2021-05-13,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,vroom,191,12,12,481499,3240.0,269118,61.465722,,-36.60514930136889
2021-05-12,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,vroom,218,12,12,528131,3630.0,284147,61.762824,,-52.071605656351586
2021-05-17,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,vroom,221,12,12,537683,3690.0,296177,61.989817,,-44.89522587877677
2021-05-19,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,vroom,217,11,11,493925,3380.0,289420,63.610827,,-24.067780431992244
2021-04-25,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,vroom,17,3,3,87845,540.0,33690,6.072808,,-103.68438137636802
2021-05-01,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,vroom,47,6,6,249890,1710.0,83264,6.860061,,-88.45541821582366
2021-04-24,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,vroom,51,5,5,243669,1700.0,86123,6.923101,,-74.99551144402233
2021-04-27,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,vroom,167,10,10,416548,2830.0,239818,47.663204,,-38.70554192154133
2021-04-26,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,vroom,218,11,11,482562,3290.0,279781,55.307617,,-28.651294478969216
2021-04-29,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,vroom,190,11,11,460275,3110.0,266401,56.40788,,-36.211498851772056
2021-04-22,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,vroom,213,13,13,490303,3250.0,300483,57.423178,,-21.65904906529302
2021-04-30,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,vroom,217,12,12,523575,3630.0,291128,57.875847,,-41.15919991588279
2021-04-23,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,vroom,204,11,11,499767,3410.0,273727,58.394455,,-44.37498375024194
2021-04-28,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,vroom,208,12,12,478058,3180.0,269757,60.80461,,-35.232965683847844
2021-04-18,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,vroom,16,3,3,75859,570.0,28783,5.559918,,-61.114178914280856
2021-04-17,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,vroom,41,5,5,209818,1430.0,67856,6.206956,,-69.48279065259008
2021-04-20,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,vroom,170,10,10,421969,2830.0,250147,54.932917,,-35.75031688124513
2021-04-15,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,vroom,188,12,12,486292,3240.0,269598,63.367215,,-51.255820318939485
2021-04-13,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,vroom,188,11,11,441899,2960.0,266302,64.03125,,-34.639103013314646
2021-04-19,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,vroom,196,11,11,469908,3170.0,256498,64.820324,,-35.10946008890218
2021-04-12,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,vroom,213,12,12,505425,3450.0,275572,65.536212,,-37.655344843082304
2021-04-16,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,vroom,218,12,12,541720,3720.0,287125,65.603863,,-51.221282416324705
2021-04-14,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,vroom,235,14,14,572688,3920.0,303282,68.282781,,-48.847944233483304
2021-04-21,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,vroom,216,11,11,478723,3290.0,281463,68.339735,,-29.959930720324028
2021-05-30,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,vroom,11,2,2,79313,530.0,22243,5.639083,,-81.320012802341
2021-05-23,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,vroom,15,3,3,84988,540.0,30105,5.690765,,-123.0422002939324
2021-05-29,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,vroom,40,4,4,198761,1360.0,61659,6.497814,,-71.35012112382216
2021-05-22,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,vroom,43,5,5,208818,1400.0,70991,6.602217,,-78.9403326563665
2021-05-31,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,vroom,92,7,7,246822,1720.0,115175,10.476597,,-58.142187139598654
2021-05-27,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,vroom,141,9,9,403818,2790.0,212142,26.68705,,-42.657090674005275
2021-05-25,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,vroom,167,10,10,442760,3040.0,243618,32.449858,,-41.94710806331131
2021-05-26,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,vroom,196,11,11,452674,3110.0,259388,37.750345,,-42.546203430500405
2021-05-24,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,vroom,215,12,12,515518,3510.0,283950,38.477362,,-43.08735934628985
2021-05-28,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,vroom,202,12,12,514982,3450.0,273412,38.83257,,-44.889036440162954
2021-06-06,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,vroom,23,3,3,99619,660.0,41910,6.356863,,-40.65314997317369
2021-06-05,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,vroom,40,4,4,189627,1330.0,67458,6.440057,,-101.7759286649145
2021-06-08,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,vroom,164,11,11,469776,3230.0,238423,35.391155,,-50.951932624056504
2021-06-03,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,vroom,156,10,10,389013,2590.0,233743,43.462086,,-26.630187106938713
2021-06-01,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,vroom,155,10,10,395060,2650.0,232331,45.207787,,-35.45177449161869
2021-06-02,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,vroom,179,11,11,447630,3050.0,241077,48.49817,,-43.443108879353716
2021-06-10,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,vroom,174,11,11,475374,3260.0,252565,48.504294,,-45.98727992457628
2021-06-04,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,vroom,181,10,10,434770,2980.0,238994,48.62503,,-37.82401815801403
2021-06-09,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,vroom,195,12,12,494159,3510.0,267174,49.815665,,-54.06792396357186
2021-06-07,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,vroom,211,13,13,511639,3460.0,286093,51.105438,,-49.976110005364255
2021-06-27,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,vroom,20,2,2,62730,440.0,35148,5.589683,,1.0708259079941334
2021-06-26,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,vroom,49,5,5,239676,1700.0,79505,6.239309,,-68.89653082652723
2021-06-29,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,vroom,165,10,10,455071,3190.0,245263,42.432066,,-51.53879453879454
2021-06-22,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,vroom,165,11,11,431777,2990.0,244252,47.672379,,-38.357691950280866
2021-06-24,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,vroom,176,12,12,495024,3360.0,259497,49.096019,,-43.926173813684244
2021-06-25,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,vroom,176,11,11,457932,3110.0,238125,51.939634,,-47.50445317004506
2021-06-21,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,vroom,200,12,12,496113,3420.0,267289,52.619272,,-44.00581697430256
2021-06-28,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,vroom,201,11,11,487660,3350.0,267426,52.63427,,-34.664718926128536
2021-06-30,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,vroom,200,11,11,402545,2630.0,273394,54.385595,,-23.399813618137898
2021-06-23,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,vroom,202,11,11,449743,2990.0,272569,55.52226,,-33.058878175637496
2021-06-13,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,vroom,19,2,2,73238,470.0,36653,5.685262,,-35.85234650343165
2021-06-20,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,vroom,25,3,3,89680,630.0,42009,5.828601,,-71.75141242937853
2021-06-12,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,vroom,48,5,5,234581,1670.0,76095,6.344558,,-93.90224749749957
2021-06-19,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,vroom,37,4,4,158543,1180.0,60244,6.347947,,-41.93008370260955
2021-06-15,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,vroom,176,12,12,471890,3150.0,255041,37.165383,,-49.13783295197401
2021-06-17,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,vroom,172,11,11,431593,2900.0,257467,41.496773,,-34.575065168315106
2021-06-14,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,vroom,207,11,11,451295,3050.0,279841,45.164706,,-21.054876315041227
2021-06-18,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,vroom,189,12,12,504158,3420.0,262202,45.711466,,-56.238921049695676
2021-06-11,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,vroom,205,13,13,530594,3580.0,279722,46.20776,,-49.93910244635787
2021-06-16,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,vroom,206,11,11,530539,3710.0,280702,47.826915,,-50.63186914587645
2021-04-11,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,vroom,17,3,3,77002,510.0,35163,5.882418,,-69.48473576475249
2021-04-10,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,vroom,51,5,5,173841,1160.0,85250,6.553743,,-49.061085196872
2021-04-03,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,vroom,43,6,6,227725,1530.0,68410,6.65433,,-105.1761419947743
2021-04-08,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,vroom,181,11,11,462842,3050.0,263323,35.926076,,-41.80946924318975
2021-04-06,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,vroom,170,11,11,420488,2810.0,241008,46.913115,,-41.63233822969682
2021-04-01,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,vroom,181,11,11,428066,2930.0,263193,48.340494,,-25.059817873200718
2021-04-02,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,vroom,200,13,13,533821,3670.0,268194,49.652436,,-53.94848782851194
2021-04-05,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,vroom,204,11,11,471650,3260.0,269943,50.710413,,-34.977348760406265
2021-04-09,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,vroom,205,11,11,497350,3410.0,264391,51.785099,,-48.062696298060466
2021-04-07,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,vroom,212,12,12,505481,3450.0,276338,52.219593,,-46.74123511122852
2021-03-28,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,vroom,19,3,3,89833,600.0,36576,5.79611,,-83.97091951669056
2021-03-27,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,vroom,40,4,4,193586,1360.0,73191,6.526999,,-60.68428566685481
2021-03-25,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,vroom,149,11,11,289887,1910.0,217112,36.511009,,-9.499167104204519
2021-03-24,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,vroom,210,11,11,492138,3350.0,279499,66.803137,,-26.855711159398997
2021-03-30,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,vroom,184,12,12,477036,3270.0,265144,66.873739,,-46.48328466279145
2021-03-22,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,vroom,233,12,12,497605,3360.0,300410,67.017669,,-29.208450397021174
2021-03-29,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,vroom,221,12,12,515260,3540.0,284620,67.51492,,-33.519561758562965
2021-03-26,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,vroom,225,11,11,538521,3740.0,298925,67.878235,,-39.930102637391194
2021-03-23,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,vroom,197,12,12,490916,3420.0,274562,68.449011,,-41.836914533692756
2021-03-31,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,vroom,209,13,13,548221,3760.0,279655,68.699279,,-59.801378168505


==> data/comparison_5/comparison_anytime_240_routing.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_anytime_240_routing
2021-04-11,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,routing,17,7,2,35272,1120.0,26370,6.562926,,7.614133424133686
2021-04-03,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,routing,43,15,4,76756,2400.0,52244,10.666032,,33.40447868676089
2021-04-10,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,routing,51,16,5,91911,2560.0,60934,16.135767,,24.2789233899869
2021-04-06,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,routing,170,36,10,254383,5760.0,152386,103.085628,,17.987000844687177
2021-04-01,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,routing,181,39,12,280667,6240.0,175713,123.00904,,14.120001346335671
2021-04-08,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,routing,181,36,10,281995,5760.0,166673,190.613439,,16.939612260166243
2021-04-07,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,routing,212,41,12,303391,6560.0,173246,209.850262,,12.459460083330448
2021-04-05,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,routing,204,42,11,283247,6720.0,164182,233.137629,,20.569883819079696
2021-04-02,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,routing,200,44,12,289608,7040.0,175922,260.751375,,15.78102508178844
2021-04-09,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,routing,205,43,13,288529,6880.0,163157,272.981624,,16.321109032641637
2021-03-28,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,routing,19,8,3,37644,1280.0,27020,6.838584,,23.681702990369995
2021-03-27,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,routing,40,12,4,80061,1920.0,53330,10.148178,,30.067346243547078
2021-03-25,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,routing,149,30,11,223264,4800.0,132334,103.792186,,12.443773407321713
2021-03-30,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,routing,184,38,12,284614,6080.0,175246,137.2023,,16.494098248105367
2021-03-26,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,routing,225,47,12,333020,7520.0,192173,244.913654,,14.424403769211596
2021-03-23,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,routing,197,40,11,298609,6400.0,176842,250.361996,,13.96809482239528
2021-03-31,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,routing,209,39,12,291889,6240.0,171411,260.117915,,19.201618796642823
2021-03-24,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,routing,210,39,11,305032,6240.0,181023,267.970657,,17.652172269780976
2021-03-29,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,routing,221,45,13,313271,7200.0,182358,297.316364,,17.21802504564925
2021-03-22,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,routing,233,46,13,324210,7360.0,182267,363.502573,,17.108553253938627
2021-01-03,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,routing,7,3,2,11375,480.0,8075,15.233935,,66.51949963208241
2021-01-10,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,routing,9,4,1,17117,640.0,11008,15.250857,,49.574311386065695
2021-01-02,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,routing,28,9,3,46538,1440.0,30275,16.720426,,27.302549362659335
2021-01-09,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,routing,27,10,3,51543,1600.0,33024,17.005238,,45.61884765934101
2021-01-01,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,routing,79,20,6,98866,3200.0,56086,41.364772,,29.117644950135862
2021-01-07,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,routing,139,29,8,216844,4640.0,134198,103.488602,,17.225636523266022
2021-01-05,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,routing,155,34,10,247149,5440.0,156027,105.926098,,17.013410875098213
2021-01-08,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,routing,156,31,9,224462,4960.0,127816,125.163929,,25.025886313989297
2021-01-04,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,routing,174,37,9,245009,5920.0,139808,187.110288,,18.66408171801707
2021-01-06,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,routing,193,40,12,274092,6400.0,159455,194.638857,,15.380981930333146
2021-05-30,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,routing,11,5,1,21388,800.0,15767,6.351674,,53.03675727899521
2021-05-23,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,routing,15,7,3,31920,1120.0,22756,6.498629,,26.254505128915998
2021-05-29,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,routing,40,12,3,71204,1920.0,45242,9.967375,,35.85051848248151
2021-05-22,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,routing,43,15,5,79416,2400.0,50646,10.995134,,21.017613302966712
2021-05-31,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,routing,92,19,7,132670,3040.0,70947,38.700734,,15.427325636988353
2021-05-25,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,routing,167,33,9,250648,5280.0,152389,105.648563,,23.19280246618495
2021-05-27,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,routing,141,30,9,229005,4800.0,143151,115.965161,,16.102784667294355
2021-05-26,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,routing,196,41,12,272896,6560.0,164657,202.963582,,17.092703200286792
2021-05-28,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,routing,202,38,13,294406,6080.0,171509,206.882605,,15.25055845980241
2021-05-24,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,routing,215,41,12,304826,6560.0,175908,257.817345,,17.977047371749162
2021-06-06,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,routing,23,8,3,45443,1280.0,30882,7.370731,,16.331265074659843
2021-06-05,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,routing,40,12,4,73471,1920.0,49462,12.793892,,17.735777227889063
2021-06-01,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,routing,155,32,9,249045,5120.0,157267,117.656258,,19.078703673617927
2021-06-08,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,routing,164,36,11,255784,5760.0,157668,123.193078,,19.390379185155304
2021-06-03,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,routing,156,32,10,255888,5120.0,158450,129.284498,,19.539160073955752
2021-06-04,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,routing,181,34,10,261341,5440.0,149609,161.450255,,19.202789895286177
2021-06-10,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,routing,174,36,10,261964,5760.0,163593,163.467125,,21.185627337302673
2021-06-02,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,routing,179,33,9,264769,5280.0,149264,173.593901,,20.732828175473998
2021-06-09,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,routing,195,41,10,277839,6560.0,164780,201.241334,,12.935067702441424
2021-06-07,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,routing,211,42,12,300430,6720.0,175242,259.865472,,21.44861071528488
2021-01-17,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,routing,12,6,2,21571,960.0,15174,9.254552,,47.78388322722761
2021-01-16,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,routing,36,12,4,67928,1920.0,39803,12.677374,,34.10806091764478
2021-01-12,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,routing,118,24,8,200312,3840.0,122175,57.654001,,17.043393272758898
2021-01-14,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,routing,154,33,11,235566,5280.0,145513,103.549202,,16.202679340054214
2021-01-19,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,routing,151,32,9,230367,5120.0,145478,120.238886,,19.40052551107877
2021-01-15,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,routing,165,31,9,239609,4960.0,139286,129.097185,,15.913684919777088
2021-01-18,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,routing,159,32,10,221699,5120.0,120598,137.331241,,12.206065214119958
2021-01-20,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,routing,179,35,11,265853,5600.0,154076,149.598251,,17.375886524822697
2021-01-13,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,routing,186,35,11,265707,5600.0,153412,156.536097,,19.34292167028911
2021-01-11,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,routing,180,35,11,261418,5600.0,153243,182.381538,,11.874839875406211
2021-01-31,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,routing,17,9,2,27790,1440.0,19499,6.682753,,39.130434782608695
2021-02-07,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,routing,28,11,3,46016,1760.0,29523,7.32931,,37.1846674675112
2021-02-06,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,routing,35,12,3,61634,1920.0,40034,9.417787,,28.9349583184402
2021-02-02,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,routing,153,31,9,239011,4960.0,148309,104.592979,,23.06372541130042
2021-02-04,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,routing,159,33,10,245262,5280.0,147701,112.814634,,20.326021986018347
2021-02-09,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,routing,163,34,10,239124,5440.0,144621,128.177285,,21.671367223199457
2021-02-01,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,routing,175,36,9,246549,5760.0,135813,136.788531,,24.80694627433758
2021-02-03,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,routing,188,36,10,271165,5760.0,154736,139.847823,,14.512925598991172
2021-02-08,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,routing,199,41,12,275230,6560.0,158744,168.631163,,16.540571355794977
2021-02-05,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,routing,200,42,12,282863,6720.0,160579,179.435391,,16.563525025367536
2021-06-27,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,routing,20,8,2,35030,1280.0,23895,6.966687,,36.663773775945614
2021-06-26,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,routing,49,13,4,87460,2080.0,58705,14.023135,,26.32031203929134
2021-06-29,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,routing,165,32,10,265031,5120.0,161717,124.258717,,14.025224968047077
2021-06-24,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,routing,176,36,11,281737,5760.0,175154,135.061328,,14.224606419674906
2021-06-22,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,routing,165,33,10,259812,5280.0,161039,135.686529,,14.01338390357235
2021-06-21,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,routing,200,40,12,284944,6400.0,166938,158.671835,,17.578590519385855
2021-06-30,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,routing,200,38,12,294881,6080.0,166960,174.53762,,10.707872687687551
2021-06-28,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,routing,201,39,11,292923,6240.0,171174,191.716779,,20.277008159466124
2021-06-25,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,routing,176,34,10,255410,5440.0,146439,239.221807,,16.23979273931722
2021-06-23,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,routing,202,40,11,290078,6400.0,171858,245.9848,,14.985492805017438
2021-06-13,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,routing,19,8,2,43100,1280.0,29727,6.557633,,30.42102544233501
2021-06-20,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,routing,25,7,3,48222,1120.0,27950,7.270156,,13.060253128042405
2021-06-19,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,routing,37,9,3,69580,1440.0,44023,10.066936,,25.453727313634317
2021-06-12,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,routing,48,15,5,84627,2400.0,54037,11.735808,,30.059752559938513
2021-06-17,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,routing,172,34,10,265738,5440.0,163392,142.769925,,20.439868386779995
2021-06-16,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,routing,206,43,11,301560,6880.0,179271,183.426752,,19.04233927799598
2021-06-15,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,routing,176,33,12,281792,5280.0,170973,200.032204,,8.357344954307457
2021-06-18,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,routing,189,36,12,281962,5760.0,167249,212.58742,,14.204166831485837
2021-06-14,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,routing,207,41,11,303727,6560.0,174922,247.951187,,13.89884225923868
2021-06-11,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,routing,205,45,14,302206,7200.0,175679,306.201104,,14.75340471865233
2021-01-24,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,routing,11,6,2,20327,960.0,12393,6.99811,,52.647517879190254
2021-01-23,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,routing,27,9,3,50771,1440.0,30610,8.615355,,14.69352779084616
2021-01-30,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,routing,36,13,3,63077,2080.0,44445,10.228616,,33.0982255549781
2021-01-26,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,routing,127,26,7,203615,4160.0,129407,86.905878,,10.434335081113417
2021-01-21,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,routing,165,34,10,258253,5440.0,159900,101.424293,,12.103833691834346
2021-01-28,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,routing,159,30,9,243484,4800.0,145497,105.208288,,18.797794890094682
2021-01-25,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,routing,175,37,10,252658,5920.0,140512,126.004569,,19.363867603269387
2021-01-22,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,routing,160,33,9,225527,5280.0,128642,132.272105,,20.089078494665564
2021-01-27,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,routing,182,37,11,272232,5920.0,155093,134.321965,,12.179826315857389
2021-01-29,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,routing,180,35,12,258193,5600.0,147617,148.662037,,19.28391449240023
2021-03-07,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,routing,23,9,3,41488,1440.0,25120,7.167227,,33.32369059672468
2021-03-06,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,routing,38,10,3,61625,1600.0,40386,9.866751,,35.250853690570004
2021-03-02,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,routing,159,32,10,247665,5120.0,149985,132.38277,,17.842641614585407
2021-03-11,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,routing,169,35,11,259492,5600.0,158389,136.650758,,17.684826260460216
2021-03-09,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,routing,173,35,11,259397,5600.0,155124,149.344043,,19.089638737609093
2021-03-08,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,routing,203,40,11,289939,6400.0,171162,153.081571,,17.081631719230813
2021-03-10,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,routing,202,38,12,288881,6080.0,163514,162.630828,,15.727275644485156
2021-03-05,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,routing,204,42,11,296908,6720.0,166663,171.644463,,11.928619312889696
2021-03-03,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,routing,175,33,11,242188,5280.0,135471,177.564916,,17.449042197832163
2021-03-04,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,routing,178,33,11,277357,5280.0,164438,178.863144,,9.077885847847394
2021-05-02,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,routing,15,7,2,32336,1120.0,21047,7.163261,,15.866160170682209
2021-05-09,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,routing,24,7,2,43685,1120.0,26392,7.799789,,31.05706710434947
2021-05-08,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,routing,44,11,3,81482,1760.0,52789,13.076567,,33.67358567358568
2021-05-04,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,routing,171,37,10,265510,5920.0,160212,139.907945,,23.367102490836146
2021-05-11,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,routing,167,30,10,255106,4800.0,150740,151.714979,,17.669232382888772
2021-05-06,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,routing,176,37,10,278795,5920.0,173758,153.625425,,14.474289675990404
2021-05-05,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,routing,213,45,13,307137,7200.0,181198,202.897063,,15.224375783203696
2021-05-03,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,routing,218,42,14,309768,6720.0,183134,222.330069,,20.215938885998487
2021-05-07,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,routing,194,36,12,280770,5760.0,160735,240.921866,,17.998457925910348
2021-05-10,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,routing,218,40,13,314968,6400.0,181096,269.469246,,13.943639652242338
2021-05-16,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,routing,14,6,1,27940,960.0,20878,6.398701,,46.015920859417264
2021-05-15,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,routing,47,14,4,86602,2240.0,57312,14.370389,,43.526204931235284
2021-05-14,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,routing,193,35,11,281769,5600.0,164013,155.587522,,18.10469104226007
2021-05-21,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,routing,188,37,10,269784,5920.0,159911,165.047367,,15.73673821243847
2021-05-20,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,routing,197,36,11,302586,5760.0,182958,181.43024,,12.201279030629419
2021-05-18,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,routing,168,31,10,260958,4960.0,161501,192.5383,,28.766756837171723
2021-05-13,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,routing,191,35,12,293645,5600.0,175060,198.489335,,16.916125308404446
2021-05-19,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,routing,217,41,11,324527,6560.0,183899,237.731096,,14.150157268059372
2021-05-12,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,routing,218,44,13,302171,7040.0,175228,241.324073,,20.676701598168723
2021-05-17,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,routing,221,41,12,308642,6560.0,179770,337.678124,,22.496936459149442
2021-03-21,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,routing,16,6,2,33759,960.0,22657,6.563214,,35.02511692360991
2021-03-14,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,routing,25,9,3,41324,1440.0,23114,7.414095,,27.558944692786397
2021-03-20,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,routing,48,14,4,85150,2240.0,54517,13.253303,,30.497171728714505
2021-03-13,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,routing,54,16,5,95498,2560.0,57928,15.519598,,17.59172966069518
2021-03-16,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,routing,168,36,9,254183,5760.0,152055,127.809803,,17.258138020833332
2021-03-12,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,routing,197,39,12,280078,6240.0,156531,186.872662,,15.207018903568791
2021-03-19,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,routing,209,43,11,287853,6880.0,164523,202.356495,,19.562228593464447
2021-03-18,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,routing,174,34,11,257110,5440.0,154044,206.329287,,15.932068167253037
2021-03-15,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,routing,210,43,12,281030,6880.0,156449,218.58836,,20.08337741075034
2021-03-17,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,routing,233,47,12,322779,7520.0,181490,245.889167,,14.052344143170204
2021-02-28,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,routing,14,6,2,25896,960.0,18777,6.518802,,34.47700015181418
2021-02-21,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,routing,20,8,2,29331,1280.0,16874,6.742434,,24.846264220559597
2021-02-27,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,routing,29,8,3,57871,1280.0,39272,8.453107,,41.391707682647706
2021-02-20,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,routing,36,12,4,65508,1920.0,41375,9.318857,,34.90470417552716
2021-02-25,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,routing,167,38,11,252050,6080.0,159659,109.300243,,20.313749790548936
2021-02-23,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,routing,163,38,10,258766,6080.0,161033,111.480178,,10.009459290275014
2021-03-01,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,routing,170,35,10,231225,5600.0,128578,130.756825,,17.79572740426833
2021-02-26,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,routing,205,45,12,289705,7200.0,166053,173.615814,,15.872693217951882
2021-02-22,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,routing,181,37,11,255735,5920.0,151131,175.692498,,18.157204988622944
2021-02-24,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,routing,197,39,11,282368,6240.0,168230,211.291887,,20.814602724129326
2021-04-25,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,routing,17,7,3,36235,1120.0,25688,7.537785,,22.455487074131142
2021-05-01,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,routing,47,13,4,87262,2080.0,56791,13.830004,,25.856253133151505
2021-04-24,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,routing,51,15,5,96778,2400.0,62913,15.92132,,37.882386166703036
2021-04-27,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,routing,167,35,10,254827,5600.0,155856,149.467247,,18.54502563578013
2021-04-22,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,routing,213,43,14,322845,6880.0,195935,212.353942,,18.551847843362825
2021-04-23,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,routing,204,41,12,297535,6560.0,170500,230.916278,,13.771467654338162
2021-04-29,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,routing,190,37,11,282021,5920.0,165757,235.131407,,18.457575074163383
2021-04-30,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,routing,217,40,12,325983,6400.0,183232,236.091129,,14.261028290075854
2021-04-28,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,routing,208,41,12,292499,6560.0,166516,240.872563,,19.24757810925495
2021-04-26,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,routing,218,42,12,302014,6720.0,168927,261.242934,,16.45162718128603
2021-04-18,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,routing,16,9,3,26867,1440.0,19967,6.516877,,44.86445443165261
2021-04-17,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,routing,41,13,4,72670,2080.0,49670,10.108698,,26.182881986063425
2021-04-20,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,routing,170,36,10,261998,5760.0,162012,150.295977,,17.12962670091158
2021-04-15,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,routing,188,38,10,283178,6080.0,172584,163.986671,,14.550737932220677
2021-04-13,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,routing,188,40,11,283658,6400.0,172961,175.126518,,17.117227676484337
2021-04-19,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,routing,196,39,11,272927,6240.0,154651,217.730309,,17.330671860375656
2021-04-21,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,routing,216,45,12,306742,7200.0,179279,249.839365,,16.20238709906543
2021-04-16,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,routing,218,43,12,314413,6880.0,180933,253.332799,,17.768490209257987
2021-04-14,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,routing,235,47,14,328191,7520.0,188083,257.366507,,20.24345611447152
2021-04-12,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,routing,213,40,12,295916,6400.0,169838,271.619493,,22.07097241424715
2021-02-14,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,routing,22,7,2,38027,1120.0,25223,7.186036,,44.10342343931443
2021-02-13,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,routing,41,12,4,71911,1920.0,48432,11.136315,,26.007593608198626
2021-02-16,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,routing,125,26,8,189554,4160.0,114873,69.257941,,19.977203166226914
2021-02-11,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,routing,159,31,10,244522,4960.0,146029,126.743254,,16.453291512486462
2021-02-19,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,routing,182,39,12,255787,6240.0,147042,127.426139,,18.929035529777185
2021-02-18,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,routing,168,34,11,255498,5440.0,154849,127.52983,,19.155412674505435
2021-02-10,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,routing,185,40,11,269231,6400.0,154234,152.967571,,22.083984488047694
2021-02-17,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,routing,186,37,9,257235,5920.0,147355,164.158277,,19.51018032648387
2021-02-12,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,routing,192,39,12,261540,6240.0,145884,176.946905,,20.409243896946496
2021-02-15,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,routing,182,38,10,251793,6080.0,143991,183.609123,,17.33270734702186


==> data/comparison_5/comparison_anytime_240_rt_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_rt_240,no_of_requests_rt_240,no_of_runs_rt_240,no_of_vehicles_rt_240,objective_rt_240,operational_cost_rt_240,total_duration_rt_240,total_travel_time_rt_240,computation_time_rt_240,diff_anytime_240_rt_240
2021-01-03,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,agent_without_anytime,7,1,,34383,220.0,34383,8266,307.963134,-1.2008830022075054
2021-01-10,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,agent_without_anytime,9,1,,41672,280.0,41672,11066,308.101001,-22.763293563116807
2021-01-09,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,agent_without_anytime,27,1,,67001,490.0,67001,35252,310.396386,29.309671769658475
2021-01-02,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,agent_without_anytime,28,2,,92872,680.0,92872,31282,310.591215,-45.07623094226443
2021-01-01,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,agent_without_anytime,79,4,,129543,1150.0,129543,61541,323.475885,7.123653023035726
2021-01-07,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,agent_without_anytime,139,7,,259185,1720.0,259185,155976,342.512674,1.063098828110089
2021-01-05,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,agent_without_anytime,155,7,,282885,2080.0,282885,169795,347.373716,5.01413615026627
2021-01-08,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,agent_without_anytime,156,6,,255226,1740.0,255226,141125,356.004151,14.750188719579405
2021-01-04,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,agent_without_anytime,174,7,,276153,2200.0,276153,153749,368.601705,8.325172376017077
2021-01-06,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,agent_without_anytime,193,7,,337192,2350.0,337192,178615,377.957157,-4.099557597256053
2021-01-17,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,agent_without_anytime,12,1,,48501,340.0,48501,14969,308.263206,-17.404565369998306
2021-01-16,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,agent_without_anytime,36,2,,101231,710.0,101231,46468,311.81775,1.8032786885245902
2021-01-12,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,agent_without_anytime,118,5,,238309,1730.0,238309,126859,333.735351,1.3074304456942178
2021-01-19,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,agent_without_anytime,151,8,,283868,2000.0,283868,157918,347.365251,0.681904855204554
2021-01-14,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,agent_without_anytime,154,7,,281466,2050.0,281466,162038,348.77325,-0.12521610449853085
2021-01-18,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,agent_without_anytime,159,6,,272156,1860.0,272156,146454,358.740135,-7.775164144114176
2021-01-15,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,agent_without_anytime,165,7,,272986,1990.0,272986,149902,362.67991,4.200648521175199
2021-01-20,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,agent_without_anytime,179,8,,310414,2150.0,310414,176959,364.799453,3.5268303901641587
2021-01-11,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,agent_without_anytime,180,7,,306038,2170.0,306038,166737,369.696557,-3.1667588085381806
2021-01-13,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,agent_without_anytime,186,7,,320338,2200.0,320338,185047,372.917032,2.759328290248552
2021-05-30,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,agent_without_anytime,11,1,,51165,370.0,51165,15573,308.270865,-12.346844670853278
2021-05-23,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,agent_without_anytime,15,2,,36309,380.0,36309,23339,308.76276,16.114499584141946
2021-05-29,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,agent_without_anytime,40,2,,113937,830.0,113937,54001,312.482337,-2.6487202356820454
2021-05-22,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,agent_without_anytime,43,3,,108483,900.0,108483,55629,312.874293,-7.890680165889268
2021-05-31,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,agent_without_anytime,92,4,,161926,1270.0,161926,76850,327.249867,-3.2223929215725025
2021-05-27,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,agent_without_anytime,141,6,,272688,1950.0,272688,160818,343.149419,0.09928230979744211
2021-05-25,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,agent_without_anytime,167,7,,310520,2140.0,310520,177009,353.490095,4.8459553708776895
2021-05-26,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,agent_without_anytime,196,7,,329782,2290.0,329782,180596,376.501366,-0.1895746115847101
2021-05-28,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,agent_without_anytime,202,9,,353312,2400.0,353312,191896,385.846558,-1.7064689219998619
2021-05-24,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,agent_without_anytime,215,8,,375987,2540.0,375987,206706,393.631117,-1.1710414788703971
2021-06-06,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,agent_without_anytime,23,2,,75362,470.0,75362,36982,311.070857,-38.75499420028354
2021-06-05,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,agent_without_anytime,40,3,,100001,720.0,100001,57233,314.357286,-11.969410263013515
2021-06-03,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,agent_without_anytime,156,7,,291956,1990.0,291956,171453,358.809237,8.198020300099362
2021-06-01,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,agent_without_anytime,155,8,,288859,2150.0,288859,168221,358.841156,6.1420838180152195
2021-06-08,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,agent_without_anytime,164,7,,322088,2230.0,322088,176998,363.74742,-1.505143202904397
2021-06-10,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,agent_without_anytime,174,9,,337934,2400.0,337934,188386,372.872364,-1.6706731130840813
2021-06-04,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,agent_without_anytime,181,7,,308137,2140.0,308137,172730,381.494115,4.7351547210877625
2021-06-02,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,agent_without_anytime,179,7,,308178,2410.0,308178,161029,389.392162,7.736938695471243
2021-06-09,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,agent_without_anytime,195,8,,333475,2300.0,333475,182710,395.7953,-4.499290228975579
2021-06-07,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,agent_without_anytime,211,9,,364407,2640.0,364407,206014,414.038373,4.720979545733836
2021-06-27,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,agent_without_anytime,20,2,,49411,500.0,49411,26127,309.428539,10.662110363781007
2021-06-26,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,agent_without_anytime,49,3,,124355,990.0,124355,63025,313.826144,-4.761463484494916
2021-06-22,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,agent_without_anytime,165,7,,312367,2170.0,312367,188540,351.192062,-3.3800644704356055
2021-06-29,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,agent_without_anytime,165,8,,295250,2120.0,295250,180892,353.162709,4.222327470431381
2021-06-24,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,agent_without_anytime,176,8,,347602,2390.0,347602,207472,357.108289,-5.828124667005623
2021-06-25,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,agent_without_anytime,176,7,,298310,2260.0,298310,176230,364.198067,2.170990063293215
2021-06-30,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,agent_without_anytime,200,8,,325133,2330.0,325133,193109,375.852373,1.547345439570256
2021-06-28,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,agent_without_anytime,201,8,,364818,2540.0,364818,202894,380.758401,0.7098027902217046
2021-06-21,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,agent_without_anytime,200,8,,331474,2390.0,331474,191783,382.125463,4.119566349257772
2021-06-23,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,agent_without_anytime,202,8,,348395,2390.0,348395,198363,385.731239,-2.1057413323173413
2021-06-13,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,agent_without_anytime,19,1,,55212,400.0,55212,31352,311.118763,10.867880666408368
2021-06-20,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,agent_without_anytime,25,2,,76102,500.0,76102,31571,312.328446,-37.204774095842495
2021-06-19,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,agent_without_anytime,37,2,,120390,860.0,120390,45993,314.736277,-28.982836572457092
2021-06-12,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,agent_without_anytime,48,3,,123973,870.0,123973,60597,317.328533,-2.45787155265746
2021-06-17,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,agent_without_anytime,172,8,,327849,2240.0,327849,205096,371.096828,1.8442616815714548
2021-06-15,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,agent_without_anytime,176,8,,333628,2300.0,333628,196264,374.044294,-8.500439038667924
2021-06-18,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,agent_without_anytime,189,8,,325692,2390.0,325692,188233,391.712924,0.8979348411498191
2021-06-11,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,agent_without_anytime,205,8,,357750,2450.0,357750,199963,405.401376,-0.9145068658535209
2021-06-16,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,agent_without_anytime,206,8,,353707,2540.0,353707,202033,410.667605,5.042806403376189
2021-06-14,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,agent_without_anytime,207,9,,354437,2670.0,354437,211780,411.577083,-0.47653335449999434
2021-05-02,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,agent_without_anytime,15,2,,44526,440.0,44526,21593,308.706343,-15.850548993079045
2021-05-09,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,agent_without_anytime,24,2,,74548,530.0,74548,31683,309.740058,-17.650400858531658
2021-05-08,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,agent_without_anytime,44,3,,110555,930.0,110555,60281,313.029602,10.008140008140009
2021-05-11,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,agent_without_anytime,167,8,,319283,2150.0,319283,183733,354.04472,-3.042713527295025
2021-05-06,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,agent_without_anytime,176,8,,333600,2300.0,333600,191030,356.311512,-2.3381946020897115
2021-05-04,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,agent_without_anytime,171,8,,316017,2180.0,316017,181105,358.350209,8.789505584899125
2021-05-07,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,agent_without_anytime,194,8,,335288,2390.0,335288,187341,380.306403,2.0759588312947583
2021-05-05,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,agent_without_anytime,213,9,,362310,2640.0,362310,206045,392.645414,-0.0044163027817187145
2021-05-03,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,agent_without_anytime,218,8,,379976,2690.0,379976,214658,392.709382,2.133117669178742
2021-05-10,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,agent_without_anytime,218,9,,368954,2670.0,368954,204661,398.551514,-0.8065529696559035
2021-05-16,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,agent_without_anytime,14,1,,50245,340.0,50245,20162,308.751855,2.9194682742097533
2021-05-15,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,agent_without_anytime,47,3,,121551,840.0,121551,61945,313.564484,20.735707438587795
2021-05-18,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,agent_without_anytime,168,7,,317040,2230.0,317040,183272,353.257634,13.458152605618231
2021-05-20,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,agent_without_anytime,197,9,,359514,2490.0,359514,218206,370.776141,-4.317018535498323
2021-05-13,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,agent_without_anytime,191,8,,346187,2390.0,346187,207957,373.436447,2.049899273410444
2021-05-14,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,agent_without_anytime,193,9,,341637,2400.0,341637,194250,373.524121,0.7042376329709934
2021-05-21,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,agent_without_anytime,188,8,,330683,2210.0,330683,185840,374.069124,-3.2842132880237873
2021-05-19,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,agent_without_anytime,217,8,,378445,2660.0,378445,217504,391.468622,-0.11322242121386075
2021-05-12,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,agent_without_anytime,218,9,,366021,2730.0,366021,206336,394.552923,3.915355860301993
2021-05-17,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,agent_without_anytime,221,9,,367131,2670.0,367131,209894,401.257611,7.809769179774603
2021-04-11,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,agent_without_anytime,17,1,,42600,280.0,42600,23836,310.247653,-11.579664213310982
2021-04-03,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,agent_without_anytime,43,3,,113626,750.0,113626,50710,315.493227,1.4150984321993458
2021-04-10,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,agent_without_anytime,51,3,,154218,1080.0,154218,65420,317.135777,-27.052833639531723
2021-04-06,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,agent_without_anytime,170,8,,316499,2180.0,316499,185409,374.140085,-2.0391780097622623
2021-04-01,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,agent_without_anytime,181,8,,357951,2420.0,357951,210263,374.672603,-9.527772763017383
2021-04-08,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,agent_without_anytime,181,9,,336273,2610.0,336273,193886,377.323418,0.9522659393353873
2021-04-02,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,agent_without_anytime,200,8,,351046,2450.0,351046,198883,403.826916,-2.085350781533988
2021-04-05,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,agent_without_anytime,204,9,,343699,2310.0,343699,199293,410.858348,3.617508742312794
2021-04-09,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,agent_without_anytime,205,8,,354973,2420.0,354973,190191,416.168191,-2.9489131538115747
2021-04-07,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,agent_without_anytime,212,8,,360602,2450.0,360602,206293,421.919389,-4.048220860311854
2021-03-28,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,agent_without_anytime,19,2,,53395,530.0,53395,28206,310.419859,-8.251393816523061
2021-03-27,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,agent_without_anytime,40,2,,131443,980.0,131443,58770,314.356262,-14.814426596088502
2021-03-25,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,agent_without_anytime,149,7,,259531,1720.0,259531,158500,357.832057,-1.7788584089884116
2021-03-30,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,agent_without_anytime,184,8,,355434,2570.0,355434,199507,376.236243,-4.28452810923889
2021-03-23,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,agent_without_anytime,197,8,,337135,2270.0,337135,195635,398.73578,2.8684120302744813
2021-03-24,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,agent_without_anytime,210,9,,372295,2640.0,372295,210098,411.000472,-0.5064535026551014
2021-03-31,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,agent_without_anytime,209,8,,352108,2510.0,352108,194724,411.827828,2.532276280532365
2021-03-26,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,agent_without_anytime,225,9,,397718,2670.0,397718,215925,427.457133,-2.200933822943675
2021-03-29,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,agent_without_anytime,221,9,,361362,2580.0,361362,197443,428.666155,4.509960917371554
2021-03-22,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,agent_without_anytime,233,9,,410462,2820.0,410462,230006,441.30302,-4.943675439628151
2021-04-25,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,agent_without_anytime,17,1,,47779,340.0,47779,25119,310.713643,-2.2491867830850882
2021-05-01,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,agent_without_anytime,47,4,,111368,910.0,111368,62241,316.310824,5.374151393880689
2021-04-24,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,agent_without_anytime,51,3,,133606,900.0,133606,68267,317.464957,14.2440852899267
2021-04-27,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,agent_without_anytime,167,7,,313350,2230.0,313350,180891,372.313676,-0.16174195445653425
2021-04-29,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,agent_without_anytime,190,8,,363036,2510.0,363036,206106,388.205561,-4.966778273164131
2021-04-22,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,agent_without_anytime,213,9,,387371,2700.0,387371,221762,399.962981,2.273065560660072
2021-04-23,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,agent_without_anytime,204,9,,345753,2610.0,345753,203024,407.40322,-0.2025769879497122
2021-04-26,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,agent_without_anytime,218,9,,371152,2550.0,371152,209665,416.387792,-2.6745305463035707
2021-04-28,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,agent_without_anytime,208,8,,354956,2450.0,354956,196048,417.531369,2.004599452814197
2021-04-30,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,agent_without_anytime,217,9,,379072,2550.0,379072,213892,420.320335,0.2977349002114654
2021-04-18,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,agent_without_anytime,16,1,,48776,340.0,48776,17499,308.900556,-0.0964518048800509
2021-04-17,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,agent_without_anytime,41,2,,110131,770.0,110131,54456,312.699055,-11.869451272778985
2021-04-20,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,agent_without_anytime,170,8,,308293,2150.0,308293,181114,358.605792,2.486446478614852
2021-04-15,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,agent_without_anytime,188,8,,356670,2390.0,356670,206729,368.246896,-7.625551072875899
2021-04-13,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,agent_without_anytime,188,9,,339787,2310.0,339787,200057,368.578282,0.7167484805984105
2021-04-19,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,agent_without_anytime,196,8,,340281,2330.0,340281,184367,382.308684,-3.0707905362221823
2021-04-12,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,agent_without_anytime,213,8,,367120,2570.0,367120,203986,390.210886,3.3195075383501216
2021-04-21,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,agent_without_anytime,216,8,,362860,2540.0,362860,201414,395.866019,0.8717364520244447
2021-04-16,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,agent_without_anytime,218,8,,371938,2600.0,371938,203425,397.165275,2.723413826562504
2021-04-14,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,agent_without_anytime,235,9,,397676,2760.0,397676,224518,414.605454,3.3573030758874434
2021-02-28,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,agent_without_anytime,14,1,,39557,250.0,39557,18749,311.553184,-0.08855827134254339
2021-02-21,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,agent_without_anytime,20,2,,66374,440.0,66374,22764,312.538708,-70.06764374295378
2021-02-27,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,agent_without_anytime,29,2,,103900,740.0,103900,37493,314.262733,-5.223714326223897
2021-02-20,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,agent_without_anytime,36,3,,98041,720.0,98041,46640,315.822069,2.576663950553491
2021-02-23,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,agent_without_anytime,163,9,,317777,2280.0,317777,177969,370.292291,-10.512679622184818
2021-02-25,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,agent_without_anytime,167,7,,306739,2110.0,306739,180383,376.424748,3.023682987515136
2021-03-01,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,agent_without_anytime,170,6,,286275,2010.0,286275,160151,387.56855,-1.7754487505377186
2021-02-22,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,agent_without_anytime,181,7,,318246,2230.0,318246,168924,395.019305,-1.8481715103161573
2021-02-24,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,agent_without_anytime,197,7,,344710,2440.0,344710,198192,404.892846,3.3318283411527494
2021-02-26,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,agent_without_anytime,205,9,,346573,2550.0,346573,184555,416.669905,-0.6411801431620519
2021-03-07,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,agent_without_anytime,23,1,,52152,370.0,52152,30898,312.41188,16.185333397618244
2021-03-06,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,agent_without_anytime,38,3,,101101,870.0,101101,50089,315.563442,-6.226425006566851
2021-03-02,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,agent_without_anytime,159,7,,294742,1960.0,294742,171647,366.544144,2.225893342887093
2021-03-09,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,agent_without_anytime,173,8,,313227,2150.0,313227,191995,373.362149,2.2991409802930773
2021-03-11,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,agent_without_anytime,169,7,,317940,2200.0,317940,188136,373.760335,-0.8558504260219133
2021-03-04,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,agent_without_anytime,178,8,,319719,2120.0,319719,187028,380.965626,-4.809063461935623
2021-03-03,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,agent_without_anytime,175,7,,297739,2260.0,297739,163750,388.025733,-1.4857863521712456
2021-03-10,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,agent_without_anytime,202,8,,334371,2450.0,334371,186431,409.004067,2.4568763072758197
2021-03-08,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,agent_without_anytime,203,9,,339509,2490.0,339509,180416,409.787964,2.9053273390759236
2021-03-05,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,agent_without_anytime,204,8,,334241,2360.0,334241,183993,415.678501,0.8545867668084551
2021-03-21,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,agent_without_anytime,16,1,,47715,340.0,47715,22636,308.796966,8.164443674577054
2021-03-14,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,agent_without_anytime,25,2,,61080,560.0,61080,27937,309.976475,-7.073363134367605
2021-03-20,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,agent_without_anytime,48,2,,105640,740.0,105640,59861,313.792822,13.772415988507342
2021-03-13,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,agent_without_anytime,54,3,,124843,840.0,124843,64222,314.834881,-7.731006868937904
2021-03-16,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,agent_without_anytime,168,7,,312039,2140.0,312039,181208,355.515388,-1.5751953125
2021-03-18,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,agent_without_anytime,174,8,,298075,2150.0,298075,174430,361.313848,2.537634549235538
2021-03-12,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,agent_without_anytime,197,7,,326489,2230.0,326489,181733,383.233616,1.1561936132337092
2021-03-19,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,agent_without_anytime,209,7,,343331,2440.0,343331,187112,391.606173,4.059431394575502
2021-03-15,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,agent_without_anytime,210,8,,340655,2330.0,340655,188511,398.421873,3.1277903848669433
2021-03-17,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,agent_without_anytime,233,9,,370535,2490.0,370535,207888,407.617737,1.336162938386859
2021-01-31,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,agent_without_anytime,17,1,,44087,310.0,44087,20361,309.072884,3.434454057605958
2021-02-07,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,agent_without_anytime,28,2,,67441,500.0,67441,31968,310.75243,7.937916348148957
2021-02-06,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,agent_without_anytime,35,2,,97732,710.0,97732,39743,311.671541,-12.68664460561058
2021-02-02,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,agent_without_anytime,153,8,,277115,1910.0,277115,161942,347.448631,10.798265633600613
2021-02-04,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,agent_without_anytime,159,7,,288200,2140.0,288200,157941,351.130327,6.3775046129057404
2021-02-09,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,agent_without_anytime,163,8,,287302,2000.0,287302,170711,352.323105,5.88994473979881
2021-02-01,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,agent_without_anytime,175,7,,288337,2050.0,288337,162226,367.819786,12.06235055872737
2021-02-03,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,agent_without_anytime,188,7,,300921,2140.0,300921,160388,376.334929,5.132093316519546
2021-02-08,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,agent_without_anytime,199,8,,326972,2210.0,326972,184182,383.690597,0.8505747823529234
2021-02-05,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,agent_without_anytime,200,8,,326690,2210.0,326690,179579,388.822287,3.6358165986266133
2021-01-24,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,agent_without_anytime,11,1,,39631,280.0,39631,12249,308.928359,7.678151280080136
2021-01-23,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,agent_without_anytime,27,3,,108602,930.0,108602,34982,311.088795,-82.47530075945964
2021-01-30,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,agent_without_anytime,36,3,,95434,810.0,95434,42460,312.462839,-1.2207927197904183
2021-01-26,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,agent_without_anytime,127,6,,241490,1620.0,241490,142812,337.40651,-6.22602667417391
2021-01-28,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,agent_without_anytime,159,7,,294403,2050.0,294403,165663,352.310318,1.8162475112473278
2021-01-21,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,agent_without_anytime,165,7,,289904,2080.0,289904,176153,354.841078,1.331445530536118
2021-01-22,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,agent_without_anytime,160,6,,284351,1980.0,284351,153535,358.604356,-0.7540136700410668
2021-01-27,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,agent_without_anytime,182,7,,314381,2170.0,314381,168161,368.497212,-1.4171516316760648
2021-01-29,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,agent_without_anytime,180,7,,295065,2050.0,295065,160004,369.24764,7.757019863823083
2021-01-25,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,agent_without_anytime,175,7,,291905,1990.0,291905,162240,370.029297,6.838136028672554
2021-02-14,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,agent_without_anytime,22,2,,45999,470.0,45999,26067,310.966875,32.38523614234687
2021-02-13,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,agent_without_anytime,41,3,,103351,810.0,103351,52913,313.793157,-6.342412050994475
2021-02-16,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,agent_without_anytime,125,5,,246733,1700.0,246733,139026,336.938547,-4.161688654353562
2021-02-11,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,agent_without_anytime,159,7,,301306,2050.0,301306,171489,353.984027,-2.9483013697694047
2021-02-18,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,agent_without_anytime,168,8,,306078,2060.0,306078,183389,359.02719,3.1509068587122986
2021-02-17,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,agent_without_anytime,186,7,,298679,2050.0,298679,165647,369.806131,6.542193518509826
2021-02-10,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,agent_without_anytime,185,9,,306660,2520.0,306660,173973,369.918308,11.25195346414308
2021-02-15,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,agent_without_anytime,182,7,,303557,2080.0,303557,165777,371.977642,0.3378356194966282
2021-02-19,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,agent_without_anytime,182,7,,296953,2020.0,296953,172251,374.770272,5.881588539190517
2021-02-12,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,agent_without_anytime,192,7,,305850,2110.0,305850,169746,386.54297,6.925010498895333


==> data/comparison_5/comparison_anytime_240_sim_anneal.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_duration_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,diff_anytime_240_sim_anneal
2021-06-27,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,sim_anneal,20,2,2,58110,440.0,58110,23077,3602.607197,-5.066174875244088
2021-06-26,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,sim_anneal,49,4,4,125667,820.0,125667,58857,3603.756416,-5.8667430477746985
2021-06-29,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,sim_anneal,165,9,9,296450,2010.0,296450,172719,3624.133696,3.8330532721740314
2021-06-22,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,sim_anneal,165,11,8,286611,2210.0,286611,170673,3624.277068,5.144065608927898
2021-06-24,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,sim_anneal,176,11,10,337093,2300.0,337093,193825,3628.225308,-2.628638581984357
2021-06-25,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,sim_anneal,176,9,9,309162,2040.0,309162,165805,3632.636442,-1.3878595087397108
2021-06-30,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,sim_anneal,200,11,11,339863,2330.0,339863,185479,3644.623084,-2.913006483104865
2021-06-23,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,sim_anneal,202,10,10,351531,2260.0,351531,193148,3646.976808,-3.024823422525717
2021-06-21,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,sim_anneal,200,11,10,356497,2360.0,356497,185484,3649.703653,-3.1184556109639128
2021-06-28,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,sim_anneal,201,10,10,363089,2590.0,363089,189997,3655.38303,1.1803737351194525
2021-01-03,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,sim_anneal,7,1,1,23470,160.0,23470,6110,3602.264687,30.91979396615158
2021-01-10,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,sim_anneal,9,1,1,31725,190.0,31725,10840,3602.337709,6.539991162174105
2021-01-02,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,sim_anneal,28,3,3,84053,720.0,84053,29750,3602.496793,-31.299987503124218
2021-01-09,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,sim_anneal,27,3,3,103579,690.0,103579,33772,3602.513512,-9.282451124170455
2021-01-01,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,sim_anneal,79,6,6,159125,1200.0,159125,59133,3607.576081,-14.085274485764883
2021-01-07,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,sim_anneal,139,9,8,255981,1860.0,255981,140042,3614.004598,2.286139634309272
2021-01-05,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,sim_anneal,155,9,9,277418,1830.0,277418,158326,3616.00755,6.849821031636772
2021-01-08,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,sim_anneal,156,8,8,258866,1730.0,258866,141681,3627.097146,13.534367004469146
2021-01-04,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,sim_anneal,174,8,8,303342,2060.0,303342,155833,3631.492965,-0.7007910872386972
2021-01-06,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,sim_anneal,193,9,9,328702,2160.0,328702,171255,3638.817681,-1.4784834199306605
2021-03-28,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,sim_anneal,19,2,2,63957,440.0,63957,24300,3602.672077,-29.66447034972124
2021-03-27,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,sim_anneal,40,4,4,117136,790.0,117136,54315,3603.329821,-2.3173746320414383
2021-03-25,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,sim_anneal,149,10,10,247209,1660.0,247209,145367,3619.297137,3.0533932037883096
2021-03-30,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,sim_anneal,184,12,11,341569,2610.0,341569,196782,3630.60456,-0.21652959971364108
2021-03-23,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,sim_anneal,197,10,10,348675,2440.0,348675,186970,3642.056414,-0.45636446926022284
2021-03-24,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,sim_anneal,210,11,11,354603,2330.0,354603,198810,3654.097272,4.269759380593328
2021-03-31,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,sim_anneal,209,10,10,352624,2320.0,352624,195911,3659.169506,2.389441282636136
2021-03-26,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,sim_anneal,225,11,11,386449,2570.0,386449,215133,3660.33549,0.6948423884693167
2021-03-29,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,sim_anneal,221,12,11,389552,2670.0,389552,206980,3670.751506,-2.9392567694336322
2021-03-22,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,sim_anneal,233,11,11,398900,2630.0,398900,212929,3680.411957,-1.9875947904255917
2021-05-02,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,sim_anneal,15,3,2,49979,480.0,49979,19953,3602.658744,-30.03850757142114
2021-05-09,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,sim_anneal,24,3,2,60178,480.0,60178,28037,3602.833552,5.028091660879995
2021-05-08,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,sim_anneal,44,3,3,114780,780.0,114780,56043,3603.701703,6.568986568986569
2021-05-06,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,sim_anneal,176,10,9,322248,2110.0,322248,187975,3628.628629,1.144248998398665
2021-05-11,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,sim_anneal,167,10,10,287456,2020.0,287456,159597,3628.745193,7.228865114327669
2021-05-04,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,sim_anneal,171,9,9,313316,2040.0,313316,167319,3629.817375,9.569082460241868
2021-05-07,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,sim_anneal,194,11,10,331863,2150.0,331863,183458,3650.826274,3.0762625731609012
2021-05-10,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,sim_anneal,218,11,11,372319,2600.0,372319,201574,3657.268825,-1.7259468527494386
2021-05-03,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,sim_anneal,218,11,11,364853,2390.0,364853,205196,3659.924194,6.028208047226329
2021-05-05,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,sim_anneal,213,12,11,368673,2730.0,368673,197088,3661.680006,-1.76072471528648
2021-04-25,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,sim_anneal,17,3,3,59450,480.0,59450,23763,3602.554661,-27.225646293442903
2021-05-01,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,sim_anneal,47,4,4,126199,940.0,126199,58939,3603.627937,-7.22727774803939
2021-04-24,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,sim_anneal,51,5,4,157211,1010.0,157211,68709,3603.855912,-0.9069436064647813
2021-04-27,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,sim_anneal,167,8,8,295555,2000.0,295555,166752,3629.219222,5.526396542685811
2021-04-29,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,sim_anneal,190,10,10,354139,2350.0,354139,200252,3637.485331,-2.3943352474136783
2021-04-22,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,sim_anneal,213,14,13,372173,2690.0,372173,216415,3640.254977,6.1072553931697025
2021-04-23,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,sim_anneal,204,10,10,338527,2410.0,338527,187406,3655.022712,1.8915879833301454
2021-04-28,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,sim_anneal,208,10,10,352628,2440.0,352628,192112,3660.667218,2.647308105362255
2021-04-30,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,sim_anneal,217,11,11,376428,2480.0,376428,202251,3661.266765,0.9931510452283511
2021-04-26,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,sim_anneal,218,12,11,358114,2820.0,358114,192960,3667.158231,0.9322680948534375
2021-04-18,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,sim_anneal,16,2,2,56476,410.0,56476,17568,3602.531775,-15.898130476718176
2021-04-17,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,sim_anneal,41,4,4,118328,760.0,118328,50692,3603.260889,-20.195843406537595
2021-04-20,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,sim_anneal,170,9,8,306201,2130.0,306201,174993,3629.778863,3.1481493196353676
2021-04-15,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,sim_anneal,188,11,10,322462,2330.0,322462,193263,3634.295339,2.696749235815437
2021-04-13,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,sim_anneal,188,11,10,321281,2420.0,321281,185973,3635.25926,6.124064983637214
2021-04-12,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,sim_anneal,213,10,10,375100,2470.0,375100,200433,3652.856669,1.2179867009019685
2021-04-19,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,sim_anneal,196,10,10,339485,2230.0,339485,177968,3652.986249,-2.8296828949879296
2021-04-21,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,sim_anneal,216,10,10,378255,2470.0,378255,202048,3661.711791,-3.3339616610800134
2021-04-16,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,sim_anneal,218,11,11,369183,2480.0,369183,197949,3667.579296,3.443955946237881
2021-04-14,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,sim_anneal,235,12,12,376218,2670.0,376218,207762,3675.123778,8.571997929480839
2021-04-11,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,sim_anneal,17,3,2,50598,510.0,50598,23863,3602.61523,-32.52835328321852
2021-04-03,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,sim_anneal,43,5,4,117809,800.0,117809,53775,3603.431272,-2.2141822188674007
2021-04-10,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,sim_anneal,51,4,4,124700,970.0,124700,59994,3603.92813,-2.7343653454824066
2021-04-01,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,sim_anneal,181,11,10,313692,2090.0,313692,184692,3628.804229,4.014834171223299
2021-04-08,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,sim_anneal,181,10,9,315777,2380.0,315777,178394,3629.129888,6.989272649084258
2021-04-06,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,sim_anneal,170,10,10,327462,2260.0,327462,179978,3629.174987,-5.573645760121738
2021-04-02,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,sim_anneal,200,11,11,331959,2660.0,331959,186713,3645.726155,3.4652126499454745
2021-04-05,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,sim_anneal,204,10,10,334537,2350.0,334537,188139,3652.698671,6.186781230457741
2021-04-09,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,sim_anneal,205,12,11,340208,2550.0,340208,182371,3656.746281,1.3332173257348356
2021-04-07,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,sim_anneal,212,11,11,358279,2390.0,358279,188772,3661.273714,-3.377941668686449
2021-03-21,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,sim_anneal,16,2,2,59883,410.0,59883,22467,3602.335928,-15.254922339626999
2021-03-14,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,sim_anneal,25,2,2,57128,440.0,57128,23050,3602.560995,-0.14549916732404242
2021-03-20,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,sim_anneal,48,3,3,118301,810.0,118301,55193,3603.24888,3.4380024976941224
2021-03-13,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,sim_anneal,54,4,4,142352,970.0,142352,63931,3603.526287,-22.840081460771117
2021-03-16,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,sim_anneal,168,9,9,282654,2010.0,282654,162072,3619.315787,7.990234375
2021-03-18,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,sim_anneal,174,10,9,284848,2080.0,284848,160295,3624.168977,6.862501471376817
2021-03-12,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,sim_anneal,197,11,11,317617,2300.0,317617,170788,3642.914467,3.8421715489785293
2021-03-19,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,sim_anneal,209,10,10,347447,2290.0,347447,178453,3644.95889,2.9092545087716357
2021-03-15,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,sim_anneal,210,11,10,346070,2180.0,346070,184091,3648.67821,1.5879244939628157
2021-03-17,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,sim_anneal,233,13,12,361235,2410.0,361235,195536,3661.947934,3.8125111502238034
2021-03-07,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,sim_anneal,23,3,2,55618,480.0,55618,26242,3602.59263,10.61504588335503
2021-03-06,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,sim_anneal,38,4,3,85977,730.0,85977,44164,3602.875611,9.664302600472814
2021-03-02,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,sim_anneal,159,9,9,275771,1710.0,275771,161476,3620.557059,8.519100885049692
2021-03-09,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,sim_anneal,173,11,10,301463,2210.0,301463,176179,3621.059384,5.968533802456659
2021-03-11,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,sim_anneal,169,11,10,291035,1970.0,291035,171529,3623.292414,7.678862588106915
2021-03-04,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,sim_anneal,178,10,9,297296,1990.0,297296,175471,3623.576755,2.541558897095221
2021-03-03,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,sim_anneal,175,9,9,322453,2130.0,322453,156463,3630.792329,-9.909673461040288
2021-03-08,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,sim_anneal,203,10,10,339082,2230.0,339082,177764,3641.534091,3.0274431746685426
2021-03-10,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,sim_anneal,202,10,10,334962,2500.0,334962,176641,3641.948293,2.2844690527519522
2021-03-05,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,sim_anneal,204,10,10,348179,2290.0,348179,183075,3648.151689,-3.279821548282224
2021-01-17,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,sim_anneal,12,2,2,40141,410.0,40141,14363,3602.739512,2.832175449638111
2021-01-16,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,sim_anneal,36,3,3,107879,750.0,107879,46088,3603.393755,-4.645455427296537
2021-01-12,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,sim_anneal,118,7,7,244543,1660.0,244543,133610,3613.755066,-1.2742994872984188
2021-01-19,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,sim_anneal,151,8,8,268135,1940.0,268135,147737,3622.11623,6.1864759618917
2021-01-14,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,sim_anneal,154,9,9,273495,1950.0,273495,154561,3622.852141,2.710288352767916
2021-01-18,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,sim_anneal,159,10,9,268836,1840.0,268836,129739,3634.178882,-6.460427210302469
2021-01-15,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,sim_anneal,165,8,8,263230,1910.0,263230,146180,3635.237365,7.624334985050323
2021-01-20,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,sim_anneal,179,9,9,321675,2130.0,321675,168437,3639.914233,0.027038618606299067
2021-01-11,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,sim_anneal,180,10,9,302823,1990.0,302823,164494,3640.963397,-2.082968136891358
2021-01-13,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,sim_anneal,186,10,9,315878,2140.0,315878,177613,3644.207729,4.11319013562903
2021-05-16,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,sim_anneal,14,1,1,44845,310.0,44845,18258,3603.008371,13.353041193291599
2021-05-15,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,sim_anneal,47,4,4,122834,970.0,122834,59869,3604.067783,19.899053792329916
2021-05-18,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,sim_anneal,168,10,10,318863,2050.0,318863,176709,3625.554053,12.960531523735952
2021-05-20,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,sim_anneal,197,12,10,345876,2400.0,345876,205158,3633.622063,-0.35979990482712193
2021-05-13,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,sim_anneal,191,10,10,333480,2170.0,333480,190365,3638.35564,5.645216052875801
2021-05-21,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,sim_anneal,188,9,9,317969,2070.0,317969,172831,3643.986493,0.6868269158691687
2021-05-14,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,sim_anneal,193,10,10,341110,2290.0,341110,177262,3650.68764,0.857408591524734
2021-05-19,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,sim_anneal,217,11,10,367255,2720.0,367255,200106,3655.010871,2.8469619091204894
2021-05-12,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,sim_anneal,218,11,11,374203,2390.0,374203,200819,3660.037174,1.7674885020055862
2021-05-17,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,sim_anneal,221,11,11,378389,2660.0,378389,203659,3669.901258,4.982773860463247
2021-05-30,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,sim_anneal,11,1,1,42165,280.0,42165,14550,3602.572689,7.415133283562426
2021-05-23,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,sim_anneal,15,2,2,55202,410.0,55202,23676,3602.598078,-27.534423805563257
2021-05-29,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,sim_anneal,40,3,3,114986,780.0,114986,45995,3603.345556,-3.593790823175401
2021-05-22,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,sim_anneal,43,4,4,138581,970.0,138581,53698,3603.478633,-37.82434434952113
2021-05-31,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,sim_anneal,92,7,7,173098,1420.0,173098,74400,3613.516747,-10.34416813815173
2021-05-27,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,sim_anneal,141,8,7,257331,1820.0,257331,155195,3621.348002,5.725401983448064
2021-05-25,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,sim_anneal,167,10,8,301421,2170.0,301421,175697,3628.745875,7.63420299447805
2021-05-26,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,sim_anneal,196,11,10,313011,2510.0,313011,176541,3651.421392,4.905546880221657
2021-05-28,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,sim_anneal,202,11,11,362955,2330.0,362955,196834,3655.375437,-4.482359579024941
2021-05-24,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,sim_anneal,215,12,11,362309,2670.0,362309,198409,3662.723896,2.5094514779286126
2021-06-06,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,sim_anneal,23,2,2,68330,470.0,68330,29334,3602.677779,-25.807817649549833
2021-06-05,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,sim_anneal,40,4,3,116919,880.0,116919,53512,3603.235958,-30.912205663356136
2021-06-03,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,sim_anneal,156,10,9,284340,2110.0,284340,171509,3621.349453,10.592777994390431
2021-06-01,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,sim_anneal,155,10,9,287074,1960.0,287074,168318,3621.550788,6.722077449457698
2021-06-08,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,sim_anneal,164,10,10,306809,2230.0,306809,174253,3624.118636,3.3099914279951594
2021-06-10,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,sim_anneal,174,10,9,312053,2170.0,312053,178930,3631.049499,6.115873049301856
2021-06-04,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,sim_anneal,181,9,9,321521,2070.0,321521,164619,3636.299167,0.5973047088757872
2021-06-02,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,sim_anneal,179,9,9,306757,2340.0,306757,160458,3639.956244,8.162361049155592
2021-06-09,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,sim_anneal,195,10,10,330244,2320.0,330244,180220,3649.83153,-3.486808913345262
2021-06-07,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,sim_anneal,211,11,11,360134,2480.0,360134,196629,3653.544718,5.838211800880085
2021-06-13,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,sim_anneal,19,2,2,65436,470.0,65436,27980,3602.611907,-5.637349864393646
2021-06-20,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,sim_anneal,25,2,2,69427,440.0,69427,28731,3602.792115,-25.17037464392601
2021-06-19,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,sim_anneal,37,4,3,94562,940.0,94562,43518,3603.034899,-1.3113630032784076
2021-06-12,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,sim_anneal,48,4,4,128360,880.0,128360,52445,3603.565897,-6.0835213514161275
2021-06-17,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,sim_anneal,172,10,10,317277,2350.0,317277,189091,3624.266461,5.0094458532554516
2021-06-15,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,sim_anneal,176,12,11,305947,2550.0,305947,177870,3628.773468,0.5018049367459104
2021-06-18,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,sim_anneal,189,10,9,309791,2260.0,309791,174270,3642.453128,5.7363156981892205
2021-06-11,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,sim_anneal,205,11,11,358059,2360.0,358059,194905,3647.227409,-1.0016699200018053
2021-06-16,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,sim_anneal,206,10,10,368727,2410.0,368727,203657,3652.132707,1.0104942132830055
2021-06-14,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,sim_anneal,207,10,10,359354,2320.0,359354,195803,3653.74112,-1.870414677567497
2021-02-14,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,sim_anneal,22,2,2,66566,410.0,66566,24255,3602.565617,2.1534300539459954
2021-02-13,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,sim_anneal,41,4,4,115548,910.0,115548,50433,3603.025151,-18.892444462736787
2021-02-16,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,sim_anneal,125,7,6,223034,1510.0,223034,123718,3611.052083,5.8431662269129285
2021-02-18,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,sim_anneal,168,9,9,291759,1860.0,291759,169218,3620.562733,7.681719804072953
2021-02-11,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,sim_anneal,159,10,10,266653,2110.0,266653,159761,3620.93548,8.89171339052949
2021-02-10,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,sim_anneal,185,9,9,332814,2220.0,332814,181210,3633.274523,3.6829310644209063
2021-02-17,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,sim_anneal,186,10,10,305515,1990.0,305515,168251,3633.829306,4.403182857875946
2021-02-15,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,sim_anneal,182,9,9,308712,2040.0,308712,161737,3635.084367,-1.354625622976762
2021-02-19,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,sim_anneal,182,9,9,309655,2010.0,309655,157677,3639.495539,1.855725650534056
2021-02-12,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,sim_anneal,192,11,10,309692,2480.0,309692,160862,3643.169701,5.7558291692787105
2021-01-31,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,sim_anneal,17,2,2,58855,440.0,58855,16774,3602.569255,-28.91249589311138
2021-02-07,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,sim_anneal,28,2,2,65863,470.0,65863,29630,3602.759259,10.092006115540023
2021-02-06,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,sim_anneal,35,4,3,90001,910.0,90001,37276,3603.0962,-3.772671194179571
2021-02-02,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,sim_anneal,153,8,8,273495,1760.0,273495,161045,3620.136606,11.963522939796112
2021-02-04,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,sim_anneal,159,10,9,297774,1990.0,297774,161152,3622.945546,3.2673666155565373
2021-02-09,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,sim_anneal,163,11,9,293473,2090.0,293473,156319,3624.672772,3.8685416482411403
2021-02-01,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,sim_anneal,175,9,8,306693,2040.0,306693,153154,3644.269762,6.464097496706192
2021-02-03,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,sim_anneal,188,10,9,309132,2200.0,309132,161326,3648.580131,2.5435056746532156
2021-02-08,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,sim_anneal,199,11,11,341611,2300.0,341611,175037,3653.522035,-3.5884855523581085
2021-02-05,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,sim_anneal,200,10,10,329530,2260.0,329530,170906,3656.207291,2.7980980248719822
2021-01-24,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,sim_anneal,11,2,2,37499,380.0,37499,11598,3602.465578,12.64472243576304
2021-01-23,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,sim_anneal,27,3,3,102632,720.0,102632,32609,3602.689672,-72.44438470327307
2021-01-30,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,sim_anneal,36,3,3,106465,690.0,106465,44396,3602.954015,-12.920674989128475
2021-01-26,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,sim_anneal,127,7,7,224554,1450.0,224554,133487,3614.327774,1.2237393109758243
2021-01-21,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,sim_anneal,165,9,9,290597,1800.0,290597,172207,3624.423903,1.095583630571514
2021-01-28,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,sim_anneal,159,9,9,272652,1770.0,272652,158689,3624.893966,9.07023201678178
2021-01-22,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,sim_anneal,160,8,8,289361,1910.0,289361,137882,3633.891817,-2.529205628173466
2021-01-27,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,sim_anneal,182,9,9,313516,2070.0,313516,171850,3640.29649,-1.1381085719447204
2021-01-29,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,sim_anneal,180,10,10,299332,2140.0,299332,162172,3641.46267,6.423073796885062
2021-01-25,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,sim_anneal,175,8,8,300565,2030.0,300565,158861,3642.075242,4.074285659574061
2021-02-28,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,sim_anneal,14,2,2,45519,380.0,45519,20169,3602.310358,-15.173827235463792
2021-02-21,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,sim_anneal,20,2,2,49981,380.0,49981,16639,3602.335685,-28.06446653684534
2021-02-27,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,sim_anneal,29,4,3,85096,730.0,85096,38907,3602.504737,13.819853760304632
2021-02-20,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,sim_anneal,36,3,3,117126,810.0,117126,38404,3602.743414,-16.38809944949023
2021-02-23,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,sim_anneal,163,9,9,291654,1860.0,291654,168436,3621.371045,-1.427935509897478
2021-02-25,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,sim_anneal,167,10,9,298532,1990.0,298532,171861,3622.005449,5.618346964777444
2021-02-22,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,sim_anneal,181,9,9,324328,2100.0,324328,165706,3633.878769,-3.79459213815042
2021-03-01,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,sim_anneal,170,9,8,275359,1980.0,275359,140474,3634.209098,2.105367941666874
2021-02-24,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,sim_anneal,197,10,9,340342,2260.0,340342,181096,3637.027308,4.556761107262942
2021-02-26,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,sim_anneal,205,11,11,328369,2270.0,328369,178950,3646.193498,4.645071363233778


==> data/comparison_5/comparison_anytime_240_vroom.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,diff_anytime_240_vroom
2021-02-28,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,vroom,14,3,3,75278,540.0,24232,5.753746,,-90.47113000354233
2021-02-21,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,vroom,20,2,2,58450,380.0,27523,5.830721,,-49.76427180485805
2021-02-20,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,vroom,36,4,4,166282,1150.0,57556,6.07277,,-65.234413816404
2021-02-27,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,vroom,29,4,4,172538,1150.0,50600,6.177687,,-74.73618115897997
2021-02-23,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,vroom,163,10,10,419546,2830.0,237181,37.009125,,-45.904683739758234
2021-03-01,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,vroom,170,9,9,382994,2580.0,215815,37.994354,,-36.160636516508404
2021-02-25,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,vroom,167,10,10,408537,2680.0,241587,38.319739,,-29.16001429009526
2021-02-22,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,vroom,181,10,10,463982,3220.0,236274,39.763128,,-48.48801968822707
2021-02-24,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,vroom,197,11,11,458861,3140.0,262158,40.287216,,-28.679916206522318
2021-02-26,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,vroom,205,12,12,537371,3720.0,265541,41.47444,,-56.04692695250679
2021-02-14,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,vroom,22,3,3,88028,600.0,32384,5.683724,,-29.393952756831446
2021-02-16,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,vroom,125,8,8,326835,2210.0,181098,26.903709,,-37.9778364116095
2021-02-13,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,vroom,41,4,4,159849,1060.0,65338,27.038753,,-64.47570148270859
2021-02-17,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,vroom,186,11,11,434336,2900.0,238307,42.103758,,-35.90540291063154
2021-02-18,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,vroom,168,10,10,389455,2590.0,239816,43.05162,,-23.23121416547482
2021-02-11,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,vroom,159,10,10,403242,2710.0,230393,43.893614,,-37.77713998708474
2021-02-15,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,vroom,182,10,10,441544,3040.0,234790,45.587212,,-44.965297157453065
2021-02-10,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,vroom,185,11,11,466710,3200.0,242560,45.663917,,-35.06685188400764
2021-02-12,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,vroom,192,11,11,459252,3080.0,242462,46.189277,,-39.757642891487066
2021-02-19,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,vroom,182,11,11,465423,3170.0,233859,46.277668,,-47.514500332794526
2021-03-07,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,vroom,23,3,3,93491,660.0,34560,5.81324,,-50.25151471320894
2021-03-06,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,vroom,38,5,5,157694,1220.0,60678,6.26781,,-65.68846861045442
2021-03-02,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,vroom,159,10,10,414717,2770.0,229330,43.611928,,-37.573145973488316
2021-03-03,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,vroom,175,10,10,382700,2500.0,226603,46.857782,,-30.445156452382577
2021-03-11,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,vroom,169,12,12,469480,3240.0,245315,50.00037,,-48.926856193019965
2021-03-04,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,vroom,178,11,11,428897,2840.0,254321,50.241745,,-40.599379116141996
2021-03-09,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,vroom,173,11,11,417311,2780.0,251877,51.342786,,-30.16643896718008
2021-03-05,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,vroom,204,10,10,477334,3310.0,257445,51.799737,,-41.590878079745615
2021-03-08,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,vroom,203,11,11,471703,3170.0,264214,53.367925,,-34.90024823546907
2021-03-10,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,vroom,202,11,11,492044,3350.0,267841,54.530546,,-43.539687216483415
2021-03-21,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,vroom,16,3,3,80893,630.0,30974,5.732269,,-55.69220701734126
2021-03-14,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,vroom,25,3,3,77320,600.0,36124,6.056076,,-35.542115873433254
2021-03-20,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,vroom,48,4,4,165916,1150.0,75988,6.78563,,-35.4272607804886
2021-03-13,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,vroom,54,5,5,203731,1430.0,85107,7.473907,,-75.8059783921853
2021-03-18,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,vroom,174,10,10,373022,2500.0,239782,38.951102,,-21.967982840476594
2021-03-16,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,vroom,168,10,10,391327,2590.0,237378,40.143514,,-27.385091145833332
2021-03-19,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,vroom,209,11,11,497104,3440.0,262119,45.55464,,-38.91096468431613
2021-03-12,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,vroom,197,11,11,465943,3260.0,252186,47.974098,,-41.06318950797438
2021-03-15,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,vroom,210,12,12,492697,3330.0,267883,48.041077,,-40.10845888287919
2021-03-17,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,vroom,233,13,13,523696,3520.0,291772,49.427416,,-39.44662937055489
2021-01-31,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,vroom,17,2,2,61130,380.0,25111,5.893988,,-33.895520753477165
2021-02-07,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,vroom,28,3,3,103327,660.0,41529,6.062194,,-41.049197335371844
2021-02-06,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,vroom,35,4,4,172292,1180.0,52752,6.324376,,-98.6555823311695
2021-02-09,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,vroom,163,12,12,458323,3030.0,231245,31.059177,,-50.13053461869806
2021-02-04,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,vroom,159,11,11,416594,2750.0,229572,36.811215,,-35.331609449310015
2021-02-08,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,vroom,199,11,11,446594,3140.0,255917,37.570608,,-35.42302828881335
2021-02-01,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,vroom,175,9,9,420820,2880.0,229434,40.068336,,-28.342604791880156
2021-02-03,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,vroom,188,10,10,431556,2980.0,242619,40.108417,,-36.05170239596469
2021-02-02,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,vroom,153,9,9,378418,2550.0,219340,40.772355,,-21.81059096571504
2021-02-05,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,vroom,200,12,12,501590,3420.0,256303,41.657652,,-47.95466880619204
2021-01-24,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,vroom,11,2,2,56742,380.0,17189,6.339651,,-32.18254245579705
2021-01-23,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,vroom,27,4,4,157510,1000.0,45119,6.661802,,-164.6515222797231
2021-01-30,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,vroom,36,4,4,161233,1120.0,56124,6.94773,,-71.00961997390834
2021-01-26,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,vroom,127,8,8,328140,2180.0,192184,21.643162,,-44.34141534996657
2021-01-22,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,vroom,160,9,9,407355,2820.0,208261,35.462955,,-44.33798804491484
2021-01-21,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,vroom,165,10,10,369209,2410.0,240621,36.066169,,-25.659936831214093
2021-01-28,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,vroom,159,9,9,364359,2460.0,224736,36.254741,,-21.51416212827123
2021-01-25,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,vroom,175,10,10,442101,3040.0,230905,36.42995,,-41.09711455298071
2021-01-27,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,vroom,182,11,11,441211,2960.0,243436,36.487515,,-42.33163864407655
2021-01-29,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,vroom,180,11,11,445845,3050.0,236545,37.938728,,-39.37970101101045
2021-01-03,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,vroom,7,1,1,23470,160.0,11355,14.096511,,30.91979396615158
2021-01-10,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,vroom,9,1,1,31725,190.0,16762,14.100847,,6.539991162174105
2021-01-02,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,vroom,28,4,4,149032,1030.0,43048,14.280611,,-132.80429892526868
2021-01-09,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,vroom,27,4,4,156409,1060.0,46338,14.281714,,-65.02147054789462
2021-01-01,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,vroom,79,6,6,236741,1620.0,95384,18.838791,,-69.73236114397149
2021-01-07,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,vroom,139,9,9,375096,2550.0,201535,38.061698,,-43.182807191663166
2021-01-05,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,vroom,155,10,10,370830,2470.0,228566,38.935898,,-24.51564378244431
2021-01-08,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,vroom,156,9,9,444070,3090.0,205661,39.284966,,-48.32690907390459
2021-01-04,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,vroom,174,10,10,442803,3010.0,225722,40.402177,,-46.9978189495769
2021-01-06,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,vroom,193,11,11,494329,3380.0,251153,41.729804,,-52.611658068678935
2021-01-17,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,vroom,12,2,2,55333,380.0,20535,9.133835,,-33.9425334656629
2021-01-16,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,vroom,36,4,4,146798,1030.0,58015,10.133117,,-42.39790474342807
2021-01-12,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,vroom,118,9,9,395270,2700.0,177587,35.143868,,-63.69592406384336
2021-01-19,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,vroom,151,9,9,367580,2460.0,221435,39.854642,,-28.60676586767057
2021-01-14,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,vroom,154,10,10,404745,2740.0,222405,43.623529,,-43.97895515698258
2021-01-18,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,vroom,159,10,10,422182,2950.0,203406,46.637863,,-67.18622535858262
2021-01-13,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,vroom,186,11,11,474427,3230.0,246996,48.394458,,-44.01538424177666
2021-01-15,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,vroom,165,10,10,458361,3160.0,219461,48.855702,,-60.85325453754264
2021-01-20,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,vroom,179,11,11,461721,3140.0,237552,49.186775,,-43.49767840826449
2021-01-11,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,vroom,180,11,11,459472,3170.0,235570,49.338732,,-54.89003654211783
2021-05-02,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,vroom,15,3,3,74941,540.0,31170,6.161703,,-94.98621012645054
2021-05-09,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,vroom,24,3,3,89929,600.0,40482,6.342413,,-41.92443658859921
2021-05-08,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,vroom,44,5,5,220716,1520.0,72033,6.775269,,-79.66300366300366
2021-05-11,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,vroom,167,11,11,426401,2840.0,237871,45.455393,,-37.61307708444272
2021-05-06,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,vroom,176,10,10,434688,3010.0,256191,46.179557,,-33.34887630453589
2021-05-04,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,vroom,171,11,11,442693,2990.0,245970,47.293017,,-27.772390105925478
2021-05-07,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,vroom,194,11,11,498310,3440.0,261647,48.377359,,-45.53616280564025
2021-05-05,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,vroom,213,13,13,571073,3910.0,286741,52.992627,,-57.62695490402822
2021-05-10,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,vroom,218,12,12,517570,3570.0,292678,53.343067,,-41.41179556395867
2021-05-03,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,vroom,218,12,12,537790,3720.0,293925,54.440095,,-38.51356572176233
2021-05-16,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,vroom,14,2,2,70288,470.0,26044,5.627361,,-35.80647654378237
2021-05-15,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,vroom,47,5,5,222518,1580.0,80041,6.197994,,-45.10560877475562
2021-05-21,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,vroom,188,10,10,450962,3100.0,254909,55.122571,,-40.85167786911871
2021-05-20,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,vroom,197,12,12,498078,3390.0,281135,57.909182,,-44.52291693264778
2021-05-18,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,vroom,168,11,11,427086,2840.0,247671,58.808791,,-16.580909147984265
2021-05-14,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,vroom,193,11,11,458572,3140.0,260151,60.782516,,-33.28256699412893
2021-05-13,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,vroom,191,12,12,481499,3240.0,269118,61.465722,,-36.235258833382375
2021-05-12,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,vroom,218,12,12,528131,3630.0,284147,61.762824,,-38.640349035008505
2021-05-17,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,vroom,221,12,12,537683,3690.0,296177,61.989817,,-35.01752747142369
2021-05-19,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,vroom,217,11,11,493925,3380.0,289420,63.610827,,-30.662113079570496
2021-04-25,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,vroom,17,3,3,87845,540.0,33690,6.072808,,-87.99221023797296
2021-05-01,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,vroom,47,6,6,249890,1710.0,83264,6.860061,,-112.32358763902695
2021-04-24,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,vroom,51,5,5,243669,1700.0,86123,6.923101,,-56.400595643076294
2021-04-27,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,vroom,167,10,10,416548,2830.0,239818,47.663204,,-33.148789812174755
2021-04-26,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,vroom,218,11,11,482562,3290.0,279781,55.307617,,-33.4947051598411
2021-04-29,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,vroom,190,11,11,460275,3110.0,266401,56.40788,,-33.08207414603681
2021-04-22,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,vroom,213,13,13,490303,3250.0,300483,57.423178,,-23.694879421566625
2021-04-30,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,vroom,217,12,12,523575,3630.0,291128,57.875847,,-37.708966765210256
2021-04-23,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,vroom,204,11,11,499767,3410.0,273727,58.394455,,-44.83732980924725
2021-04-28,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,vroom,208,12,12,478058,3180.0,269757,60.80461,,-31.981105249063408
2021-04-18,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,vroom,16,3,3,75859,570.0,28783,5.559918,,-55.67526524246342
2021-04-17,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,vroom,41,5,5,209818,1430.0,67856,6.206956,,-113.1300408345692
2021-04-20,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,vroom,170,10,10,421969,2830.0,250147,54.932917,,-33.46944843335843
2021-04-15,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,vroom,188,12,12,486292,3240.0,269598,63.367215,,-46.73912715487977
2021-04-13,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,vroom,188,11,11,441899,2960.0,266302,64.03125,,-29.11962365591398
2021-04-19,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,vroom,196,11,11,469908,3170.0,256498,64.820324,,-42.334685272745446
2021-04-12,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,vroom,213,12,12,505425,3450.0,275572,65.536212,,-33.102903416946475
2021-04-16,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,vroom,218,12,12,541720,3720.0,287125,65.603863,,-41.68133468985304
2021-04-14,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,vroom,235,14,14,572688,3920.0,303282,68.282781,,-39.17388229633212
2021-04-21,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,vroom,216,11,11,478723,3290.0,281463,68.339735,,-30.780410379974374
2021-05-30,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,vroom,11,2,2,79313,530.0,22243,5.639083,,-74.15352861095252
2021-05-23,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,vroom,15,3,3,84988,540.0,30105,5.690765,,-96.34969041678218
2021-05-29,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,vroom,40,4,4,198761,1360.0,61659,6.497814,,-79.06880366136022
2021-05-22,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,vroom,43,5,5,208818,1400.0,70991,6.602217,,-107.67784861112493
2021-05-31,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,vroom,92,7,7,246822,1720.0,115175,10.476597,,-57.34074494329736
2021-05-27,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,vroom,141,9,9,403818,2790.0,212142,26.68705,,-47.94089954901652
2021-05-25,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,vroom,167,10,10,442760,3040.0,243618,32.449858,,-35.67694448019514
2021-05-26,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,vroom,196,11,11,452674,3110.0,259388,37.750345,,-37.5248360969504
2021-05-24,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,vroom,215,12,12,515518,3510.0,283950,38.477362,,-38.716213489041664
2021-05-28,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,vroom,202,12,12,514982,3450.0,273412,38.83257,,-48.2457453423301
2021-06-06,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,vroom,23,3,3,99619,660.0,41910,6.356863,,-83.41649328889953
2021-06-05,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,vroom,40,4,4,189627,1330.0,67458,6.440057,,-112.32211037834085
2021-06-08,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,vroom,164,11,11,469776,3230.0,238423,35.391155,,-48.04860830980234
2021-06-03,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,vroom,156,10,10,389013,2590.0,233743,43.462086,,-22.320361729155923
2021-06-01,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,vroom,155,10,10,395060,2650.0,232331,45.207787,,-28.365425231185135
2021-06-02,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,vroom,179,11,11,447630,3050.0,241077,48.49817,,-34.01253214618242
2021-06-10,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,vroom,174,11,11,475374,3260.0,252565,48.504294,,-43.020810455471285
2021-06-04,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,vroom,181,10,10,434770,2980.0,238994,48.62503,,-34.41520097201139
2021-06-09,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,vroom,195,12,12,494159,3510.0,267174,49.815665,,-54.85198218835098
2021-06-07,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,vroom,211,13,13,511639,3460.0,286093,51.105438,,-33.774770369944285
2021-06-27,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,vroom,20,2,2,62730,440.0,35148,5.589683,,-13.41939683228466
2021-06-26,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,vroom,49,5,5,239676,1700.0,79505,6.239309,,-101.91233582975998
2021-06-29,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,vroom,165,10,10,455071,3190.0,245263,42.432066,,-47.62283222930846
2021-06-22,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,vroom,165,11,11,431777,2990.0,244252,47.672379,,-42.8996471997723
2021-06-24,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,vroom,176,12,12,495024,3360.0,259497,49.096019,,-50.71104764978277
2021-06-25,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,vroom,176,11,11,457932,3110.0,238125,51.939634,,-50.17610599153904
2021-06-21,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,vroom,200,12,12,496113,3420.0,267289,52.619272,,-43.50304874521284
2021-06-28,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,vroom,201,11,11,487660,3350.0,267426,52.63427,,-32.723323880182676
2021-06-30,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,vroom,200,11,11,402545,2630.0,273394,54.385595,,-21.893575336948853
2021-06-23,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,vroom,202,11,11,449743,2990.0,272569,55.52226,,-31.80827056651329
2021-06-13,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,vroom,19,2,2,73238,470.0,36653,5.685262,,-18.23259718455379
2021-06-20,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,vroom,25,3,3,89680,630.0,42009,5.828601,,-61.68463563263982
2021-06-12,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,vroom,48,5,5,234581,1670.0,76095,6.344558,,-93.87019727435764
2021-06-19,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,vroom,37,4,4,158543,1180.0,60244,6.347947,,-69.85900704964752
2021-06-15,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,vroom,176,12,12,471890,3150.0,255041,37.165383,,-53.46515333831994
2021-06-17,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,vroom,172,11,11,431593,2900.0,257467,41.496773,,-29.215979210141043
2021-06-14,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,vroom,207,11,11,451295,3050.0,279841,45.164706,,-27.93403939266802
2021-06-18,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,vroom,189,12,12,504158,3420.0,262202,45.711466,,-53.40597548099306
2021-06-11,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,vroom,205,13,13,530594,3580.0,279722,46.20776,,-49.67052929694111
2021-06-16,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,vroom,206,11,11,530539,3710.0,280702,47.826915,,-42.43001844339863
2021-04-11,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,vroom,17,3,3,77002,510.0,35163,5.882418,,-101.68679116791954
2021-04-10,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,vroom,51,5,5,173841,1160.0,85250,6.553743,,-43.21928473154777
2021-04-03,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,vroom,43,6,6,227725,1530.0,68410,6.65433,,-97.58019035720173
2021-04-08,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,vroom,181,11,11,462842,3050.0,263323,35.926076,,-36.32807667611176
2021-04-06,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,vroom,170,11,11,420488,2810.0,241008,46.913115,,-35.565198888365884
2021-04-01,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,vroom,181,11,11,428066,2930.0,263193,48.340494,,-30.981937683017506
2021-04-02,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,vroom,200,13,13,533821,3670.0,268194,49.652436,,-55.236932024718286
2021-04-05,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,vroom,204,11,11,471650,3260.0,269943,50.710413,,-32.26341072184723
2021-04-09,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,vroom,205,11,11,497350,3410.0,264391,51.785099,,-44.24094778207973
2021-04-07,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,vroom,212,12,12,505481,3450.0,276338,52.219593,,-45.851655644425975
2021-03-28,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,vroom,19,3,3,89833,600.0,36576,5.79611,,-82.12468322351748
2021-03-27,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,vroom,40,4,4,193586,1360.0,73191,6.526999,,-69.09584829188613
2021-03-25,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,vroom,149,11,11,289887,1910.0,217112,36.511009,,-13.683405556971705
2021-03-24,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,vroom,210,11,11,492138,3350.0,279499,66.803137,,-32.85981550622403
2021-03-30,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,vroom,184,12,12,477036,3270.0,265144,66.873739,,-39.962620770997944
2021-03-22,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,vroom,233,12,12,497605,3360.0,300410,67.017669,,-27.223707961117388
2021-03-29,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,vroom,221,12,12,515260,3540.0,284620,67.51492,,-36.157641195574335
2021-03-26,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,vroom,225,11,11,538521,3740.0,298925,67.878235,,-38.38284684943968
2021-03-23,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,vroom,197,12,12,490916,3420.0,274562,68.449011,,-41.437259969287595
2021-03-31,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,vroom,209,13,13,548221,3760.0,279655,68.699279,,-51.75415771641163


==> data/comparison_5/comparison_routing_anytime_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_routing_anytime_120
2021-04-11,routing,17,7,2,35272,1120.0,26370,6.562926,,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,-31.186210024948966
2021-04-03,routing,43,15,4,76756,2400.0,52244,10.666032,,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,-52.08192193444161
2021-04-10,routing,51,16,5,91911,2560.0,60934,16.135767,,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,-31.317252559541295
2021-04-06,routing,170,36,10,254383,5760.0,152386,103.085628,,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,-30.54213528419745
2021-04-01,routing,181,39,12,280667,6240.0,175713,123.00904,,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,-24.338094610338942
2021-04-08,routing,181,36,10,281995,5760.0,166673,190.613439,,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,-13.772939236511286
2021-04-02,routing,200,44,12,289608,7040.0,175922,260.751375,,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,-16.72329493660396
2021-04-05,routing,204,42,11,283247,6720.0,164182,233.137629,,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,-20.762797134656324
2021-04-09,routing,205,43,13,288529,6880.0,163157,272.981624,,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,-16.334233300638758
2021-04-07,routing,212,41,12,303391,6560.0,173246,209.850262,,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,-14.194883829777416
2021-03-28,routing,19,8,3,37644,1280.0,27020,6.838584,,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,-27.922112421634257
2021-03-27,routing,40,12,4,80061,1920.0,53330,10.148178,,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,-50.90868212987597
2021-03-25,routing,149,30,11,223264,4800.0,132334,103.792186,,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,-12.402357746882615
2021-03-30,routing,184,38,12,284614,6080.0,175246,137.2023,,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,-16.26764670747047
2021-03-23,routing,197,40,11,298609,6400.0,176842,250.361996,,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,-15.159623454082094
2021-03-31,routing,209,39,12,291889,6240.0,171411,260.117915,,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,-20.31183086721322
2021-03-24,routing,210,39,11,305032,6240.0,181023,267.970657,,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,-19.354362820949934
2021-03-29,routing,221,45,13,313271,7200.0,182358,297.316364,,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,-15.658966198594827
2021-03-26,routing,225,47,12,333020,7520.0,192173,244.913654,,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,-16.8470362140412
2021-03-22,routing,233,46,13,324210,7360.0,182267,363.502573,,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,-17.385028222448412
2021-02-28,routing,14,6,2,25896,960.0,18777,6.518802,,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,-28.178097003398207
2021-02-21,routing,20,8,2,29331,1280.0,16874,6.742434,,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,-104.08100644369439
2021-02-27,routing,29,8,3,57871,1280.0,39272,8.453107,,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,-48.628846918145534
2021-02-20,routing,36,12,4,65508,1920.0,41375,9.318857,,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,-42.19331989985956
2021-02-23,routing,163,38,10,258766,6080.0,161033,111.480178,,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,-12.616417921983569
2021-02-25,routing,167,38,11,252050,6080.0,159659,109.300243,,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,-25.129934536798256
2021-03-01,routing,170,35,10,231225,5600.0,128578,130.756825,,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,-20.14401556925073
2021-02-22,routing,181,37,11,255735,5920.0,151131,175.692498,,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,-21.002991377793418
2021-02-24,routing,197,39,11,282368,6240.0,168230,211.291887,,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,-17.991769605621034
2021-02-26,routing,205,45,12,289705,7200.0,166053,173.615814,,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,-18.9862101102846
2021-06-13,routing,19,8,2,43100,1280.0,29727,6.557633,,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,-52.59860788863109
2021-06-20,routing,25,7,3,48222,1120.0,27950,7.270156,,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,-8.112479781012816
2021-06-19,routing,37,9,3,69580,1440.0,44023,10.066936,,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,-43.416211555044555
2021-06-12,routing,48,15,5,84627,2400.0,54037,11.735808,,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,-46.38354189561251
2021-06-17,routing,172,34,10,265738,5440.0,163392,142.769925,,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,-24.74693118786173
2021-06-15,routing,176,33,12,281792,5280.0,170973,200.032204,,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,-9.857270610947081
2021-06-18,routing,189,36,12,281962,5760.0,167249,212.58742,,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,-13.040055042878118
2021-06-11,routing,205,45,14,302206,7200.0,175679,306.201104,,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,-13.838242788032005
2021-06-16,routing,206,43,11,301560,6880.0,179271,183.426752,,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,-21.187160100809127
2021-06-14,routing,207,41,11,303727,6560.0,174922,247.951187,,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,-24.192778383219142
2021-06-27,routing,20,8,2,35030,1280.0,23895,6.966687,,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,-41.58435626605767
2021-06-26,routing,49,13,4,87460,2080.0,58705,14.023135,,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,-50.06402927052367
2021-06-22,routing,165,33,10,259812,5280.0,161039,135.686529,,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,-27.399042384493402
2021-06-29,routing,165,32,10,265031,5120.0,161717,124.258717,,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,-11.158694643268147
2021-06-24,routing,176,36,11,281737,5760.0,175154,135.061328,,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,-21.24641065958678
2021-06-25,routing,176,34,10,255410,5440.0,146439,239.221807,,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,-20.605692807642615
2021-06-30,routing,200,38,12,294881,6080.0,166960,174.53762,,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,-17.083162360409794
2021-06-21,routing,200,40,12,284944,6400.0,166938,158.671835,,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,-21.047293503284855
2021-06-28,routing,201,39,11,292923,6240.0,171174,191.716779,,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,-19.98067751593422
2021-06-23,routing,202,40,11,290078,6400.0,171858,245.9848,,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,-14.165845048573143
2021-02-14,routing,22,7,2,38027,1120.0,25223,7.186036,,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,-59.747021852893994
2021-02-13,routing,41,12,4,71911,1920.0,48432,11.136315,,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,-56.17638469775139
2021-02-16,routing,125,26,8,189554,4160.0,114873,69.257941,,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,-32.332738955653795
2021-02-11,routing,159,31,10,244522,4960.0,146029,126.743254,,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,-19.723378673493592
2021-02-18,routing,168,34,11,255498,5440.0,154849,127.52983,,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,-15.211860758205544
2021-02-19,routing,182,39,12,255787,6240.0,147042,127.426139,,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,-16.51999515221649
2021-02-15,routing,182,38,10,251793,6080.0,143991,183.609123,,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,-15.988927412596855
2021-02-10,routing,185,40,11,269231,6400.0,154234,152.967571,,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,-19.163840716707956
2021-02-17,routing,186,37,9,257235,5920.0,147355,164.158277,,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,-21.231947441055844
2021-02-12,routing,192,39,12,261540,6240.0,145884,176.946905,,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,-20.934465091381817
2021-03-07,routing,23,9,3,41488,1440.0,25120,7.167227,,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,-49.4287504820671
2021-03-06,routing,38,10,3,61625,1600.0,40386,9.866751,,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,-33.24624746450304
2021-03-02,routing,159,32,10,247665,5120.0,149985,132.38277,,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,-14.829709486604889
2021-03-11,routing,169,35,11,259492,5600.0,158389,136.650758,,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,-16.820557088465154
2021-03-09,routing,173,35,11,259397,5600.0,155124,149.344043,,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,-27.103628800641488
2021-03-03,routing,175,33,11,242188,5280.0,135471,177.564916,,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,-26.723867408789864
2021-03-04,routing,178,33,11,277357,5280.0,164438,178.863144,,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,-9.834978024711834
2021-03-10,routing,202,38,12,288881,6080.0,163514,162.630828,,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,-20.67287222074141
2021-03-08,routing,203,40,11,289939,6400.0,171162,153.081571,,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,-20.086983813836703
2021-03-05,routing,204,42,11,296908,6720.0,166663,171.644463,,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,-14.68198903364005
2021-06-06,routing,23,8,3,45443,1280.0,30882,7.370731,,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,-41.016218119402325
2021-06-05,routing,40,12,4,73471,1920.0,49462,12.793892,,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,-40.422751834056974
2021-06-01,routing,155,32,9,249045,5120.0,157267,117.656258,,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,-18.75644963761569
2021-06-03,routing,156,32,10,255888,5120.0,158450,129.284498,,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,-16.58147314450072
2021-06-08,routing,164,36,11,255784,5760.0,157668,123.193078,,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,-15.739452037656774
2021-06-10,routing,174,36,10,261964,5760.0,163593,163.467125,,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,-25.54702172817639
2021-06-02,routing,179,33,9,264769,5280.0,149264,173.593901,,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,-23.961642035132513
2021-06-04,routing,181,34,10,261341,5440.0,149609,161.450255,,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,-27.171396757493085
2021-06-09,routing,195,41,10,277839,6560.0,164780,201.241334,,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,-20.8649613625157
2021-06-07,routing,211,42,12,300430,6720.0,175242,259.865472,,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,-22.464800452684486
2021-05-30,routing,11,5,1,21388,800.0,15767,6.351674,,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,-104.51655133719844
2021-05-23,routing,15,7,3,31920,1120.0,22756,6.498629,,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,-13.405388471177945
2021-05-29,routing,40,12,3,71204,1920.0,45242,9.967375,,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,-71.49738778720297
2021-05-22,routing,43,15,5,79416,2400.0,50646,10.995134,,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,-51.66465195930291
2021-05-31,routing,92,19,7,132670,3040.0,70947,38.700734,,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,-14.484811939398508
2021-05-27,routing,141,30,9,229005,4800.0,143151,115.965161,,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,-19.296085238313573
2021-05-25,routing,167,33,9,250648,5280.0,152389,105.648563,,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,-17.706903705595096
2021-05-26,routing,196,41,12,272896,6560.0,164657,202.963582,,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,-18.89547666510319
2021-05-28,routing,202,38,13,294406,6080.0,171509,206.882605,,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,-16.398782633506112
2021-05-24,routing,215,41,12,304826,6560.0,175908,257.817345,,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,-24.7974254164671
2021-03-21,routing,16,6,2,33759,960.0,22657,6.563214,,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,-78.86193311413253
2021-03-14,routing,25,9,3,41324,1440.0,23114,7.414095,,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,-43.59452134352918
2021-03-20,routing,48,14,4,85150,2240.0,54517,13.253303,,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,-36.24310041103934
2021-03-13,routing,54,16,5,95498,2560.0,57928,15.519598,,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,-16.164736434270875
2021-03-16,routing,168,36,9,254183,5760.0,152055,127.809803,,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,-14.368388129811986
2021-03-18,routing,174,34,11,257110,5440.0,154044,206.329287,,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,-16.205904087744546
2021-03-12,routing,197,39,12,280078,6240.0,156531,186.872662,,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,-14.049300551989088
2021-03-19,routing,209,43,11,287853,6880.0,164523,202.356495,,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,-16.14053006221926
2021-03-15,routing,210,43,12,281030,6880.0,156449,218.58836,,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,-19.34597729779739
2021-03-17,routing,233,47,12,322779,7520.0,181490,245.889167,,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,-12.652310094522878
2021-01-31,routing,17,9,2,27790,1440.0,19499,6.682753,,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,-40.35984166966535
2021-02-07,routing,28,11,3,46016,1760.0,29523,7.32931,,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,-50.23252781641168
2021-02-06,routing,35,12,3,61634,1920.0,40034,9.417787,,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,-26.024596813447122
2021-02-02,routing,153,31,9,239011,4960.0,148309,104.592979,,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,-18.8572910870211
2021-02-04,routing,159,33,10,245262,5280.0,147701,112.814634,,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,-19.34135740554998
2021-02-09,routing,163,34,10,239124,5440.0,144621,128.177285,,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,-20.363493417641056
2021-02-01,routing,175,36,9,246549,5760.0,135813,136.788531,,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,-22.445031210834358
2021-02-03,routing,188,36,10,271165,5760.0,154736,139.847823,,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,-11.309350395515645
2021-02-08,routing,199,41,12,275230,6560.0,158744,168.631163,,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,-25.26795770809868
2021-02-05,routing,200,42,12,282863,6720.0,160579,179.435391,,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,-14.400610896441034
2021-04-18,routing,16,9,3,26867,1440.0,19967,6.516877,,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,-34.64845349313284
2021-04-17,routing,41,13,4,72670,2080.0,49670,10.108698,,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,-48.134030549057385
2021-04-20,routing,170,36,10,261998,5760.0,162012,150.295977,,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,-21.760089771677645
2021-04-13,routing,188,40,11,283658,6400.0,172961,175.126518,,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,-18.860035676765683
2021-04-15,routing,188,38,10,283178,6080.0,172584,163.986671,,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,-20.459569599333282
2021-04-19,routing,196,39,11,272927,6240.0,154651,217.730309,,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,-20.4600497568947
2021-04-12,routing,213,40,12,295916,6400.0,169838,271.619493,,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,-21.34152935292448
2021-04-21,routing,216,45,12,306742,7200.0,179279,249.839365,,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,-21.440493965612795
2021-04-16,routing,218,43,12,314413,6880.0,180933,253.332799,,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,-18.802975703930816
2021-04-14,routing,235,47,14,328191,7520.0,188083,257.366507,,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,-23.79711814157
2021-04-25,routing,17,7,3,36235,1120.0,25688,7.537785,,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,-16.277080171105286
2021-05-01,routing,47,13,4,87262,2080.0,56791,13.830004,,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,-36.82358873278174
2021-04-24,routing,51,15,5,96778,2400.0,62913,15.92132,,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,-36.687056975758956
2021-04-27,routing,167,35,10,254827,5600.0,155856,149.467247,,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,-15.453621476531136
2021-04-29,routing,190,37,11,282021,5920.0,165757,235.131407,,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,-21.32961729800263
2021-04-23,routing,204,41,12,297535,6560.0,170500,230.916278,,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,-18.299695834103552
2021-04-28,routing,208,41,12,292499,6560.0,166516,240.872563,,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,-15.173727089665263
2021-04-22,routing,213,43,14,322845,6880.0,195935,212.353942,,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,-18.301971534327617
2021-04-30,routing,217,40,12,325983,6400.0,183232,236.091129,,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,-14.002570686201429
2021-04-26,routing,218,42,12,302014,6720.0,168927,261.242934,,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,-22.840663015621793
2021-01-24,routing,11,6,2,20327,960.0,12393,6.99811,,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,-73.97058100063954
2021-01-23,routing,27,9,3,50771,1440.0,30610,8.615355,,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,-75.65933308384707
2021-01-30,routing,36,13,3,63077,2080.0,44445,10.228616,,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,-56.98749147866893
2021-01-26,routing,127,26,7,203615,4160.0,129407,86.905878,,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,-17.593006409154533
2021-01-28,routing,159,30,9,243484,4800.0,145497,105.208288,,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,-21.573080777381676
2021-01-22,routing,160,33,9,225527,5280.0,128642,132.272105,,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,-16.916821489223018
2021-01-21,routing,165,34,10,258253,5440.0,159900,101.424293,,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,-17.180439336619518
2021-01-25,routing,175,37,10,252658,5920.0,140512,126.004569,,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,-19.69816906648513
2021-01-29,routing,180,35,12,258193,5600.0,147617,148.662037,,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,-15.432254166456875
2021-01-27,routing,182,37,11,272232,5920.0,155093,134.321965,,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,-11.406814775632549
2021-01-03,routing,7,3,2,11375,480.0,8075,15.233935,,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,-142.45274725274726
2021-01-10,routing,9,4,1,17117,640.0,11008,15.250857,,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,-96.4830285680902
2021-01-09,routing,27,10,3,51543,1600.0,33024,17.005238,,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,-90.48949420871894
2021-01-02,routing,28,9,3,46538,1440.0,30275,16.720426,,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,-81.09501912415661
2021-01-01,routing,79,20,6,98866,3200.0,56086,41.364772,,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,-43.09064794772723
2021-01-07,routing,139,29,8,216844,4640.0,134198,103.488602,,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,-21.60723838335393
2021-01-05,routing,155,34,10,247149,5440.0,156027,105.926098,,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,-15.881917385868444
2021-01-08,routing,156,31,9,224462,4960.0,127816,125.163929,,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,-25.493402001229608
2021-01-04,routing,174,37,9,245009,5920.0,139808,187.110288,,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,-22.209796374827047
2021-01-06,routing,193,40,12,274092,6400.0,159455,194.638857,,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,-28.148213008770778
2021-05-16,routing,14,6,1,27940,960.0,20878,6.398701,,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,-76.81460272011454
2021-05-15,routing,47,14,4,86602,2240.0,57312,14.370389,,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,-58.33468049236738
2021-05-18,routing,168,31,10,260958,4960.0,161501,192.5383,,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,-37.87774277853141
2021-05-21,routing,188,37,10,269784,5920.0,159911,165.047367,,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,-25.19867746048691
2021-05-13,routing,191,35,12,293645,5600.0,175060,198.489335,,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,-14.374840368472135
2021-05-14,routing,193,35,11,281769,5600.0,164013,155.587522,,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,-27.99065901500875
2021-05-20,routing,197,36,11,302586,5760.0,182958,181.43024,,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,-14.444158024495515
2021-05-19,routing,217,41,11,324527,6560.0,183899,237.731096,,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,-17.388691849984745
2021-05-12,routing,218,44,13,302171,7040.0,175228,241.324073,,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,-25.805586902780213
2021-05-17,routing,221,41,12,308642,6560.0,179770,337.678124,,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,-24.9586900033048
2021-05-02,routing,15,7,2,32336,1120.0,21047,7.163261,,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,-41.467714002968826
2021-05-09,routing,24,7,2,43685,1120.0,26392,7.799789,,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,-50.777154629735605
2021-05-08,routing,44,11,3,81482,1760.0,52789,13.076567,,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,-47.58842443729903
2021-05-11,routing,167,30,10,255106,4800.0,150740,151.714979,,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,-13.398352057576066
2021-05-04,routing,171,37,10,265510,5920.0,160212,139.907945,,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,-16.98768407969568
2021-05-06,routing,176,37,10,278795,5920.0,173758,153.625425,,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,-16.752093832385803
2021-05-07,routing,194,36,12,280770,5760.0,160735,240.921866,,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,-29.14235851408626
2021-05-05,routing,213,45,13,307137,7200.0,181198,202.897063,,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,-20.74481420343365
2021-05-10,routing,218,40,13,314968,6400.0,181096,269.469246,,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,-21.95334129181377
2021-05-03,routing,218,42,14,309768,6720.0,183134,222.330069,,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,-17.9992768781798
2021-01-17,routing,12,6,2,21571,960.0,15174,9.254552,,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,-70.14973807426638
2021-01-16,routing,36,12,4,67928,1920.0,39803,12.677374,,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,-30.616240725474032
2021-01-12,routing,118,24,8,200312,3840.0,122175,57.654001,,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,-11.888454011741683
2021-01-19,routing,151,32,9,230367,5120.0,145478,120.238886,,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,-19.419882187986996
2021-01-14,routing,154,33,11,235566,5280.0,145513,103.549202,,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,-15.610911591655842
2021-01-18,routing,159,32,10,221699,5120.0,120598,137.331241,,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,-14.811974794654013
2021-01-15,routing,165,31,9,239609,4960.0,139286,129.097185,,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,-15.893392986073144
2021-01-20,routing,179,35,11,265853,5600.0,154076,149.598251,,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,-14.816458719668388
2021-01-11,routing,180,35,11,261418,5600.0,153243,182.381538,,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,-24.098952635243172
2021-01-13,routing,186,35,11,265707,5600.0,153412,156.536097,,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,-18.037161233990826


==> data/comparison_5/comparison_routing_anytime_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_routing_anytime_180
2021-04-11,routing,17,7,2,35272,1120.0,26370,6.562926,,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,-28.80755273304604
2021-04-03,routing,43,15,4,76756,2400.0,52244,10.666032,,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,-44.601073531710874
2021-04-10,routing,51,16,5,91911,2560.0,60934,16.135767,,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,-26.88796770789133
2021-04-06,routing,170,36,10,254383,5760.0,152386,103.085628,,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,-16.708663707873562
2021-04-01,routing,181,39,12,280667,6240.0,175713,123.00904,,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,-21.955555872261435
2021-04-08,routing,181,36,10,281995,5760.0,166673,190.613439,,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,-15.740704622422383
2021-04-02,routing,200,44,12,289608,7040.0,175922,260.751375,,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,-19.731844424187177
2021-04-05,routing,204,42,11,283247,6720.0,164182,233.137629,,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,-23.365472538102786
2021-04-09,routing,205,43,13,288529,6880.0,163157,272.981624,,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,-16.41983994676445
2021-04-07,routing,212,41,12,303391,6560.0,173246,209.850262,,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,-13.540283001143738
2021-03-28,routing,19,8,3,37644,1280.0,27020,6.838584,,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,-29.71522686218255
2021-03-27,routing,40,12,4,80061,1920.0,53330,10.148178,,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,-50.480258802662966
2021-03-25,routing,149,30,11,223264,4800.0,132334,103.792186,,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,-18.576662605704456
2021-03-30,routing,184,38,12,284614,6080.0,175246,137.2023,,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,-14.421286373825602
2021-03-23,routing,197,40,11,298609,6400.0,176842,250.361996,,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,-15.90842874796138
2021-03-31,routing,209,39,12,291889,6240.0,171411,260.117915,,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,-17.53234962605648
2021-03-24,routing,210,39,11,305032,6240.0,181023,267.970657,,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,-27.18370531616355
2021-03-29,routing,221,45,13,313271,7200.0,182358,297.316364,,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,-23.185995511873106
2021-03-26,routing,225,47,12,333020,7520.0,192173,244.913654,,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,-15.563629812023303
2021-03-22,routing,233,46,13,324210,7360.0,182267,363.502573,,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,-18.78658893926776
2021-02-28,routing,14,6,2,25896,960.0,18777,6.518802,,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,-39.075532900834105
2021-02-21,routing,20,8,2,29331,1280.0,16874,6.742434,,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,-71.57955746479834
2021-02-27,routing,29,8,3,57871,1280.0,39272,8.453107,,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,-86.186518290681
2021-02-20,routing,36,12,4,65508,1920.0,41375,9.318857,,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,-36.1971056970141
2021-02-23,routing,163,38,10,258766,6080.0,161033,111.480178,,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,-12.266681094115919
2021-02-25,routing,167,38,11,252050,6080.0,159659,109.300243,,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,-25.388216623685775
2021-03-01,routing,170,35,10,231225,5600.0,128578,130.756825,,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,-17.509784841604496
2021-02-22,routing,181,37,11,255735,5920.0,151131,175.692498,,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,-17.953741177390658
2021-02-24,routing,197,39,11,282368,6240.0,168230,211.291887,,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,-20.628399818676336
2021-02-26,routing,205,45,12,289705,7200.0,166053,173.615814,,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,-19.068362644759326
2021-06-13,routing,19,8,2,43100,1280.0,29727,6.557633,,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,-25.081206496519723
2021-06-20,routing,25,7,3,48222,1120.0,27950,7.270156,,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,-8.280452905312927
2021-06-19,routing,37,9,3,69580,1440.0,44023,10.066936,,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,-60.541822362747915
2021-06-12,routing,48,15,5,84627,2400.0,54037,11.735808,,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,-42.9555579188675
2021-06-17,routing,172,34,10,265738,5440.0,163392,142.769925,,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,-20.68578825760712
2021-06-15,routing,176,33,12,281792,5280.0,170973,200.032204,,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,-12.285657506245741
2021-06-18,routing,189,36,12,281962,5760.0,167249,212.58742,,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,-14.442371667104078
2021-06-11,routing,205,45,14,302206,7200.0,175679,306.201104,,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,-17.09661621542921
2021-06-16,routing,206,43,11,301560,6880.0,179271,183.426752,,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,-16.79566255471548
2021-06-14,routing,207,41,11,303727,6560.0,174922,247.951187,,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,-22.742462803767857
2021-06-27,routing,20,8,2,35030,1280.0,23895,6.966687,,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,-81.01341707108193
2021-06-26,routing,49,13,4,87460,2080.0,58705,14.023135,,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,-62.253601646466954
2021-06-29,routing,165,32,10,265031,5120.0,161717,124.258717,,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,-13.307499877372836
2021-06-22,routing,165,33,10,259812,5280.0,161039,135.686529,,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,-20.114929256539344
2021-06-24,routing,176,36,11,281737,5760.0,175154,135.061328,,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,-22.079457082314356
2021-06-25,routing,176,34,10,255410,5440.0,146439,239.221807,,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,-21.55083982616186
2021-06-30,routing,200,38,12,294881,6080.0,166960,174.53762,,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,-10.624963968516113
2021-06-21,routing,200,40,12,284944,6400.0,166938,158.671835,,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,-20.904107473749228
2021-06-28,routing,201,39,11,292923,6240.0,171174,191.716779,,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,-23.626004103467466
2021-06-23,routing,202,40,11,290078,6400.0,171858,245.9848,,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,-16.521418377126153
2021-02-14,routing,22,7,2,38027,1120.0,25223,7.186036,,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,-18.0056275804034
2021-02-13,routing,41,12,4,71911,1920.0,48432,11.136315,,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,-43.01706275813158
2021-02-16,routing,125,26,8,189554,4160.0,114873,69.257941,,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,-29.610031969781698
2021-02-11,routing,159,31,10,244522,4960.0,146029,126.743254,,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,-23.45555819108301
2021-02-18,routing,168,34,11,255498,5440.0,154849,127.52983,,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,-18.003663433764647
2021-02-19,routing,182,39,12,255787,6240.0,147042,127.426139,,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,-22.518736292305707
2021-02-15,routing,182,38,10,251793,6080.0,143991,183.609123,,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,-18.365085606033528
2021-02-10,routing,185,40,11,269231,6400.0,154234,152.967571,,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,-14.055216524100123
2021-02-17,routing,186,37,9,257235,5920.0,147355,164.158277,,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,-17.682274962582852
2021-02-12,routing,192,39,12,261540,6240.0,145884,176.946905,,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,-25.149881471285465
2021-03-07,routing,23,9,3,41488,1440.0,25120,7.167227,,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,-42.949768607790205
2021-03-06,routing,38,10,3,61625,1600.0,40386,9.866751,,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,-44.283975659229206
2021-03-02,routing,159,32,10,247665,5120.0,149985,132.38277,,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,-15.388125088324955
2021-03-11,routing,169,35,11,259492,5600.0,158389,136.650758,,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,-12.1826491760825
2021-03-09,routing,173,35,11,259397,5600.0,155124,149.344043,,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,-19.833691214624686
2021-03-03,routing,175,33,11,242188,5280.0,135471,177.564916,,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,-30.95529093101227
2021-03-04,routing,178,33,11,277357,5280.0,164438,178.863144,,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,-11.253366599725263
2021-03-10,routing,202,38,12,288881,6080.0,163514,162.630828,,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,-20.222167605346147
2021-03-08,routing,203,40,11,289939,6400.0,171162,153.081571,,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,-16.979088704865507
2021-03-05,routing,204,42,11,296908,6720.0,166663,171.644463,,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,-10.676034327131637
2021-06-06,routing,23,8,3,45443,1280.0,30882,7.370731,,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,-55.85678762405651
2021-06-05,routing,40,12,4,73471,1920.0,49462,12.793892,,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,-27.913054130201033
2021-06-01,routing,155,32,9,249045,5120.0,157267,117.656258,,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,-17.111766949748038
2021-06-03,routing,156,32,10,255888,5120.0,158450,129.284498,,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,-20.05408616269618
2021-06-08,routing,164,36,11,255784,5760.0,157668,123.193078,,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,-21.66867356832327
2021-06-10,routing,174,36,10,261964,5760.0,163593,163.467125,,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,-24.30219419462216
2021-06-02,routing,179,33,9,264769,5280.0,149264,173.593901,,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,-17.86160766554997
2021-06-04,routing,181,34,10,261341,5440.0,149609,161.450255,,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,-20.705515016778843
2021-06-09,routing,195,41,10,277839,6560.0,164780,201.241334,,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,-15.441316733791872
2021-06-07,routing,211,42,12,300430,6720.0,175242,259.865472,,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,-13.552907499251074
2021-05-30,routing,11,5,1,21388,800.0,15767,6.351674,,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,-104.51655133719844
2021-05-23,routing,15,7,3,31920,1120.0,22756,6.498629,,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,-19.3734335839599
2021-05-29,routing,40,12,3,71204,1920.0,45242,9.967375,,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,-62.907982697601255
2021-05-22,routing,43,15,5,79416,2400.0,50646,10.995134,,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,-46.94394076760351
2021-05-31,routing,92,19,7,132670,3040.0,70947,38.700734,,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,-17.642270294716212
2021-05-27,routing,141,30,9,229005,4800.0,143151,115.965161,,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,-23.60821816117552
2021-05-25,routing,167,33,9,250648,5280.0,152389,105.648563,,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,-24.445038460310876
2021-05-26,routing,196,41,12,272896,6560.0,164657,202.963582,,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,-16.36777380393996
2021-05-28,routing,202,38,13,294406,6080.0,171509,206.882605,,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,-20.728517761186932
2021-05-24,routing,215,41,12,304826,6560.0,175908,257.817345,,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,-18.192673853280233
2021-03-21,routing,16,6,2,33759,960.0,22657,6.563214,,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,-17.63381616754051
2021-03-14,routing,25,9,3,41324,1440.0,23114,7.414095,,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,-42.186138805536736
2021-03-20,routing,48,14,4,85150,2240.0,54517,13.253303,,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,-22.561362301820317
2021-03-13,routing,54,16,5,95498,2560.0,57928,15.519598,,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,-47.98948669082075
2021-03-16,routing,168,36,9,254183,5760.0,152055,127.809803,,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,-13.948611826912106
2021-03-18,routing,174,34,11,257110,5440.0,154044,206.329287,,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,-17.85305900198359
2021-03-12,routing,197,39,12,280078,6240.0,156531,186.872662,,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,-17.895372003513305
2021-03-19,routing,209,43,11,287853,6880.0,164523,202.356495,,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,-11.590290877635459
2021-03-15,routing,210,43,12,281030,6880.0,156449,218.58836,,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,-20.884247233391452
2021-03-17,routing,233,47,12,322779,7520.0,181490,245.889167,,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,-16.77928241924041
2021-01-31,routing,17,9,2,27790,1440.0,19499,6.682753,,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,-57.80856423173803
2021-02-07,routing,28,11,3,46016,1760.0,29523,7.32931,,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,-66.8028511821975
2021-02-06,routing,35,12,3,61634,1920.0,40034,9.417787,,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,-61.09290326767693
2021-02-02,routing,153,31,9,239011,4960.0,148309,104.592979,,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,-18.33053708825117
2021-02-04,routing,159,33,10,245262,5280.0,147701,112.814634,,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,-26.882272834764457
2021-02-09,routing,163,34,10,239124,5440.0,144621,128.177285,,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,-25.784530201903614
2021-02-01,routing,175,36,9,246549,5760.0,135813,136.788531,,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,-24.292939740173352
2021-02-03,routing,188,36,10,271165,5760.0,154736,139.847823,,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,-18.011911566758247
2021-02-08,routing,199,41,12,275230,6560.0,158744,168.631163,,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,-18.19968753406242
2021-02-05,routing,200,42,12,282863,6720.0,160579,179.435391,,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,-10.522408374372047
2021-04-18,routing,16,9,3,26867,1440.0,19967,6.516877,,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,-75.24844604905647
2021-04-17,routing,41,13,4,72670,2080.0,49670,10.108698,,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,-70.3577817531306
2021-04-20,routing,170,36,10,261998,5760.0,162012,150.295977,,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,-18.64289040374354
2021-04-15,routing,188,38,10,283178,6080.0,172584,163.986671,,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,-13.533890344588915
2021-04-13,routing,188,40,11,283658,6400.0,172961,175.126518,,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,-15.706237793399094
2021-04-19,routing,196,39,11,272927,6240.0,154651,217.730309,,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,-27.432610185141083
2021-04-12,routing,213,40,12,295916,6400.0,169838,271.619493,,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,-24.078116762865136
2021-04-21,routing,216,45,12,306742,7200.0,179279,249.839365,,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,-20.088543466496272
2021-04-16,routing,218,43,12,314413,6880.0,180933,253.332799,,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,-13.936128595191674
2021-04-14,routing,235,47,14,328191,7520.0,188083,257.366507,,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,-17.23264806164703
2021-04-25,routing,17,7,3,36235,1120.0,25688,7.537785,,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,-19.023044018214435
2021-05-01,routing,47,13,4,87262,2080.0,56791,13.830004,,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,-51.955031972679976
2021-04-24,routing,51,15,5,96778,2400.0,62913,15.92132,,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,-43.878774101552004
2021-04-27,routing,167,35,10,254827,5600.0,155856,149.467247,,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,-17.84897204770295
2021-04-29,routing,190,37,11,282021,5920.0,165757,235.131407,,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,-19.81802773552324
2021-04-23,routing,204,41,12,297535,6560.0,170500,230.916278,,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,-16.342279059606433
2021-04-28,routing,208,41,12,292499,6560.0,166516,240.872563,,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,-20.85750720515284
2021-04-22,routing,213,43,14,322845,6880.0,195935,212.353942,,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,-24.832040143102727
2021-04-30,routing,217,40,12,325983,6400.0,183232,236.091129,,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,-13.782313801639964
2021-04-26,routing,218,42,12,302014,6720.0,168927,261.242934,,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,-24.197222645307832
2021-01-24,routing,11,6,2,20327,960.0,12393,6.99811,,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,-118.24666699463768
2021-01-23,routing,27,9,3,50771,1440.0,30610,8.615355,,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,-17.35242559728979
2021-01-30,routing,36,13,3,63077,2080.0,44445,10.228616,,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,-47.94140494950616
2021-01-26,routing,127,26,7,203615,4160.0,129407,86.905878,,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,-13.06583503180021
2021-01-28,routing,159,30,9,243484,4800.0,145497,105.208288,,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,-18.96428512756485
2021-01-22,routing,160,33,9,225527,5280.0,128642,132.272105,,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,-31.868024671103683
2021-01-21,routing,165,34,10,258253,5440.0,159900,101.424293,,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,-13.26528636647009
2021-01-25,routing,175,37,10,252658,5920.0,140512,126.004569,,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,-14.742062392641436
2021-01-29,routing,180,35,12,258193,5600.0,147617,148.662037,,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,-19.947481147823527
2021-01-27,routing,182,37,11,272232,5920.0,155093,134.321965,,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,-18.155103000382027
2021-01-03,routing,7,3,2,11375,480.0,8075,15.233935,,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,-158.27692307692308
2021-01-10,routing,9,4,1,17117,640.0,11008,15.250857,,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,-90.87456914178887
2021-01-09,routing,27,10,3,51543,1600.0,33024,17.005238,,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,-92.62945501814019
2021-01-02,routing,28,9,3,46538,1440.0,30275,16.720426,,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,-61.010357127508705
2021-01-01,routing,79,20,6,98866,3200.0,56086,41.364772,,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,-50.024275281694415
2021-01-07,routing,139,29,8,216844,4640.0,134198,103.488602,,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,-20.212226300935235
2021-01-05,routing,155,34,10,247149,5440.0,156027,105.926098,,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,-11.764967691554487
2021-01-08,routing,156,31,9,224462,4960.0,127816,125.163929,,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,-22.111092300701234
2021-01-04,routing,174,37,9,245009,5920.0,139808,187.110288,,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,-25.393761045512615
2021-01-06,routing,193,40,12,274092,6400.0,159455,194.638857,,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,-12.149935058301592
2021-05-16,routing,14,6,1,27940,960.0,20878,6.398701,,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,-70.86256263421618
2021-05-15,routing,47,14,4,86602,2240.0,57312,14.370389,,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,-25.439366296390382
2021-05-18,routing,168,31,10,260958,4960.0,161501,192.5383,,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,-14.890518780799976
2021-05-21,routing,188,37,10,269784,5920.0,159911,165.047367,,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,-23.390193636390595
2021-05-13,routing,191,35,12,293645,5600.0,175060,198.489335,,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,-20.034395273204037
2021-05-14,routing,193,35,11,281769,5600.0,164013,155.587522,,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,-22.11385922510993
2021-05-20,routing,197,36,11,302586,5760.0,182958,181.43024,,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,-20.825484325117486
2021-05-19,routing,217,41,11,324527,6560.0,183899,237.731096,,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,-22.673614213917485
2021-05-12,routing,218,44,13,302171,7040.0,175228,241.324073,,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,-14.931942509373831
2021-05-17,routing,221,41,12,308642,6560.0,179770,337.678124,,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,-20.23120638150349
2021-05-02,routing,15,7,2,32336,1120.0,21047,7.163261,,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,-16.68419099455715
2021-05-09,routing,24,7,2,43685,1120.0,26392,7.799789,,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,-16.838731830147648
2021-05-08,routing,44,11,3,81482,1760.0,52789,13.076567,,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,-20.637686851083675
2021-05-11,routing,167,30,10,255106,4800.0,150740,151.714979,,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,-14.223891245207874
2021-05-04,routing,171,37,10,265510,5920.0,160212,139.907945,,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,-20.128808707769952
2021-05-06,routing,176,37,10,278795,5920.0,173758,153.625425,,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,-13.443928334439283
2021-05-07,routing,194,36,12,280770,5760.0,160735,240.921866,,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,-22.04259714356947
2021-05-05,routing,213,45,13,307137,7200.0,181198,202.897063,,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,-27.68341163715215
2021-05-03,routing,218,42,14,309768,6720.0,183134,222.330069,,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,-19.3454456238217
2021-05-10,routing,218,40,13,314968,6400.0,181096,269.469246,,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,-20.430011937720657
2021-01-17,routing,12,6,2,21571,960.0,15174,9.254552,,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,-74.8226785962635
2021-01-16,routing,36,12,4,67928,1920.0,39803,12.677374,,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,-33.307325403368274
2021-01-12,routing,118,24,8,200312,3840.0,122175,57.654001,,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,-21.300271576340908
2021-01-19,routing,151,32,9,230367,5120.0,145478,120.238886,,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,-23.6062456862311
2021-01-14,routing,154,33,11,235566,5280.0,145513,103.549202,,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,-20.511024511177336
2021-01-18,routing,159,32,10,221699,5120.0,120598,137.331241,,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,-21.891844347516226
2021-01-15,routing,165,31,9,239609,4960.0,139286,129.097185,,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,-11.75039334916468
2021-01-20,routing,179,35,11,265853,5600.0,154076,149.598251,,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,-10.611879497316187
2021-01-11,routing,180,35,11,261418,5600.0,153243,182.381538,,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,-21.86766022232593
2021-01-13,routing,186,35,11,265707,5600.0,153412,156.536097,,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,-20.081142009807795


==> data/comparison_5/comparison_routing_anytime_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_routing_anytime_240
2021-04-11,routing,17,7,2,35272,1120.0,26370,6.562926,,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,-8.241664776593332
2021-04-03,routing,43,15,4,76756,2400.0,52244,10.666032,,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,-50.16024805878368
2021-04-10,routing,51,16,5,91911,2560.0,60934,16.135767,,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,-32.06362676937472
2021-04-06,routing,170,36,10,254383,5760.0,152386,103.085628,,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,-21.931890102719127
2021-04-01,routing,181,39,12,280667,6240.0,175713,123.00904,,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,-16.441548169182695
2021-04-08,routing,181,36,10,281995,5760.0,166673,190.613439,,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,-20.394333232858738
2021-04-02,routing,200,44,12,289608,7040.0,175922,260.751375,,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,-18.738087345653437
2021-04-05,routing,204,42,11,283247,6720.0,164182,233.137629,,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,-25.896832093543797
2021-04-09,routing,205,43,13,288529,6880.0,163157,272.981624,,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,-19.504451892184147
2021-04-07,routing,212,41,12,303391,6560.0,173246,209.850262,,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,-14.232788711596587
2021-03-28,routing,19,8,3,37644,1280.0,27020,6.838584,,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,-31.030177451917968
2021-03-27,routing,40,12,4,80061,1920.0,53330,10.148178,,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,-42.994716528646904
2021-03-25,routing,149,30,11,223264,4800.0,132334,103.792186,,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,-14.212322631503511
2021-03-30,routing,184,38,12,284614,6080.0,175246,137.2023,,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,-19.75201500980275
2021-03-23,routing,197,40,11,298609,6400.0,176842,250.361996,,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,-16.235947342511444
2021-03-31,routing,209,39,12,291889,6240.0,171411,260.117915,,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,-23.764855818478942
2021-03-24,routing,210,39,11,305032,6240.0,181023,267.970657,,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,-21.43611162107582
2021-03-29,routing,221,45,13,313271,7200.0,182358,297.316364,,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,-20.799244104944282
2021-03-26,routing,225,47,12,333020,7520.0,192173,244.913654,,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,-16.85574439973575
2021-03-22,routing,233,46,13,324210,7360.0,182267,363.502573,,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,-20.639708830696154
2021-02-28,routing,14,6,2,25896,960.0,18777,6.518802,,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,-52.61816496756256
2021-02-21,routing,20,8,2,29331,1280.0,16874,6.742434,,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,-33.060584364665374
2021-02-27,routing,29,8,3,57871,1280.0,39272,8.453107,,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,-70.62431960740267
2021-02-20,routing,36,12,4,65508,1920.0,41375,9.318857,,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,-53.62093179458997
2021-02-23,routing,163,38,10,258766,6080.0,161033,111.480178,,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,-11.122790474791897
2021-02-25,routing,167,38,11,252050,6080.0,159659,109.300243,,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,-25.49216425312438
2021-03-01,routing,170,35,10,231225,5600.0,128578,130.756825,,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,-21.64817818142502
2021-02-22,routing,181,37,11,255735,5920.0,151131,175.692498,,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,-22.185465423191975
2021-02-24,routing,197,39,11,282368,6240.0,168230,211.291887,,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,-26.28591058476881
2021-02-26,routing,205,45,12,289705,7200.0,166053,173.615814,,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,-18.867468631884158
2021-06-13,routing,19,8,2,43100,1280.0,29727,6.557633,,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,-43.7215777262181
2021-06-20,routing,25,7,3,48222,1120.0,27950,7.270156,,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,-15.022189042345817
2021-06-19,routing,37,9,3,69580,1440.0,44023,10.066936,,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,-34.14486921529175
2021-06-12,routing,48,15,5,84627,2400.0,54037,11.735808,,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,-42.979191038321105
2021-06-17,routing,172,34,10,265738,5440.0,163392,142.769925,,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,-25.69109423567574
2021-06-15,routing,176,33,12,281792,5280.0,170973,200.032204,,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,-9.119492391551216
2021-06-18,routing,189,36,12,281962,5760.0,167249,212.58742,,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,-16.555777019598384
2021-06-11,routing,205,45,14,302206,7200.0,175679,306.201104,,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,-17.306737788131276
2021-06-16,routing,206,43,11,301560,6880.0,179271,183.426752,,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,-23.521355617455896
2021-06-14,routing,207,41,11,303727,6560.0,174922,247.951187,,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,-16.142456877393187
2021-06-27,routing,20,8,2,35030,1280.0,23895,6.966687,,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,-57.88752497858978
2021-06-26,routing,49,13,4,87460,2080.0,58705,14.023135,,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,-35.722616053052825
2021-06-22,routing,165,33,10,259812,5280.0,161039,135.686529,,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,-16.297168721998982
2021-06-29,routing,165,32,10,265031,5120.0,161717,124.258717,,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,-16.31318600465606
2021-06-24,routing,176,36,11,281737,5760.0,175154,135.061328,,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,-16.58355132623688
2021-06-25,routing,176,34,10,255410,5440.0,146439,239.221807,,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,-19.388434282134607
2021-06-30,routing,200,38,12,294881,6080.0,166960,174.53762,,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,-11.991956077197242
2021-06-21,routing,200,40,12,284944,6400.0,166938,158.671835,,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,-21.327699477792127
2021-06-28,routing,201,39,11,292923,6240.0,171174,191.716779,,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,-25.434329158174673
2021-06-23,routing,202,40,11,290078,6400.0,171858,245.9848,,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,-17.62698308730755
2021-02-14,routing,22,7,2,38027,1120.0,25223,7.186036,,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,-78.90183290819681
2021-02-13,routing,41,12,4,71911,1920.0,48432,11.136315,,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,-35.14900362948645
2021-02-16,routing,125,26,8,189554,4160.0,114873,69.257941,,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,-24.964390094643214
2021-02-11,routing,159,31,10,244522,4960.0,146029,126.743254,,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,-19.69352450904213
2021-02-18,routing,168,34,11,255498,5440.0,154849,127.52983,,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,-23.694118936351753
2021-02-19,routing,182,39,12,255787,6240.0,147042,127.426139,,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,-23.348723742801628
2021-02-15,routing,182,38,10,251793,6080.0,143991,183.609123,,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,-20.966825924469703
2021-02-10,routing,185,40,11,269231,6400.0,154234,152.967571,,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,-28.343318562869804
2021-02-17,routing,186,37,9,257235,5920.0,147355,164.158277,,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,-24.239314245728615
2021-02-12,routing,192,39,12,261540,6240.0,145884,176.946905,,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,-25.64273151334404
2021-03-07,routing,23,9,3,41488,1440.0,25120,7.167227,,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,-49.97830698033166
2021-03-06,routing,38,10,3,61625,1600.0,40386,9.866751,,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,-54.44219066937119
2021-03-02,routing,159,32,10,247665,5120.0,149985,132.38277,,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,-21.717642783598812
2021-03-11,routing,169,35,11,259492,5600.0,158389,136.650758,,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,-21.484284679296472
2021-03-09,routing,173,35,11,259397,5600.0,155124,149.344043,,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,-23.59356507592609
2021-03-03,routing,175,33,11,242188,5280.0,135471,177.564916,,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,-21.13729829719061
2021-03-04,routing,178,33,11,277357,5280.0,164438,178.863144,,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,-9.984244133012687
2021-03-10,routing,202,38,12,288881,6080.0,163514,162.630828,,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,-18.662355779715522
2021-03-08,routing,203,40,11,289939,6400.0,171162,153.081571,,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,-20.600540113610105
2021-03-05,routing,204,42,11,296908,6720.0,166663,171.644463,,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,-13.544262869306317
2021-06-06,routing,23,8,3,45443,1280.0,30882,7.370731,,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,-19.51895781528508
2021-06-05,routing,40,12,4,73471,1920.0,49462,12.793892,,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,-21.559526888159954
2021-06-01,routing,155,32,9,249045,5120.0,157267,117.656258,,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,-23.576863619024675
2021-06-03,routing,156,32,10,255888,5120.0,158450,129.284498,,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,-24.28406177702745
2021-06-08,routing,164,36,11,255784,5760.0,157668,123.193078,,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,-24.054671128764895
2021-06-10,routing,174,36,10,261964,5760.0,163593,163.467125,,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,-26.880411048846405
2021-06-02,routing,179,33,9,264769,5280.0,149264,173.593901,,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,-26.155630002001743
2021-06-04,routing,181,34,10,261341,5440.0,149609,161.450255,,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,-23.766649702878613
2021-06-09,routing,195,41,10,277839,6560.0,164780,201.241334,,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,-14.856805560054564
2021-06-07,routing,211,42,12,300430,6720.0,175242,259.865472,,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,-27.305195885896882
2021-05-30,routing,11,5,1,21388,800.0,15767,6.351674,,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,-112.93248550589115
2021-05-23,routing,15,7,3,31920,1120.0,22756,6.498629,,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,-35.6015037593985
2021-05-29,routing,40,12,3,71204,1920.0,45242,9.967375,,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,-55.885905286219874
2021-05-22,routing,43,15,5,79416,2400.0,50646,10.995134,,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,-26.610506698901986
2021-05-31,routing,92,19,7,132670,3040.0,70947,38.700734,,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,-18.241501469812317
2021-05-27,routing,141,30,9,229005,4800.0,143151,115.965161,,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,-19.19346739154167
2021-05-25,routing,167,33,9,250648,5280.0,152389,105.648563,,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,-30.196131626823274
2021-05-26,routing,196,41,12,272896,6560.0,164657,202.963582,,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,-20.616645168855534
2021-05-28,routing,202,38,13,294406,6080.0,171509,206.882605,,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,-17.994877821783522
2021-05-24,routing,215,41,12,304826,6560.0,175908,257.817345,,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,-21.917093686234114
2021-03-21,routing,16,6,2,33759,960.0,22657,6.563214,,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,-53.90562516662224
2021-03-14,routing,25,9,3,41324,1440.0,23114,7.414095,,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,-38.04326783467234
2021-03-20,routing,48,14,4,85150,2240.0,54517,13.253303,,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,-43.87903699354081
2021-03-13,routing,54,16,5,95498,2560.0,57928,15.519598,,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,-21.347043917150096
2021-03-16,routing,168,36,9,254183,5760.0,152055,127.809803,,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,-20.857807170424458
2021-03-18,routing,174,34,11,257110,5440.0,154044,206.329287,,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,-18.951421570534013
2021-03-12,routing,197,39,12,280078,6240.0,156531,186.872662,,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,-17.934289733574218
2021-03-19,routing,209,43,11,287853,6880.0,164523,202.356495,,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,-24.319704849350188
2021-03-15,routing,210,43,12,281030,6880.0,156449,218.58836,,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,-25.13041312315411
2021-03-17,routing,233,47,12,322779,7520.0,181490,245.889167,,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,-16.349886454818932
2021-01-31,routing,17,9,2,27790,1440.0,19499,6.682753,,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,-64.28571428571429
2021-02-07,routing,28,11,3,46016,1760.0,29523,7.32931,,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,-59.196801112656466
2021-02-06,routing,35,12,3,61634,1920.0,40034,9.417787,,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,-40.716163156699224
2021-02-02,routing,153,31,9,239011,4960.0,148309,104.592979,,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,-29.97769977114024
2021-02-04,routing,159,33,10,245262,5280.0,147701,112.814634,,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,-25.511493831086757
2021-02-09,routing,163,34,10,239124,5440.0,144621,128.177285,,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,-27.66723540924374
2021-02-01,routing,175,36,9,246549,5760.0,135813,136.788531,,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,-32.991007872674395
2021-02-03,routing,188,36,10,271165,5760.0,154736,139.847823,,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,-16.97674847417624
2021-02-08,routing,199,41,12,275230,6560.0,158744,168.631163,,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,-19.81869708970679
2021-02-05,routing,200,42,12,282863,6720.0,160579,179.435391,,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,-19.851659637350945
2021-04-18,routing,16,9,3,26867,1440.0,19967,6.516877,,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,-81.37119886850039
2021-04-17,routing,41,13,4,72670,2080.0,49670,10.108698,,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,-35.46993257190037
2021-04-20,routing,170,36,10,261998,5760.0,162012,150.295977,,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,-20.670386796845776
2021-04-13,routing,188,40,11,283658,6400.0,172961,175.126518,,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,-20.652334853943835
2021-04-15,routing,188,38,10,283178,6080.0,172584,163.986671,,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,-17.028512101928822
2021-04-19,routing,196,39,11,272927,6240.0,154651,217.730309,,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,-20.96384747569863
2021-04-12,routing,213,40,12,295916,6400.0,169838,271.619493,,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,-28.32188864407467
2021-04-21,routing,216,45,12,306742,7200.0,179279,249.839365,,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,-19.33514158478461
2021-04-16,routing,218,43,12,314413,6880.0,180933,253.332799,,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,-21.607885170142456
2021-04-14,routing,235,47,14,328191,7520.0,188083,257.366507,,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,-25.381561346898604
2021-04-25,routing,17,7,3,36235,1120.0,25688,7.537785,,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,-28.95818959569477
2021-05-01,routing,47,13,4,87262,2080.0,56791,13.830004,,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,-34.87314065687241
2021-04-24,routing,51,15,5,96778,2400.0,62913,15.92132,,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,-60.98493459257269
2021-04-27,routing,167,35,10,254827,5600.0,155856,149.467247,,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,-22.767210695883875
2021-04-29,routing,190,37,11,282021,5920.0,165757,235.131407,,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,-22.635548416607275
2021-04-23,routing,204,41,12,297535,6560.0,170500,230.916278,,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,-15.970894180516577
2021-04-28,routing,208,41,12,292499,6560.0,166516,240.872563,,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,-23.835295163402268
2021-04-22,routing,213,43,14,322845,6880.0,195935,212.353942,,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,-22.77749384379501
2021-04-30,routing,217,40,12,325983,6400.0,183232,236.091129,,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,-16.633075957948726
2021-04-26,routing,218,42,12,302014,6720.0,168927,261.242934,,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,-19.691140145821056
2021-01-24,routing,11,6,2,20327,960.0,12393,6.99811,,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,-111.18217149603976
2021-01-23,routing,27,9,3,50771,1440.0,30610,8.615355,,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,-17.224399755766086
2021-01-30,routing,36,13,3,63077,2080.0,44445,10.228616,,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,-49.472866496504274
2021-01-26,routing,127,26,7,203615,4160.0,129407,86.905878,,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,-11.649927559364487
2021-01-28,routing,159,30,9,243484,4800.0,145497,105.208288,,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,-23.14936505068095
2021-01-22,routing,160,33,9,225527,5280.0,128642,132.272105,,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,-25.139340300717873
2021-01-21,routing,165,34,10,258253,5440.0,159900,101.424293,,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,-13.7706047945232
2021-01-25,routing,175,37,10,252658,5920.0,140512,126.004569,,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,-24.01388438125846
2021-01-29,routing,180,35,12,258193,5600.0,147617,148.662037,,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,-23.891042747092293
2021-01-27,routing,182,37,11,272232,5920.0,155093,134.321965,,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,-13.869052866672543
2021-01-03,routing,7,3,2,11375,480.0,8075,15.233935,,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,-198.6813186813187
2021-01-10,routing,9,4,1,17117,640.0,11008,15.250857,,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,-98.31162002687387
2021-01-09,routing,27,10,3,51543,1600.0,33024,17.005238,,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,-83.88723978037756
2021-01-02,routing,28,9,3,46538,1440.0,30275,16.720426,,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,-37.55640551807125
2021-01-01,routing,79,20,6,98866,3200.0,56086,41.364772,,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,-41.07883397730261
2021-01-07,routing,139,29,8,216844,4640.0,134198,103.488602,,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,-20.810352142554095
2021-01-05,routing,155,34,10,247149,5440.0,156027,105.926098,,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,-20.501397942132073
2021-01-08,routing,156,31,9,224462,4960.0,127816,125.163929,,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,-33.37936933645784
2021-01-04,routing,174,37,9,245009,5920.0,139808,187.110288,,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,-22.946912154247396
2021-01-06,routing,193,40,12,274092,6400.0,159455,194.638857,,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,-18.17674357514995
2021-05-16,routing,14,6,1,27940,960.0,20878,6.398701,,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,-85.23979957050823
2021-05-15,routing,47,14,4,86602,2240.0,57312,14.370389,,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,-77.07327775340062
2021-05-18,routing,168,31,10,260958,4960.0,161501,192.5383,,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,-40.38389319354072
2021-05-21,routing,188,37,10,269784,5920.0,159911,165.047367,,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,-18.675681285769357
2021-05-13,routing,191,35,12,293645,5600.0,175060,198.489335,,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,-20.360299000493793
2021-05-14,routing,193,35,11,281769,5600.0,164013,155.587522,,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,-22.10711611284421
2021-05-20,routing,197,36,11,302586,5760.0,182958,181.43024,,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,-13.896875599003259
2021-05-19,routing,217,41,11,324527,6560.0,183899,237.731096,,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,-16.482449842385996
2021-05-12,routing,218,44,13,302171,7040.0,175228,241.324073,,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,-26.066366395186833
2021-05-17,routing,221,41,12,308642,6560.0,179770,337.678124,,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,-29.027157677827386
2021-05-02,routing,15,7,2,32336,1120.0,21047,7.163261,,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,-18.85823849579416
2021-05-09,routing,24,7,2,43685,1120.0,26392,7.799789,,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,-45.04749914158178
2021-05-08,routing,44,11,3,81482,1760.0,52789,13.076567,,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,-50.76949510321298
2021-05-11,routing,167,30,10,255106,4800.0,150740,151.714979,,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,-21.461274921013224
2021-05-04,routing,171,37,10,265510,5920.0,160212,139.907945,,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,-30.49226017852435
2021-05-06,routing,176,37,10,278795,5920.0,173758,153.625425,,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,-16.923904661130937
2021-05-07,routing,194,36,12,280770,5760.0,160735,240.921866,,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,-21.94892616732557
2021-05-05,routing,213,45,13,307137,7200.0,181198,202.897063,,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,-17.95843548644416
2021-05-10,routing,218,40,13,314968,6400.0,181096,269.469246,,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,-16.20291585176907
2021-05-03,routing,218,42,14,309768,6720.0,183134,222.330069,,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,-25.33831770873686
2021-01-17,routing,12,6,2,21571,960.0,15174,9.254552,,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,-91.51175188911039
2021-01-16,routing,36,12,4,67928,1920.0,39803,12.677374,,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,-51.76363208102697
2021-01-12,routing,118,24,8,200312,3840.0,122175,57.654001,,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,-20.544949878190025
2021-01-19,routing,151,32,9,230367,5120.0,145478,120.238886,,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,-24.07028784504725
2021-01-14,routing,154,33,11,235566,5280.0,145513,103.549202,,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,-19.335557763004847
2021-01-18,routing,159,32,10,221699,5120.0,120598,137.331241,,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,-13.903084813192661
2021-01-15,routing,165,31,9,239609,4960.0,139286,129.097185,,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,-18.925415990217395
2021-01-20,routing,179,35,11,265853,5600.0,154076,149.598251,,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,-21.030042918454935
2021-01-11,routing,180,35,11,261418,5600.0,153243,182.381538,,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,-13.474971119050716
2021-01-13,routing,186,35,11,265707,5600.0,153412,156.536097,,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,-23.981679067544324


==> data/comparison_5/comparison_routing_routing_120_routing.csv <==
date,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_duration_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_120_routing
2021-04-11,agent_with_anytime_routing,17,7,0,36097,1120.0,25201,13.809106,,routing,17,7,2,35272,1120.0,26370,6.562926,,2.2855084910103334
2021-04-03,agent_with_anytime_routing,43,13,0,79671,2080.0,50948,84.581255,,routing,43,15,4,76756,2400.0,52244,10.666032,,3.6587968018475983
2021-04-10,agent_with_anytime_routing,51,16,0,94648,2560.0,65910,134.133399,,routing,51,16,5,91911,2560.0,60934,16.135767,,2.891767390753106
2021-04-06,agent_with_anytime_routing,170,36,0,265351,5760.0,158394,6237.264071,,routing,170,36,10,254383,5760.0,152386,103.085628,,4.133393128346982
2021-04-01,agent_with_anytime_routing,181,38,0,280862,6080.0,172625,6517.807301,,routing,181,39,12,280667,6240.0,175713,123.00904,,0.0694291146541718
2021-04-08,agent_with_anytime_routing,181,34,0,284924,5440.0,170558,8036.348099,,routing,181,36,10,281995,5760.0,166673,190.613439,,1.0279934298269011
2021-04-07,agent_with_anytime_routing,212,45,0,294090,7200.0,172431,12139.760687,,routing,212,41,12,303391,6560.0,173246,209.850262,,-3.162637287905063
2021-04-05,agent_with_anytime_routing,204,44,0,300209,7040.0,169486,11147.096909,,routing,204,42,11,283247,6720.0,164182,233.137629,,5.650063788893737
2021-04-02,agent_with_anytime_routing,200,42,0,310975,6720.0,176397,9501.056672,,routing,200,44,12,289608,7040.0,175922,260.751375,,6.870970335235952
2021-04-09,agent_with_anytime_routing,205,40,0,295272,6400.0,171508,10946.107854,,routing,205,43,13,288529,6880.0,163157,272.981624,,2.283657102603701
2021-03-28,agent_with_anytime_routing,19,7,0,37657,1120.0,27133,15.064212,,routing,19,8,3,37644,1280.0,27020,6.838584,,0.03452213399899089
2021-03-27,agent_with_anytime_routing,40,12,0,74554,1920.0,51494,77.158994,,routing,40,12,4,80061,1920.0,53330,10.148178,,-7.38659226869115
2021-03-25,agent_with_anytime_routing,149,30,0,219353,4800.0,131862,4194.709959,,routing,149,30,11,223264,4800.0,132334,103.792186,,-1.782970827843704
2021-03-30,agent_with_anytime_routing,184,43,0,281394,6880.0,177187,8545.196784,,routing,184,38,12,284614,6080.0,175246,137.2023,,-1.1443030057499448
2021-03-26,agent_with_anytime_routing,225,49,0,328606,7840.0,194808,17413.159647,,routing,225,47,12,333020,7520.0,192173,244.913654,,-1.3432499710899983
2021-03-23,agent_with_anytime_routing,197,40,0,289393,6400.0,171593,11960.07613,,routing,197,40,11,298609,6400.0,176842,250.361996,,-3.1845967248689497
2021-03-31,agent_with_anytime_routing,209,39,0,309486,6240.0,173098,15773.530988,,routing,209,39,12,291889,6240.0,171411,260.117915,,5.685879167393678
2021-03-24,agent_with_anytime_routing,210,43,0,308135,6880.0,184367,15225.578967,,routing,210,39,11,305032,6240.0,181023,267.970657,,1.0070261411394357
2021-03-29,agent_with_anytime_routing,221,46,0,306667,7360.0,181677,17063.261971,,routing,221,45,13,313271,7200.0,182358,297.316364,,-2.1534759201348694
2021-03-22,agent_with_anytime_routing,233,45,0,331544,7200.0,193568,21117.739838,,routing,233,46,13,324210,7360.0,182267,363.502573,,2.212074415462201
2021-01-03,agent_with_anytime_routing,7,3,0,12095,480.0,8795,8.274307,,routing,7,3,2,11375,480.0,8075,15.233935,,5.952873088052915
2021-01-10,agent_with_anytime_routing,9,4,0,15655,640.0,11455,8.655123,,routing,9,4,1,17117,640.0,11008,15.250857,,-9.338869370808048
2021-01-02,agent_with_anytime_routing,28,9,0,50014,1440.0,30180,24.872509,,routing,28,9,3,46538,1440.0,30275,16.720426,,6.950053984884232
2021-01-09,agent_with_anytime_routing,27,9,0,53361,1440.0,34212,26.492656,,routing,27,10,3,51543,1600.0,33024,17.005238,,3.4069826277618485
2021-01-01,agent_with_anytime_routing,79,18,0,110271,2880.0,59902,469.670005,,routing,79,20,6,98866,3200.0,56086,41.364772,,10.342701163497201
2021-01-07,agent_with_anytime_routing,139,29,0,224931,4640.0,137351,3003.443285,,routing,139,29,8,216844,4640.0,134198,103.488602,,3.5953247884906925
2021-01-05,agent_with_anytime_routing,155,35,0,251984,5600.0,157593,3544.81791,,routing,155,34,10,247149,5440.0,156027,105.926098,,1.9187726204838402
2021-01-08,agent_with_anytime_routing,156,31,0,225358,4960.0,127473,4491.46757,,routing,156,31,9,224462,4960.0,127816,125.163929,,0.39758961297136114
2021-01-04,agent_with_anytime_routing,174,39,0,250067,6240.0,148533,6347.921933,,routing,174,37,9,245009,5920.0,139808,187.110288,,2.022657927675383
2021-01-06,agent_with_anytime_routing,193,41,0,276619,6560.0,168446,8218.436728,,routing,193,40,12,274092,6400.0,159455,194.638857,,0.9135308854417087
2021-05-30,agent_with_anytime_routing,11,5,0,20876,800.0,15776,9.124861,,routing,11,5,1,21388,800.0,15767,6.351674,,-2.4525771220540333
2021-05-23,agent_with_anytime_routing,15,6,0,30161,960.0,22776,10.489152,,routing,15,7,3,31920,1120.0,22756,6.498629,,-5.832034746858526
2021-05-29,agent_with_anytime_routing,40,12,0,74951,1920.0,45748,67.036401,,routing,40,12,3,71204,1920.0,45242,9.967375,,4.999266187242331
2021-05-22,agent_with_anytime_routing,43,13,0,78347,2080.0,53419,68.988987,,routing,43,15,5,79416,2400.0,50646,10.995134,,-1.3644427993413915
2021-05-31,agent_with_anytime_routing,92,20,0,128777,3200.0,73933,820.51946,,routing,92,19,7,132670,3040.0,70947,38.700734,,-3.023055359264465
2021-05-25,agent_with_anytime_routing,167,31,0,259897,4960.0,161108,5348.230954,,routing,167,33,9,250648,5280.0,152389,105.648563,,3.558717491929495
2021-05-27,agent_with_anytime_routing,141,31,0,229491,4960.0,146890,2980.548421,,routing,141,30,9,229005,4800.0,143151,115.965161,,0.2117730107063022
2021-05-26,agent_with_anytime_routing,196,41,0,293230,6560.0,167739,9173.34028,,routing,196,41,12,272896,6560.0,164657,202.963582,,6.93448828564608
2021-05-28,agent_with_anytime_routing,202,41,0,295426,6560.0,174840,10463.108274,,routing,202,38,13,294406,6080.0,171509,206.882605,,0.3452641270571988
2021-05-24,agent_with_anytime_routing,215,43,0,316600,6880.0,186683,11584.479209,,routing,215,41,12,304826,6560.0,175908,257.817345,,3.718888186986734
2021-06-06,agent_with_anytime_routing,23,8,0,48566,1280.0,32370,16.971359,,routing,23,8,3,45443,1280.0,30882,7.370731,,6.430424576864473
2021-06-05,agent_with_anytime_routing,40,13,0,72522,2080.0,50319,61.860566,,routing,40,12,4,73471,1920.0,49462,12.793892,,-1.3085684344061113
2021-06-01,agent_with_anytime_routing,155,33,0,258032,5280.0,160682,4079.106729,,routing,155,32,9,249045,5120.0,157267,117.656258,,3.482901345569542
2021-06-08,agent_with_anytime_routing,164,32,0,272436,5120.0,165091,5095.241891,,routing,164,36,11,255784,5760.0,157668,123.193078,,6.112261228325185
2021-06-03,agent_with_anytime_routing,156,31,0,257559,4960.0,160595,4174.023895,,routing,156,32,10,255888,5120.0,158450,129.284498,,0.6487833855543779
2021-06-04,agent_with_anytime_routing,181,36,0,259301,5760.0,153777,7188.352027,,routing,181,34,10,261341,5440.0,149609,161.450255,,-0.7867304792499836
2021-06-10,agent_with_anytime_routing,174,38,0,268891,6080.0,165720,6356.555636,,routing,174,36,10,261964,5760.0,163593,163.467125,,2.5761367989259587
2021-06-02,agent_with_anytime_routing,179,32,0,266694,5120.0,157312,7132.458079,,routing,179,33,9,264769,5280.0,149264,173.593901,,0.7218010153959219
2021-06-09,agent_with_anytime_routing,195,38,0,287635,6080.0,169605,8340.690084,,routing,195,41,10,277839,6560.0,164780,201.241334,,3.4057051471482955
2021-06-07,agent_with_anytime_routing,211,41,0,307460,6560.0,181102,11987.356163,,routing,211,42,12,300430,6720.0,175242,259.865472,,2.286476289598647
2021-01-17,agent_with_anytime_routing,12,7,0,22328,1120.0,15350,9.302186,,routing,12,6,2,21571,960.0,15174,9.254552,,3.390361877463275
2021-01-16,agent_with_anytime_routing,36,10,0,71115,1600.0,42739,42.596886,,routing,36,12,4,67928,1920.0,39803,12.677374,,4.481473669408704
2021-01-12,agent_with_anytime_routing,118,25,0,193722,4000.0,116687,1640.850608,,routing,118,24,8,200312,3840.0,122175,57.654001,,-3.401781934937694
2021-01-14,agent_with_anytime_routing,154,33,0,244963,5280.0,146709,3759.519681,,routing,154,33,11,235566,5280.0,145513,103.549202,,3.836089531888489
2021-01-19,agent_with_anytime_routing,151,32,0,244396,5120.0,148931,3503.911363,,routing,151,32,9,230367,5120.0,145478,120.238886,,5.740273981570893
2021-01-15,agent_with_anytime_routing,165,32,0,239285,5120.0,141826,5318.497098,,routing,165,31,9,239609,4960.0,139286,129.097185,,-0.13540338926384854
2021-01-18,agent_with_anytime_routing,159,34,0,228942,5440.0,129777,4730.406661,,routing,159,32,10,221699,5120.0,120598,137.331241,,3.163683378322894
2021-01-20,agent_with_anytime_routing,179,36,0,271599,5760.0,154597,6660.142602,,routing,179,35,11,265853,5600.0,154076,149.598251,,2.1156189823968425
2021-01-13,agent_with_anytime_routing,186,40,0,272853,6400.0,164697,7496.154224,,routing,186,35,11,265707,5600.0,153412,156.536097,,2.6189926443909357
2021-01-11,agent_with_anytime_routing,180,36,0,265208,5760.0,154972,6796.291243,,routing,180,35,11,261418,5600.0,153243,182.381538,,1.4290669964706948
2021-01-31,agent_with_anytime_routing,17,7,0,31079,1120.0,18311,11.949759,,routing,17,9,2,27790,1440.0,19499,6.682753,,10.582708581357187
2021-02-07,agent_with_anytime_routing,28,10,0,51638,1600.0,30012,20.070713,,routing,28,11,3,46016,1760.0,29523,7.32931,,10.887331035284094
2021-02-06,agent_with_anytime_routing,35,13,0,65184,2080.0,38874,43.843918,,routing,35,12,3,61634,1920.0,40034,9.417787,,5.44612174766814
2021-02-02,agent_with_anytime_routing,153,31,0,247235,4960.0,150500,3617.101988,,routing,153,31,9,239011,4960.0,148309,104.592979,,3.3263898719841447
2021-02-04,agent_with_anytime_routing,159,37,0,243678,5920.0,150495,4507.952034,,routing,159,33,10,245262,5280.0,147701,112.814634,,-0.650038165119543
2021-02-09,agent_with_anytime_routing,163,34,0,246565,5440.0,151522,4566.578055,,routing,163,34,10,239124,5440.0,144621,128.177285,,3.0178654715795026
2021-02-01,agent_with_anytime_routing,175,36,0,251886,5760.0,145497,6265.928973,,routing,175,36,9,246549,5760.0,135813,136.788531,,2.1188156547009362
2021-02-03,agent_with_anytime_routing,188,40,0,266040,6400.0,150803,7726.85063,,routing,188,36,10,271165,5760.0,154736,139.847823,,-1.9264020448052925
2021-02-08,agent_with_anytime_routing,199,40,0,278045,6400.0,160216,8874.874425,,routing,199,41,12,275230,6560.0,158744,168.631163,,1.0124260461436099
2021-02-05,agent_with_anytime_routing,200,42,0,277633,6720.0,161203,8801.171164,,routing,200,42,12,282863,6720.0,160579,179.435391,,-1.8837818270882785
2021-06-27,agent_with_anytime_routing,20,7,0,40659,1120.0,27829,13.618939,,routing,20,8,2,35030,1280.0,23895,6.966687,,13.844413291030277
2021-06-26,agent_with_anytime_routing,49,12,0,95003,1920.0,60940,115.221014,,routing,49,13,4,87460,2080.0,58705,14.023135,,7.93974927107565
2021-06-29,agent_with_anytime_routing,165,34,0,258183,5440.0,156831,5367.977649,,routing,165,32,10,265031,5120.0,161717,124.258717,,-2.6523822250109417
2021-06-24,agent_with_anytime_routing,176,39,0,283290,6240.0,177453,6030.253399,,routing,176,36,11,281737,5760.0,175154,135.061328,,0.5482014896395919
2021-06-22,agent_with_anytime_routing,165,34,0,259777,5440.0,160748,4749.493182,,routing,165,33,10,259812,5280.0,161039,135.686529,,-0.013473094230821051
2021-06-21,agent_with_anytime_routing,200,41,0,291895,6560.0,173146,10319.120759,,routing,200,40,12,284944,6400.0,166938,158.671835,,2.381335754295209
2021-06-30,agent_with_anytime_routing,200,39,0,284770,6240.0,168005,9798.777271,,routing,200,38,12,294881,6080.0,166960,174.53762,,-3.5505846823752503
2021-06-28,agent_with_anytime_routing,201,39,0,294598,6240.0,171242,9691.229598,,routing,201,39,11,292923,6240.0,171174,191.716779,,0.5685714091745362
2021-06-25,agent_with_anytime_routing,176,35,0,262091,5600.0,152398,6395.13891,,routing,176,34,10,255410,5440.0,146439,239.221807,,2.5491146204944086
2021-06-23,agent_with_anytime_routing,202,39,0,293174,6240.0,173821,10268.385127,,routing,202,40,11,290078,6400.0,171858,245.9848,,1.0560281607509534
2021-06-13,agent_with_anytime_routing,19,9,0,42262,1440.0,32685,13.207797,,routing,19,8,2,43100,1280.0,29727,6.557633,,-1.9828687709999526
2021-06-20,agent_with_anytime_routing,25,7,0,46518,1120.0,29987,20.643165,,routing,25,7,3,48222,1120.0,27950,7.270156,,-3.663098155552689
2021-06-19,agent_with_anytime_routing,37,11,0,70455,1760.0,46812,47.471975,,routing,37,9,3,69580,1440.0,44023,10.066936,,1.241927471435668
2021-06-12,agent_with_anytime_routing,48,12,0,86688,1920.0,54883,112.448656,,routing,48,15,5,84627,2400.0,54037,11.735808,,2.3774916943521593
2021-06-17,agent_with_anytime_routing,172,35,0,278143,5600.0,164647,5589.527179,,routing,172,34,10,265738,5440.0,163392,142.769925,,4.459936076047213
2021-06-16,agent_with_anytime_routing,206,45,0,310317,7200.0,186367,10603.417656,,routing,206,43,11,301560,6880.0,179271,183.426752,,2.8219530351221493
2021-06-15,agent_with_anytime_routing,176,35,0,275095,5600.0,166604,6608.147638,,routing,176,33,12,281792,5280.0,170973,200.032204,,-2.4344317417619368
2021-06-18,agent_with_anytime_routing,189,37,0,273202,5920.0,160865,8234.339248,,routing,189,36,12,281962,5760.0,167249,212.58742,,-3.2064186938602206
2021-06-14,agent_with_anytime_routing,207,38,0,306498,6080.0,180562,11444.973515,,routing,207,41,11,303727,6560.0,174922,247.951187,,0.9040842028332975
2021-06-11,agent_with_anytime_routing,205,45,0,304373,7200.0,184913,10001.940152,,routing,205,45,14,302206,7200.0,175679,306.201104,,0.7119553968321763
2021-01-24,agent_with_anytime_routing,11,5,0,20265,800.0,12266,9.362199,,routing,11,6,2,20327,960.0,12393,6.99811,,-0.305946212681964
2021-01-23,agent_with_anytime_routing,27,11,0,51018,1760.0,33699,24.655862,,routing,27,9,3,50771,1440.0,30610,8.615355,,0.4841428515425928
2021-01-30,agent_with_anytime_routing,36,10,0,66765,1600.0,42256,44.982267,,routing,36,13,3,63077,2080.0,44445,10.228616,,5.523852317831199
2021-01-26,agent_with_anytime_routing,127,28,0,211740,4480.0,134968,2244.59954,,routing,127,26,7,203615,4160.0,129407,86.905878,,3.8372532350996504
2021-01-21,agent_with_anytime_routing,165,36,0,263732,5760.0,164625,4662.92023,,routing,165,34,10,258253,5440.0,159900,101.424293,,2.077487752718669
2021-01-28,agent_with_anytime_routing,159,32,0,247157,5120.0,147429,4449.902983,,routing,159,30,9,243484,4800.0,145497,105.208288,,1.4860999283856011
2021-01-25,agent_with_anytime_routing,175,36,0,249897,5760.0,147878,6082.289661,,routing,175,37,10,252658,5920.0,140512,126.004569,,-1.1048552003425411
2021-01-22,agent_with_anytime_routing,160,30,0,232875,4800.0,129004,4722.176125,,routing,160,33,9,225527,5280.0,128642,132.272105,,3.1553408480944714
2021-01-27,agent_with_anytime_routing,182,37,0,268947,5920.0,159247,7211.406104,,routing,182,37,11,272232,5920.0,155093,134.321965,,-1.2214302446206873
2021-01-29,agent_with_anytime_routing,180,36,0,252255,5760.0,143757,7342.760636,,routing,180,35,12,258193,5600.0,147617,148.662037,,-2.3539672157142575
2021-03-07,agent_with_anytime_routing,23,9,0,42957,1440.0,26656,19.616201,,routing,23,9,3,41488,1440.0,25120,7.167227,,3.419698768535978
2021-03-06,agent_with_anytime_routing,38,12,0,66124,1920.0,41455,72.653334,,routing,38,10,3,61625,1600.0,40386,9.866751,,6.803883612606618
2021-03-02,agent_with_anytime_routing,159,34,0,248207,5440.0,148202,5684.993343,,routing,159,32,10,247665,5120.0,149985,132.38277,,0.21836612182573417
2021-03-11,agent_with_anytime_routing,169,35,0,262065,5600.0,159074,6905.055907,,routing,169,35,11,259492,5600.0,158389,136.650758,,0.9818174880277794
2021-03-09,agent_with_anytime_routing,173,34,0,270238,5440.0,163446,7368.7516,,routing,173,35,11,259397,5600.0,155124,149.344043,,4.011648990889512
2021-03-08,agent_with_anytime_routing,203,42,0,294043,6720.0,167638,13110.661975,,routing,203,40,11,289939,6400.0,171162,153.081571,,1.3957142322721507
2021-03-10,agent_with_anytime_routing,202,38,0,289632,6080.0,167970,14333.172657,,routing,202,38,12,288881,6080.0,163514,162.630828,,0.25929455308805655
2021-03-05,agent_with_anytime_routing,204,43,0,287371,6880.0,164316,12040.470152,,routing,204,42,11,296908,6720.0,166663,171.644463,,-3.3187064804729776
2021-03-03,agent_with_anytime_routing,175,34,0,249208,5440.0,146749,8384.78024,,routing,175,33,11,242188,5280.0,135471,177.564916,,2.8169240152804083
2021-03-04,agent_with_anytime_routing,178,36,0,269605,5760.0,163841,8517.533164,,routing,178,33,11,277357,5280.0,164438,178.863144,,-2.875317594258267
2021-05-02,agent_with_anytime_routing,15,6,0,31995,960.0,18406,14.22584,,routing,15,7,2,32336,1120.0,21047,7.163261,,-1.065791529926551
2021-05-09,agent_with_anytime_routing,24,8,0,48827,1280.0,30408,26.602968,,routing,24,7,2,43685,1120.0,26392,7.799789,,10.531058635590965
2021-05-08,agent_with_anytime_routing,44,13,0,79367,2080.0,51501,102.018018,,routing,44,11,3,81482,1760.0,52789,13.076567,,-2.6648355109806343
2021-05-04,agent_with_anytime_routing,171,35,0,266340,5600.0,161359,6725.814098,,routing,171,37,10,265510,5920.0,160212,139.907945,,0.3116317488923932
2021-05-11,agent_with_anytime_routing,167,33,0,256162,5280.0,155707,7265.008081,,routing,167,30,10,255106,4800.0,150740,151.714979,,0.412239129925594
2021-05-06,agent_with_anytime_routing,176,36,0,281820,5760.0,165944,7265.343472,,routing,176,37,10,278795,5920.0,173758,153.625425,,1.0733801717408276
2021-05-05,agent_with_anytime_routing,213,45,0,306545,7200.0,182567,14683.032404,,routing,213,45,13,307137,7200.0,181198,202.897063,,-0.19312009656004828
2021-05-03,agent_with_anytime_routing,218,41,0,312771,6560.0,188508,16576.24342,,routing,218,42,14,309768,6720.0,183134,222.330069,,0.9601273775381989
2021-05-07,agent_with_anytime_routing,194,39,0,281568,6240.0,167145,12601.920672,,routing,194,36,12,280770,5760.0,160735,240.921866,,0.2834128878281623
2021-05-10,agent_with_anytime_routing,218,44,0,310230,7040.0,185986,16876.003647,,routing,218,40,13,314968,6400.0,181096,269.469246,,-1.5272539728588466
2021-05-16,agent_with_anytime_routing,14,5,0,28499,800.0,20261,10.032507,,routing,14,6,1,27940,960.0,20878,6.398701,,1.961472332362539
2021-05-15,agent_with_anytime_routing,47,13,0,85406,2080.0,57277,102.334587,,routing,47,14,4,86602,2240.0,57312,14.370389,,-1.4003699974240686
2021-05-14,agent_with_anytime_routing,193,36,0,287523,5760.0,171605,10023.357028,,routing,193,35,11,281769,5600.0,164013,155.587522,,2.001231205851358
2021-05-21,agent_with_anytime_routing,188,38,0,278488,6080.0,164796,8585.67625,,routing,188,37,10,269784,5920.0,159911,165.047367,,3.1254488523742494
2021-05-20,agent_with_anytime_routing,197,37,0,310995,5920.0,187384,10154.575083,,routing,197,36,11,302586,5760.0,182958,181.43024,,2.7039019919934404
2021-05-18,agent_with_anytime_routing,168,36,0,265051,5760.0,164727,5805.400831,,routing,168,31,10,260958,4960.0,161501,192.5383,,1.5442311102391615
2021-05-13,agent_with_anytime_routing,191,38,0,287119,6080.0,168021,9494.262263,,routing,191,35,12,293645,5600.0,175060,198.489335,,-2.272925163433977
2021-05-19,agent_with_anytime_routing,217,41,0,322616,6560.0,182004,13692.355414,,routing,217,41,11,324527,6560.0,183899,237.731096,,-0.5923450789793439
2021-05-12,agent_with_anytime_routing,218,41,0,318187,6560.0,180669,13539.294845,,routing,218,44,13,302171,7040.0,175228,241.324073,,5.033518025563584
2021-05-17,agent_with_anytime_routing,221,41,0,319751,6560.0,186524,14193.40068,,routing,221,41,12,308642,6560.0,179770,337.678124,,3.4742659131636806
2021-03-21,agent_with_anytime_routing,16,6,0,31309,960.0,23509,10.772862,,routing,16,6,2,33759,960.0,22657,6.563214,,-7.825225973362292
2021-03-14,agent_with_anytime_routing,25,9,0,42999,1440.0,27395,18.172409,,routing,25,9,3,41324,1440.0,23114,7.414095,,3.8954394288239262
2021-03-20,agent_with_anytime_routing,48,13,0,87127,2080.0,57513,96.138328,,routing,48,14,4,85150,2240.0,54517,13.253303,,2.2691014266530467
2021-03-13,agent_with_anytime_routing,54,15,0,91264,2400.0,59420,135.731536,,routing,54,16,5,95498,2560.0,57928,15.519598,,-4.639288218793829
2021-03-16,agent_with_anytime_routing,168,38,0,259033,6080.0,160966,4897.368636,,routing,168,36,9,254183,5760.0,152055,127.809803,,1.8723483108329826
2021-03-12,agent_with_anytime_routing,197,40,0,285886,6400.0,162691,8727.41741,,routing,197,39,12,280078,6240.0,156531,186.872662,,2.031579021008374
2021-03-19,agent_with_anytime_routing,209,42,0,298450,6720.0,171077,10734.72571,,routing,209,43,11,287853,6880.0,164523,202.356495,,3.5506785056123302
2021-03-18,agent_with_anytime_routing,174,35,0,257939,5600.0,151144,5794.101005,,routing,174,34,11,257110,5440.0,154044,206.329287,,0.32139381791818994
2021-03-15,agent_with_anytime_routing,210,43,0,292712,6880.0,169692,11321.987847,,routing,210,43,12,281030,6880.0,156449,218.58836,,3.9909535652791823
2021-03-17,agent_with_anytime_routing,233,47,0,322178,7520.0,183810,14267.987758,,routing,233,47,12,322779,7520.0,181490,245.889167,,-0.18654284277635344
2021-02-28,agent_with_anytime_routing,14,5,0,27710,800.0,17863,12.871751,,routing,14,6,2,25896,960.0,18777,6.518802,,6.546373150487189
2021-02-21,agent_with_anytime_routing,20,8,0,34052,1280.0,21182,20.888596,,routing,20,8,2,29331,1280.0,16874,6.742434,,13.864090214965348
2021-02-27,agent_with_anytime_routing,29,8,0,57563,1280.0,39926,33.264298,,routing,29,8,3,57871,1280.0,39272,8.453107,,-0.5350659277660997
2021-02-20,agent_with_anytime_routing,36,11,0,71002,1760.0,44206,52.492434,,routing,36,12,4,65508,1920.0,41375,9.318857,,7.737810202529507
2021-02-25,agent_with_anytime_routing,167,38,0,257903,6080.0,151931,5850.536744,,routing,167,38,11,252050,6080.0,159659,109.300243,,2.2694578969612604
2021-02-23,agent_with_anytime_routing,163,38,0,252076,6080.0,156850,5430.21204,,routing,163,38,10,258766,6080.0,161033,111.480178,,-2.653961503673495
2021-03-01,agent_with_anytime_routing,170,35,0,234056,5600.0,133742,7073.213409,,routing,170,35,10,231225,5600.0,128578,130.756825,,1.2095395973613152
2021-02-26,agent_with_anytime_routing,205,42,0,307114,6720.0,167818,12143.776729,,routing,205,45,12,289705,7200.0,166053,173.615814,,5.6685790944079395
2021-02-22,agent_with_anytime_routing,181,36,0,260789,5760.0,150216,8499.252169,,routing,181,37,11,255735,5920.0,151131,175.692498,,1.9379651749115185
2021-02-24,agent_with_anytime_routing,197,41,0,288301,6560.0,168527,11568.4269,,routing,197,39,11,282368,6240.0,168230,211.291887,,2.0579186336502473
2021-04-25,agent_with_anytime_routing,17,8,0,36368,1280.0,25278,15.530439,,routing,17,7,3,36235,1120.0,25688,7.537785,,0.3657061152661681
2021-05-01,agent_with_anytime_routing,47,14,0,93000,2240.0,59760,125.890053,,routing,47,13,4,87262,2080.0,56791,13.830004,,6.16989247311828
2021-04-24,agent_with_anytime_routing,51,14,0,102468,2240.0,67584,153.982538,,routing,51,15,5,96778,2400.0,62913,15.92132,,5.552953117070695
2021-04-27,agent_with_anytime_routing,167,37,0,255353,5920.0,154177,6801.601797,,routing,167,35,10,254827,5600.0,155856,149.467247,,0.20598935591122877
2021-04-22,agent_with_anytime_routing,213,42,0,332032,6720.0,206289,14864.64595,,routing,213,43,14,322845,6880.0,195935,212.353942,,2.7669019853508097
2021-04-23,agent_with_anytime_routing,204,40,0,300276,6400.0,181714,13453.460764,,routing,204,41,12,297535,6560.0,170500,230.916278,,0.9128268659499926
2021-04-29,agent_with_anytime_routing,190,40,0,285441,6400.0,172041,10855.47835,,routing,190,37,11,282021,5920.0,165757,235.131407,,1.198146026674514
2021-04-30,agent_with_anytime_routing,217,39,0,322479,6240.0,187813,18056.309947,,routing,217,40,12,325983,6400.0,183232,236.091129,,-1.0865823821086025
2021-04-28,agent_with_anytime_routing,208,39,0,293642,6240.0,171967,14613.762902,,routing,208,41,12,292499,6560.0,166516,240.872563,,0.3892494942821531
2021-04-26,agent_with_anytime_routing,218,42,0,314153,6720.0,184830,16918.719426,,routing,218,42,12,302014,6720.0,168927,261.242934,,3.864040769943308
2021-04-18,agent_with_anytime_routing,16,7,0,27256,1120.0,19756,14.19457,,routing,16,9,3,26867,1440.0,19967,6.516877,,1.4272086879953039
2021-04-17,agent_with_anytime_routing,41,12,0,79303,1920.0,50040,86.611311,,routing,41,13,4,72670,2080.0,49670,10.108698,,8.36412241655423
2021-04-20,agent_with_anytime_routing,170,37,0,267181,5920.0,166677,7122.984233,,routing,170,36,10,261998,5760.0,162012,150.295977,,1.9398834497962056
2021-04-15,agent_with_anytime_routing,188,42,0,288920,6720.0,182608,10450.732383,,routing,188,38,10,283178,6080.0,172584,163.986671,,1.9874013567769624
2021-04-13,agent_with_anytime_routing,188,44,0,302122,7040.0,174697,9522.227487,,routing,188,40,11,283658,6400.0,172961,175.126518,,6.111438425536703
2021-04-19,agent_with_anytime_routing,196,40,0,271337,6400.0,157074,11669.773002,,routing,196,39,11,272927,6240.0,154651,217.730309,,-0.5859871672495827
2021-04-21,agent_with_anytime_routing,216,45,0,313922,7200.0,182753,15671.922942,,routing,216,45,12,306742,7200.0,179279,249.839365,,2.2871923598855766
2021-04-16,agent_with_anytime_routing,218,44,0,314995,7040.0,185141,16312.023391,,routing,218,43,12,314413,6880.0,180933,253.332799,,0.18476483753710377
2021-04-14,agent_with_anytime_routing,235,49,0,337329,7840.0,197092,18997.50067,,routing,235,47,14,328191,7520.0,188083,257.366507,,2.708928079115641
2021-04-12,agent_with_anytime_routing,213,43,0,305103,6880.0,179981,15426.043403,,routing,213,40,12,295916,6400.0,169838,271.619493,,3.011114279440058
2021-02-14,agent_with_anytime_routing,22,6,0,38735,960.0,26141,15.361402,,routing,22,7,2,38027,1120.0,25223,7.186036,,1.8278043113463276
2021-02-13,agent_with_anytime_routing,41,12,0,73523,1920.0,49400,60.831637,,routing,41,12,4,71911,1920.0,48432,11.136315,,2.192511186975504
2021-02-16,agent_with_anytime_routing,125,26,0,195973,4160.0,119810,2058.727284,,routing,125,26,8,189554,4160.0,114873,69.257941,,3.2754512101156794
2021-02-11,agent_with_anytime_routing,159,34,0,244295,5440.0,150510,4702.735616,,routing,159,31,10,244522,4960.0,146029,126.743254,,-0.09292044454450561
2021-02-19,agent_with_anytime_routing,182,37,0,254895,5920.0,147579,7079.706637,,routing,182,39,12,255787,6240.0,147042,127.426139,,-0.3499480178112556
2021-02-18,agent_with_anytime_routing,168,34,0,266512,5440.0,156519,5488.358967,,routing,168,34,11,255498,5440.0,154849,127.52983,,4.132646935222429
2021-02-10,agent_with_anytime_routing,185,38,0,266148,6080.0,156374,7436.903106,,routing,185,40,11,269231,6400.0,154234,152.967571,,-1.1583780452981047
2021-02-17,agent_with_anytime_routing,186,39,0,266626,6240.0,155618,7354.99759,,routing,186,37,9,257235,5920.0,147355,164.158277,,3.522162129724783
2021-02-12,agent_with_anytime_routing,192,40,0,269669,6400.0,152992,8516.84638,,routing,192,39,12,261540,6240.0,145884,176.946905,,3.0144362162502922
2021-02-15,agent_with_anytime_routing,182,38,0,260150,6080.0,154600,6949.798096,,routing,182,38,10,251793,6080.0,143991,183.609123,,3.212377474533923


==> data/comparison_5/comparison_routing_routing_180_routing.csv <==
date,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_duration_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_180_routing
2021-04-11,agent_with_anytime_routing,17,7,0,32090,1120.0,23990,11.75225,,routing,17,7,2,35272,1120.0,26370,6.562926,,-9.91586163913992
2021-04-03,agent_with_anytime_routing,43,14,0,78737,2240.0,50909,68.183946,,routing,43,15,4,76756,2400.0,52244,10.666032,,2.5159708904327065
2021-04-10,agent_with_anytime_routing,51,14,0,96113,2240.0,60916,118.075554,,routing,51,16,5,91911,2560.0,60934,16.135767,,4.371937198922102
2021-04-06,agent_with_anytime_routing,170,37,0,269109,5920.0,162004,5244.362679,,routing,170,36,10,254383,5760.0,152386,103.085628,,5.4721321100371965
2021-04-01,agent_with_anytime_routing,181,39,0,280475,6240.0,172881,6208.609327,,routing,181,39,12,280667,6240.0,175713,123.00904,,-0.06845529904626081
2021-04-08,agent_with_anytime_routing,181,32,0,287383,5120.0,173363,6911.670091,,routing,181,36,10,281995,5760.0,166673,190.613439,,1.8748499389316695
2021-04-07,agent_with_anytime_routing,212,42,0,308149,6720.0,179079,11456.682254,,routing,212,41,12,303391,6560.0,173246,209.850262,,1.5440582315697926
2021-04-05,agent_with_anytime_routing,204,41,0,291342,6560.0,170885,10146.462495,,routing,204,42,11,283247,6720.0,164182,233.137629,,2.7785214627482477
2021-04-02,agent_with_anytime_routing,200,44,0,299272,7040.0,179038,8601.24572,,routing,200,44,12,289608,7040.0,175922,260.751375,,3.2291694512015825
2021-04-09,agent_with_anytime_routing,205,42,0,292360,6720.0,167284,10142.744379,,routing,205,43,13,288529,6880.0,163157,272.981624,,1.3103707757559173
2021-03-28,agent_with_anytime_routing,19,8,0,40202,1280.0,26757,15.22598,,routing,19,8,3,37644,1280.0,27020,6.838584,,6.362867519028904
2021-03-27,agent_with_anytime_routing,40,12,0,78164,1920.0,52705,75.076088,,routing,40,12,4,80061,1920.0,53330,10.148178,,-2.4269484673251114
2021-03-25,agent_with_anytime_routing,149,31,0,227237,4960.0,141104,4372.574562,,routing,149,30,11,223264,4800.0,132334,103.792186,,1.7483948476700537
2021-03-30,agent_with_anytime_routing,184,38,0,300155,6080.0,183860,8308.822293,,routing,184,38,12,284614,6080.0,175246,137.2023,,5.177658209924872
2021-03-26,agent_with_anytime_routing,225,49,0,324120,7840.0,192865,16281.547487,,routing,225,47,12,333020,7520.0,192173,244.913654,,-2.74589658151302
2021-03-23,agent_with_anytime_routing,197,43,0,296461,6880.0,175744,11550.600413,,routing,197,40,11,298609,6400.0,176842,250.361996,,-0.7245472423016855
2021-03-31,agent_with_anytime_routing,209,39,0,298958,6240.0,173960,15507.255794,,routing,209,39,12,291889,6240.0,171411,260.117915,,2.3645461904347767
2021-03-24,agent_with_anytime_routing,210,43,0,324098,6880.0,181142,14149.109155,,routing,210,39,11,305032,6240.0,181023,267.970657,,5.8827885392689865
2021-03-29,agent_with_anytime_routing,221,44,0,318287,7040.0,184047,16813.808208,,routing,221,45,13,313271,7200.0,182358,297.316364,,1.575936183381665
2021-03-22,agent_with_anytime_routing,233,46,0,331528,7360.0,191774,20266.529247,,routing,233,46,13,324210,7360.0,182267,363.502573,,2.2073550348688498
2021-01-03,agent_with_anytime_routing,7,3,0,13425,480.0,8793,9.429701,,routing,7,3,2,11375,480.0,8075,15.233935,,15.270018621973929
2021-01-10,agent_with_anytime_routing,9,4,0,15129,640.0,10929,9.869391,,routing,9,4,1,17117,640.0,11008,15.250857,,-13.140326525216471
2021-01-02,agent_with_anytime_routing,28,9,0,47114,1440.0,26885,31.603101,,routing,28,9,3,46538,1440.0,30275,16.720426,,1.222566540730993
2021-01-09,agent_with_anytime_routing,27,11,0,52791,1760.0,37422,31.126862,,routing,27,10,3,51543,1600.0,33024,17.005238,,2.3640393248849234
2021-01-01,agent_with_anytime_routing,79,18,0,110483,2880.0,61686,541.674393,,routing,79,20,6,98866,3200.0,56086,41.364772,,10.514739824226352
2021-01-07,agent_with_anytime_routing,139,28,0,222341,4480.0,134699,3167.185529,,routing,139,29,8,216844,4640.0,134198,103.488602,,2.472328540395159
2021-01-05,agent_with_anytime_routing,155,36,0,242798,5760.0,149795,4171.720643,,routing,155,34,10,247149,5440.0,156027,105.926098,,-1.7920246460020264
2021-01-08,agent_with_anytime_routing,156,32,0,225702,5120.0,132803,5021.638295,,routing,156,31,9,224462,4960.0,127816,125.163929,,0.5493969924945282
2021-01-04,agent_with_anytime_routing,174,39,0,248984,6240.0,147176,6799.492447,,routing,174,37,9,245009,5920.0,139808,187.110288,,1.5964881277511809
2021-01-06,agent_with_anytime_routing,193,40,0,285154,6400.0,167406,9387.564203,,routing,193,40,12,274092,6400.0,159455,194.638857,,3.879307321657771
2021-05-30,agent_with_anytime_routing,11,4,0,24238,640.0,16797,9.232892,,routing,11,5,1,21388,800.0,15767,6.351674,,11.758395907253073
2021-05-23,agent_with_anytime_routing,15,6,0,33326,960.0,21889,10.327584,,routing,15,7,3,31920,1120.0,22756,6.498629,,4.218928164196123
2021-05-29,agent_with_anytime_routing,40,10,0,72712,1600.0,45120,66.993027,,routing,40,12,3,71204,1920.0,45242,9.967375,,2.0739355264605566
2021-05-22,agent_with_anytime_routing,43,14,0,74079,2240.0,49110,69.074238,,routing,43,15,5,79416,2400.0,50646,10.995134,,-7.204470902684972
2021-05-31,agent_with_anytime_routing,92,19,0,136397,3040.0,76829,804.269052,,routing,92,19,7,132670,3040.0,70947,38.700734,,2.7324647902813113
2021-05-25,agent_with_anytime_routing,167,32,0,266899,5120.0,156547,5500.509736,,routing,167,33,9,250648,5280.0,152389,105.648563,,6.088820115474393
2021-05-27,agent_with_anytime_routing,141,31,0,230719,4960.0,148270,2711.679511,,routing,141,30,9,229005,4800.0,143151,115.965161,,0.742895036819681
2021-05-26,agent_with_anytime_routing,196,40,0,288525,6400.0,168936,8820.520534,,routing,196,41,12,272896,6560.0,164657,202.963582,,5.416861623776103
2021-05-28,agent_with_anytime_routing,202,38,0,298136,6080.0,179468,10629.207806,,routing,202,38,13,294406,6080.0,171509,206.882605,,1.2511068773982343
2021-05-24,agent_with_anytime_routing,215,43,0,309570,6880.0,186184,11670.638459,,routing,215,41,12,304826,6560.0,175908,257.817345,,1.5324482346480601
2021-06-06,agent_with_anytime_routing,23,8,0,45949,1280.0,33131,17.137376,,routing,23,8,3,45443,1280.0,30882,7.370731,,1.101220918844806
2021-06-05,agent_with_anytime_routing,40,12,0,73416,1920.0,48268,61.321319,,routing,40,12,4,73471,1920.0,49462,12.793892,,-0.07491554974392503
2021-06-01,agent_with_anytime_routing,155,34,0,249743,5440.0,152464,3985.298611,,routing,155,32,9,249045,5120.0,157267,117.656258,,0.27948731295772056
2021-06-08,agent_with_anytime_routing,164,36,0,274382,5760.0,167407,5175.562849,,routing,164,36,11,255784,5760.0,157668,123.193078,,6.778141423271206
2021-06-03,agent_with_anytime_routing,156,33,0,261716,5280.0,155983,4276.604066,,routing,156,32,10,255888,5120.0,158450,129.284498,,2.2268413088997234
2021-06-04,agent_with_anytime_routing,181,37,0,263493,5920.0,157454,7285.787141,,routing,181,34,10,261341,5440.0,149609,161.450255,,0.816719988766305
2021-06-10,agent_with_anytime_routing,174,35,0,278160,5600.0,172576,6339.388343,,routing,174,36,10,261964,5760.0,163593,163.467125,,5.8225481737129705
2021-06-02,agent_with_anytime_routing,179,35,0,277930,5600.0,157998,7179.180044,,routing,179,33,9,264769,5280.0,149264,173.593901,,4.735365019969057
2021-06-09,agent_with_anytime_routing,195,41,0,286418,6560.0,169037,8140.241686,,routing,195,41,10,277839,6560.0,164780,201.241334,,2.995272643479111
2021-06-07,agent_with_anytime_routing,211,42,0,300556,6720.0,173605,12292.739831,,routing,211,42,12,300430,6720.0,175242,259.865472,,0.04192230399659298
2021-01-17,agent_with_anytime_routing,12,6,0,23610,960.0,16975,12.294584,,routing,12,6,2,21571,960.0,15174,9.254552,,8.636171113934774
2021-01-16,agent_with_anytime_routing,36,11,0,67182,1760.0,44351,60.302791,,routing,36,12,4,67928,1920.0,39803,12.677374,,-1.110416480604924
2021-01-12,agent_with_anytime_routing,118,23,0,203343,3680.0,126242,2090.393129,,routing,118,24,8,200312,3840.0,122175,57.654001,,1.490584873833867
2021-01-14,agent_with_anytime_routing,154,30,0,242171,4800.0,146073,4850.62484,,routing,154,33,11,235566,5280.0,145513,103.549202,,2.7274116223660143
2021-01-19,agent_with_anytime_routing,151,32,0,244684,5120.0,148168,4811.180198,,routing,151,32,9,230367,5120.0,145478,120.238886,,5.851220349512023
2021-01-15,agent_with_anytime_routing,165,34,0,241627,5440.0,142958,6513.498407,,routing,165,31,9,239609,4960.0,139286,129.097185,,0.8351715660915378
2021-01-18,agent_with_anytime_routing,159,34,0,217706,5440.0,126990,6370.862542,,routing,159,32,10,221699,5120.0,120598,137.331241,,-1.834124920764701
2021-01-20,agent_with_anytime_routing,179,37,0,265832,5920.0,158034,8867.574995,,routing,179,35,11,265853,5600.0,154076,149.598251,,-0.007899726142827048
2021-01-13,agent_with_anytime_routing,186,37,0,275613,5920.0,162388,10204.588566,,routing,186,35,11,265707,5600.0,153412,156.536097,,3.594170086316683
2021-01-11,agent_with_anytime_routing,180,35,0,264268,5600.0,157596,8933.953107,,routing,180,35,11,261418,5600.0,153243,182.381538,,1.078450663720163
2021-01-31,agent_with_anytime_routing,17,7,0,31390,1120.0,18254,12.017459,,routing,17,9,2,27790,1440.0,19499,6.682753,,11.468620579802485
2021-02-07,agent_with_anytime_routing,28,12,0,52184,1920.0,33685,20.95776,,routing,28,11,3,46016,1760.0,29523,7.32931,,11.819714855128009
2021-02-06,agent_with_anytime_routing,35,12,0,64641,1920.0,39582,39.600762,,routing,35,12,3,61634,1920.0,40034,9.417787,,4.651846351386891
2021-02-02,agent_with_anytime_routing,153,35,0,239603,5600.0,149026,3952.469432,,routing,153,31,9,239011,4960.0,148309,104.592979,,0.2470753705087165
2021-02-04,agent_with_anytime_routing,159,34,0,244695,5440.0,150063,4276.367714,,routing,159,33,10,245262,5280.0,147701,112.814634,,-0.23171703549316497
2021-02-09,agent_with_anytime_routing,163,35,0,249848,5600.0,149116,4430.975008,,routing,163,34,10,239124,5440.0,144621,128.177285,,4.2922096634753935
2021-02-01,agent_with_anytime_routing,175,35,0,248747,5600.0,146058,6123.834773,,routing,175,36,9,246549,5760.0,135813,136.788531,,0.8836287472813742
2021-02-03,agent_with_anytime_routing,188,39,0,266076,6240.0,156959,7679.098065,,routing,188,36,10,271165,5760.0,154736,139.847823,,-1.9126114343270344
2021-02-08,agent_with_anytime_routing,199,41,0,286059,6560.0,165666,9280.687477,,routing,199,41,12,275230,6560.0,158744,168.631163,,3.785582694479111
2021-02-05,agent_with_anytime_routing,200,41,0,286622,6560.0,162201,9190.521605,,routing,200,42,12,282863,6720.0,160579,179.435391,,1.3114834171836076
2021-06-27,agent_with_anytime_routing,20,8,0,40586,1280.0,26836,16.899821,,routing,20,8,2,35030,1280.0,23895,6.966687,,13.689449563889026
2021-06-26,agent_with_anytime_routing,49,14,0,94311,2240.0,60262,156.601287,,routing,49,13,4,87460,2080.0,58705,14.023135,,7.264263977690831
2021-06-29,agent_with_anytime_routing,165,30,0,271941,4800.0,161117,7336.215161,,routing,165,32,10,265031,5120.0,161717,124.258717,,2.5409923476048113
2021-06-24,agent_with_anytime_routing,176,43,0,287297,6880.0,177242,7985.386291,,routing,176,36,11,281737,5760.0,175154,135.061328,,1.9352795191039238
2021-06-22,agent_with_anytime_routing,165,33,0,262166,5280.0,166092,6250.189567,,routing,165,33,10,259812,5280.0,161039,135.686529,,0.897904381193595
2021-06-21,agent_with_anytime_routing,200,43,0,292708,6880.0,172199,13049.47484,,routing,200,40,12,284944,6400.0,166938,158.671835,,2.6524727714992418
2021-06-30,agent_with_anytime_routing,200,40,0,285378,6400.0,168613,11691.896234,,routing,200,38,12,294881,6080.0,166960,174.53762,,-3.329969373953143
2021-06-28,agent_with_anytime_routing,201,40,0,293002,6400.0,170752,12589.887518,,routing,201,39,11,292923,6240.0,171174,191.716779,,0.026962273295062834
2021-06-25,agent_with_anytime_routing,176,36,0,254149,5760.0,149638,8054.208109,,routing,176,34,10,255410,5440.0,146439,239.221807,,-0.49616563511955586
2021-06-23,agent_with_anytime_routing,202,38,0,305241,6080.0,176752,12623.846482,,routing,202,40,11,290078,6400.0,171858,245.9848,,4.967550230801236
2021-06-13,agent_with_anytime_routing,19,8,0,44559,1280.0,31352,17.574612,,routing,19,8,2,43100,1280.0,29727,6.557633,,3.274310464777037
2021-06-20,agent_with_anytime_routing,25,6,0,52005,960.0,27797,27.94319,,routing,25,7,3,48222,1120.0,27950,7.270156,,7.274300548024229
2021-06-19,agent_with_anytime_routing,37,11,0,69790,1760.0,43071,61.063608,,routing,37,9,3,69580,1440.0,44023,10.066936,,0.30090270812437314
2021-06-12,agent_with_anytime_routing,48,13,0,87509,2080.0,55793,123.963174,,routing,48,15,5,84627,2400.0,54037,11.735808,,3.293375538516038
2021-06-17,agent_with_anytime_routing,172,34,0,275794,5440.0,164623,7090.469323,,routing,172,34,10,265738,5440.0,163392,142.769925,,3.6461996997759196
2021-06-16,agent_with_anytime_routing,206,41,0,310392,6560.0,183787,12719.262928,,routing,206,43,11,301560,6880.0,179271,183.426752,,2.845434160674244
2021-06-15,agent_with_anytime_routing,176,36,0,277083,5760.0,161182,8733.756148,,routing,176,33,12,281792,5280.0,170973,200.032204,,-1.6994907663046812
2021-06-18,agent_with_anytime_routing,189,36,0,281014,5760.0,161575,10230.448123,,routing,189,36,12,281962,5760.0,167249,212.58742,,-0.33734974058231976
2021-06-14,agent_with_anytime_routing,207,41,0,311446,6560.0,184209,14745.465014,,routing,207,41,11,303727,6560.0,174922,247.951187,,2.478439280003596
2021-06-11,agent_with_anytime_routing,205,47,0,299780,7520.0,184451,12434.885196,,routing,205,45,14,302206,7200.0,175679,306.201104,,-0.8092601240910001
2021-01-24,agent_with_anytime_routing,11,6,0,19384,960.0,13661,10.097579,,routing,11,6,2,20327,960.0,12393,6.99811,,-4.864836978951713
2021-01-23,agent_with_anytime_routing,27,8,0,53155,1280.0,30172,32.435251,,routing,27,9,3,50771,1440.0,30610,8.615355,,4.4849967077415105
2021-01-30,agent_with_anytime_routing,36,10,0,65668,1600.0,41111,53.129367,,routing,36,13,3,63077,2080.0,44445,10.228616,,3.9456051653773527
2021-01-26,agent_with_anytime_routing,127,28,0,204108,4480.0,129899,2921.686014,,routing,127,26,7,203615,4160.0,129407,86.905878,,0.24153879318792013
2021-01-21,agent_with_anytime_routing,165,35,0,258170,5600.0,156797,6166.594507,,routing,165,34,10,258253,5440.0,159900,101.424293,,-0.03214935894952938
2021-01-28,agent_with_anytime_routing,159,33,0,242151,5280.0,149904,5922.666104,,routing,159,30,9,243484,4800.0,145497,105.208288,,-0.5504829631097952
2021-01-25,agent_with_anytime_routing,175,38,0,254504,6080.0,149290,8389.157438,,routing,175,37,10,252658,5920.0,140512,126.004569,,0.7253324112784082
2021-01-22,agent_with_anytime_routing,160,32,0,232253,5120.0,131535,6180.00857,,routing,160,33,9,225527,5280.0,128642,132.272105,,2.895979815115413
2021-01-27,agent_with_anytime_routing,182,38,0,269330,6080.0,157919,8931.181762,,routing,182,37,11,272232,5920.0,155093,134.321965,,-1.0774885827794898
2021-01-29,agent_with_anytime_routing,180,33,0,262954,5280.0,151589,9934.946128,,routing,180,35,12,258193,5600.0,147617,148.662037,,1.8105828395841097
2021-03-07,agent_with_anytime_routing,23,8,0,39834,1280.0,25100,16.606616,,routing,23,9,3,41488,1440.0,25120,7.167227,,-4.152231761811517
2021-03-06,agent_with_anytime_routing,38,13,0,69104,2080.0,46351,53.418314,,routing,38,10,3,61625,1600.0,40386,9.866751,,10.822817781893956
2021-03-02,agent_with_anytime_routing,159,33,0,241975,5280.0,145212,4485.360666,,routing,159,32,10,247665,5120.0,149985,132.38277,,-2.3514825911767745
2021-03-11,agent_with_anytime_routing,169,35,0,262737,5600.0,154926,5158.974507,,routing,169,35,11,259492,5600.0,158389,136.650758,,1.2350753795620715
2021-03-09,agent_with_anytime_routing,173,36,0,268511,5760.0,164400,5878.27883,,routing,173,35,11,259397,5600.0,155124,149.344043,,3.3942743500266284
2021-03-08,agent_with_anytime_routing,203,43,0,289279,6880.0,169601,9860.442599,,routing,203,40,11,289939,6400.0,171162,153.081571,,-0.22815344356140613
2021-03-10,agent_with_anytime_routing,202,40,0,295492,6400.0,170355,10909.788311,,routing,202,38,12,288881,6080.0,163514,162.630828,,2.2372856117932125
2021-03-05,agent_with_anytime_routing,204,44,0,293836,7040.0,169818,9275.703891,,routing,204,42,11,296908,6720.0,166663,171.644463,,-1.0454811527518753
2021-03-03,agent_with_anytime_routing,175,37,0,250446,5920.0,148004,6499.369736,,routing,175,33,11,242188,5280.0,135471,177.564916,,3.297317585427597
2021-03-04,agent_with_anytime_routing,178,37,0,269845,5920.0,165684,6551.681831,,routing,178,33,11,277357,5280.0,164438,178.863144,,-2.7838203413070466
2021-05-02,agent_with_anytime_routing,15,6,0,33278,960.0,22580,10.387434,,routing,15,7,2,32336,1120.0,21047,7.163261,,2.830698960274055
2021-05-09,agent_with_anytime_routing,24,7,0,47088,1120.0,34153,17.79632,,routing,24,7,2,43685,1120.0,26392,7.799789,,7.226894325518178
2021-05-08,agent_with_anytime_routing,44,13,0,79950,2080.0,54033,85.490827,,routing,44,11,3,81482,1760.0,52789,13.076567,,-1.9161976235146967
2021-05-04,agent_with_anytime_routing,171,36,0,264273,5760.0,160710,5514.707862,,routing,171,37,10,265510,5920.0,160212,139.907945,,-0.4680765723323987
2021-05-11,agent_with_anytime_routing,167,35,0,260757,5600.0,158505,5752.031919,,routing,167,30,10,255106,4800.0,150740,151.714979,,2.1671517926652015
2021-05-06,agent_with_anytime_routing,176,39,0,274133,6240.0,171857,5964.562716,,routing,176,37,10,278795,5920.0,173758,153.625425,,-1.7006343636118235
2021-05-05,agent_with_anytime_routing,213,45,0,323889,7200.0,191682,11251.996557,,routing,213,45,13,307137,7200.0,181198,202.897063,,5.172142308012931
2021-05-03,agent_with_anytime_routing,218,43,0,316427,6880.0,187483,12996.811488,,routing,218,42,14,309768,6720.0,183134,222.330069,,2.104434830150398
2021-05-07,agent_with_anytime_routing,194,40,0,279400,6400.0,167290,9213.650917,,routing,194,36,12,280770,5760.0,160735,240.921866,,-0.490336435218325
2021-05-10,agent_with_anytime_routing,218,41,0,313221,6560.0,188013,12962.194376,,routing,218,40,13,314968,6400.0,181096,269.469246,,-0.557753151927872
2021-05-16,agent_with_anytime_routing,14,5,0,28942,800.0,19843,10.622625,,routing,14,6,1,27940,960.0,20878,6.398701,,3.4620966070071177
2021-05-15,agent_with_anytime_routing,47,12,0,96041,1920.0,57174,117.821695,,routing,47,14,4,86602,2240.0,57312,14.370389,,9.828094251413459
2021-05-14,agent_with_anytime_routing,193,38,0,288523,6080.0,175967,9805.358476,,routing,193,35,11,281769,5600.0,164013,155.587522,,2.3408879014844572
2021-05-21,agent_with_anytime_routing,188,38,0,276810,6080.0,164048,8587.4646,,routing,188,37,10,269784,5920.0,159911,165.047367,,2.538203099599003
2021-05-20,agent_with_anytime_routing,197,38,0,294070,6080.0,181009,10232.414967,,routing,197,36,11,302586,5760.0,182958,181.43024,,-2.8959091372802392
2021-05-18,agent_with_anytime_routing,168,39,0,270191,6240.0,172702,5872.243613,,routing,168,31,10,260958,4960.0,161501,192.5383,,3.4172122683583095
2021-05-13,agent_with_anytime_routing,191,36,0,288654,5760.0,174520,9202.314415,,routing,191,35,12,293645,5600.0,175060,198.489335,,-1.7290597046983587
2021-05-19,agent_with_anytime_routing,217,40,0,321546,6400.0,180531,13959.776741,,routing,217,41,11,324527,6560.0,183899,237.731096,,-0.9270835277067667
2021-05-12,agent_with_anytime_routing,218,43,0,320738,6880.0,183573,13501.704216,,routing,218,44,13,302171,7040.0,175228,241.324073,,5.7888369946810165
2021-05-17,agent_with_anytime_routing,221,43,0,320472,6880.0,184013,15198.857882,,routing,221,41,12,308642,6560.0,179770,337.678124,,3.6914301405426997
2021-03-21,agent_with_anytime_routing,16,6,0,32719,960.0,24004,12.3408,,routing,16,6,2,33759,960.0,22657,6.563214,,-3.1785812524832666
2021-03-14,agent_with_anytime_routing,25,9,0,47276,1440.0,31042,22.397999,,routing,25,9,3,41324,1440.0,23114,7.414095,,12.589897622472291
2021-03-20,agent_with_anytime_routing,48,14,0,84748,2240.0,58354,119.169524,,routing,48,14,4,85150,2240.0,54517,13.253303,,-0.4743474772266012
2021-03-13,agent_with_anytime_routing,54,16,0,95617,2560.0,60244,169.591614,,routing,54,16,5,95498,2560.0,57928,15.519598,,0.12445485635399563
2021-03-16,agent_with_anytime_routing,168,38,0,262372,6080.0,164482,6373.170537,,routing,168,36,9,254183,5760.0,152055,127.809803,,3.121140975408961
2021-03-12,agent_with_anytime_routing,197,37,0,278979,5920.0,156442,11796.442611,,routing,197,39,12,280078,6240.0,156531,186.872662,,-0.393936461167328
2021-03-19,agent_with_anytime_routing,209,42,0,293046,6720.0,167667,13526.182538,,routing,209,43,11,287853,6880.0,164523,202.356495,,1.7720767388055119
2021-03-18,agent_with_anytime_routing,174,38,0,264822,6080.0,154893,7205.907475,,routing,174,34,11,257110,5440.0,154044,206.329287,,2.912144761386894
2021-03-15,agent_with_anytime_routing,210,42,0,299390,6720.0,172294,13927.723878,,routing,210,43,12,281030,6880.0,156449,218.58836,,6.132469354353852
2021-03-17,agent_with_anytime_routing,233,46,0,321591,7360.0,183047,18980.301425,,routing,233,47,12,322779,7520.0,181490,245.889167,,-0.3694133231340429
2021-02-28,agent_with_anytime_routing,14,7,0,27007,1120.0,19405,9.676055,,routing,14,6,2,25896,960.0,18777,6.518802,,4.113748287481023
2021-02-21,agent_with_anytime_routing,20,7,0,34385,1120.0,22476,12.768253,,routing,20,8,2,29331,1280.0,16874,6.742434,,14.69826959429984
2021-02-27,agent_with_anytime_routing,29,10,0,57216,1600.0,36578,26.694367,,routing,29,8,3,57871,1280.0,39272,8.453107,,-1.1447846756152125
2021-02-20,agent_with_anytime_routing,36,13,0,63590,2080.0,41459,41.598915,,routing,36,12,4,65508,1920.0,41375,9.318857,,-3.0161975153325993
2021-02-25,agent_with_anytime_routing,167,38,0,261305,6080.0,159185,4602.867353,,routing,167,38,11,252050,6080.0,159659,109.300243,,3.5418380819349036
2021-02-23,agent_with_anytime_routing,163,37,0,264202,5920.0,157141,4183.66951,,routing,163,38,10,258766,6080.0,161033,111.480178,,2.057516597149151
2021-03-01,agent_with_anytime_routing,170,34,0,238001,5440.0,137939,5878.223146,,routing,170,35,10,231225,5600.0,128578,130.756825,,2.8470468611476423
2021-02-26,agent_with_anytime_routing,205,44,0,292719,7040.0,170080,9544.224451,,routing,205,45,12,289705,7200.0,166053,173.615814,,1.0296564281785603
2021-02-22,agent_with_anytime_routing,181,37,0,258867,5920.0,150782,6459.589602,,routing,181,37,11,255735,5920.0,151131,175.692498,,1.2098877029517088
2021-02-24,agent_with_anytime_routing,197,43,0,297655,6880.0,171197,8981.09343,,routing,197,39,11,282368,6240.0,168230,211.291887,,5.13581159395945
2021-04-25,agent_with_anytime_routing,17,5,0,39994,800.0,27029,13.055835,,routing,17,7,3,36235,1120.0,25688,7.537785,,9.398909836475472
2021-05-01,agent_with_anytime_routing,47,14,0,90506,2240.0,59869,128.961562,,routing,47,13,4,87262,2080.0,56791,13.830004,,3.5842927540715532
2021-04-24,agent_with_anytime_routing,51,15,0,96845,2400.0,63390,143.682409,,routing,51,15,5,96778,2400.0,62913,15.92132,,0.06918271464711653
2021-04-27,agent_with_anytime_routing,167,38,0,262834,6080.0,157334,6193.039086,,routing,167,35,10,254827,5600.0,155856,149.467247,,3.046409520838248
2021-04-22,agent_with_anytime_routing,213,42,0,319197,6720.0,195112,14162.373866,,routing,213,43,14,322845,6880.0,195935,212.353942,,-1.142867884096655
2021-04-23,agent_with_anytime_routing,204,41,0,300961,6560.0,179312,12484.270585,,routing,204,41,12,297535,6560.0,170500,230.916278,,1.1383534743704333
2021-04-29,agent_with_anytime_routing,190,39,0,293028,6240.0,174973,10196.642701,,routing,190,37,11,282021,5920.0,165757,235.131407,,3.756296326630902
2021-04-30,agent_with_anytime_routing,217,41,0,322785,6560.0,189547,16040.776762,,routing,217,40,12,325983,6400.0,183232,236.091129,,-0.9907523583809656
2021-04-28,agent_with_anytime_routing,208,43,0,295427,6880.0,173280,13691.39601,,routing,208,41,12,292499,6560.0,166516,240.872563,,0.9911077863566973
2021-04-26,agent_with_anytime_routing,218,45,0,320026,7200.0,181353,16044.013658,,routing,218,42,12,302014,6720.0,168927,261.242934,,5.628292701218026
2021-04-18,agent_with_anytime_routing,16,8,0,27150,1280.0,19950,10.381921,,routing,16,9,3,26867,1440.0,19967,6.516877,,1.0423572744014733
2021-04-17,agent_with_anytime_routing,41,12,0,76555,1920.0,51707,61.116183,,routing,41,13,4,72670,2080.0,49670,10.108698,,5.0747828358696365
2021-04-20,agent_with_anytime_routing,170,37,0,269116,5920.0,167752,5476.249512,,routing,170,36,10,261998,5760.0,162012,150.295977,,2.644956078419715
2021-04-15,agent_with_anytime_routing,188,42,0,302158,6720.0,178279,7842.208639,,routing,188,38,10,283178,6080.0,172584,163.986671,,6.281481873721695
2021-04-13,agent_with_anytime_routing,188,39,0,286580,6240.0,176011,7373.646917,,routing,188,40,11,283658,6400.0,172961,175.126518,,1.0196105799427735
2021-04-19,agent_with_anytime_routing,196,43,0,278399,6880.0,163414,8885.505933,,routing,196,39,11,272927,6240.0,154651,217.730309,,1.9655243014522323
2021-04-21,agent_with_anytime_routing,216,45,0,308792,7200.0,181219,11532.126922,,routing,216,45,12,306742,7200.0,179279,249.839365,,0.6638773025207907
2021-04-16,agent_with_anytime_routing,218,44,0,314559,7040.0,183683,12970.387037,,routing,218,43,12,314413,6880.0,180933,253.332799,,0.04641418620990021
2021-04-14,agent_with_anytime_routing,235,50,0,338247,8000.0,199506,14958.614361,,routing,235,47,14,328191,7520.0,188083,257.366507,,2.972975370069801
2021-04-12,agent_with_anytime_routing,213,43,0,307450,6880.0,181203,11571.84113,,routing,213,40,12,295916,6400.0,169838,271.619493,,3.7515043096438445
2021-02-14,agent_with_anytime_routing,22,7,0,35859,1120.0,24749,17.280927,,routing,22,7,2,38027,1120.0,25223,7.186036,,-6.045902005075434
2021-02-13,agent_with_anytime_routing,41,11,0,81216,1760.0,49519,65.064024,,routing,41,12,4,71911,1920.0,48432,11.136315,,11.457102048857369
2021-02-16,agent_with_anytime_routing,125,25,0,208907,4000.0,122557,2045.166173,,routing,125,26,8,189554,4160.0,114873,69.257941,,9.263930840038869
2021-02-11,agent_with_anytime_routing,159,35,0,246695,5600.0,148157,4431.429011,,routing,159,31,10,244522,4960.0,146029,126.743254,,0.8808447678307222
2021-02-19,agent_with_anytime_routing,182,40,0,252949,6400.0,145215,6746.146013,,routing,182,39,12,255787,6240.0,147042,127.426139,,-1.1219652973524308
2021-02-18,agent_with_anytime_routing,168,36,0,261821,5760.0,158724,5348.341132,,routing,168,34,11,255498,5440.0,154849,127.52983,,2.4150087273366156
2021-02-10,agent_with_anytime_routing,185,39,0,265889,6240.0,157497,6863.242838,,routing,185,40,11,269231,6400.0,154234,152.967571,,-1.256915479767873
2021-02-17,agent_with_anytime_routing,186,39,0,268034,6240.0,153620,7724.633209,,routing,186,37,9,257235,5920.0,147355,164.158277,,4.028966474402501
2021-02-12,agent_with_anytime_routing,192,38,0,267578,6080.0,153989,8351.94959,,routing,192,39,12,261540,6240.0,145884,176.946905,,2.256538280426642
2021-02-15,agent_with_anytime_routing,182,40,0,255983,6400.0,148265,7107.643036,,routing,182,38,10,251793,6080.0,143991,183.609123,,1.6368274455725575


==> data/comparison_5/comparison_routing_routing_240_routing.csv <==
date,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_duration_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_240_routing
2021-04-11,agent_with_anytime_routing,17,7,0,32320,1120.0,23526,11.52066,,routing,17,7,2,35272,1120.0,26370,6.562926,,-9.133663366336634
2021-04-03,agent_with_anytime_routing,43,14,0,78057,2240.0,50783,75.034812,,routing,43,15,4,76756,2400.0,52244,10.666032,,1.666730722420795
2021-04-10,agent_with_anytime_routing,51,15,0,97241,2400.0,63510,114.828736,,routing,51,16,5,91911,2560.0,60934,16.135767,,5.4812270544317725
2021-04-06,agent_with_anytime_routing,170,39,0,269971,6240.0,162620,5523.453416,,routing,170,36,10,254383,5760.0,152386,103.085628,,5.773953498709121
2021-04-01,agent_with_anytime_routing,181,39,0,281876,6240.0,175480,5819.551162,,routing,181,39,12,280667,6240.0,175713,123.00904,,0.4289120038598533
2021-04-08,agent_with_anytime_routing,181,38,0,285682,6080.0,167868,7173.67726,,routing,181,36,10,281995,5760.0,166673,190.613439,,1.2905958373296182
2021-04-07,agent_with_anytime_routing,212,41,0,310641,6560.0,179446,11026.071953,,routing,212,41,12,303391,6560.0,173246,209.850262,,2.3338838079970126
2021-04-05,agent_with_anytime_routing,204,44,0,292375,7040.0,170025,10146.802481,,routing,204,42,11,283247,6720.0,164182,233.137629,,3.12201795639162
2021-04-02,agent_with_anytime_routing,200,45,0,300270,7200.0,178378,8702.472697,,routing,200,44,12,289608,7040.0,175922,260.751375,,3.5508042761514638
2021-04-09,agent_with_anytime_routing,205,46,0,291225,7360.0,170582,10837.19636,,routing,205,43,13,288529,6880.0,163157,272.981624,,0.9257446991158039
2021-03-28,agent_with_anytime_routing,19,6,0,41696,960.0,26253,13.683645,,routing,19,8,3,37644,1280.0,27020,6.838584,,9.717958557175749
2021-03-27,agent_with_anytime_routing,40,12,0,80432,1920.0,52352,63.140743,,routing,40,12,4,80061,1920.0,53330,10.148178,,0.46125920031828127
2021-03-25,agent_with_anytime_routing,149,31,0,224315,4960.0,137935,3183.801531,,routing,149,30,11,223264,4800.0,132334,103.792186,,0.46853754764505273
2021-03-30,agent_with_anytime_routing,184,41,0,295132,6560.0,182603,6510.738745,,routing,184,38,12,284614,6080.0,175246,137.2023,,3.563829066316089
2021-03-26,agent_with_anytime_routing,225,51,0,329944,8160.0,196376,12596.155457,,routing,225,47,12,333020,7520.0,192173,244.913654,,-0.932279417113207
2021-03-23,agent_with_anytime_routing,197,44,0,295806,7040.0,172240,8509.126921,,routing,197,40,11,298609,6400.0,176842,250.361996,,-0.9475805088470146
2021-03-31,agent_with_anytime_routing,209,41,0,309517,6560.0,176527,11713.686394,,routing,209,39,12,291889,6240.0,171411,260.117915,,5.695325297156537
2021-03-24,agent_with_anytime_routing,210,45,0,304687,7200.0,185830,10916.742544,,routing,210,39,11,305032,6240.0,181023,267.970657,,-0.11323095504566982
2021-03-29,agent_with_anytime_routing,221,45,0,315106,7200.0,178961,12728.610204,,routing,221,45,13,313271,7200.0,182358,297.316364,,0.5823437192563772
2021-03-22,agent_with_anytime_routing,233,50,0,325207,8000.0,188701,15329.955616,,routing,233,46,13,324210,7360.0,182267,363.502573,,0.3065739667350334
2021-01-03,agent_with_anytime_routing,7,3,0,13131,480.0,8475,11.596325,,routing,7,3,2,11375,480.0,8075,15.233935,,13.372934277663544
2021-01-10,agent_with_anytime_routing,9,6,0,15776,960.0,12176,12.207598,,routing,9,4,1,17117,640.0,11008,15.250857,,-8.50025354969574
2021-01-02,agent_with_anytime_routing,28,10,0,47761,1600.0,30435,32.750608,,routing,28,9,3,46538,1440.0,30275,16.720426,,2.5606666527082766
2021-01-09,agent_with_anytime_routing,27,10,0,52356,1600.0,34580,34.094104,,routing,27,10,3,51543,1600.0,33024,17.005238,,1.5528306211322485
2021-01-01,agent_with_anytime_routing,79,19,0,116066,3040.0,65158,631.772258,,routing,79,20,6,98866,3200.0,56086,41.364772,,14.819154618923715
2021-01-07,agent_with_anytime_routing,139,29,0,221961,4640.0,132114,3805.882293,,routing,139,29,8,216844,4640.0,134198,103.488602,,2.305359950621956
2021-01-05,agent_with_anytime_routing,155,37,0,242783,5920.0,154222,4373.009952,,routing,155,34,10,247149,5440.0,156027,105.926098,,-1.7983137204829003
2021-01-08,agent_with_anytime_routing,156,31,0,228237,4960.0,128519,5518.693293,,routing,156,31,9,224462,4960.0,127816,125.163929,,1.6539824831206158
2021-01-04,agent_with_anytime_routing,174,37,0,252856,5920.0,150266,7083.509112,,routing,174,37,9,245009,5920.0,139808,187.110288,,3.103347359762078
2021-01-06,agent_with_anytime_routing,193,41,0,288125,6560.0,166351,10197.895219,,routing,193,40,12,274092,6400.0,159455,194.638857,,4.870455531453362
2021-05-30,agent_with_anytime_routing,11,5,0,22103,800.0,16898,10.557307,,routing,11,5,1,21388,800.0,15767,6.351674,,3.2348549970592226
2021-05-23,agent_with_anytime_routing,15,5,0,30797,800.0,20746,11.83037,,routing,15,7,3,31920,1120.0,22756,6.498629,,-3.6464590706887035
2021-05-29,agent_with_anytime_routing,40,12,0,81328,1920.0,43630,63.9399,,routing,40,12,3,71204,1920.0,45242,9.967375,,12.448357269329136
2021-05-22,agent_with_anytime_routing,43,15,0,76853,2400.0,53198,68.467659,,routing,43,15,5,79416,2400.0,50646,10.995134,,-3.3349381286351867
2021-05-31,agent_with_anytime_routing,92,20,0,133546,3200.0,77143,797.223036,,routing,92,19,7,132670,3040.0,70947,38.700734,,0.6559537537627484
2021-05-25,agent_with_anytime_routing,167,36,0,267540,5760.0,161848,5508.105088,,routing,167,33,9,250648,5280.0,152389,105.648563,,6.313822232189579
2021-05-27,agent_with_anytime_routing,141,32,0,232711,5120.0,142118,3099.445961,,routing,141,30,9,229005,4800.0,143151,115.965161,,1.5925332279092952
2021-05-26,agent_with_anytime_routing,196,39,0,292192,6240.0,168605,8837.414023,,routing,196,41,12,272896,6560.0,164657,202.963582,,6.603876902858395
2021-05-28,agent_with_anytime_routing,202,44,0,307421,7040.0,177075,9938.623466,,routing,202,38,13,294406,6080.0,171509,206.882605,,4.233607983839751
2021-05-24,agent_with_anytime_routing,215,45,0,318518,7200.0,189092,12211.575526,,routing,215,41,12,304826,6560.0,175908,257.817345,,4.298658160606308
2021-06-06,agent_with_anytime_routing,23,8,0,49973,1280.0,30720,18.473719,,routing,23,8,3,45443,1280.0,30882,7.370731,,9.064895043323395
2021-06-05,agent_with_anytime_routing,40,13,0,73568,2080.0,45204,66.395214,,routing,40,12,4,73471,1920.0,49462,12.793892,,0.13185080469769464
2021-06-01,agent_with_anytime_routing,155,35,0,255585,5600.0,155790,4109.565567,,routing,155,32,9,249045,5120.0,157267,117.656258,,2.5588356124185694
2021-06-08,agent_with_anytime_routing,164,32,0,266472,5120.0,166262,5149.315649,,routing,164,36,11,255784,5760.0,157668,123.193078,,4.01092797742352
2021-06-03,agent_with_anytime_routing,156,35,0,251290,5600.0,155008,4233.314899,,routing,156,32,10,255888,5120.0,158450,129.284498,,-1.8297584464164909
2021-06-04,agent_with_anytime_routing,181,36,0,273424,5760.0,153986,7203.639375,,routing,181,34,10,261341,5440.0,149609,161.450255,,4.4191438937328105
2021-06-10,agent_with_anytime_routing,174,37,0,271216,5920.0,166217,6384.140105,,routing,174,36,10,261964,5760.0,163593,163.467125,,3.411303167954693
2021-06-02,agent_with_anytime_routing,179,33,0,278697,5280.0,159535,7536.134774,,routing,179,33,9,264769,5280.0,149264,173.593901,,4.997542133571585
2021-06-09,agent_with_anytime_routing,195,41,0,291448,6560.0,171883,8233.178467,,routing,195,41,10,277839,6560.0,164780,201.241334,,4.669443605720403
2021-06-07,agent_with_anytime_routing,211,43,0,305547,6880.0,176262,11414.843774,,routing,211,42,12,300430,6720.0,175242,259.865472,,1.6747014370947841
2021-01-17,agent_with_anytime_routing,12,6,0,21387,960.0,14327,10.26198,,routing,12,6,2,21571,960.0,15174,9.254552,,-0.8603357179595081
2021-01-16,agent_with_anytime_routing,36,14,0,64368,2240.0,42961,51.057899,,routing,36,12,4,67928,1920.0,39803,12.677374,,-5.530698483718618
2021-01-12,agent_with_anytime_routing,118,26,0,192634,4160.0,119270,2165.165739,,routing,118,24,8,200312,3840.0,122175,57.654001,,-3.985796899820385
2021-01-14,agent_with_anytime_routing,154,32,0,244410,5120.0,146927,4821.969515,,routing,154,33,11,235566,5280.0,145513,103.549202,,3.6185098809377685
2021-01-19,agent_with_anytime_routing,151,34,0,242386,5440.0,146546,4634.66928,,routing,151,32,9,230367,5120.0,145478,120.238886,,4.9586197222611865
2021-01-15,agent_with_anytime_routing,165,39,0,234587,6240.0,141380,6902.460715,,routing,165,31,9,239609,4960.0,139286,129.097185,,-2.1407835898834975
2021-01-18,agent_with_anytime_routing,159,35,0,234635,5600.0,136148,6228.613756,,routing,159,32,10,221699,5120.0,120598,137.331241,,5.513243974684084
2021-01-20,agent_with_anytime_routing,179,38,0,265803,6080.0,153216,8607.151642,,routing,179,35,11,265853,5600.0,154076,149.598251,,-0.01881092387971543
2021-01-13,agent_with_anytime_routing,186,36,0,278644,5760.0,165001,9703.911966,,routing,186,35,11,265707,5600.0,153412,156.536097,,4.642841762248604
2021-01-11,agent_with_anytime_routing,180,39,0,262774,6240.0,151379,9917.032556,,routing,180,35,11,261418,5600.0,153243,182.381538,,0.5160327886320565
2021-01-31,agent_with_anytime_routing,17,7,0,32544,1120.0,20811,12.16293,,routing,17,9,2,27790,1440.0,19499,6.682753,,14.607915437561456
2021-02-07,agent_with_anytime_routing,28,12,0,47856,1920.0,30073,19.895108,,routing,28,11,3,46016,1760.0,29523,7.32931,,3.844867937144768
2021-02-06,agent_with_anytime_routing,35,13,0,63194,2080.0,42562,43.687876,,routing,35,12,3,61634,1920.0,40034,9.417787,,2.468588790075007
2021-02-02,agent_with_anytime_routing,153,34,0,237187,5440.0,149183,3631.346598,,routing,153,31,9,239011,4960.0,148309,104.592979,,-0.7690134788162927
2021-02-04,agent_with_anytime_routing,159,37,0,254379,5920.0,152980,4264.214967,,routing,159,33,10,245262,5280.0,147701,112.814634,,3.5840222659889376
2021-02-09,agent_with_anytime_routing,163,36,0,258220,5760.0,149021,4671.130875,,routing,163,34,10,239124,5440.0,144621,128.177285,,7.3952443652699245
2021-02-01,agent_with_anytime_routing,175,35,0,259143,5600.0,143492,6041.875949,,routing,175,36,9,246549,5760.0,135813,136.788531,,4.859865016612449
2021-02-03,agent_with_anytime_routing,188,40,0,267503,6400.0,157123,7198.585232,,routing,188,36,10,271165,5760.0,154736,139.847823,,-1.368956609832413
2021-02-08,agent_with_anytime_routing,199,40,0,281196,6400.0,162438,9223.555819,,routing,199,41,12,275230,6560.0,158744,168.631163,,2.1216518015903496
2021-02-05,agent_with_anytime_routing,200,43,0,278402,6880.0,161038,9110.778335,,routing,200,42,12,282863,6720.0,160579,179.435391,,-1.6023591784541777
2021-06-27,agent_with_anytime_routing,20,8,0,35937,1280.0,25385,18.724215,,routing,20,8,2,35030,1280.0,23895,6.966687,,2.523861201547152
2021-06-26,agent_with_anytime_routing,49,18,0,86670,2880.0,57626,145.242671,,routing,49,13,4,87460,2080.0,58705,14.023135,,-0.9115034037152417
2021-06-29,agent_with_anytime_routing,165,33,0,256536,5280.0,158444,7168.370725,,routing,165,32,10,265031,5120.0,161717,124.258717,,-3.31142607665201
2021-06-24,agent_with_anytime_routing,176,40,0,291817,6400.0,181494,8145.697719,,routing,176,36,11,281737,5760.0,175154,135.061328,,3.454219596527961
2021-06-22,agent_with_anytime_routing,165,33,0,260287,5280.0,162885,6559.6992,,routing,165,33,10,259812,5280.0,161039,135.686529,,0.18249086585192498
2021-06-21,agent_with_anytime_routing,200,41,0,302977,6560.0,173020,13620.057375,,routing,200,40,12,284944,6400.0,166938,158.671835,,5.95193694570875
2021-06-30,agent_with_anytime_routing,200,42,0,294514,6720.0,172595,12544.268563,,routing,200,38,12,294881,6080.0,166960,174.53762,,-0.12461207277073416
2021-06-28,agent_with_anytime_routing,201,41,0,295806,6560.0,171506,13012.322298,,routing,201,39,11,292923,6240.0,171174,191.716779,,0.9746252611508894
2021-06-25,agent_with_anytime_routing,176,38,0,248871,6080.0,149107,8343.262364,,routing,176,34,10,255410,5440.0,146439,239.221807,,-2.6274656348067875
2021-06-23,agent_with_anytime_routing,202,43,0,295723,6880.0,178001,13020.974659,,routing,202,40,11,290078,6400.0,171858,245.9848,,1.9088809460204312
2021-06-13,agent_with_anytime_routing,19,8,0,46225,1280.0,30846,17.559357,,routing,19,8,2,43100,1280.0,29727,6.557633,,6.760411032990806
2021-06-20,agent_with_anytime_routing,25,10,0,48778,1600.0,34325,26.982256,,routing,25,7,3,48222,1120.0,27950,7.270156,,1.139858132764771
2021-06-19,agent_with_anytime_routing,37,11,0,69911,1760.0,41127,70.319043,,routing,37,9,3,69580,1440.0,44023,10.066936,,0.4734591122999242
2021-06-12,agent_with_anytime_routing,48,15,0,91305,2400.0,51898,142.6767,,routing,48,15,5,84627,2400.0,54037,11.735808,,7.313947757516018
2021-06-17,agent_with_anytime_routing,172,34,0,276261,5440.0,169911,7819.97591,,routing,172,34,10,265738,5440.0,163392,142.769925,,3.80907909549303
2021-06-16,agent_with_anytime_routing,206,42,0,310048,6720.0,185919,12938.312435,,routing,206,43,11,301560,6880.0,179271,183.426752,,2.7376406233873465
2021-06-15,agent_with_anytime_routing,176,40,0,278152,6400.0,164040,9112.039914,,routing,176,33,12,281792,5280.0,170973,200.032204,,-1.308637004227904
2021-06-18,agent_with_anytime_routing,189,37,0,278553,5920.0,158907,11071.199574,,routing,189,36,12,281962,5760.0,167249,212.58742,,-1.2238245504446192
2021-06-14,agent_with_anytime_routing,207,44,0,316069,7040.0,190847,15280.229008,,routing,207,41,11,303727,6560.0,174922,247.951187,,3.9048435626398033
2021-06-11,agent_with_anytime_routing,205,42,0,312129,6720.0,179470,13154.778275,,routing,205,45,14,302206,7200.0,175679,306.201104,,3.1791342682032107
2021-01-24,agent_with_anytime_routing,11,5,0,19811,800.0,14687,10.052384,,routing,11,6,2,20327,960.0,12393,6.99811,,-2.6046135985058805
2021-01-23,agent_with_anytime_routing,27,9,0,45898,1440.0,30472,31.559291,,routing,27,9,3,50771,1440.0,30610,8.615355,,-10.617020349470565
2021-01-30,agent_with_anytime_routing,36,13,0,65470,2080.0,41161,51.836354,,routing,36,13,3,63077,2080.0,44445,10.228616,,3.6551092103253398
2021-01-26,agent_with_anytime_routing,127,26,0,210669,4160.0,132386,2818.345002,,routing,127,26,7,203615,4160.0,129407,86.905878,,3.348380635024612
2021-01-21,agent_with_anytime_routing,165,36,0,264524,5760.0,162091,5957.471671,,routing,165,34,10,258253,5440.0,159900,101.424293,,2.370673360451226
2021-01-28,agent_with_anytime_routing,159,33,0,251705,5280.0,155771,5894.926968,,routing,159,30,9,243484,4800.0,145497,105.208288,,3.2661250273137203
2021-01-25,agent_with_anytime_routing,175,38,0,256075,6080.0,150550,8005.522228,,routing,175,37,10,252658,5920.0,140512,126.004569,,1.3343746949135995
2021-01-22,agent_with_anytime_routing,160,33,0,230847,5280.0,137668,5974.68216,,routing,160,33,9,225527,5280.0,128642,132.272105,,2.3045566977261998
2021-01-27,agent_with_anytime_routing,182,39,0,277337,6240.0,160655,8086.923512,,routing,182,37,11,272232,5920.0,155093,134.321965,,1.8407208558540693
2021-01-29,agent_with_anytime_routing,180,36,0,261946,5760.0,153919,9154.114567,,routing,180,35,12,258193,5600.0,147617,148.662037,,1.4327380452459668
2021-03-07,agent_with_anytime_routing,23,9,0,44571,1440.0,26672,22.288265,,routing,23,9,3,41488,1440.0,25120,7.167227,,6.91705368961881
2021-03-06,agent_with_anytime_routing,38,13,0,66460,2080.0,44355,64.754851,,routing,38,10,3,61625,1600.0,40386,9.866751,,7.275052663256094
2021-03-02,agent_with_anytime_routing,159,34,0,263244,5440.0,154252,5747.710039,,routing,159,32,10,247665,5120.0,149985,132.38277,,5.918083603045083
2021-03-11,agent_with_anytime_routing,169,36,0,263862,5760.0,160956,6778.307312,,routing,169,35,11,259492,5600.0,158389,136.650758,,1.6561687548794446
2021-03-09,agent_with_anytime_routing,173,35,0,268162,5600.0,162079,7707.637107,,routing,173,35,11,259397,5600.0,155124,149.344043,,3.268546624801426
2021-03-08,agent_with_anytime_routing,203,45,0,287856,7200.0,170905,12247.26123,,routing,203,40,11,289939,6400.0,171162,153.081571,,-0.7236257017397588
2021-03-10,agent_with_anytime_routing,202,37,0,299091,5920.0,171627,13511.386818,,routing,202,38,12,288881,6080.0,163514,162.630828,,3.4136767739584273
2021-03-05,agent_with_anytime_routing,204,44,0,292313,7040.0,168078,11485.590339,,routing,204,42,11,296908,6720.0,166663,171.644463,,-1.571945140996124
2021-03-03,agent_with_anytime_routing,175,34,0,252082,5440.0,142991,8120.618179,,routing,175,33,11,242188,5280.0,135471,177.564916,,3.9249133218555867
2021-03-04,agent_with_anytime_routing,178,39,0,271551,6240.0,162802,8415.315722,,routing,178,33,11,277357,5280.0,164438,178.863144,,-2.138088241251183
2021-05-02,agent_with_anytime_routing,15,5,0,38298,800.0,21847,11.752581,,routing,15,7,2,32336,1120.0,21047,7.163261,,15.567392553135933
2021-05-09,agent_with_anytime_routing,24,8,0,49073,1280.0,29265,19.560002,,routing,24,7,2,43685,1120.0,26392,7.799789,,10.97956106209117
2021-05-08,agent_with_anytime_routing,44,13,0,84622,2080.0,54820,83.275292,,routing,44,11,3,81482,1760.0,52789,13.076567,,3.7106189879700313
2021-05-04,agent_with_anytime_routing,171,37,0,261667,5920.0,161747,5613.401708,,routing,171,37,10,265510,5920.0,160212,139.907945,,-1.468660549477007
2021-05-11,agent_with_anytime_routing,167,32,0,258946,5120.0,153672,5587.288588,,routing,167,30,10,255106,4800.0,150740,151.714979,,1.4829346659149012
2021-05-06,agent_with_anytime_routing,176,37,0,276383,5920.0,172886,6068.552733,,routing,176,37,10,278795,5920.0,173758,153.625425,,-0.8727020113393371
2021-05-05,agent_with_anytime_routing,213,45,0,317481,7200.0,185215,11125.322056,,routing,213,45,13,307137,7200.0,181198,202.897063,,3.2581477316752814
2021-05-03,agent_with_anytime_routing,218,42,0,318250,6720.0,186929,13249.255243,,routing,218,42,14,309768,6720.0,183134,222.330069,,2.665200314218382
2021-05-07,agent_with_anytime_routing,194,38,0,288266,6080.0,168562,8924.73838,,routing,194,36,12,280770,5760.0,160735,240.921866,,2.600376041572714
2021-05-10,agent_with_anytime_routing,218,42,0,331437,6720.0,194763,13106.741308,,routing,218,40,13,314968,6400.0,181096,269.469246,,4.968968461577917
2021-05-16,agent_with_anytime_routing,14,6,0,28190,960.0,20729,11.631555,,routing,14,6,1,27940,960.0,20878,6.398701,,0.8868393047179851
2021-05-15,agent_with_anytime_routing,47,16,0,89136,2560.0,58738,98.744373,,routing,47,14,4,86602,2240.0,57312,14.370389,,2.8428468856578712
2021-05-14,agent_with_anytime_routing,193,39,0,292693,6240.0,172516,8843.816649,,routing,193,35,11,281769,5600.0,164013,155.587522,,3.7322382154680844
2021-05-21,agent_with_anytime_routing,188,38,0,276063,6080.0,162668,7725.425735,,routing,188,37,10,269784,5920.0,159911,165.047367,,2.2744808250290696
2021-05-20,agent_with_anytime_routing,197,37,0,301754,5920.0,181498,9537.992867,,routing,197,36,11,302586,5760.0,182958,181.43024,,-0.27572128289931536
2021-05-18,agent_with_anytime_routing,168,34,0,274371,5440.0,165790,5313.065925,,routing,168,31,10,260958,4960.0,161501,192.5383,,4.88863618968477
2021-05-13,agent_with_anytime_routing,191,38,0,290439,6080.0,171999,8493.855184,,routing,191,35,12,293645,5600.0,175060,198.489335,,-1.1038462465440246
2021-05-19,agent_with_anytime_routing,217,42,0,315913,6720.0,183447,13312.285339,,routing,217,41,11,324527,6560.0,183899,237.731096,,-2.7267000724883115
2021-05-12,agent_with_anytime_routing,218,45,0,323567,7200.0,183945,12251.785611,,routing,218,44,13,302171,7040.0,175228,241.324073,,6.612540833892208
2021-05-17,agent_with_anytime_routing,221,46,0,316976,7360.0,187712,13711.373083,,routing,221,41,12,308642,6560.0,179770,337.678124,,2.6292211397708343
2021-03-21,agent_with_anytime_routing,16,7,0,31862,1120.0,24362,12.828164,,routing,16,6,2,33759,960.0,22657,6.563214,,-5.953800765802524
2021-03-14,agent_with_anytime_routing,25,11,0,47341,1760.0,31658,20.032163,,routing,25,9,3,41324,1440.0,23114,7.414095,,12.709913183075981
2021-03-20,agent_with_anytime_routing,48,15,0,87050,2400.0,58939,99.361869,,routing,48,14,4,85150,2240.0,54517,13.253303,,2.182653647329121
2021-03-13,agent_with_anytime_routing,54,14,0,98425,2240.0,61851,144.319376,,routing,54,16,5,95498,2560.0,57928,15.519598,,2.973837947675895
2021-03-16,agent_with_anytime_routing,168,37,0,266727,5920.0,161999,4908.862841,,routing,168,36,9,254183,5760.0,152055,127.809803,,4.702935960738883
2021-03-12,agent_with_anytime_routing,197,37,0,277201,5920.0,157472,9295.951792,,routing,197,39,12,280078,6240.0,156531,186.872662,,-1.0378750437408235
2021-03-19,agent_with_anytime_routing,209,43,0,294691,6880.0,170611,10386.561411,,routing,209,43,11,287853,6880.0,164523,202.356495,,2.3203966188312504
2021-03-18,agent_with_anytime_routing,174,37,0,265157,5920.0,158716,5940.963575,,routing,174,34,11,257110,5440.0,154044,206.329287,,3.034805794302998
2021-03-15,agent_with_anytime_routing,210,45,0,297596,7200.0,168939,10938.342175,,routing,210,43,12,281030,6880.0,156449,218.58836,,5.566607078052124
2021-03-17,agent_with_anytime_routing,233,48,0,324213,7680.0,186536,15291.950163,,routing,233,47,12,322779,7520.0,181490,245.889167,,0.4423018200997492
2021-02-28,agent_with_anytime_routing,14,5,0,28280,800.0,18821,9.787762,,routing,14,6,2,25896,960.0,18777,6.518802,,8.42998585572843
2021-02-21,agent_with_anytime_routing,20,7,0,33469,1120.0,21714,13.271582,,routing,20,8,2,29331,1280.0,16874,6.742434,,12.363679823119902
2021-02-27,agent_with_anytime_routing,29,9,0,57205,1440.0,38513,25.194545,,routing,29,8,3,57871,1280.0,39272,8.453107,,-1.1642338956384932
2021-02-20,agent_with_anytime_routing,36,12,0,67018,1920.0,42859,41.846254,,routing,36,12,4,65508,1920.0,41375,9.318857,,2.253126025843803
2021-02-25,agent_with_anytime_routing,167,40,0,260715,6400.0,164659,4788.133734,,routing,167,38,11,252050,6080.0,159659,109.300243,,3.323552538212224
2021-02-23,agent_with_anytime_routing,163,40,0,254907,6400.0,159630,4117.115773,,routing,163,38,10,258766,6080.0,161033,111.480178,,-1.5138854562644415
2021-03-01,agent_with_anytime_routing,170,37,0,236510,5920.0,135270,5697.372309,,routing,170,35,10,231225,5600.0,128578,130.756825,,2.234577819119699
2021-02-26,agent_with_anytime_routing,205,42,0,298477,6720.0,168975,9610.07866,,routing,205,45,12,289705,7200.0,166053,173.615814,,2.938919916777507
2021-02-22,agent_with_anytime_routing,181,40,0,262012,6400.0,155850,6517.935365,,routing,181,37,11,255735,5920.0,151131,175.692498,,2.3956918003755554
2021-02-24,agent_with_anytime_routing,197,43,0,283894,6880.0,168608,9240.663999,,routing,197,39,11,282368,6240.0,168230,211.291887,,0.5375245690292856
2021-04-25,agent_with_anytime_routing,17,6,0,39178,960.0,27476,13.237019,,routing,17,7,3,36235,1120.0,25688,7.537785,,7.511868906018684
2021-05-01,agent_with_anytime_routing,47,15,0,90547,2400.0,58863,98.854955,,routing,47,13,4,87262,2080.0,56791,13.830004,,3.6279501253492663
2021-04-24,agent_with_anytime_routing,51,14,0,101809,2240.0,63703,118.5757,,routing,51,15,5,96778,2400.0,62913,15.92132,,4.941606341286134
2021-04-27,agent_with_anytime_routing,167,37,0,261231,5920.0,158637,4783.88814,,routing,167,35,10,254827,5600.0,155856,149.467247,,2.451470154767237
2021-04-22,agent_with_anytime_routing,213,42,0,330249,6720.0,199750,11325.922802,,routing,213,43,14,322845,6880.0,195935,212.353942,,2.2419447144427385
2021-04-23,agent_with_anytime_routing,204,45,0,300613,7200.0,179463,10046.844181,,routing,204,41,12,297535,6560.0,170500,230.916278,,1.0239078150312861
2021-04-29,agent_with_anytime_routing,190,39,0,290963,6240.0,167125,8095.912496,,routing,190,37,11,282021,5920.0,165757,235.131407,,3.0732429896584788
2021-04-30,agent_with_anytime_routing,217,45,0,330654,7200.0,189294,13777.194195,,routing,217,40,12,325983,6400.0,183232,236.091129,,1.412654920248961
2021-04-28,agent_with_anytime_routing,208,42,0,304911,6720.0,176419,10838.198351,,routing,208,41,12,292499,6560.0,166516,240.872563,,4.070696039172086
2021-04-26,agent_with_anytime_routing,218,44,0,314881,7040.0,185197,12221.595889,,routing,218,42,12,302014,6720.0,168927,261.242934,,4.086305620218432
2021-04-18,agent_with_anytime_routing,16,7,0,31183,1120.0,21820,12.156843,,routing,16,9,3,26867,1440.0,19967,6.516877,,13.840874835647629
2021-04-17,agent_with_anytime_routing,41,13,0,80705,2080.0,52336,65.907111,,routing,41,13,4,72670,2080.0,49670,10.108698,,9.956012638622143
2021-04-20,agent_with_anytime_routing,170,37,0,275747,5920.0,161491,5561.304479,,routing,170,36,10,261998,5760.0,162012,150.295977,,4.986092323760548
2021-04-15,agent_with_anytime_routing,188,38,0,297103,6080.0,184624,7640.789833,,routing,188,38,10,283178,6080.0,172584,163.986671,,4.686926756040834
2021-04-13,agent_with_anytime_routing,188,40,0,288244,6400.0,176880,7234.222784,,routing,188,40,11,283658,6400.0,172961,175.126518,,1.5910131693981489
2021-04-19,agent_with_anytime_routing,196,41,0,281241,6560.0,161467,9106.288068,,routing,196,39,11,272927,6240.0,154651,217.730309,,2.956183486760465
2021-04-21,agent_with_anytime_routing,216,45,0,317901,7200.0,185846,12240.293623,,routing,216,45,12,306742,7200.0,179279,249.839365,,3.5102122987974242
2021-04-16,agent_with_anytime_routing,218,44,0,319028,7040.0,184574,13183.375493,,routing,218,43,12,314413,6880.0,180933,253.332799,,1.4465814912797623
2021-04-14,agent_with_anytime_routing,235,48,0,334561,7680.0,196651,15526.06239,,routing,235,47,14,328191,7520.0,188083,257.366507,,1.903987613619041
2021-04-12,agent_with_anytime_routing,213,47,0,307008,7520.0,175079,12089.179686,,routing,213,40,12,295916,6400.0,169838,271.619493,,3.6129351678132164
2021-02-14,agent_with_anytime_routing,22,6,0,44082,960.0,26712,15.823781,,routing,22,7,2,38027,1120.0,25223,7.186036,,13.735765164919922
2021-02-13,agent_with_anytime_routing,41,15,0,72517,2400.0,49494,60.454097,,routing,41,12,4,71911,1920.0,48432,11.136315,,0.8356661196684916
2021-02-16,agent_with_anytime_routing,125,27,0,210204,4320.0,125738,2173.442483,,routing,125,26,8,189554,4160.0,114873,69.257941,,9.823790222831155
2021-02-11,agent_with_anytime_routing,159,33,0,264239,5280.0,153531,4490.047018,,routing,159,31,10,244522,4960.0,146029,126.743254,,7.461805411010487
2021-02-19,agent_with_anytime_routing,182,40,0,259195,6400.0,153029,6897.204035,,routing,182,39,12,255787,6240.0,147042,127.426139,,1.3148401782441792
2021-02-18,agent_with_anytime_routing,168,34,0,270490,5440.0,159279,5481.936127,,routing,168,34,11,255498,5440.0,154849,127.52983,,5.542533919923103
2021-02-10,agent_with_anytime_routing,185,38,0,272936,6080.0,158927,7507.039304,,routing,185,40,11,269231,6400.0,154234,152.967571,,1.357461089779289
2021-02-17,agent_with_anytime_routing,186,40,0,259487,6400.0,148792,7357.913163,,routing,186,37,9,257235,5920.0,147355,164.158277,,0.8678662129509378
2021-02-12,agent_with_anytime_routing,192,39,0,269460,6240.0,155764,8546.558778,,routing,192,39,12,261540,6240.0,145884,176.946905,,2.9392117568470275
2021-02-15,agent_with_anytime_routing,182,37,0,253987,5920.0,148631,7221.170899,,routing,182,38,10,251793,6080.0,143991,183.609123,,0.8638237390102643


==> data/comparison_5/comparison_routing_routing_routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_duration_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,diff_routing_routing_routing_120
2021-01-03,routing,7,3,2,11375,480.0,8075,15.233935,,agent_with_anytime_routing,7,3,0,12095,480.0,8795,8.274307,,-6.329670329670329
2021-01-10,routing,9,4,1,17117,640.0,11008,15.250857,,agent_with_anytime_routing,9,4,0,15655,640.0,11455,8.655123,,8.54121633463808
2021-01-02,routing,28,9,3,46538,1440.0,30275,16.720426,,agent_with_anytime_routing,28,9,0,50014,1440.0,30180,24.872509,,-7.469164983454381
2021-01-09,routing,27,10,3,51543,1600.0,33024,17.005238,,agent_with_anytime_routing,27,9,0,53361,1440.0,34212,26.492656,,-3.5271520866072987
2021-01-01,routing,79,20,6,98866,3200.0,56086,41.364772,,agent_with_anytime_routing,79,18,0,110271,2880.0,59902,469.670005,,-11.535816155199967
2021-01-07,routing,139,29,8,216844,4640.0,134198,103.488602,,agent_with_anytime_routing,139,29,0,224931,4640.0,137351,3003.443285,,-3.729409160502481
2021-01-05,routing,155,34,10,247149,5440.0,156027,105.926098,,agent_with_anytime_routing,155,35,0,251984,5600.0,157593,3544.81791,,-1.9563097564627006
2021-01-08,routing,156,31,9,224462,4960.0,127816,125.163929,,agent_with_anytime_routing,156,31,0,225358,4960.0,127473,4491.46757,,-0.39917669806025075
2021-01-04,routing,174,37,9,245009,5920.0,139808,187.110288,,agent_with_anytime_routing,174,39,0,250067,6240.0,148533,6347.921933,,-2.064413960303499
2021-01-06,routing,193,40,12,274092,6400.0,159455,194.638857,,agent_with_anytime_routing,193,41,0,276619,6560.0,168446,8218.436728,,-0.9219532127898662
2021-01-17,routing,12,6,2,21571,960.0,15174,9.254552,,agent_with_anytime_routing,12,7,0,22328,1120.0,15350,9.302186,,-3.509341245190302
2021-01-16,routing,36,12,4,67928,1920.0,39803,12.677374,,agent_with_anytime_routing,36,10,0,71115,1600.0,42739,42.596886,,-4.691732422565069
2021-01-12,routing,118,24,8,200312,3840.0,122175,57.654001,,agent_with_anytime_routing,118,25,0,193722,4000.0,116687,1640.850608,,3.289867806222293
2021-01-19,routing,151,32,9,230367,5120.0,145478,120.238886,,agent_with_anytime_routing,151,32,0,244396,5120.0,148931,3503.911363,,-6.089847938289773
2021-01-14,routing,154,33,11,235566,5280.0,145513,103.549202,,agent_with_anytime_routing,154,33,0,244963,5280.0,146709,3759.519681,,-3.9891155769508333
2021-01-18,routing,159,32,10,221699,5120.0,120598,137.331241,,agent_with_anytime_routing,159,34,0,228942,5440.0,129777,4730.406661,,-3.2670422509799324
2021-01-15,routing,165,31,9,239609,4960.0,139286,129.097185,,agent_with_anytime_routing,165,32,0,239285,5120.0,141826,5318.497098,,0.13522029639955094
2021-01-20,routing,179,35,11,265853,5600.0,154076,149.598251,,agent_with_anytime_routing,179,36,0,271599,5760.0,154597,6660.142602,,-2.1613448033311644
2021-01-11,routing,180,35,11,261418,5600.0,153243,182.381538,,agent_with_anytime_routing,180,36,0,265208,5760.0,154972,6796.291243,,-1.4497854011582982
2021-01-13,routing,186,35,11,265707,5600.0,153412,156.536097,,agent_with_anytime_routing,186,40,0,272853,6400.0,164697,7496.154224,,-2.689428581106256
2021-01-24,routing,11,6,2,20327,960.0,12393,6.99811,,agent_with_anytime_routing,11,5,0,20265,800.0,12266,9.362199,,0.30501303684754266
2021-01-23,routing,27,9,3,50771,1440.0,30610,8.615355,,agent_with_anytime_routing,27,11,0,51018,1760.0,33699,24.655862,,-0.486498197790077
2021-01-30,routing,36,13,3,63077,2080.0,44445,10.228616,,agent_with_anytime_routing,36,10,0,66765,1600.0,42256,44.982267,,-5.846822138021783
2021-01-26,routing,127,26,7,203615,4160.0,129407,86.905878,,agent_with_anytime_routing,127,28,0,211740,4480.0,134968,2244.59954,,-3.9903739901284285
2021-01-28,routing,159,30,9,243484,4800.0,145497,105.208288,,agent_with_anytime_routing,159,32,0,247157,5120.0,147429,4449.902983,,-1.5085180135039673
2021-01-21,routing,165,34,10,258253,5440.0,159900,101.424293,,agent_with_anytime_routing,165,36,0,263732,5760.0,164625,4662.92023,,-2.12156296345057
2021-01-22,routing,160,33,9,225527,5280.0,128642,132.272105,,agent_with_anytime_routing,160,30,0,232875,4800.0,129004,4722.176125,,-3.258146474701477
2021-01-25,routing,175,37,10,252658,5920.0,140512,126.004569,,agent_with_anytime_routing,175,36,0,249897,5760.0,147878,6082.289661,,1.092781546596585
2021-01-27,routing,182,37,11,272232,5920.0,155093,134.321965,,agent_with_anytime_routing,182,37,0,268947,5920.0,159247,7211.406104,,1.2066913514943136
2021-01-29,routing,180,35,12,258193,5600.0,147617,148.662037,,agent_with_anytime_routing,180,36,0,252255,5760.0,143757,7342.760636,,2.2998299721526143
2021-02-28,routing,14,6,2,25896,960.0,18777,6.518802,,agent_with_anytime_routing,14,5,0,27710,800.0,17863,12.871751,,-7.004942848316342
2021-02-21,routing,20,8,2,29331,1280.0,16874,6.742434,,agent_with_anytime_routing,20,8,0,34052,1280.0,21182,20.888596,,-16.09559851351812
2021-02-27,routing,29,8,3,57871,1280.0,39272,8.453107,,agent_with_anytime_routing,29,8,0,57563,1280.0,39926,33.264298,,0.532218209465881
2021-02-20,routing,36,12,4,65508,1920.0,41375,9.318857,,agent_with_anytime_routing,36,11,0,71002,1760.0,44206,52.492434,,-8.386761922207974
2021-02-23,routing,163,38,10,258766,6080.0,161033,111.480178,,agent_with_anytime_routing,163,38,0,252076,6080.0,156850,5430.21204,,2.585347379485713
2021-02-25,routing,167,38,11,252050,6080.0,159659,109.300243,,agent_with_anytime_routing,167,38,0,257903,6080.0,151931,5850.536744,,-2.3221583019242216
2021-03-01,routing,170,35,10,231225,5600.0,128578,130.756825,,agent_with_anytime_routing,170,35,0,234056,5600.0,133742,7073.213409,,-1.224348578224673
2021-02-22,routing,181,37,11,255735,5920.0,151131,175.692498,,agent_with_anytime_routing,181,36,0,260789,5760.0,150216,8499.252169,,-1.976264492541107
2021-02-24,routing,197,39,11,282368,6240.0,168230,211.291887,,agent_with_anytime_routing,197,41,0,288301,6560.0,168527,11568.4269,,-2.101158771532185
2021-02-26,routing,205,45,12,289705,7200.0,166053,173.615814,,agent_with_anytime_routing,205,42,0,307114,6720.0,167818,12143.776729,,-6.009216271724686
2021-02-14,routing,22,7,2,38027,1120.0,25223,7.186036,,agent_with_anytime_routing,22,6,0,38735,960.0,26141,15.361402,,-1.8618350119651825
2021-02-13,routing,41,12,4,71911,1920.0,48432,11.136315,,agent_with_anytime_routing,41,12,0,73523,1920.0,49400,60.831637,,-2.2416598295114794
2021-02-16,routing,125,26,8,189554,4160.0,114873,69.257941,,agent_with_anytime_routing,125,26,0,195973,4160.0,119810,2058.727284,,-3.386370110891883
2021-02-11,routing,159,31,10,244522,4960.0,146029,126.743254,,agent_with_anytime_routing,159,34,0,244295,5440.0,150510,4702.735616,,0.09283418260933576
2021-02-18,routing,168,34,11,255498,5440.0,154849,127.52983,,agent_with_anytime_routing,168,34,0,266512,5440.0,156519,5488.358967,,-4.31079695340081
2021-02-15,routing,182,38,10,251793,6080.0,143991,183.609123,,agent_with_anytime_routing,182,38,0,260150,6080.0,154600,6949.798096,,-3.3189961595437523
2021-02-19,routing,182,39,12,255787,6240.0,147042,127.426139,,agent_with_anytime_routing,182,37,0,254895,5920.0,147579,7079.706637,,0.34872765230445646
2021-02-17,routing,186,37,9,257235,5920.0,147355,164.158277,,agent_with_anytime_routing,186,39,0,266626,6240.0,155618,7354.99759,,-3.6507473710809184
2021-02-10,routing,185,40,11,269231,6400.0,154234,152.967571,,agent_with_anytime_routing,185,38,0,266148,6080.0,156374,7436.903106,,1.1451133041885964
2021-02-12,routing,192,39,12,261540,6240.0,145884,176.946905,,agent_with_anytime_routing,192,40,0,269669,6400.0,152992,8516.84638,,-3.108128775713084
2021-01-31,routing,17,9,2,27790,1440.0,19499,6.682753,,agent_with_anytime_routing,17,7,0,31079,1120.0,18311,11.949759,,-11.83519251529327
2021-02-07,routing,28,11,3,46016,1760.0,29523,7.32931,,agent_with_anytime_routing,28,10,0,51638,1600.0,30012,20.070713,,-12.217489568845618
2021-02-06,routing,35,12,3,61634,1920.0,40034,9.417787,,agent_with_anytime_routing,35,13,0,65184,2080.0,38874,43.843918,,-5.759807898237986
2021-02-02,routing,153,31,9,239011,4960.0,148309,104.592979,,agent_with_anytime_routing,153,31,0,247235,4960.0,150500,3617.101988,,-3.4408458188116864
2021-02-04,routing,159,33,10,245262,5280.0,147701,112.814634,,agent_with_anytime_routing,159,37,0,243678,5920.0,150495,4507.952034,,0.6458399589010935
2021-02-09,routing,163,34,10,239124,5440.0,144621,128.177285,,agent_with_anytime_routing,163,34,0,246565,5440.0,151522,4566.578055,,-3.111774644117696
2021-02-01,routing,175,36,9,246549,5760.0,135813,136.788531,,agent_with_anytime_routing,175,36,0,251886,5760.0,145497,6265.928973,,-2.164681260114622
2021-02-03,routing,188,36,10,271165,5760.0,154736,139.847823,,agent_with_anytime_routing,188,40,0,266040,6400.0,150803,7726.85063,,1.889993177585603
2021-02-05,routing,200,42,12,282863,6720.0,160579,179.435391,,agent_with_anytime_routing,200,42,0,277633,6720.0,161203,8801.171164,,1.8489516126181225
2021-02-08,routing,199,41,12,275230,6560.0,158744,168.631163,,agent_with_anytime_routing,199,40,0,278045,6400.0,160216,8874.874425,,-1.0227809468444573
2021-06-27,routing,20,8,2,35030,1280.0,23895,6.966687,,agent_with_anytime_routing,20,7,0,40659,1120.0,27829,13.618939,,-16.069083642592062
2021-06-26,routing,49,13,4,87460,2080.0,58705,14.023135,,agent_with_anytime_routing,49,12,0,95003,1920.0,60940,115.221014,,-8.624514063571919
2021-06-22,routing,165,33,10,259812,5280.0,161039,135.686529,,agent_with_anytime_routing,165,34,0,259777,5440.0,160748,4749.493182,,0.013471279232675935
2021-06-29,routing,165,32,10,265031,5120.0,161717,124.258717,,agent_with_anytime_routing,165,34,0,258183,5440.0,156831,5367.977649,,2.5838486818523116
2021-06-24,routing,176,36,11,281737,5760.0,175154,135.061328,,agent_with_anytime_routing,176,39,0,283290,6240.0,177453,6030.253399,,-0.551223304003379
2021-06-25,routing,176,34,10,255410,5440.0,146439,239.221807,,agent_with_anytime_routing,176,35,0,262091,5600.0,152398,6395.13891,,-2.6157942132257936
2021-06-28,routing,201,39,11,292923,6240.0,171174,191.716779,,agent_with_anytime_routing,201,39,0,294598,6240.0,171242,9691.229598,,-0.5718226291551022
2021-06-30,routing,200,38,12,294881,6080.0,166960,174.53762,,agent_with_anytime_routing,200,39,0,284770,6240.0,168005,9798.777271,,3.4288407866224
2021-06-23,routing,202,40,11,290078,6400.0,171858,245.9848,,agent_with_anytime_routing,202,39,0,293174,6240.0,173821,10268.385127,,-1.0672991402312482
2021-06-21,routing,200,40,12,284944,6400.0,166938,158.671835,,agent_with_anytime_routing,200,41,0,291895,6560.0,173146,10319.120759,,-2.439426694368016
2021-06-13,routing,19,8,2,43100,1280.0,29727,6.557633,,agent_with_anytime_routing,19,9,0,42262,1440.0,32685,13.207797,,1.9443155452436194
2021-06-20,routing,25,7,3,48222,1120.0,27950,7.270156,,agent_with_anytime_routing,25,7,0,46518,1120.0,29987,20.643165,,3.5336568371282815
2021-06-19,routing,37,9,3,69580,1440.0,44023,10.066936,,agent_with_anytime_routing,37,11,0,70455,1760.0,46812,47.471975,,-1.2575452716297786
2021-06-12,routing,48,15,5,84627,2400.0,54037,11.735808,,agent_with_anytime_routing,48,12,0,86688,1920.0,54883,112.448656,,-2.435392959693715
2021-06-17,routing,172,34,10,265738,5440.0,163392,142.769925,,agent_with_anytime_routing,172,35,0,278143,5600.0,164647,5589.527179,,-4.668131768885143
2021-06-15,routing,176,33,12,281792,5280.0,170973,200.032204,,agent_with_anytime_routing,176,35,0,275095,5600.0,166604,6608.147638,,2.376575630252101
2021-06-18,routing,189,36,12,281962,5760.0,167249,212.58742,,agent_with_anytime_routing,189,37,0,273202,5920.0,160865,8234.339248,,3.106801625750988
2021-06-11,routing,205,45,14,302206,7200.0,175679,306.201104,,agent_with_anytime_routing,205,45,0,304373,7200.0,184913,10001.940152,,-0.7170605481029496
2021-06-16,routing,206,43,11,301560,6880.0,179271,183.426752,,agent_with_anytime_routing,206,45,0,310317,7200.0,186367,10603.417656,,-2.903899721448468
2021-06-14,routing,207,41,11,303727,6560.0,174922,247.951187,,agent_with_anytime_routing,207,38,0,306498,6080.0,180562,11444.973515,,-0.9123324564493772
2021-06-06,routing,23,8,3,45443,1280.0,30882,7.370731,,agent_with_anytime_routing,23,8,0,48566,1280.0,32370,16.971359,,-6.872345575776247
2021-06-05,routing,40,12,4,73471,1920.0,49462,12.793892,,agent_with_anytime_routing,40,13,0,72522,2080.0,50319,61.860566,,1.2916660995494822
2021-06-01,routing,155,32,9,249045,5120.0,157267,117.656258,,agent_with_anytime_routing,155,33,0,258032,5280.0,160682,4079.106729,,-3.6085847939127467
2021-06-03,routing,156,32,10,255888,5120.0,158450,129.284498,,agent_with_anytime_routing,156,31,0,257559,4960.0,160595,4174.023895,,-0.6530200712811856
2021-06-08,routing,164,36,11,255784,5760.0,157668,123.193078,,agent_with_anytime_routing,164,32,0,272436,5120.0,165091,5095.241891,,-6.5101804647671475
2021-06-10,routing,174,36,10,261964,5760.0,163593,163.467125,,agent_with_anytime_routing,174,38,0,268891,6080.0,165720,6356.555636,,-2.6442564627200684
2021-06-02,routing,179,33,9,264769,5280.0,149264,173.593901,,agent_with_anytime_routing,179,32,0,266694,5120.0,157312,7132.458079,,-0.7270488614603673
2021-06-04,routing,181,34,10,261341,5440.0,149609,161.450255,,agent_with_anytime_routing,181,36,0,259301,5760.0,153777,7188.352027,,0.7805893449554414
2021-06-09,routing,195,41,10,277839,6560.0,164780,201.241334,,agent_with_anytime_routing,195,38,0,287635,6080.0,169605,8340.690084,,-3.525782917444995
2021-06-07,routing,211,42,12,300430,6720.0,175242,259.865472,,agent_with_anytime_routing,211,41,0,307460,6560.0,181102,11987.356163,,-2.339979362913158
2021-05-30,routing,11,5,1,21388,800.0,15767,6.351674,,agent_with_anytime_routing,11,5,0,20876,800.0,15776,9.124861,,2.3938657190948196
2021-05-23,routing,15,7,3,31920,1120.0,22756,6.498629,,agent_with_anytime_routing,15,6,0,30161,960.0,22776,10.489152,,5.510651629072682
2021-05-29,routing,40,12,3,71204,1920.0,45242,9.967375,,agent_with_anytime_routing,40,12,0,74951,1920.0,45748,67.036401,,-5.262344812089209
2021-05-22,routing,43,15,5,79416,2400.0,50646,10.995134,,agent_with_anytime_routing,43,13,0,78347,2080.0,53419,68.988987,,1.3460763574090864
2021-05-31,routing,92,19,7,132670,3040.0,70947,38.700734,,agent_with_anytime_routing,92,20,0,128777,3200.0,73933,820.51946,,2.9343483832064523
2021-05-27,routing,141,30,9,229005,4800.0,143151,115.965161,,agent_with_anytime_routing,141,31,0,229491,4960.0,146890,2980.548421,,-0.2122224405580664
2021-05-25,routing,167,33,9,250648,5280.0,152389,105.648563,,agent_with_anytime_routing,167,31,0,259897,4960.0,161108,5348.230954,,-3.690035428170183
2021-05-26,routing,196,41,12,272896,6560.0,164657,202.963582,,agent_with_anytime_routing,196,41,0,293230,6560.0,167739,9173.34028,,-7.451190196998124
2021-05-28,routing,202,38,13,294406,6080.0,171509,206.882605,,agent_with_anytime_routing,202,41,0,295426,6560.0,174840,10463.108274,,-0.34646033029218154
2021-05-24,routing,215,41,12,304826,6560.0,175908,257.817345,,agent_with_anytime_routing,215,43,0,316600,6880.0,186683,11584.479209,,-3.8625314113625477
2021-04-25,routing,17,7,3,36235,1120.0,25688,7.537785,,agent_with_anytime_routing,17,8,0,36368,1280.0,25278,15.530439,,-0.3670484338346902
2021-05-01,routing,47,13,4,87262,2080.0,56791,13.830004,,agent_with_anytime_routing,47,14,0,93000,2240.0,59760,125.890053,,-6.575599917489858
2021-04-24,routing,51,15,5,96778,2400.0,62913,15.92132,,agent_with_anytime_routing,51,14,0,102468,2240.0,67584,153.982538,,-5.879435408873918
2021-04-27,routing,167,35,10,254827,5600.0,155856,149.467247,,agent_with_anytime_routing,167,37,0,255353,5920.0,154177,6801.601797,,-0.20641454790897354
2021-04-29,routing,190,37,11,282021,5920.0,165757,235.131407,,agent_with_anytime_routing,190,40,0,285441,6400.0,172041,10855.47835,,-1.212675651813163
2021-04-23,routing,204,41,12,297535,6560.0,170500,230.916278,,agent_with_anytime_routing,204,40,0,300276,6400.0,181714,13453.460764,,-0.9212361570907625
2021-04-28,routing,208,41,12,292499,6560.0,166516,240.872563,,agent_with_anytime_routing,208,39,0,293642,6240.0,171967,14613.762902,,-0.3907705667369803
2021-04-22,routing,213,43,14,322845,6880.0,195935,212.353942,,agent_with_anytime_routing,213,42,0,332032,6720.0,206289,14864.64595,,-2.8456379996592793
2021-04-26,routing,218,42,12,302014,6720.0,168927,261.242934,,agent_with_anytime_routing,218,42,0,314153,6720.0,184830,16918.719426,,-4.019350096353149
2021-04-30,routing,217,40,12,325983,6400.0,183232,236.091129,,agent_with_anytime_routing,217,39,0,322479,6240.0,187813,18056.309947,,1.074902678974057
2021-05-16,routing,14,6,1,27940,960.0,20878,6.398701,,agent_with_anytime_routing,14,5,0,28499,800.0,20261,10.032507,,-2.0007158196134576
2021-05-15,routing,47,14,4,86602,2240.0,57312,14.370389,,agent_with_anytime_routing,47,13,0,85406,2080.0,57277,102.334587,,1.3810304611902728
2021-05-18,routing,168,31,10,260958,4960.0,161501,192.5383,,agent_with_anytime_routing,168,36,0,265051,5760.0,164727,5805.400831,,-1.568451628231363
2021-05-21,routing,188,37,10,269784,5920.0,159911,165.047367,,agent_with_anytime_routing,188,38,0,278488,6080.0,164796,8585.67625,,-3.226284731488895
2021-05-13,routing,191,35,12,293645,5600.0,175060,198.489335,,agent_with_anytime_routing,191,38,0,287119,6080.0,168021,9494.262263,,2.2224114151441365
2021-05-14,routing,193,35,11,281769,5600.0,164013,155.587522,,agent_with_anytime_routing,193,36,0,287523,5760.0,171605,10023.357028,,-2.042098314576834
2021-05-20,routing,197,36,11,302586,5760.0,182958,181.43024,,agent_with_anytime_routing,197,37,0,310995,5920.0,187384,10154.575083,,-2.779044635244195
2021-05-12,routing,218,44,13,302171,7040.0,175228,241.324073,,agent_with_anytime_routing,218,41,0,318187,6560.0,180669,13539.294845,,-5.300310089320286
2021-05-19,routing,217,41,11,324527,6560.0,183899,237.731096,,agent_with_anytime_routing,217,41,0,322616,6560.0,182004,13692.355414,,0.588857013438019
2021-05-17,routing,221,41,12,308642,6560.0,179770,337.678124,,agent_with_anytime_routing,221,41,0,319751,6560.0,186524,14193.40068,,-3.599315712054743
2021-05-02,routing,15,7,2,32336,1120.0,21047,7.163261,,agent_with_anytime_routing,15,6,0,31995,960.0,18406,14.22584,,1.0545522018802573
2021-05-09,routing,24,7,2,43685,1120.0,26392,7.799789,,agent_with_anytime_routing,24,8,0,48827,1280.0,30408,26.602968,,-11.77063065125329
2021-05-08,routing,44,11,3,81482,1760.0,52789,13.076567,,agent_with_anytime_routing,44,13,0,79367,2080.0,51501,102.018018,,2.595665300311725
2021-05-04,routing,171,37,10,265510,5920.0,160212,139.907945,,agent_with_anytime_routing,171,35,0,266340,5600.0,161359,6725.814098,,-0.3126059282136266
2021-05-11,routing,167,30,10,255106,4800.0,150740,151.714979,,agent_with_anytime_routing,167,33,0,256162,5280.0,155707,7265.008081,,-0.4139455755646672
2021-05-06,routing,176,37,10,278795,5920.0,173758,153.625425,,agent_with_anytime_routing,176,36,0,281820,5760.0,165944,7265.343472,,-1.085026632471888
2021-05-07,routing,194,36,12,280770,5760.0,160735,240.921866,,agent_with_anytime_routing,194,39,0,281568,6240.0,167145,12601.920672,,-0.28421839940164545
2021-05-05,routing,213,45,13,307137,7200.0,181198,202.897063,,agent_with_anytime_routing,213,45,0,306545,7200.0,182567,14683.032404,,0.19274786170340924
2021-05-03,routing,218,42,14,309768,6720.0,183134,222.330069,,agent_with_anytime_routing,218,41,0,312771,6560.0,188508,16576.24342,,-0.9694351902068645
2021-05-10,routing,218,40,13,314968,6400.0,181096,269.469246,,agent_with_anytime_routing,218,44,0,310230,7040.0,185986,16876.003647,,1.5042797998526833
2021-04-11,routing,17,7,2,35272,1120.0,26370,6.562926,,agent_with_anytime_routing,17,7,0,36097,1120.0,25201,13.809106,,-2.3389657518711724
2021-04-03,routing,43,15,4,76756,2400.0,52244,10.666032,,agent_with_anytime_routing,43,13,0,79671,2080.0,50948,84.581255,,-3.7977487101985514
2021-04-10,routing,51,16,5,91911,2560.0,60934,16.135767,,agent_with_anytime_routing,51,16,0,94648,2560.0,65910,134.133399,,-2.977880775968056
2021-04-06,routing,170,36,10,254383,5760.0,152386,103.085628,,agent_with_anytime_routing,170,36,0,265351,5760.0,158394,6237.264071,,-4.311608873234453
2021-04-01,routing,181,39,12,280667,6240.0,175713,123.00904,,agent_with_anytime_routing,181,38,0,280862,6080.0,172625,6517.807301,,-0.06947735216466489
2021-04-08,routing,181,36,10,281995,5760.0,166673,190.613439,,agent_with_anytime_routing,181,34,0,284924,5440.0,170558,8036.348099,,-1.0386708984201847
2021-04-02,routing,200,44,12,289608,7040.0,175922,260.751375,,agent_with_anytime_routing,200,42,0,310975,6720.0,176397,9501.056672,,-7.37790392530593
2021-04-09,routing,205,43,13,288529,6880.0,163157,272.981624,,agent_with_anytime_routing,205,40,0,295272,6400.0,171508,10946.107854,,-2.3370267806702274
2021-04-05,routing,204,42,11,283247,6720.0,164182,233.137629,,agent_with_anytime_routing,204,44,0,300209,7040.0,169486,11147.096909,,-5.988412939942877
2021-04-07,routing,212,41,12,303391,6560.0,173246,209.850262,,agent_with_anytime_routing,212,45,0,294090,7200.0,172431,12139.760687,,3.065680920000923
2021-03-28,routing,19,8,3,37644,1280.0,27020,6.838584,,agent_with_anytime_routing,19,7,0,37657,1120.0,27133,15.064212,,-0.03453405589204123
2021-03-27,routing,40,12,4,80061,1920.0,53330,10.148178,,agent_with_anytime_routing,40,12,0,74554,1920.0,51494,77.158994,,6.878505139830879
2021-03-25,routing,149,30,11,223264,4800.0,132334,103.792186,,agent_with_anytime_routing,149,30,0,219353,4800.0,131862,4194.709959,,1.751737852945392
2021-03-30,routing,184,38,12,284614,6080.0,175246,137.2023,,agent_with_anytime_routing,184,43,0,281394,6880.0,177187,8545.196784,,1.131356855249566
2021-03-23,routing,197,40,11,298609,6400.0,176842,250.361996,,agent_with_anytime_routing,197,40,0,289393,6400.0,171593,11960.07613,,3.086310191588331
2021-03-24,routing,210,39,11,305032,6240.0,181023,267.970657,,agent_with_anytime_routing,210,43,0,308135,6880.0,184367,15225.578967,,-1.017270319179627
2021-03-31,routing,209,39,12,291889,6240.0,171411,260.117915,,agent_with_anytime_routing,209,39,0,309486,6240.0,173098,15773.530988,,-6.028661580258249
2021-03-29,routing,221,45,13,313271,7200.0,182358,297.316364,,agent_with_anytime_routing,221,46,0,306667,7360.0,181677,17063.261971,,2.108078947620431
2021-03-26,routing,225,47,12,333020,7520.0,192173,244.913654,,agent_with_anytime_routing,225,49,0,328606,7840.0,194808,17413.159647,,1.3254459191640142
2021-03-22,routing,233,46,13,324210,7360.0,182267,363.502573,,agent_with_anytime_routing,233,45,0,331544,7200.0,193568,21117.739838,,-2.262114061873477
2021-04-18,routing,16,9,3,26867,1440.0,19967,6.516877,,agent_with_anytime_routing,16,7,0,27256,1120.0,19756,14.19457,,-1.447872855175494
2021-04-17,routing,41,13,4,72670,2080.0,49670,10.108698,,agent_with_anytime_routing,41,12,0,79303,1920.0,50040,86.611311,,-9.127562955827715
2021-04-20,routing,170,36,10,261998,5760.0,162012,150.295977,,agent_with_anytime_routing,170,37,0,267181,5920.0,166677,7122.984233,,-1.9782593760257712
2021-04-13,routing,188,40,11,283658,6400.0,172961,175.126518,,agent_with_anytime_routing,188,44,0,302122,7040.0,174697,9522.227487,,-6.509247051026236
2021-04-15,routing,188,38,10,283178,6080.0,172584,163.986671,,agent_with_anytime_routing,188,42,0,288920,6720.0,182608,10450.732383,,-2.0276998919407583
2021-04-19,routing,196,39,11,272927,6240.0,154651,217.730309,,agent_with_anytime_routing,196,40,0,271337,6400.0,157074,11669.773002,,0.5825733621078164
2021-04-12,routing,213,40,12,295916,6400.0,169838,271.619493,,agent_with_anytime_routing,213,43,0,305103,6880.0,179981,15426.043403,,-3.104597250571108
2021-04-21,routing,216,45,12,306742,7200.0,179279,249.839365,,agent_with_anytime_routing,216,45,0,313922,7200.0,182753,15671.922942,,-2.3407293425745417
2021-04-16,routing,218,43,12,314413,6880.0,180933,253.332799,,agent_with_anytime_routing,218,44,0,314995,7040.0,185141,16312.023391,,-0.1851068499076056
2021-04-14,routing,235,47,14,328191,7520.0,188083,257.366507,,agent_with_anytime_routing,235,49,0,337329,7840.0,197092,18997.50067,,-2.784354232748613
2021-03-07,routing,23,9,3,41488,1440.0,25120,7.167227,,agent_with_anytime_routing,23,9,0,42957,1440.0,26656,19.616201,,-3.540782876976475
2021-03-06,routing,38,10,3,61625,1600.0,40386,9.866751,,agent_with_anytime_routing,38,12,0,66124,1920.0,41455,72.653334,,-7.300608519269777
2021-03-02,routing,159,32,10,247665,5120.0,149985,132.38277,,agent_with_anytime_routing,159,34,0,248207,5440.0,148202,5684.993343,,-0.21884400298790704
2021-03-11,routing,169,35,11,259492,5600.0,158389,136.650758,,agent_with_anytime_routing,169,35,0,262065,5600.0,159074,6905.055907,,-0.9915527260956022
2021-03-09,routing,173,35,11,259397,5600.0,155124,149.344043,,agent_with_anytime_routing,173,34,0,270238,5440.0,163446,7368.7516,,-4.179308164705066
2021-03-03,routing,175,33,11,242188,5280.0,135471,177.564916,,agent_with_anytime_routing,175,34,0,249208,5440.0,146749,8384.78024,,-2.8985746610071517
2021-03-04,routing,178,33,11,277357,5280.0,164438,178.863144,,agent_with_anytime_routing,178,36,0,269605,5760.0,163841,8517.533164,,2.7949537960101964
2021-03-05,routing,204,42,11,296908,6720.0,166663,171.644463,,agent_with_anytime_routing,204,43,0,287371,6880.0,164316,12040.470152,,3.2121061069422177
2021-03-08,routing,203,40,11,289939,6400.0,171162,153.081571,,agent_with_anytime_routing,203,42,0,294043,6720.0,167638,13110.661975,,-1.4154701506178886
2021-03-10,routing,202,38,12,288881,6080.0,163514,162.630828,,agent_with_anytime_routing,202,38,0,289632,6080.0,167970,14333.172657,,-0.25996863760510386
2021-03-21,routing,16,6,2,33759,960.0,22657,6.563214,,agent_with_anytime_routing,16,6,0,31309,960.0,23509,10.772862,,7.257323972866494
2021-03-14,routing,25,9,3,41324,1440.0,23114,7.414095,,agent_with_anytime_routing,25,9,0,42999,1440.0,27395,18.172409,,-4.053334623947343
2021-03-20,routing,48,14,4,85150,2240.0,54517,13.253303,,agent_with_anytime_routing,48,13,0,87127,2080.0,57513,96.138328,,-2.3217850851438637
2021-03-13,routing,54,16,5,95498,2560.0,57928,15.519598,,agent_with_anytime_routing,54,15,0,91264,2400.0,59420,135.731536,,4.433600703679658
2021-03-16,routing,168,36,9,254183,5760.0,152055,127.809803,,agent_with_anytime_routing,168,38,0,259033,6080.0,160966,4897.368636,,-1.9080741040903602
2021-03-18,routing,174,34,11,257110,5440.0,154044,206.329287,,agent_with_anytime_routing,174,35,0,257939,5600.0,151144,5794.101005,,-0.32243008828905917
2021-03-12,routing,197,39,12,280078,6240.0,156531,186.872662,,agent_with_anytime_routing,197,40,0,285886,6400.0,162691,8727.41741,,-2.0737080384749964
2021-03-19,routing,209,43,11,287853,6880.0,164523,202.356495,,agent_with_anytime_routing,209,42,0,298450,6720.0,171077,10734.72571,,-3.681392933198542
2021-03-15,routing,210,43,12,281030,6880.0,156449,218.58836,,agent_with_anytime_routing,210,43,0,292712,6880.0,169692,11321.987847,,-4.156851581681671
2021-03-17,routing,233,47,12,322779,7520.0,181490,245.889167,,agent_with_anytime_routing,233,47,0,322178,7520.0,183810,14267.987758,,0.18619550838189597


==> data/comparison_5/comparison_routing_routing_routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_duration_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,diff_routing_routing_routing_180
2021-01-03,routing,7,3,2,11375,480.0,8075,15.233935,,agent_with_anytime_routing,7,3,0,13425,480.0,8793,9.429701,,-18.021978021978022
2021-01-10,routing,9,4,1,17117,640.0,11008,15.250857,,agent_with_anytime_routing,9,4,0,15129,640.0,10929,9.869391,,11.614184728632354
2021-01-09,routing,27,10,3,51543,1600.0,33024,17.005238,,agent_with_anytime_routing,27,11,0,52791,1760.0,37422,31.126862,,-2.4212793201792677
2021-01-02,routing,28,9,3,46538,1440.0,30275,16.720426,,agent_with_anytime_routing,28,9,0,47114,1440.0,26885,31.603101,,-1.2376982251063646
2021-01-01,routing,79,20,6,98866,3200.0,56086,41.364772,,agent_with_anytime_routing,79,18,0,110483,2880.0,61686,541.674393,,-11.750247810167297
2021-01-07,routing,139,29,8,216844,4640.0,134198,103.488602,,agent_with_anytime_routing,139,28,0,222341,4480.0,134699,3167.185529,,-2.5350021213406873
2021-01-05,routing,155,34,10,247149,5440.0,156027,105.926098,,agent_with_anytime_routing,155,36,0,242798,5760.0,149795,4171.720643,,1.760476473706145
2021-01-08,routing,156,31,9,224462,4960.0,127816,125.163929,,agent_with_anytime_routing,156,32,0,225702,5120.0,132803,5021.638295,,-0.552432037494097
2021-01-04,routing,174,37,9,245009,5920.0,139808,187.110288,,agent_with_anytime_routing,174,39,0,248984,6240.0,147176,6799.492447,,-1.622389381614553
2021-01-06,routing,193,40,12,274092,6400.0,159455,194.638857,,agent_with_anytime_routing,193,40,0,285154,6400.0,167406,9387.564203,,-4.035871167345271
2021-01-17,routing,12,6,2,21571,960.0,15174,9.254552,,agent_with_anytime_routing,12,6,0,23610,960.0,16975,12.294584,,-9.452505678920772
2021-01-16,routing,36,12,4,67928,1920.0,39803,12.677374,,agent_with_anytime_routing,36,11,0,67182,1760.0,44351,60.302791,,1.0982216464491814
2021-01-12,routing,118,24,8,200312,3840.0,122175,57.654001,,agent_with_anytime_routing,118,23,0,203343,3680.0,126242,2090.393129,,-1.513139502376293
2021-01-19,routing,151,32,9,230367,5120.0,145478,120.238886,,agent_with_anytime_routing,151,32,0,244684,5120.0,148168,4811.180198,,-6.214865844500298
2021-01-14,routing,154,33,11,235566,5280.0,145513,103.549202,,agent_with_anytime_routing,154,30,0,242171,4800.0,146073,4850.62484,,-2.803885110754523
2021-01-18,routing,159,32,10,221699,5120.0,120598,137.331241,,agent_with_anytime_routing,159,34,0,217706,5440.0,126990,6370.862542,,1.8010906679777536
2021-01-15,routing,165,31,9,239609,4960.0,139286,129.097185,,agent_with_anytime_routing,165,34,0,241627,5440.0,142958,6513.498407,,-0.842205426340413
2021-01-20,routing,179,35,11,265853,5600.0,154076,149.598251,,agent_with_anytime_routing,179,37,0,265832,5920.0,158034,8867.574995,,0.00789910213539061
2021-01-11,routing,180,35,11,261418,5600.0,153243,182.381538,,agent_with_anytime_routing,180,35,0,264268,5600.0,157596,8933.953107,,-1.0902080193406727
2021-01-13,routing,186,35,11,265707,5600.0,153412,156.536097,,agent_with_anytime_routing,186,37,0,275613,5920.0,162388,10204.588566,,-3.7281667400557756
2021-01-24,routing,11,6,2,20327,960.0,12393,6.99811,,agent_with_anytime_routing,11,6,0,19384,960.0,13661,10.097579,,4.639149899148915
2021-01-23,routing,27,9,3,50771,1440.0,30610,8.615355,,agent_with_anytime_routing,27,8,0,53155,1280.0,30172,32.435251,,-4.695593941423254
2021-01-30,routing,36,13,3,63077,2080.0,44445,10.228616,,agent_with_anytime_routing,36,10,0,65668,1600.0,41111,53.129367,,-4.107677917465955
2021-01-26,routing,127,26,7,203615,4160.0,129407,86.905878,,agent_with_anytime_routing,127,28,0,204108,4480.0,129899,2921.686014,,-0.24212361564717727
2021-01-28,routing,159,30,9,243484,4800.0,145497,105.208288,,agent_with_anytime_routing,159,33,0,242151,5280.0,149904,5922.666104,,0.547469238225099
2021-01-21,routing,165,34,10,258253,5440.0,159900,101.424293,,agent_with_anytime_routing,165,35,0,258170,5600.0,156797,6166.594507,,0.03213902645855034
2021-01-22,routing,160,33,9,225527,5280.0,128642,132.272105,,agent_with_anytime_routing,160,32,0,232253,5120.0,131535,6180.00857,,-2.9823480115462893
2021-01-25,routing,175,37,10,252658,5920.0,140512,126.004569,,agent_with_anytime_routing,175,38,0,254504,6080.0,149290,8389.157438,,-0.7306319214115524
2021-01-27,routing,182,37,11,272232,5920.0,155093,134.321965,,agent_with_anytime_routing,182,38,0,269330,6080.0,157919,8931.181762,,1.066002527256164
2021-01-29,routing,180,35,12,258193,5600.0,147617,148.662037,,agent_with_anytime_routing,180,33,0,262954,5280.0,151589,9934.946128,,-1.8439694337181876
2021-01-31,routing,17,9,2,27790,1440.0,19499,6.682753,,agent_with_anytime_routing,17,7,0,31390,1120.0,18254,12.017459,,-12.9543001079525
2021-02-07,routing,28,11,3,46016,1760.0,29523,7.32931,,agent_with_anytime_routing,28,12,0,52184,1920.0,33685,20.95776,,-13.40403337969402
2021-02-06,routing,35,12,3,61634,1920.0,40034,9.417787,,agent_with_anytime_routing,35,12,0,64641,1920.0,39582,39.600762,,-4.878800661972288
2021-02-02,routing,153,31,9,239011,4960.0,148309,104.592979,,agent_with_anytime_routing,153,35,0,239603,5600.0,149026,3952.469432,,-0.24768734493391517
2021-02-04,routing,159,33,10,245262,5280.0,147701,112.814634,,agent_with_anytime_routing,159,34,0,244695,5440.0,150063,4276.367714,,0.23118134892482325
2021-02-09,routing,163,34,10,239124,5440.0,144621,128.177285,,agent_with_anytime_routing,163,35,0,249848,5600.0,149116,4430.975008,,-4.484702497449022
2021-02-01,routing,175,36,9,246549,5760.0,135813,136.788531,,agent_with_anytime_routing,175,35,0,248747,5600.0,146058,6123.834773,,-0.8915063537065654
2021-02-03,routing,188,36,10,271165,5760.0,154736,139.847823,,agent_with_anytime_routing,188,39,0,266076,6240.0,156959,7679.098065,,1.8767171279479284
2021-02-05,routing,200,42,12,282863,6720.0,160579,179.435391,,agent_with_anytime_routing,200,41,0,286622,6560.0,162201,9190.521605,,-1.3289118760672127
2021-02-08,routing,199,41,12,275230,6560.0,158744,168.631163,,agent_with_anytime_routing,199,41,0,286059,6560.0,165666,9280.687477,,-3.9345274861025326
2021-06-13,routing,19,8,2,43100,1280.0,29727,6.557633,,agent_with_anytime_routing,19,8,0,44559,1280.0,31352,17.574612,,-3.3851508120649654
2021-06-20,routing,25,7,3,48222,1120.0,27950,7.270156,,agent_with_anytime_routing,25,6,0,52005,960.0,27797,27.94319,,-7.844967027497822
2021-06-19,routing,37,9,3,69580,1440.0,44023,10.066936,,agent_with_anytime_routing,37,11,0,69790,1760.0,43071,61.063608,,-0.30181086519114686
2021-06-12,routing,48,15,5,84627,2400.0,54037,11.735808,,agent_with_anytime_routing,48,13,0,87509,2080.0,55793,123.963174,,-3.405532513264088
2021-06-17,routing,172,34,10,265738,5440.0,163392,142.769925,,agent_with_anytime_routing,172,34,0,275794,5440.0,164623,7090.469323,,-3.784178401282466
2021-06-15,routing,176,33,12,281792,5280.0,170973,200.032204,,agent_with_anytime_routing,176,36,0,277083,5760.0,161182,8733.756148,,1.6710907335907337
2021-06-18,routing,189,36,12,281962,5760.0,167249,212.58742,,agent_with_anytime_routing,189,36,0,281014,5760.0,161575,10230.448123,,0.3362155184031891
2021-06-11,routing,205,45,14,302206,7200.0,175679,306.201104,,agent_with_anytime_routing,205,47,0,299780,7520.0,184451,12434.885196,,0.8027636777562325
2021-06-16,routing,206,43,11,301560,6880.0,179271,183.426752,,agent_with_anytime_routing,206,41,0,310392,6560.0,183787,12719.262928,,-2.9287703939514524
2021-06-14,routing,207,41,11,303727,6560.0,174922,247.951187,,agent_with_anytime_routing,207,41,0,311446,6560.0,184209,14745.465014,,-2.541427005172408
2021-06-27,routing,20,8,2,35030,1280.0,23895,6.966687,,agent_with_anytime_routing,20,8,0,40586,1280.0,26836,16.899821,,-15.86069083642592
2021-06-26,routing,49,13,4,87460,2080.0,58705,14.023135,,agent_with_anytime_routing,49,14,0,94311,2240.0,60262,156.601287,,-7.833295220672308
2021-06-22,routing,165,33,10,259812,5280.0,161039,135.686529,,agent_with_anytime_routing,165,33,0,262166,5280.0,166092,6250.189567,,-0.9060397518205472
2021-06-29,routing,165,32,10,265031,5120.0,161717,124.258717,,agent_with_anytime_routing,165,30,0,271941,4800.0,161117,7336.215161,,-2.607242171670484
2021-06-24,routing,176,36,11,281737,5760.0,175154,135.061328,,agent_with_anytime_routing,176,43,0,287297,6880.0,177242,7985.386291,,-1.9734717129805457
2021-06-25,routing,176,34,10,255410,5440.0,146439,239.221807,,agent_with_anytime_routing,176,36,0,254149,5760.0,149638,8054.208109,,0.4937159860616264
2021-06-30,routing,200,38,12,294881,6080.0,166960,174.53762,,agent_with_anytime_routing,200,40,0,285378,6400.0,168613,11691.896234,,3.222655918828273
2021-06-28,routing,201,39,11,292923,6240.0,171174,191.716779,,agent_with_anytime_routing,201,40,0,293002,6400.0,170752,12589.887518,,-0.02696954489746452
2021-06-23,routing,202,40,11,290078,6400.0,171858,245.9848,,agent_with_anytime_routing,202,38,0,305241,6080.0,176752,12623.846482,,-5.227214749136439
2021-06-21,routing,200,40,12,284944,6400.0,166938,158.671835,,agent_with_anytime_routing,200,43,0,292708,6880.0,172199,13049.47484,,-2.7247459149868045
2021-06-06,routing,23,8,3,45443,1280.0,30882,7.370731,,agent_with_anytime_routing,23,8,0,45949,1280.0,33131,17.137376,,-1.113482824637458
2021-06-05,routing,40,12,4,73471,1920.0,49462,12.793892,,agent_with_anytime_routing,40,12,0,73416,1920.0,48268,61.321319,,0.07485946836166651
2021-06-01,routing,155,32,9,249045,5120.0,157267,117.656258,,agent_with_anytime_routing,155,34,0,249743,5440.0,152464,3985.298611,,-0.280270633821197
2021-06-03,routing,156,32,10,255888,5120.0,158450,129.284498,,agent_with_anytime_routing,156,33,0,261716,5280.0,155983,4276.604066,,-2.2775589320327643
2021-06-08,routing,164,36,11,255784,5760.0,157668,123.193078,,agent_with_anytime_routing,164,36,0,274382,5760.0,167407,5175.562849,,-7.270978638226003
2021-06-10,routing,174,36,10,261964,5760.0,163593,163.467125,,agent_with_anytime_routing,174,35,0,278160,5600.0,172576,6339.388343,,-6.182528897100365
2021-06-02,routing,179,33,9,264769,5280.0,149264,173.593901,,agent_with_anytime_routing,179,35,0,277930,5600.0,157998,7179.180044,,-4.970748086067478
2021-06-04,routing,181,34,10,261341,5440.0,149609,161.450255,,agent_with_anytime_routing,181,37,0,263493,5920.0,157454,7285.787141,,-0.8234452305608382
2021-06-09,routing,195,41,10,277839,6560.0,164780,201.241334,,agent_with_anytime_routing,195,41,0,286418,6560.0,169037,8140.241686,,-3.0877594578154977
2021-06-07,routing,211,42,12,300430,6720.0,175242,259.865472,,agent_with_anytime_routing,211,42,0,300556,6720.0,173605,12292.739831,,-0.04193988616316613
2021-05-30,routing,11,5,1,21388,800.0,15767,6.351674,,agent_with_anytime_routing,11,4,0,24238,640.0,16797,9.232892,,-13.325229100430148
2021-05-23,routing,15,7,3,31920,1120.0,22756,6.498629,,agent_with_anytime_routing,15,6,0,33326,960.0,21889,10.327584,,-4.404761904761905
2021-05-29,routing,40,12,3,71204,1920.0,45242,9.967375,,agent_with_anytime_routing,40,10,0,72712,1600.0,45120,66.993027,,-2.117858547272625
2021-05-22,routing,43,15,5,79416,2400.0,50646,10.995134,,agent_with_anytime_routing,43,14,0,74079,2240.0,49110,69.074238,,6.720308250226655
2021-05-31,routing,92,19,7,132670,3040.0,70947,38.700734,,agent_with_anytime_routing,92,19,0,136397,3040.0,76829,804.269052,,-2.8092258988467624
2021-05-27,routing,141,30,9,229005,4800.0,143151,115.965161,,agent_with_anytime_routing,141,31,0,230719,4960.0,148270,2711.679511,,-0.7484552739023166
2021-05-25,routing,167,33,9,250648,5280.0,152389,105.648563,,agent_with_anytime_routing,167,32,0,266899,5120.0,156547,5500.509736,,-6.483594522996393
2021-05-26,routing,196,41,12,272896,6560.0,164657,202.963582,,agent_with_anytime_routing,196,40,0,288525,6400.0,168936,8820.520534,,-5.7270901735459665
2021-05-28,routing,202,38,13,294406,6080.0,171509,206.882605,,agent_with_anytime_routing,202,38,0,298136,6080.0,179468,10629.207806,,-1.2669578744998404
2021-05-24,routing,215,41,12,304826,6560.0,175908,257.817345,,agent_with_anytime_routing,215,43,0,309570,6880.0,186184,11670.638459,,-1.5562976911418318
2021-05-16,routing,14,6,1,27940,960.0,20878,6.398701,,agent_with_anytime_routing,14,5,0,28942,800.0,19843,10.622625,,-3.586256263421618
2021-05-15,routing,47,14,4,86602,2240.0,57312,14.370389,,agent_with_anytime_routing,47,12,0,96041,1920.0,57174,117.821695,,-10.899286390614536
2021-05-18,routing,168,31,10,260958,4960.0,161501,192.5383,,agent_with_anytime_routing,168,39,0,270191,6240.0,172702,5872.243613,,-3.5381172449206386
2021-05-21,routing,188,37,10,269784,5920.0,159911,165.047367,,agent_with_anytime_routing,188,38,0,276810,6080.0,164048,8587.4646,,-2.604305666755627
2021-05-13,routing,191,35,12,293645,5600.0,175060,198.489335,,agent_with_anytime_routing,191,36,0,288654,5760.0,174520,9202.314415,,1.6996713718946346
2021-05-14,routing,193,35,11,281769,5600.0,164013,155.587522,,agent_with_anytime_routing,193,38,0,288523,6080.0,175967,9805.358476,,-2.3969989601411084
2021-05-20,routing,197,36,11,302586,5760.0,182958,181.43024,,agent_with_anytime_routing,197,38,0,294070,6080.0,181009,10232.414967,,2.8144064827850594
2021-05-12,routing,218,44,13,302171,7040.0,175228,241.324073,,agent_with_anytime_routing,218,43,0,320738,6880.0,183573,13501.704216,,-6.144534055220388
2021-05-19,routing,217,41,11,324527,6560.0,183899,237.731096,,agent_with_anytime_routing,217,40,0,321546,6400.0,180531,13959.776741,,0.9185676384399449
2021-05-17,routing,221,41,12,308642,6560.0,179770,337.678124,,agent_with_anytime_routing,221,43,0,320472,6880.0,184013,15198.857882,,-3.8329196933664247
2021-04-11,routing,17,7,2,35272,1120.0,26370,6.562926,,agent_with_anytime_routing,17,7,0,32090,1120.0,23990,11.75225,,9.021320027217056
2021-04-03,routing,43,15,4,76756,2400.0,52244,10.666032,,agent_with_anytime_routing,43,14,0,78737,2240.0,50909,68.183946,,-2.580905727239564
2021-04-10,routing,51,16,5,91911,2560.0,60934,16.135767,,agent_with_anytime_routing,51,14,0,96113,2240.0,60916,118.075554,,-4.571814037492792
2021-04-06,routing,170,36,10,254383,5760.0,152386,103.085628,,agent_with_anytime_routing,170,37,0,269109,5920.0,162004,5244.362679,,-5.7889088500410795
2021-04-01,routing,181,39,12,280667,6240.0,175713,123.00904,,agent_with_anytime_routing,181,39,0,280475,6240.0,172881,6208.609327,,0.06840846982367005
2021-04-08,routing,181,36,10,281995,5760.0,166673,190.613439,,agent_with_anytime_routing,181,32,0,287383,5120.0,173363,6911.670091,,-1.9106721750385645
2021-04-02,routing,200,44,12,289608,7040.0,175922,260.751375,,agent_with_anytime_routing,200,44,0,299272,7040.0,179038,8601.24572,,-3.336924394353747
2021-04-09,routing,205,43,13,288529,6880.0,163157,272.981624,,agent_with_anytime_routing,205,42,0,292360,6720.0,167284,10142.744379,,-1.3277694789778498
2021-04-05,routing,204,42,11,283247,6720.0,164182,233.137629,,agent_with_anytime_routing,204,41,0,291342,6560.0,170885,10146.462495,,-2.8579296515055765
2021-04-07,routing,212,41,12,303391,6560.0,173246,209.850262,,agent_with_anytime_routing,212,42,0,308149,6720.0,179079,11456.682254,,-1.5682732843096863
2021-03-28,routing,19,8,3,37644,1280.0,27020,6.838584,,agent_with_anytime_routing,19,8,0,40202,1280.0,26757,15.22598,,-6.795239613218574
2021-03-27,routing,40,12,4,80061,1920.0,53330,10.148178,,agent_with_anytime_routing,40,12,0,78164,1920.0,52705,75.076088,,2.3694432994841432
2021-03-25,routing,149,30,11,223264,4800.0,132334,103.792186,,agent_with_anytime_routing,149,31,0,227237,4960.0,141104,4372.574562,,-1.7795076680521713
2021-03-30,routing,184,38,12,284614,6080.0,175246,137.2023,,agent_with_anytime_routing,184,38,0,300155,6080.0,183860,8308.822293,,-5.46037791535202
2021-03-23,routing,197,40,11,298609,6400.0,176842,250.361996,,agent_with_anytime_routing,197,43,0,296461,6880.0,175744,11550.600413,,0.7193353180915512
2021-03-24,routing,210,39,11,305032,6240.0,181023,267.970657,,agent_with_anytime_routing,210,43,0,324098,6880.0,181142,14149.109155,,-6.250491751685069
2021-03-31,routing,209,39,12,291889,6240.0,171411,260.117915,,agent_with_anytime_routing,209,39,0,298958,6240.0,173960,15507.255794,,-2.421811030905584
2021-03-26,routing,225,47,12,333020,7520.0,192173,244.913654,,agent_with_anytime_routing,225,49,0,324120,7840.0,192865,16281.547487,,2.672512161431746
2021-03-29,routing,221,45,13,313271,7200.0,182358,297.316364,,agent_with_anytime_routing,221,44,0,318287,7040.0,184047,16813.808208,,-1.6011695943767537
2021-03-22,routing,233,46,13,324210,7360.0,182267,363.502573,,agent_with_anytime_routing,233,46,0,331528,7360.0,191774,20266.529247,,-2.2571789889269303
2021-04-18,routing,16,9,3,26867,1440.0,19967,6.516877,,agent_with_anytime_routing,16,8,0,27150,1280.0,19950,10.381921,,-1.0533368072356422
2021-04-17,routing,41,13,4,72670,2080.0,49670,10.108698,,agent_with_anytime_routing,41,12,0,76555,1920.0,51707,61.116183,,-5.346085041970552
2021-04-20,routing,170,36,10,261998,5760.0,162012,150.295977,,agent_with_anytime_routing,170,37,0,269116,5920.0,167752,5476.249512,,-2.7168146321727646
2021-04-13,routing,188,40,11,283658,6400.0,172961,175.126518,,agent_with_anytime_routing,188,39,0,286580,6240.0,176011,7373.646917,,-1.0301137285040436
2021-04-15,routing,188,38,10,283178,6080.0,172584,163.986671,,agent_with_anytime_routing,188,42,0,302158,6720.0,178279,7842.208639,,-6.7024980754154635
2021-04-19,routing,196,39,11,272927,6240.0,154651,217.730309,,agent_with_anytime_routing,196,43,0,278399,6880.0,163414,8885.505933,,-2.0049317216691644
2021-04-21,routing,216,45,12,306742,7200.0,179279,249.839365,,agent_with_anytime_routing,216,45,0,308792,7200.0,181219,11532.126922,,-0.6683140880609764
2021-04-12,routing,213,40,12,295916,6400.0,169838,271.619493,,agent_with_anytime_routing,213,43,0,307450,6880.0,181203,11571.84113,,-3.8977277335460063
2021-04-16,routing,218,43,12,314413,6880.0,180933,253.332799,,agent_with_anytime_routing,218,44,0,314559,7040.0,183683,12970.387037,,-0.04643573898025845
2021-04-14,routing,235,47,14,328191,7520.0,188083,257.366507,,agent_with_anytime_routing,235,50,0,338247,8000.0,199506,14958.614361,,-3.0640693986123932
2021-04-25,routing,17,7,3,36235,1120.0,25688,7.537785,,agent_with_anytime_routing,17,5,0,39994,800.0,27029,13.055835,,-10.373947840485718
2021-05-01,routing,47,13,4,87262,2080.0,56791,13.830004,,agent_with_anytime_routing,47,14,0,90506,2240.0,59869,128.961562,,-3.717540280992872
2021-04-24,routing,51,15,5,96778,2400.0,62913,15.92132,,agent_with_anytime_routing,51,15,0,96845,2400.0,63390,143.682409,,-0.069230610262663
2021-04-27,routing,167,35,10,254827,5600.0,155856,149.467247,,agent_with_anytime_routing,167,38,0,262834,6080.0,157334,6193.039086,,-3.1421317207360286
2021-04-29,routing,190,37,11,282021,5920.0,165757,235.131407,,agent_with_anytime_routing,190,39,0,293028,6240.0,174973,10196.642701,,-3.9029008478092058
2021-04-23,routing,204,41,12,297535,6560.0,170500,230.916278,,agent_with_anytime_routing,204,41,0,300961,6560.0,179312,12484.270585,,-1.1514611726351522
2021-04-28,routing,208,41,12,292499,6560.0,166516,240.872563,,agent_with_anytime_routing,208,43,0,295427,6880.0,173280,13691.39601,,-1.0010290633472252
2021-04-22,routing,213,43,14,322845,6880.0,195935,212.353942,,agent_with_anytime_routing,213,42,0,319197,6720.0,195112,14162.373866,,1.1299540026947916
2021-04-30,routing,217,40,12,325983,6400.0,183232,236.091129,,agent_with_anytime_routing,217,41,0,322785,6560.0,189547,16040.776762,,0.9810327532417334
2021-04-26,routing,218,42,12,302014,6720.0,168927,261.242934,,agent_with_anytime_routing,218,45,0,320026,7200.0,181353,16044.013658,,-5.9639619355394125
2021-05-02,routing,15,7,2,32336,1120.0,21047,7.163261,,agent_with_anytime_routing,15,6,0,33278,960.0,22580,10.387434,,-2.91316180108857
2021-05-09,routing,24,7,2,43685,1120.0,26392,7.799789,,agent_with_anytime_routing,24,7,0,47088,1120.0,34153,17.79632,,-7.789859219411698
2021-05-08,routing,44,11,3,81482,1760.0,52789,13.076567,,agent_with_anytime_routing,44,13,0,79950,2080.0,54033,85.490827,,1.8801698534645688
2021-05-04,routing,171,37,10,265510,5920.0,160212,139.907945,,agent_with_anytime_routing,171,36,0,264273,5760.0,160710,5514.707862,,0.46589582313283867
2021-05-11,routing,167,30,10,255106,4800.0,150740,151.714979,,agent_with_anytime_routing,167,35,0,260757,5600.0,158505,5752.031919,,-2.215157620753726
2021-05-06,routing,176,37,10,278795,5920.0,173758,153.625425,,agent_with_anytime_routing,176,39,0,274133,6240.0,171857,5964.562716,,1.672196416721964
2021-05-07,routing,194,36,12,280770,5760.0,160735,240.921866,,agent_with_anytime_routing,194,40,0,279400,6400.0,167290,9213.650917,,0.48794386864693523
2021-05-05,routing,213,45,13,307137,7200.0,181198,202.897063,,agent_with_anytime_routing,213,45,0,323889,7200.0,191682,11251.996557,,-5.454243546039716
2021-05-10,routing,218,40,13,314968,6400.0,181096,269.469246,,agent_with_anytime_routing,218,41,0,313221,6560.0,188013,12962.194376,,0.5546595209672094
2021-05-03,routing,218,42,14,309768,6720.0,183134,222.330069,,agent_with_anytime_routing,218,43,0,316427,6880.0,187483,12996.811488,,-2.149673303891945
2021-03-07,routing,23,9,3,41488,1440.0,25120,7.167227,,agent_with_anytime_routing,23,8,0,39834,1280.0,25100,16.606616,,3.9866949479367526
2021-03-06,routing,38,10,3,61625,1600.0,40386,9.866751,,agent_with_anytime_routing,38,13,0,69104,2080.0,46351,53.418314,,-12.13630831643002
2021-03-02,routing,159,32,10,247665,5120.0,149985,132.38277,,agent_with_anytime_routing,159,33,0,241975,5280.0,145212,4485.360666,,2.2974582601497993
2021-03-11,routing,169,35,11,259492,5600.0,158389,136.650758,,agent_with_anytime_routing,169,35,0,262737,5600.0,154926,5158.974507,,-1.2505202472523238
2021-03-09,routing,173,35,11,259397,5600.0,155124,149.344043,,agent_with_anytime_routing,173,36,0,268511,5760.0,164400,5878.27883,,-3.5135333099457586
2021-03-03,routing,175,33,11,242188,5280.0,135471,177.564916,,agent_with_anytime_routing,175,37,0,250446,5920.0,148004,6499.369736,,-3.4097477992303498
2021-03-04,routing,178,33,11,277357,5280.0,164438,178.863144,,agent_with_anytime_routing,178,37,0,269845,5920.0,165684,6551.681831,,2.708422718734339
2021-03-05,routing,204,42,11,296908,6720.0,166663,171.644463,,agent_with_anytime_routing,204,44,0,293836,7040.0,169818,9275.703891,,1.0346639363035015
2021-03-08,routing,203,40,11,289939,6400.0,171162,153.081571,,agent_with_anytime_routing,203,43,0,289279,6880.0,169601,9860.442599,,0.22763408854966044
2021-03-10,routing,202,38,12,288881,6080.0,163514,162.630828,,agent_with_anytime_routing,202,40,0,295492,6400.0,170355,10909.788311,,-2.288485570182878
2021-03-21,routing,16,6,2,33759,960.0,22657,6.563214,,agent_with_anytime_routing,16,6,0,32719,960.0,24004,12.3408,,3.080659972155573
2021-03-14,routing,25,9,3,41324,1440.0,23114,7.414095,,agent_with_anytime_routing,25,9,0,47276,1440.0,31042,22.397999,,-14.40325234730423
2021-03-20,routing,48,14,4,85150,2240.0,54517,13.253303,,agent_with_anytime_routing,48,14,0,84748,2240.0,58354,119.169524,,0.4721080446271286
2021-03-13,routing,54,16,5,95498,2560.0,57928,15.519598,,agent_with_anytime_routing,54,16,0,95617,2560.0,60244,169.591614,,-0.12460993947517225
2021-03-16,routing,168,36,9,254183,5760.0,152055,127.809803,,agent_with_anytime_routing,168,38,0,262372,6080.0,164482,6373.170537,,-3.221694605854837
2021-03-18,routing,174,34,11,257110,5440.0,154044,206.329287,,agent_with_anytime_routing,174,38,0,264822,6080.0,154893,7205.907475,,-2.9994943798374236
2021-03-12,routing,197,39,12,280078,6240.0,156531,186.872662,,agent_with_anytime_routing,197,37,0,278979,5920.0,156442,11796.442611,,0.3923906911646041
2021-03-19,routing,209,43,11,287853,6880.0,164523,202.356495,,agent_with_anytime_routing,209,42,0,293046,6720.0,167667,13526.182538,,-1.8040458150514325
2021-03-15,routing,210,43,12,281030,6880.0,156449,218.58836,,agent_with_anytime_routing,210,42,0,299390,6720.0,172294,13927.723878,,-6.533110344091378
2021-03-17,routing,233,47,12,322779,7520.0,181490,245.889167,,agent_with_anytime_routing,233,46,0,321591,7360.0,183047,18980.301425,,0.3680536837898376
2021-02-28,routing,14,6,2,25896,960.0,18777,6.518802,,agent_with_anytime_routing,14,7,0,27007,1120.0,19405,9.676055,,-4.290237874575224
2021-02-21,routing,20,8,2,29331,1280.0,16874,6.742434,,agent_with_anytime_routing,20,7,0,34385,1120.0,22476,12.768253,,-17.230916095598513
2021-02-27,routing,29,8,3,57871,1280.0,39272,8.453107,,agent_with_anytime_routing,29,10,0,57216,1600.0,36578,26.694367,,1.1318276857147793
2021-02-20,routing,36,12,4,65508,1920.0,41375,9.318857,,agent_with_anytime_routing,36,13,0,63590,2080.0,41459,41.598915,,2.9278866703303414
2021-02-23,routing,163,38,10,258766,6080.0,161033,111.480178,,agent_with_anytime_routing,163,37,0,264202,5920.0,157141,4183.66951,,-2.100739664407225
2021-02-25,routing,167,38,11,252050,6080.0,159659,109.300243,,agent_with_anytime_routing,167,38,0,261305,6080.0,159185,4602.867353,,-3.67189049791708
2021-03-01,routing,170,35,10,231225,5600.0,128578,130.756825,,agent_with_anytime_routing,170,34,0,238001,5440.0,137939,5878.223146,,-2.930478970699535
2021-02-22,routing,181,37,11,255735,5920.0,151131,175.692498,,agent_with_anytime_routing,181,37,0,258867,5920.0,150782,6459.589602,,-1.2247052613056484
2021-02-24,routing,197,39,11,282368,6240.0,168230,211.291887,,agent_with_anytime_routing,197,43,0,297655,6880.0,171197,8981.09343,,-5.413857094288304
2021-02-26,routing,205,45,12,289705,7200.0,166053,173.615814,,agent_with_anytime_routing,205,44,0,292719,7040.0,170080,9544.224451,,-1.0403686508689873
2021-02-14,routing,22,7,2,38027,1120.0,25223,7.186036,,agent_with_anytime_routing,22,7,0,35859,1120.0,24749,17.280927,,5.701212296526153
2021-02-13,routing,41,12,4,71911,1920.0,48432,11.136315,,agent_with_anytime_routing,41,11,0,81216,1760.0,49519,65.064024,,-12.93960590173965
2021-02-16,routing,125,26,8,189554,4160.0,114873,69.257941,,agent_with_anytime_routing,125,25,0,208907,4000.0,122557,2045.166173,,-10.209755531405298
2021-02-11,routing,159,31,10,244522,4960.0,146029,126.743254,,agent_with_anytime_routing,159,35,0,246695,5600.0,148157,4431.429011,,-0.8886725938770336
2021-02-18,routing,168,34,11,255498,5440.0,154849,127.52983,,agent_with_anytime_routing,168,36,0,261821,5760.0,158724,5348.341132,,-2.4747747536184237
2021-02-19,routing,182,39,12,255787,6240.0,147042,127.426139,,agent_with_anytime_routing,182,40,0,252949,6400.0,145215,6746.146013,,1.1095169027354792
2021-02-10,routing,185,40,11,269231,6400.0,154234,152.967571,,agent_with_anytime_routing,185,39,0,265889,6240.0,157497,6863.242838,,1.2413132217315241
2021-02-15,routing,182,38,10,251793,6080.0,143991,183.609123,,agent_with_anytime_routing,182,40,0,255983,6400.0,148265,7107.643036,,-1.664065323499859
2021-02-17,routing,186,37,9,257235,5920.0,147355,164.158277,,agent_with_anytime_routing,186,39,0,268034,6240.0,153620,7724.633209,,-4.198106789511536
2021-02-12,routing,192,39,12,261540,6240.0,145884,176.946905,,agent_with_anytime_routing,192,38,0,267578,6080.0,153989,8351.94959,,-2.3086334786265965


==> data/comparison_5/comparison_routing_routing_routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_duration_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,diff_routing_routing_routing_240
2021-01-03,routing,7,3,2,11375,480.0,8075,15.233935,,agent_with_anytime_routing,7,3,0,13131,480.0,8475,11.596325,,-15.437362637362638
2021-01-10,routing,9,4,1,17117,640.0,11008,15.250857,,agent_with_anytime_routing,9,6,0,15776,960.0,12176,12.207598,,7.834316761114681
2021-01-02,routing,28,9,3,46538,1440.0,30275,16.720426,,agent_with_anytime_routing,28,10,0,47761,1600.0,30435,32.750608,,-2.6279599467102153
2021-01-09,routing,27,10,3,51543,1600.0,33024,17.005238,,agent_with_anytime_routing,27,10,0,52356,1600.0,34580,34.094104,,-1.5773237879052442
2021-01-01,routing,79,20,6,98866,3200.0,56086,41.364772,,agent_with_anytime_routing,79,19,0,116066,3040.0,65158,631.772258,,-17.39728521433051
2021-01-07,routing,139,29,8,216844,4640.0,134198,103.488602,,agent_with_anytime_routing,139,29,0,221961,4640.0,132114,3805.882293,,-2.35976093412776
2021-01-05,routing,155,34,10,247149,5440.0,156027,105.926098,,agent_with_anytime_routing,155,37,0,242783,5920.0,154222,4373.009952,,1.7665456870147158
2021-01-08,routing,156,31,9,224462,4960.0,127816,125.163929,,agent_with_anytime_routing,156,31,0,228237,4960.0,128519,5518.693293,,-1.6817991464034001
2021-01-04,routing,174,37,9,245009,5920.0,139808,187.110288,,agent_with_anytime_routing,174,37,0,252856,5920.0,150266,7083.509112,,-3.202739491202364
2021-01-06,routing,193,40,12,274092,6400.0,159455,194.638857,,agent_with_anytime_routing,193,41,0,288125,6560.0,166351,10197.895219,,-5.119813785152431
2021-01-17,routing,12,6,2,21571,960.0,15174,9.254552,,agent_with_anytime_routing,12,6,0,21387,960.0,14327,10.26198,,0.8529970794121737
2021-01-16,routing,36,12,4,67928,1920.0,39803,12.677374,,agent_with_anytime_routing,36,14,0,64368,2240.0,42961,51.057899,,5.24084324578966
2021-01-12,routing,118,24,8,200312,3840.0,122175,57.654001,,agent_with_anytime_routing,118,26,0,192634,4160.0,119270,2165.165739,,3.8330204880386596
2021-01-19,routing,151,32,9,230367,5120.0,145478,120.238886,,agent_with_anytime_routing,151,34,0,242386,5440.0,146546,4634.66928,,-5.2173271345288175
2021-01-14,routing,154,33,11,235566,5280.0,145513,103.549202,,agent_with_anytime_routing,154,32,0,244410,5120.0,146927,4821.969515,,-3.754361834899773
2021-01-18,routing,159,32,10,221699,5120.0,120598,137.331241,,agent_with_anytime_routing,159,35,0,234635,5600.0,136148,6228.613756,,-5.83493836237421
2021-01-15,routing,165,31,9,239609,4960.0,139286,129.097185,,agent_with_anytime_routing,165,39,0,234587,6240.0,141380,6902.460715,,2.0959145941930397
2021-01-20,routing,179,35,11,265853,5600.0,154076,149.598251,,agent_with_anytime_routing,179,38,0,265803,6080.0,153216,8607.151642,,0.01880738603664431
2021-01-13,routing,186,35,11,265707,5600.0,153412,156.536097,,agent_with_anytime_routing,186,36,0,278644,5760.0,165001,9703.911966,,-4.868896942873165
2021-01-11,routing,180,35,11,261418,5600.0,153243,182.381538,,agent_with_anytime_routing,180,39,0,262774,6240.0,151379,9917.032556,,-0.5187094997284043
2021-01-31,routing,17,9,2,27790,1440.0,19499,6.682753,,agent_with_anytime_routing,17,7,0,32544,1120.0,20811,12.16293,,-17.106872975890607
2021-02-07,routing,28,11,3,46016,1760.0,29523,7.32931,,agent_with_anytime_routing,28,12,0,47856,1920.0,30073,19.895108,,-3.998609179415855
2021-02-06,routing,35,12,3,61634,1920.0,40034,9.417787,,agent_with_anytime_routing,35,13,0,63194,2080.0,42562,43.687876,,-2.5310705130285234
2021-02-02,routing,153,31,9,239011,4960.0,148309,104.592979,,agent_with_anytime_routing,153,34,0,237187,5440.0,149183,3631.346598,,0.76314479249909
2021-02-04,routing,159,33,10,245262,5280.0,147701,112.814634,,agent_with_anytime_routing,159,37,0,254379,5920.0,152980,4264.214967,,-3.717249308902317
2021-02-09,routing,163,34,10,239124,5440.0,144621,128.177285,,agent_with_anytime_routing,163,36,0,258220,5760.0,149021,4671.130875,,-7.985814891018886
2021-02-01,routing,175,36,9,246549,5760.0,135813,136.788531,,agent_with_anytime_routing,175,35,0,259143,5600.0,143492,6041.875949,,-5.10811238333962
2021-02-03,routing,188,36,10,271165,5760.0,154736,139.847823,,agent_with_anytime_routing,188,40,0,267503,6400.0,157123,7198.585232,,1.350469271476776
2021-02-05,routing,200,42,12,282863,6720.0,160579,179.435391,,agent_with_anytime_routing,200,43,0,278402,6880.0,161038,9110.778335,,1.5770885552369875
2021-02-08,routing,199,41,12,275230,6560.0,158744,168.631163,,agent_with_anytime_routing,199,40,0,281196,6400.0,162438,9223.555819,,-2.167641608836246
2021-01-24,routing,11,6,2,20327,960.0,12393,6.99811,,agent_with_anytime_routing,11,5,0,19811,800.0,14687,10.052384,,2.538495596989226
2021-01-23,routing,27,9,3,50771,1440.0,30610,8.615355,,agent_with_anytime_routing,27,9,0,45898,1440.0,30472,31.559291,,9.597998857615568
2021-01-30,routing,36,13,3,63077,2080.0,44445,10.228616,,agent_with_anytime_routing,36,13,0,65470,2080.0,41161,51.836354,,-3.7937758612489496
2021-01-26,routing,127,26,7,203615,4160.0,129407,86.905878,,agent_with_anytime_routing,127,26,0,210669,4160.0,132386,2818.345002,,-3.464381307860423
2021-01-28,routing,159,30,9,243484,4800.0,145497,105.208288,,agent_with_anytime_routing,159,33,0,251705,5280.0,155771,5894.926968,,-3.3764025562254605
2021-01-21,routing,165,34,10,258253,5440.0,159900,101.424293,,agent_with_anytime_routing,165,36,0,264524,5760.0,162091,5957.471671,,-2.4282389749586644
2021-01-22,routing,160,33,9,225527,5280.0,128642,132.272105,,agent_with_anytime_routing,160,33,0,230847,5280.0,137668,5974.68216,,-2.3589193311665566
2021-01-25,routing,175,37,10,252658,5920.0,140512,126.004569,,agent_with_anytime_routing,175,38,0,256075,6080.0,150550,8005.522228,,-1.3524210592975485
2021-01-27,routing,182,37,11,272232,5920.0,155093,134.321965,,agent_with_anytime_routing,182,39,0,277337,6240.0,160655,8086.923512,,-1.8752387669340855
2021-01-29,routing,180,35,12,258193,5600.0,147617,148.662037,,agent_with_anytime_routing,180,36,0,261946,5760.0,153919,9154.114567,,-1.45356380691963
2021-06-13,routing,19,8,2,43100,1280.0,29727,6.557633,,agent_with_anytime_routing,19,8,0,46225,1280.0,30846,17.559357,,-7.250580046403712
2021-06-20,routing,25,7,3,48222,1120.0,27950,7.270156,,agent_with_anytime_routing,25,10,0,48778,1600.0,34325,26.982256,,-1.1530007050723736
2021-06-19,routing,37,9,3,69580,1440.0,44023,10.066936,,agent_with_anytime_routing,37,11,0,69911,1760.0,41127,70.319043,,-0.4757114113250934
2021-06-12,routing,48,15,5,84627,2400.0,54037,11.735808,,agent_with_anytime_routing,48,15,0,91305,2400.0,51898,142.6767,,-7.891098585557801
2021-06-17,routing,172,34,10,265738,5440.0,163392,142.769925,,agent_with_anytime_routing,172,34,0,276261,5440.0,169911,7819.97591,,-3.959915405399303
2021-06-15,routing,176,33,12,281792,5280.0,170973,200.032204,,agent_with_anytime_routing,176,40,0,278152,6400.0,164040,9112.039914,,1.291732909379968
2021-06-18,routing,189,36,12,281962,5760.0,167249,212.58742,,agent_with_anytime_routing,189,37,0,278553,5920.0,158907,11071.199574,,1.2090281669161094
2021-06-16,routing,206,43,11,301560,6880.0,179271,183.426752,,agent_with_anytime_routing,206,42,0,310048,6720.0,185919,12938.312435,,-2.8146969094044305
2021-06-11,routing,205,45,14,302206,7200.0,175679,306.201104,,agent_with_anytime_routing,205,42,0,312129,6720.0,179470,13154.778275,,-3.283521836098555
2021-06-14,routing,207,41,11,303727,6560.0,174922,247.951187,,agent_with_anytime_routing,207,44,0,316069,7040.0,190847,15280.229008,,-4.063517566762257
2021-06-27,routing,20,8,2,35030,1280.0,23895,6.966687,,agent_with_anytime_routing,20,8,0,35937,1280.0,25385,18.724215,,-2.5892092492149588
2021-06-26,routing,49,13,4,87460,2080.0,58705,14.023135,,agent_with_anytime_routing,49,18,0,86670,2880.0,57626,145.242671,,0.9032700663160302
2021-06-22,routing,165,33,10,259812,5280.0,161039,135.686529,,agent_with_anytime_routing,165,33,0,260287,5280.0,162885,6559.6992,,-0.18282450387203056
2021-06-29,routing,165,32,10,265031,5120.0,161717,124.258717,,agent_with_anytime_routing,165,33,0,256536,5280.0,158444,7168.370725,,3.2052854194414993
2021-06-24,routing,176,36,11,281737,5760.0,175154,135.061328,,agent_with_anytime_routing,176,40,0,291817,6400.0,181494,8145.697719,,-3.5778048321661693
2021-06-25,routing,176,34,10,255410,5440.0,146439,239.221807,,agent_with_anytime_routing,176,38,0,248871,6080.0,149107,8343.262364,,2.5601973297834855
2021-06-30,routing,200,38,12,294881,6080.0,166960,174.53762,,agent_with_anytime_routing,200,42,0,294514,6720.0,172595,12544.268563,,0.1244569843428366
2021-06-28,routing,201,39,11,292923,6240.0,171174,191.716779,,agent_with_anytime_routing,201,41,0,295806,6560.0,171506,13012.322298,,-0.9842176954353192
2021-06-23,routing,202,40,11,290078,6400.0,171858,245.9848,,agent_with_anytime_routing,202,43,0,295723,6880.0,178001,13020.974659,,-1.9460283096270659
2021-06-21,routing,200,40,12,284944,6400.0,166938,158.671835,,agent_with_anytime_routing,200,41,0,302977,6560.0,173020,13620.057375,,-6.328611937784267
2021-06-06,routing,23,8,3,45443,1280.0,30882,7.370731,,agent_with_anytime_routing,23,8,0,49973,1280.0,30720,18.473719,,-9.968532007129811
2021-06-05,routing,40,12,4,73471,1920.0,49462,12.793892,,agent_with_anytime_routing,40,13,0,73568,2080.0,45204,66.395214,,-0.13202488056512093
2021-06-01,routing,155,32,9,249045,5120.0,157267,117.656258,,agent_with_anytime_routing,155,35,0,255585,5600.0,155790,4109.565567,,-2.6260314401011864
2021-06-03,routing,156,32,10,255888,5120.0,158450,129.284498,,agent_with_anytime_routing,156,35,0,251290,5600.0,155008,4233.314899,,1.7968798849496654
2021-06-08,routing,164,36,11,255784,5760.0,157668,123.193078,,agent_with_anytime_routing,164,32,0,266472,5120.0,166262,5149.315649,,-4.178525631001158
2021-06-10,routing,174,36,10,261964,5760.0,163593,163.467125,,agent_with_anytime_routing,174,37,0,271216,5920.0,166217,6384.140105,,-3.531782993083019
2021-06-04,routing,181,34,10,261341,5440.0,149609,161.450255,,agent_with_anytime_routing,181,36,0,273424,5760.0,153986,7203.639375,,-4.62346130151794
2021-06-02,routing,179,33,9,264769,5280.0,149264,173.593901,,agent_with_anytime_routing,179,33,0,278697,5280.0,159535,7536.134774,,-5.260434567490907
2021-06-09,routing,195,41,10,277839,6560.0,164780,201.241334,,agent_with_anytime_routing,195,41,0,291448,6560.0,171883,8233.178467,,-4.898160445437825
2021-06-07,routing,211,42,12,300430,6720.0,175242,259.865472,,agent_with_anytime_routing,211,43,0,305547,6880.0,176262,11414.843774,,-1.703225376959691
2021-05-30,routing,11,5,1,21388,800.0,15767,6.351674,,agent_with_anytime_routing,11,5,0,22103,800.0,16898,10.557307,,-3.3429960725640546
2021-05-23,routing,15,7,3,31920,1120.0,22756,6.498629,,agent_with_anytime_routing,15,5,0,30797,800.0,20746,11.83037,,3.5181704260651627
2021-05-29,routing,40,12,3,71204,1920.0,45242,9.967375,,agent_with_anytime_routing,40,12,0,81328,1920.0,43630,63.9399,,-14.218302342565025
2021-05-22,routing,43,15,5,79416,2400.0,50646,10.995134,,agent_with_anytime_routing,43,15,0,76853,2400.0,53198,68.467659,,3.2273093583157046
2021-05-31,routing,92,19,7,132670,3040.0,70947,38.700734,,agent_with_anytime_routing,92,20,0,133546,3200.0,77143,797.223036,,-0.6602849174643853
2021-05-27,routing,141,30,9,229005,4800.0,143151,115.965161,,agent_with_anytime_routing,141,32,0,232711,5120.0,142118,3099.445961,,-1.6183052771773543
2021-05-25,routing,167,33,9,250648,5280.0,152389,105.648563,,agent_with_anytime_routing,167,36,0,267540,5760.0,161848,5508.105088,,-6.73933165235709
2021-05-26,routing,196,41,12,272896,6560.0,164657,202.963582,,agent_with_anytime_routing,196,39,0,292192,6240.0,168605,8837.414023,,-7.070825515947467
2021-05-28,routing,202,38,13,294406,6080.0,171509,206.882605,,agent_with_anytime_routing,202,44,0,307421,7040.0,177075,9938.623466,,-4.42076588113014
2021-05-24,routing,215,41,12,304826,6560.0,175908,257.817345,,agent_with_anytime_routing,215,45,0,318518,7200.0,189092,12211.575526,,-4.491742830335995
2021-04-18,routing,16,9,3,26867,1440.0,19967,6.516877,,agent_with_anytime_routing,16,7,0,31183,1120.0,21820,12.156843,,-16.06431681989057
2021-04-17,routing,41,13,4,72670,2080.0,49670,10.108698,,agent_with_anytime_routing,41,13,0,80705,2080.0,52336,65.907111,,-11.056832255401128
2021-04-20,routing,170,36,10,261998,5760.0,162012,150.295977,,agent_with_anytime_routing,170,37,0,275747,5920.0,161491,5561.304479,,-5.247749982824296
2021-04-13,routing,188,40,11,283658,6400.0,172961,175.126518,,agent_with_anytime_routing,188,40,0,288244,6400.0,176880,7234.222784,,-1.6167356464474825
2021-04-15,routing,188,38,10,283178,6080.0,172584,163.986671,,agent_with_anytime_routing,188,38,0,297103,6080.0,184624,7640.789833,,-4.917401775561661
2021-04-19,routing,196,39,11,272927,6240.0,154651,217.730309,,agent_with_anytime_routing,196,41,0,281241,6560.0,161467,9106.288068,,-3.0462358066442676
2021-04-12,routing,213,40,12,295916,6400.0,169838,271.619493,,agent_with_anytime_routing,213,47,0,307008,7520.0,175079,12089.179686,,-3.7483610213709295
2021-04-21,routing,216,45,12,306742,7200.0,179279,249.839365,,agent_with_anytime_routing,216,45,0,317901,7200.0,185846,12240.293623,,-3.6379106871572855
2021-04-16,routing,218,43,12,314413,6880.0,180933,253.332799,,agent_with_anytime_routing,218,44,0,319028,7040.0,184574,13183.375493,,-1.4678146259855667
2021-04-14,routing,235,47,14,328191,7520.0,188083,257.366507,,agent_with_anytime_routing,235,48,0,334561,7680.0,196651,15526.06239,,-1.9409429265275404
2021-04-25,routing,17,7,3,36235,1120.0,25688,7.537785,,agent_with_anytime_routing,17,6,0,39178,960.0,27476,13.237019,,-8.121981509590174
2021-05-01,routing,47,13,4,87262,2080.0,56791,13.830004,,agent_with_anytime_routing,47,15,0,90547,2400.0,58863,98.854955,,-3.7645252228919803
2021-04-24,routing,51,15,5,96778,2400.0,62913,15.92132,,agent_with_anytime_routing,51,14,0,101809,2240.0,63703,118.5757,,-5.198495525842651
2021-04-27,routing,167,35,10,254827,5600.0,155856,149.467247,,agent_with_anytime_routing,167,37,0,261231,5920.0,158637,4783.88814,,-2.5130774996370087
2021-04-29,routing,190,37,11,282021,5920.0,165757,235.131407,,agent_with_anytime_routing,190,39,0,290963,6240.0,167125,8095.912496,,-3.1706858709103223
2021-04-23,routing,204,41,12,297535,6560.0,170500,230.916278,,agent_with_anytime_routing,204,45,0,300613,7200.0,179463,10046.844181,,-1.0345001428403382
2021-04-28,routing,208,41,12,292499,6560.0,166516,240.872563,,agent_with_anytime_routing,208,42,0,304911,6720.0,176419,10838.198351,,-4.243433310883114
2021-04-22,routing,213,43,14,322845,6880.0,195935,212.353942,,agent_with_anytime_routing,213,42,0,330249,6720.0,199750,11325.922802,,-2.293360590995679
2021-04-26,routing,218,42,12,302014,6720.0,168927,261.242934,,agent_with_anytime_routing,218,44,0,314881,7040.0,185197,12221.595889,,-4.260398524571708
2021-04-30,routing,217,40,12,325983,6400.0,183232,236.091129,,agent_with_anytime_routing,217,45,0,330654,7200.0,189294,13777.194195,,-1.4328968075022317
2021-05-16,routing,14,6,1,27940,960.0,20878,6.398701,,agent_with_anytime_routing,14,6,0,28190,960.0,20729,11.631555,,-0.8947745168217609
2021-05-15,routing,47,14,4,86602,2240.0,57312,14.370389,,agent_with_anytime_routing,47,16,0,89136,2560.0,58738,98.744373,,-2.9260294219533036
2021-05-18,routing,168,31,10,260958,4960.0,161501,192.5383,,agent_with_anytime_routing,168,34,0,274371,5440.0,165790,5313.065925,,-5.139907571333318
2021-05-21,routing,188,37,10,269784,5920.0,159911,165.047367,,agent_with_anytime_routing,188,38,0,276063,6080.0,162668,7725.425735,,-2.3274174895471935
2021-05-13,routing,191,35,12,293645,5600.0,175060,198.489335,,agent_with_anytime_routing,191,38,0,290439,6080.0,171999,8493.855184,,1.0917945137836502
2021-05-14,routing,193,35,11,281769,5600.0,164013,155.587522,,agent_with_anytime_routing,193,39,0,292693,6240.0,172516,8843.816649,,-3.8769346521441324
2021-05-20,routing,197,36,11,302586,5760.0,182958,181.43024,,agent_with_anytime_routing,197,37,0,301754,5920.0,181498,9537.992867,,0.27496315097195506
2021-05-12,routing,218,44,13,302171,7040.0,175228,241.324073,,agent_with_anytime_routing,218,45,0,323567,7200.0,183945,12251.785611,,-7.080758908035516
2021-05-19,routing,217,41,11,324527,6560.0,183899,237.731096,,agent_with_anytime_routing,217,42,0,315913,6720.0,183447,13312.285339,,2.6543246016510182
2021-05-17,routing,221,41,12,308642,6560.0,179770,337.678124,,agent_with_anytime_routing,221,46,0,316976,7360.0,187712,13711.373083,,-2.7002157839827374
2021-05-02,routing,15,7,2,32336,1120.0,21047,7.163261,,agent_with_anytime_routing,15,5,0,38298,800.0,21847,11.752581,,-18.437654626422564
2021-05-09,routing,24,7,2,43685,1120.0,26392,7.799789,,agent_with_anytime_routing,24,8,0,49073,1280.0,29265,19.560002,,-12.333753004463775
2021-05-08,routing,44,11,3,81482,1760.0,52789,13.076567,,agent_with_anytime_routing,44,13,0,84622,2080.0,54820,83.275292,,-3.853611840651923
2021-05-11,routing,167,30,10,255106,4800.0,150740,151.714979,,agent_with_anytime_routing,167,32,0,258946,5120.0,153672,5587.288588,,-1.5052566384169717
2021-05-04,routing,171,37,10,265510,5920.0,160212,139.907945,,agent_with_anytime_routing,171,37,0,261667,5920.0,161747,5613.401708,,1.4474031109939363
2021-05-06,routing,176,37,10,278795,5920.0,173758,153.625425,,agent_with_anytime_routing,176,37,0,276383,5920.0,172886,6068.552733,,0.8651518140569235
2021-05-07,routing,194,36,12,280770,5760.0,160735,240.921866,,agent_with_anytime_routing,194,38,0,288266,6080.0,168562,8924.73838,,-2.6698009046550557
2021-05-05,routing,213,45,13,307137,7200.0,181198,202.897063,,agent_with_anytime_routing,213,45,0,317481,7200.0,185215,11125.322056,,-3.3678781781420017
2021-05-10,routing,218,40,13,314968,6400.0,181096,269.469246,,agent_with_anytime_routing,218,42,0,331437,6720.0,194763,13106.741308,,-5.228785146427573
2021-05-03,routing,218,42,14,309768,6720.0,183134,222.330069,,agent_with_anytime_routing,218,42,0,318250,6720.0,186929,13249.255243,,-2.7381782495286795
2021-04-11,routing,17,7,2,35272,1120.0,26370,6.562926,,agent_with_anytime_routing,17,7,0,32320,1120.0,23526,11.52066,,8.369244726695396
2021-04-03,routing,43,15,4,76756,2400.0,52244,10.666032,,agent_with_anytime_routing,43,14,0,78057,2240.0,50783,75.034812,,-1.6949814998176038
2021-04-10,routing,51,16,5,91911,2560.0,60934,16.135767,,agent_with_anytime_routing,51,15,0,97241,2400.0,63510,114.828736,,-5.799088248414227
2021-04-06,routing,170,36,10,254383,5760.0,152386,103.085628,,agent_with_anytime_routing,170,39,0,269971,6240.0,162620,5523.453416,,-6.127767971916362
2021-04-01,routing,181,39,12,280667,6240.0,175713,123.00904,,agent_with_anytime_routing,181,39,0,281876,6240.0,175480,5819.551162,,-0.4307595834209223
2021-04-08,routing,181,36,10,281995,5760.0,166673,190.613439,,agent_with_anytime_routing,181,38,0,285682,6080.0,167868,7173.67726,,-1.3074699906026703
2021-04-02,routing,200,44,12,289608,7040.0,175922,260.751375,,agent_with_anytime_routing,200,45,0,300270,7200.0,178378,8702.472697,,-3.6815281345819177
2021-04-05,routing,204,42,11,283247,6720.0,164182,233.137629,,agent_with_anytime_routing,204,44,0,292375,7040.0,170025,10146.802481,,-3.222629012840383
2021-04-09,routing,205,43,13,288529,6880.0,163157,272.981624,,agent_with_anytime_routing,205,46,0,291225,7360.0,170582,10837.19636,,-0.934394809533877
2021-04-07,routing,212,41,12,303391,6560.0,173246,209.850262,,agent_with_anytime_routing,212,41,0,310641,6560.0,179446,11026.071953,,-2.3896555929477143
2021-03-28,routing,19,8,3,37644,1280.0,27020,6.838584,,agent_with_anytime_routing,19,6,0,41696,960.0,26253,13.683645,,-10.763999574965466
2021-03-27,routing,40,12,4,80061,1920.0,53330,10.148178,,agent_with_anytime_routing,40,12,0,80432,1920.0,52352,63.140743,,-0.46339666004671437
2021-03-25,routing,149,30,11,223264,4800.0,132334,103.792186,,agent_with_anytime_routing,149,31,0,224315,4960.0,137935,3183.801531,,-0.4707431560842769
2021-03-30,routing,184,38,12,284614,6080.0,175246,137.2023,,agent_with_anytime_routing,184,41,0,295132,6560.0,182603,6510.738745,,-3.6955314917748248
2021-03-23,routing,197,40,11,298609,6400.0,176842,250.361996,,agent_with_anytime_routing,197,44,0,295806,7040.0,172240,8509.126921,,0.9386857060570847
2021-03-24,routing,210,39,11,305032,6240.0,181023,267.970657,,agent_with_anytime_routing,210,45,0,304687,7200.0,185830,10916.742544,,0.11310288756589472
2021-03-31,routing,209,39,12,291889,6240.0,171411,260.117915,,agent_with_anytime_routing,209,41,0,309517,6560.0,176527,11713.686394,,-6.0392820558499976
2021-03-26,routing,225,47,12,333020,7520.0,192173,244.913654,,agent_with_anytime_routing,225,51,0,329944,8160.0,196376,12596.155457,,0.9236682481532641
2021-03-29,routing,221,45,13,313271,7200.0,182358,297.316364,,agent_with_anytime_routing,221,45,0,315106,7200.0,178961,12728.610204,,-0.5857548256940477
2021-03-22,routing,233,46,13,324210,7360.0,182267,363.502573,,agent_with_anytime_routing,233,50,0,325207,8000.0,188701,15329.955616,,-0.3075167329817094
2021-03-07,routing,23,9,3,41488,1440.0,25120,7.167227,,agent_with_anytime_routing,23,9,0,44571,1440.0,26672,22.288265,,-7.43106440416506
2021-03-06,routing,38,10,3,61625,1600.0,40386,9.866751,,agent_with_anytime_routing,38,13,0,66460,2080.0,44355,64.754851,,-7.845841784989858
2021-03-02,routing,159,32,10,247665,5120.0,149985,132.38277,,agent_with_anytime_routing,159,34,0,263244,5440.0,154252,5747.710039,,-6.290351886621041
2021-03-11,routing,169,35,11,259492,5600.0,158389,136.650758,,agent_with_anytime_routing,169,36,0,263862,5760.0,160956,6778.307312,,-1.6840596241887997
2021-03-09,routing,173,35,11,259397,5600.0,155124,149.344043,,agent_with_anytime_routing,173,35,0,268162,5600.0,162079,7707.637107,,-3.378990504901753
2021-03-03,routing,175,33,11,242188,5280.0,135471,177.564916,,agent_with_anytime_routing,175,34,0,252082,5440.0,142991,8120.618179,,-4.085256082051959
2021-03-04,routing,178,33,11,277357,5280.0,164438,178.863144,,agent_with_anytime_routing,178,39,0,271551,6240.0,162802,8415.315722,,2.0933309777651186
2021-03-05,routing,204,42,11,296908,6720.0,166663,171.644463,,agent_with_anytime_routing,204,44,0,292313,7040.0,168078,11485.590339,,1.5476174437873012
2021-03-08,routing,203,40,11,289939,6400.0,171162,153.081571,,agent_with_anytime_routing,203,45,0,287856,7200.0,170905,12247.26123,,0.718426979468095
2021-03-10,routing,202,38,12,288881,6080.0,163514,162.630828,,agent_with_anytime_routing,202,37,0,299091,5920.0,171627,13511.386818,,-3.5343272835527433
2021-03-21,routing,16,6,2,33759,960.0,22657,6.563214,,agent_with_anytime_routing,16,7,0,31862,1120.0,24362,12.828164,,5.619242276133772
2021-03-14,routing,25,9,3,41324,1440.0,23114,7.414095,,agent_with_anytime_routing,25,11,0,47341,1760.0,31658,20.032163,,-14.560545929726068
2021-03-20,routing,48,14,4,85150,2240.0,54517,13.253303,,agent_with_anytime_routing,48,15,0,87050,2400.0,58939,99.361869,,-2.231356429829712
2021-03-13,routing,54,16,5,95498,2560.0,57928,15.519598,,agent_with_anytime_routing,54,14,0,98425,2240.0,61851,144.319376,,-3.064985654149825
2021-03-16,routing,168,36,9,254183,5760.0,152055,127.809803,,agent_with_anytime_routing,168,37,0,266727,5920.0,161999,4908.862841,,-4.935027126125665
2021-03-18,routing,174,34,11,257110,5440.0,154044,206.329287,,agent_with_anytime_routing,174,37,0,265157,5920.0,158716,5940.963575,,-3.1297888063474777
2021-03-12,routing,197,39,12,280078,6240.0,156531,186.872662,,agent_with_anytime_routing,197,37,0,277201,5920.0,157472,9295.951792,,1.0272138475710337
2021-03-19,routing,209,43,11,287853,6880.0,164523,202.356495,,agent_with_anytime_routing,209,43,0,294691,6880.0,170611,10386.561411,,-2.3755180595651253
2021-03-15,routing,210,43,12,281030,6880.0,156449,218.58836,,agent_with_anytime_routing,210,45,0,297596,7200.0,168939,10938.342175,,-5.894744333345194
2021-03-17,routing,233,47,12,322779,7520.0,181490,245.889167,,agent_with_anytime_routing,233,48,0,324213,7680.0,186536,15291.950163,,-0.44426682033217774
2021-02-28,routing,14,6,2,25896,960.0,18777,6.518802,,agent_with_anytime_routing,14,5,0,28280,800.0,18821,9.787762,,-9.20605498918752
2021-02-21,routing,20,8,2,29331,1280.0,16874,6.742434,,agent_with_anytime_routing,20,7,0,33469,1120.0,21714,13.271582,,-14.107940404350346
2021-02-27,routing,29,8,3,57871,1280.0,39272,8.453107,,agent_with_anytime_routing,29,9,0,57205,1440.0,38513,25.194545,,1.1508354789099895
2021-02-20,routing,36,12,4,65508,1920.0,41375,9.318857,,agent_with_anytime_routing,36,12,0,67018,1920.0,42859,41.846254,,-2.3050619771630947
2021-02-23,routing,163,38,10,258766,6080.0,161033,111.480178,,agent_with_anytime_routing,163,40,0,254907,6400.0,159630,4117.115773,,1.4913087499903388
2021-02-25,routing,167,38,11,252050,6080.0,159659,109.300243,,agent_with_anytime_routing,167,40,0,260715,6400.0,164659,4788.133734,,-3.437809958341599
2021-03-01,routing,170,35,10,231225,5600.0,128578,130.756825,,agent_with_anytime_routing,170,37,0,236510,5920.0,135270,5697.372309,,-2.2856525029732944
2021-02-22,routing,181,37,11,255735,5920.0,151131,175.692498,,agent_with_anytime_routing,181,40,0,262012,6400.0,155850,6517.935365,,-2.4544939097112244
2021-02-24,routing,197,39,11,282368,6240.0,168230,211.291887,,agent_with_anytime_routing,197,43,0,283894,6880.0,168608,9240.663999,,-0.5404295104261106
2021-02-26,routing,205,45,12,289705,7200.0,166053,173.615814,,agent_with_anytime_routing,205,42,0,298477,6720.0,168975,9610.07866,,-3.0279076992112666
2021-02-14,routing,22,7,2,38027,1120.0,25223,7.186036,,agent_with_anytime_routing,22,6,0,44082,960.0,26712,15.823781,,-15.922896889052515
2021-02-13,routing,41,12,4,71911,1920.0,48432,11.136315,,agent_with_anytime_routing,41,15,0,72517,2400.0,49494,60.454097,,-0.8427083478188316
2021-02-16,routing,125,26,8,189554,4160.0,114873,69.257941,,agent_with_anytime_routing,125,27,0,210204,4320.0,125738,2173.442483,,-10.893993268409002
2021-02-11,routing,159,31,10,244522,4960.0,146029,126.743254,,agent_with_anytime_routing,159,33,0,264239,5280.0,153531,4490.047018,,-8.063487129992394
2021-02-18,routing,168,34,11,255498,5440.0,154849,127.52983,,agent_with_anytime_routing,168,34,0,270490,5440.0,159279,5481.936127,,-5.867756303376152
2021-02-19,routing,182,39,12,255787,6240.0,147042,127.426139,,agent_with_anytime_routing,182,40,0,259195,6400.0,153029,6897.204035,,-1.332358563961421
2021-02-15,routing,182,38,10,251793,6080.0,143991,183.609123,,agent_with_anytime_routing,182,37,0,253987,5920.0,148631,7221.170899,,-0.8713506729734345
2021-02-17,routing,186,37,9,257235,5920.0,147355,164.158277,,agent_with_anytime_routing,186,40,0,259487,6400.0,148792,7357.913163,,-0.8754640698194258
2021-02-10,routing,185,40,11,269231,6400.0,154234,152.967571,,agent_with_anytime_routing,185,38,0,272936,6080.0,158927,7507.039304,,-1.3761416775928477
2021-02-12,routing,192,39,12,261540,6240.0,145884,176.946905,,agent_with_anytime_routing,192,39,0,269460,6240.0,155764,8546.558778,,-3.0282174810736406


==> data/comparison_5/comparison_rt_120_anytime_120.csv <==
date,algo_rt_120,no_of_requests_rt_120,no_of_runs_rt_120,no_of_vehicles_rt_120,objective_rt_120,operational_cost_rt_120,total_duration_rt_120,total_travel_time_rt_120,computation_time_rt_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_rt_120_anytime_120
2021-04-11,agent_without_anytime,17,2,,53799,380.0,53799,23838,309.258763,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,13.990966374839681
2021-04-03,agent_without_anytime,43,4,,103721,1000.0,103721,51303,313.101369,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,-12.544229230339083
2021-04-10,agent_without_anytime,51,3,,126770,900.0,126770,63257,314.572707,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,4.792143251557939
2021-04-06,agent_without_anytime,170,9,,308301,2190.0,308301,174105,353.264163,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,-7.711943847084505
2021-04-01,agent_without_anytime,181,9,,322072,2040.0,322072,198233,355.529932,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,-8.353411659504706
2021-04-08,agent_without_anytime,181,10,,344566,2440.0,344566,192541,354.691919,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,6.887504861187697
2021-04-02,agent_without_anytime,200,10,,326522,2440.0,326522,184826,374.050972,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,-3.527480537299171
2021-04-05,agent_without_anytime,204,9,,328385,2250.0,328385,188303,379.22055,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,-4.163405758484705
2021-04-09,agent_without_anytime,205,10,,336202,2440.0,336202,184152,380.79718,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,0.16180748478593227
2021-04-07,agent_without_anytime,212,9,,337470,2310.0,337470,185179,387.852805,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,-2.6630515305064155
2021-03-28,agent_without_anytime,19,3,,50361,600.0,50361,27192,312.387071,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,4.380373701872481
2021-03-27,agent_without_anytime,40,3,,120608,840.0,120608,57832,316.436685,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,-0.1749469355266649
2021-03-25,agent_without_anytime,149,8,,246040,1610.0,246040,148126,355.82178,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,-1.9972362217525605
2021-03-30,agent_without_anytime,184,9,,336977,2310.0,336977,194856,373.887988,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,1.7992325885742944
2021-03-23,agent_without_anytime,197,10,,359597,2410.0,359597,193538,389.798042,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,4.3715603856539405
2021-03-31,agent_without_anytime,209,9,,348430,2400.0,348430,200723,401.492595,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,-0.788393651522544
2021-03-24,agent_without_anytime,210,9,,357318,2640.0,357318,200820,405.500753,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,-1.8893534610626948
2021-03-29,agent_without_anytime,221,10,,363395,2620.0,363395,198020,414.680558,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,0.29417025550709286
2021-03-26,agent_without_anytime,225,10,,381682,2500.0,381682,219398,419.315532,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,-1.949790663431862
2021-03-22,agent_without_anytime,233,10,,372624,2650.0,372624,208309,431.288596,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,-2.133517969857014
2021-02-28,agent_without_anytime,14,1,,29025,190.0,29025,19679,311.166154,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,-14.36003445305771
2021-02-21,agent_without_anytime,20,2,,54630,440.0,54630,24978,311.961903,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,-9.57166392092257
2021-02-27,agent_without_anytime,29,3,,90017,570.0,90017,39286,313.656611,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,4.448048701911861
2021-02-20,agent_without_anytime,36,3,,107949,720.0,107949,40374,314.920001,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,13.711104317779693
2021-02-23,agent_without_anytime,163,8,,303575,2210.0,303575,167509,364.989654,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,4.00625874989706
2021-02-25,agent_without_anytime,167,8,,304525,2000.0,304525,181559,366.037058,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,-3.5678515721205155
2021-03-01,agent_without_anytime,170,8,,280918,1880.0,280918,143729,380.48075,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,1.108864508504261
2021-02-22,agent_without_anytime,181,7,,299780,2050.0,299780,170637,386.970605,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,-3.2246981119487623
2021-02-24,agent_without_anytime,197,8,,346805,2360.0,346805,193095,393.827641,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,3.9313158691483685
2021-02-26,agent_without_anytime,205,9,,328570,2250.0,328570,185282,408.327654,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,-4.911890921264875
2021-06-13,agent_without_anytime,19,2,,63727,500.0,63727,28418,309.118913,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,-3.20586250725752
2021-06-20,agent_without_anytime,25,2,,57235,470.0,57235,29743,309.83729,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,8.91237878920241
2021-06-19,agent_without_anytime,37,3,,115580,780.0,115580,46423,311.709665,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,13.662398338812944
2021-06-12,agent_without_anytime,48,4,,117472,1000.0,117472,56498,313.418553,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,-5.454916916371561
2021-06-17,agent_without_anytime,172,9,,314740,2250.0,314740,195698,350.397913,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,-5.3250301836436424
2021-06-15,agent_without_anytime,176,10,,319361,2290.0,319361,191436,349.646463,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,3.066122663694064
2021-06-18,agent_without_anytime,189,9,,321113,2070.0,321113,189678,360.079278,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,0.7421063613120615
2021-06-11,agent_without_anytime,205,11,,334029,2510.0,334029,199047,370.197848,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,-2.9928539138817287
2021-06-16,agent_without_anytime,206,9,,355165,2430.0,355165,201313,376.07955,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,-2.8964002646657185
2021-06-14,agent_without_anytime,207,10,,370951,2530.0,370951,196819,376.502775,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,-1.686476111400158
2021-06-27,agent_without_anytime,20,2,,45405,440.0,45405,26448,312.807643,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,-9.232463385089748
2021-06-26,agent_without_anytime,49,3,,122866,840.0,122866,59748,319.66372,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,-6.820438526524832
2021-06-22,agent_without_anytime,165,8,,318372,2150.0,318372,186372,366.664074,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,-3.9658010126518666
2021-06-29,agent_without_anytime,165,8,,298419,2240.0,298419,170581,367.349985,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,1.2780687556757444
2021-06-24,agent_without_anytime,176,9,,331014,2370.0,331014,194467,374.139537,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,-3.1968436380334366
2021-06-25,agent_without_anytime,176,8,,299687,2180.0,299687,167369,378.848113,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,-2.7869076736728653
2021-06-30,agent_without_anytime,200,10,,330724,2320.0,330724,199382,392.85991,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,-4.3939962022713805
2021-06-21,agent_without_anytime,200,9,,337831,2400.0,337831,195128,402.383009,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,-2.0974984533686962
2021-06-28,agent_without_anytime,201,9,,333243,2400.0,333243,192126,407.841627,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,-5.463880711672863
2021-06-23,agent_without_anytime,202,9,,344999,2310.0,344999,197405,407.648574,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,4.008417415702654
2021-02-14,agent_without_anytime,22,2,,54438,440.0,54438,28119,314.302763,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,-11.589330982034609
2021-02-13,agent_without_anytime,41,3,,97190,840.0,97190,47575,318.324948,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,-15.555098261137978
2021-02-16,agent_without_anytime,125,7,,230797,1660.0,230797,137677,344.923426,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,-8.685121557039302
2021-02-11,agent_without_anytime,159,9,,286105,1980.0,286105,172138,365.614995,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,-2.3225738802188007
2021-02-18,agent_without_anytime,168,9,,290314,2010.0,290314,176564,368.549439,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,-1.3950412312186116
2021-02-19,agent_without_anytime,182,8,,295875,2060.0,295875,159175,388.363948,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,-0.7327418673426278
2021-02-15,agent_without_anytime,182,8,,303241,2000.0,303241,168976,390.318501,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,3.689804478945789
2021-02-10,agent_without_anytime,185,8,,308505,2240.0,308505,174438,388.983066,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,-3.993776437983177
2021-02-17,agent_without_anytime,186,8,,305464,2060.0,305464,168042,386.211386,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,-2.0909174239844956
2021-02-12,agent_without_anytime,192,8,,312271,2210.0,312271,161996,404.612589,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,-1.2876635998859964
2021-03-07,agent_without_anytime,23,2,,73444,470.0,73444,30652,309.970343,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,15.5887478895485
2021-03-06,agent_without_anytime,38,3,,88085,630.0,88085,45434,312.11676,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,6.7798149514673325
2021-03-02,agent_without_anytime,159,8,,301023,1940.0,301023,168418,346.395676,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,5.5244948060447205
2021-03-11,agent_without_anytime,169,9,,300353,1950.0,300353,178934,353.133526,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,-0.9279081613967565
2021-03-09,agent_without_anytime,173,9,,300301,2130.0,300301,176543,350.740943,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,-9.790843187335373
2021-03-03,agent_without_anytime,175,8,,294590,2060.0,294590,163416,360.545275,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,-4.182083573780509
2021-03-04,agent_without_anytime,178,8,,293161,1970.0,293161,170869,355.706325,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,-3.9138903196537056
2021-03-10,agent_without_anytime,202,9,,339425,2490.0,339425,189003,375.139557,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,-2.7033954481844296
2021-03-08,agent_without_anytime,203,9,,327644,2190.0,327644,179705,376.969465,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,-6.267473233143289
2021-03-05,agent_without_anytime,204,8,,325717,2210.0,325717,182092,381.562106,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,-4.53860252918945
2021-06-06,agent_without_anytime,23,2,,70313,500.0,70313,36782,311.92326,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,8.86180364939627
2021-06-05,agent_without_anytime,40,3,,122860,840.0,122860,50897,315.528199,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,16.02637147973303
2021-06-01,agent_without_anytime,155,8,,301712,2000.0,301712,172580,355.683272,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,1.9737365434586627
2021-06-03,agent_without_anytime,156,8,,287594,2030.0,287594,174482,359.410547,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,-3.7288677788827305
2021-06-08,agent_without_anytime,164,8,,296515,1940.0,296515,178659,362.942853,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,0.15918250341466705
2021-06-10,agent_without_anytime,174,9,,347401,2340.0,347401,202087,371.315192,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,5.329000204374772
2021-06-02,agent_without_anytime,179,9,,315542,2310.0,315542,176446,382.466029,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,-4.015313333882653
2021-06-04,agent_without_anytime,181,8,,317523,2120.0,317523,173779,382.205867,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,-4.669897928653987
2021-06-09,agent_without_anytime,195,8,,319141,2150.0,319141,184975,396.579281,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,-5.223083214002588
2021-06-07,agent_without_anytime,211,10,,348335,2410.0,348335,206251,412.323896,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,-5.622748216515711
2021-05-30,agent_without_anytime,11,1,,43965,310.0,43965,15985,308.430726,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,0.5072216535880815
2021-05-23,agent_without_anytime,15,1,,38623,250.0,38623,23328,308.916264,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,6.276053128964606
2021-05-29,agent_without_anytime,40,2,,104612,740.0,104612,49249,312.314594,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,-16.72943830535694
2021-05-22,agent_without_anytime,43,4,,109731,760.0,109731,56549,312.898228,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,-9.76478843717819
2021-05-31,agent_without_anytime,92,5,,172809,1160.0,172809,79735,325.48713,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,12.10700831553912
2021-05-27,agent_without_anytime,141,8,,272805,1880.0,272805,169973,339.484076,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,-0.14259269441542494
2021-05-25,agent_without_anytime,167,9,,309265,2160.0,309265,183210,347.59177,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,4.602848689635103
2021-05-26,agent_without_anytime,196,9,,314282,2100.0,314282,183363,368.308676,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,-3.238811004130049
2021-05-28,agent_without_anytime,202,10,,356534,2500.0,356534,196360,376.84287,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,3.8843420262864132
2021-05-24,agent_without_anytime,215,9,,354332,2400.0,354332,202198,388.739807,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,-7.36117539482745
2021-03-21,agent_without_anytime,16,2,,59516,440.0,59516,24186,344.527947,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,-1.4550709053027757
2021-03-14,agent_without_anytime,25,2,,65598,500.0,65598,29093,346.152622,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,9.541449434433977
2021-03-20,agent_without_anytime,48,3,,118478,840.0,118478,56338,350.819478,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,2.0822431168655786
2021-03-13,agent_without_anytime,54,4,,123979,850.0,123979,65913,352.217628,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,10.521136644109083
2021-03-16,agent_without_anytime,168,8,,297684,2030.0,297684,175746,399.130714,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,2.3444323510836993
2021-03-18,agent_without_anytime,174,8,,309231,2090.0,309231,169767,405.155371,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,3.380644243300316
2021-03-12,agent_without_anytime,197,8,,315491,2240.0,315491,177509,428.108163,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,-1.247579170245744
2021-03-19,agent_without_anytime,209,9,,324257,2100.0,324257,180625,445.100158,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,-3.1015521638700165
2021-03-15,agent_without_anytime,210,10,,334875,2530.0,334875,186792,449.108823,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,-0.15617767823814857
2021-03-17,agent_without_anytime,233,10,,366460,2560.0,366460,206365,456.641865,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,0.7755280248867543
2021-01-31,agent_without_anytime,17,1,,36887,250.0,36887,18305,311.705394,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,-5.744571258166834
2021-02-07,agent_without_anytime,28,3,,66600,480.0,66600,33875,313.980961,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,-3.8003003003003
2021-02-06,agent_without_anytime,35,2,,91779,620.0,91779,43608,315.70957,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,15.36843940334935
2021-02-02,agent_without_anytime,153,8,,278544,1910.0,278544,161728,356.837371,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,-1.9881957608133725
2021-02-04,agent_without_anytime,159,8,,291180,2150.0,291180,158972,360.284999,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,-0.5216704443986537
2021-02-09,agent_without_anytime,163,8,,287231,2060.0,287231,164038,363.016052,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,-0.20436512771950102
2021-02-01,agent_without_anytime,175,7,,301700,2080.0,301700,156193,381.044156,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,-0.061982101425256876
2021-02-03,agent_without_anytime,188,9,,307406,2190.0,307406,173183,391.723056,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,1.813237217230633
2021-02-08,agent_without_anytime,199,9,,320913,2250.0,320913,184168,402.413629,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,-7.435660132185359
2021-02-05,agent_without_anytime,200,8,,309686,2090.0,309686,176812,403.051474,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,-4.491969285017728
2021-04-18,agent_without_anytime,16,2,,45039,440.0,45039,20121,308.999695,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,19.678500854814715
2021-04-17,agent_without_anytime,41,3,,98162,810.0,98162,52692,312.562388,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,-9.66463600986125
2021-04-20,agent_without_anytime,170,8,,307526,2240.0,307526,182625,354.161364,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,-3.733993223337214
2021-04-13,agent_without_anytime,188,9,,348478,2310.0,348478,202261,359.204788,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,3.248985588760266
2021-04-15,agent_without_anytime,188,11,,331748,2570.0,331748,195806,360.015638,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,-2.8235287025091336
2021-04-19,agent_without_anytime,196,9,,322626,2340.0,322626,179580,375.926189,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,-1.9037523324220615
2021-04-12,agent_without_anytime,213,10,,350161,2500.0,350161,204944,386.604608,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,-2.54397262973318
2021-04-21,agent_without_anytime,216,9,,352005,2400.0,352005,199475,386.000463,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,-5.824917259698015
2021-04-16,agent_without_anytime,218,9,,367653,2490.0,367653,206219,387.528025,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,-1.599062159155508
2021-04-14,agent_without_anytime,235,10,,403617,2740.0,403617,225118,394.023293,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,-0.6625092600163026
2021-04-25,agent_without_anytime,17,2,,63180,440.0,63180,24567,311.595231,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,33.31275720164609
2021-05-01,agent_without_anytime,47,3,,126528,870.0,126528,62021,317.384942,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,5.637487354577643
2021-04-24,agent_without_anytime,51,4,,121941,760.0,121941,70779,318.221237,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,-8.481150720430373
2021-04-27,agent_without_anytime,167,8,,287965,2090.0,287965,167164,366.232808,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,-2.167624537704235
2021-04-29,agent_without_anytime,190,9,,336424,2190.0,336424,193835,379.796977,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,-1.7094499797874112
2021-04-23,agent_without_anytime,204,9,,337589,2310.0,337589,192197,403.766557,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,-4.263764518393668
2021-04-28,agent_without_anytime,208,8,,344296,2360.0,344296,189383,413.753864,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,2.153379650068546
2021-04-22,agent_without_anytime,213,10,,368147,2560.0,368147,220177,394.044914,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,-3.7444281767880767
2021-04-30,agent_without_anytime,217,10,,361328,2500.0,361328,210866,421.654106,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,-2.8508723375990788
2021-04-26,agent_without_anytime,218,9,,355429,2430.0,355429,199605,416.206748,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,-4.379777677116949
2021-01-24,agent_without_anytime,11,1,,32942,220.0,32942,8768,311.766992,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,-7.349280553700443
2021-01-23,agent_without_anytime,27,2,,97986,710.0,97986,32666,314.628238,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,8.982915926765049
2021-01-30,agent_without_anytime,36,2,,95295,650.0,95295,38519,316.318712,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,-3.9120625426307782
2021-01-26,agent_without_anytime,127,6,,227518,1620.0,227518,139238,345.719003,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,-5.238706388065999
2021-01-28,agent_without_anytime,159,8,,297934,1910.0,297934,158097,364.049824,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,0.645444964320957
2021-01-22,agent_without_anytime,160,7,,260830,1810.0,260830,143300,372.288766,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,-1.0922823294866388
2021-01-21,agent_without_anytime,165,8,,295595,2000.0,295595,167674,366.610981,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,-2.3772391278607556
2021-01-25,agent_without_anytime,175,8,,313628,2120.0,313628,170890,383.496933,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,3.5714285714285716
2021-01-29,agent_without_anytime,180,9,,302323,2130.0,302323,171228,384.488421,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,1.417358255905108
2021-01-27,agent_without_anytime,182,8,,298906,2030.0,298906,171693,385.138589,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,-1.4650090663954554
2021-01-03,agent_without_anytime,7,1,,27552,160.0,27552,8616,311.718668,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,-0.09799651567944251
2021-01-10,agent_without_anytime,9,1,,31913,190.0,31913,9240,311.962154,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,-5.386519600162943
2021-01-09,agent_without_anytime,27,3,,89973,780.0,89973,35036,314.419187,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,-9.126071154679737
2021-01-02,agent_without_anytime,28,3,,84627,540.0,84627,37125,314.342927,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,0.4123979344653598
2021-01-01,agent_without_anytime,79,5,,134853,1190.0,134853,62390,326.620851,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,-4.905341371715869
2021-01-07,agent_without_anytime,139,7,,266476,1750.0,266476,152454,343.939346,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,1.042495384199703
2021-01-05,agent_without_anytime,155,9,,283015,1920.0,283015,170480,350.498996,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,-1.196403017507906
2021-01-08,agent_without_anytime,156,8,,274885,1970.0,274885,145927,359.659797,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,-2.473761754915692
2021-01-04,agent_without_anytime,174,8,,308405,2030.0,308405,160679,370.175404,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,2.911755645984987
2021-01-06,agent_without_anytime,193,8,,312813,2210.0,312813,167824,383.420942,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,-12.285614728288147
2021-05-16,agent_without_anytime,14,1,,41891,280.0,41891,17636,308.627158,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,-17.92986560359027
2021-05-15,agent_without_anytime,47,3,,123912,840.0,123912,61631,313.390751,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,-10.659984505132675
2021-05-18,agent_without_anytime,168,9,,297892,2160.0,297892,178894,348.009206,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,-20.783035462516615
2021-05-21,agent_without_anytime,188,9,,316910,2130.0,316910,176243,369.139445,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,-6.581048247136411
2021-05-13,agent_without_anytime,191,9,,336267,2220.0,336267,199406,363.25637,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,0.1222243039013641
2021-05-14,agent_without_anytime,193,9,,350477,2340.0,350477,189007,368.489748,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,-2.899191673062712
2021-05-20,agent_without_anytime,197,9,,340980,2280.0,340980,202345,363.378987,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,-1.5578626312393689
2021-05-19,agent_without_anytime,217,9,,379296,2580.0,379296,218050,382.807928,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,-0.43818020754239434
2021-05-12,agent_without_anytime,218,8,,357067,2420.0,357067,198773,391.295029,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,-6.464052964849734
2021-05-17,agent_without_anytime,221,10,,373397,2470.0,373397,207678,390.99408,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,-3.288189246298176
2021-05-02,agent_without_anytime,15,2,,64793,440.0,64793,21009,310.790965,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,29.39823746392357
2021-05-09,agent_without_anytime,24,2,,65295,470.0,65295,29986,312.126083,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,-0.8760241978711999
2021-05-08,agent_without_anytime,44,3,,104286,690.0,104286,54125,315.909795,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,-15.315574477878142
2021-05-11,agent_without_anytime,167,8,,297427,2030.0,297427,168971,364.104892,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,2.737142223133744
2021-05-04,agent_without_anytime,171,8,,308762,2030.0,308762,183494,367.657409,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,-0.5998147440423368
2021-05-06,agent_without_anytime,176,10,,340931,2410.0,340931,201281,366.715103,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,4.526429101489744
2021-05-07,agent_without_anytime,194,9,,338030,2250.0,338030,186916,390.98661,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,-7.266514806378132
2021-05-05,agent_without_anytime,213,10,,396891,2710.0,396891,212454,407.003024,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,6.560743377904765
2021-05-10,agent_without_anytime,218,10,,372705,2680.0,372705,216534,414.119262,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,-3.0611341409425683
2021-05-03,agent_without_anytime,218,10,,375536,2470.0,375536,214354,412.075826,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,2.666055983980231
2021-01-17,agent_without_anytime,12,1,,41301,280.0,41301,15635,308.724818,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,11.132902351032662
2021-01-16,agent_without_anytime,36,2,,103933,740.0,103933,45665,312.21584,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,14.632503632147634
2021-01-12,agent_without_anytime,118,7,,218132,1420.0,218132,128896,333.347133,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,-2.747877432013643
2021-01-19,agent_without_anytime,151,8,,278512,2060.0,278512,163882,344.51034,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,1.2236456597920378
2021-01-14,agent_without_anytime,154,8,,297694,2090.0,297694,158709,346.807203,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,8.516799129307275
2021-01-18,agent_without_anytime,159,7,,260493,1810.0,260493,137057,357.01034,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,2.2864338005243905
2021-01-15,agent_without_anytime,165,8,,269157,1850.0,269157,151958,358.327542,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,-3.1706401839818397
2021-01-20,agent_without_anytime,179,8,,293728,2090.0,293728,167363,364.348878,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,-3.9202936049678616
2021-01-11,agent_without_anytime,180,8,,298628,2000.0,298628,172794,365.116248,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,-8.635827852713074
2021-01-13,agent_without_anytime,186,10,,300151,2380.0,300151,171483,369.278875,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,-4.491739157957162


==> data/comparison_5/comparison_rt_180_anytime_180.csv <==
date,algo_rt_180,no_of_requests_rt_180,no_of_runs_rt_180,no_of_vehicles_rt_180,objective_rt_180,operational_cost_rt_180,total_duration_rt_180,total_travel_time_rt_180,computation_time_rt_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_rt_180_anytime_180
2021-04-11,agent_without_anytime,17,2,,43104,440.0,43104,25985,308.966556,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,-5.403210838901262
2021-04-03,agent_without_anytime,43,3,,114249,930.0,114249,53517,312.994558,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,2.8525413789179774
2021-04-10,agent_without_anytime,51,4,,133307,1060.0,133307,67507,314.273679,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,12.514721657527362
2021-04-06,agent_without_anytime,170,8,,302024,2060.0,302024,173992,356.732309,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,1.7008582099435807
2021-04-01,agent_without_anytime,181,8,,326381,2150.0,326381,191197,357.025109,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,-4.87405823255643
2021-04-08,agent_without_anytime,181,8,,333018,2240.0,333018,193207,359.245658,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,1.9923847960170322
2021-04-02,agent_without_anytime,200,9,,339154,2400.0,339154,199595,375.114531,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,-2.2405750779881703
2021-04-05,agent_without_anytime,204,9,,343127,2460.0,343127,198640,382.807465,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,-1.8366377463737917
2021-04-09,agent_without_anytime,205,9,,339938,2220.0,339938,184770,385.642458,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,1.1863928128070413
2021-04-07,agent_without_anytime,212,8,,343629,2330.0,343629,183752,390.328199,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,-0.245031705705863
2021-03-28,agent_without_anytime,19,2,,57798,500.0,57798,27745,309.453809,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,15.516107823800132
2021-03-27,agent_without_anytime,40,3,,123891,840.0,123891,59487,312.437084,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,2.756455271165783
2021-03-25,agent_without_anytime,149,8,,259045,1850.0,259045,157128,345.218494,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,-2.1980736937597714
2021-03-30,agent_without_anytime,184,9,,343207,2460.0,343207,195031,358.724231,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,5.112949327956597
2021-03-23,agent_without_anytime,197,9,,342977,2250.0,342977,194501,374.080786,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,-0.9143470261854293
2021-03-31,agent_without_anytime,209,8,,347205,2390.0,347205,197545,383.891176,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,1.192667156290952
2021-03-24,agent_without_anytime,210,9,,356349,2580.0,356349,203442,384.994558,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,-8.868272395881565
2021-03-29,agent_without_anytime,221,9,,349991,2430.0,349991,203771,394.040937,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,-10.261692443519976
2021-03-26,agent_without_anytime,225,11,,373495,2600.0,373495,214854,395.704033,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,-3.0402013413834186
2021-03-22,agent_without_anytime,233,9,,385554,2640.0,385554,218844,404.131013,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,0.11308402973383755
2021-02-28,agent_without_anytime,14,2,,42761,410.0,42761,20913,308.622856,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,15.776057622600034
2021-02-21,agent_without_anytime,20,3,,45301,600.0,45301,21003,309.524858,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,-11.092470364892607
2021-02-27,agent_without_anytime,29,2,,99929,710.0,99929,39596,310.672222,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,-7.824555434358395
2021-02-20,agent_without_anytime,36,3,,102963,660.0,102963,42234,311.531823,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,13.347513184347775
2021-02-23,agent_without_anytime,163,7,,304539,2050.0,304539,170804,351.640132,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,4.607291676928078
2021-02-25,agent_without_anytime,167,8,,301078,2120.0,301078,175323,354.622913,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,-4.9698084881658575
2021-03-01,agent_without_anytime,170,6,,272347,1860.0,272347,151458,365.122077,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,0.2331584339096814
2021-02-22,agent_without_anytime,181,7,,317997,2230.0,317997,176192,366.545774,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,5.140929002474866
2021-02-24,agent_without_anytime,197,8,,329489,2420.0,329489,191626,375.732004,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,-3.3770474886870274
2021-02-26,agent_without_anytime,205,9,,325616,2400.0,325616,182921,386.175174,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,-5.936747579971501
2021-06-13,agent_without_anytime,19,2,,73737,530.0,73737,28938,309.311078,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,26.88880751861345
2021-06-20,agent_without_anytime,25,2,,60907,470.0,60907,30913,310.143085,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,14.270937659053967
2021-06-19,agent_without_anytime,37,3,,114949,990.0,114949,53039,311.890817,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,2.822121114581249
2021-06-12,agent_without_anytime,48,3,,119065,780.0,119065,57379,313.714735,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,-1.6075253013060093
2021-06-17,agent_without_anytime,172,9,,321125,2340.0,321125,190838,350.981939,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,0.1298559750875827
2021-06-15,agent_without_anytime,176,8,,308709,2090.0,308709,181634,355.524827,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,-2.4952301358237046
2021-06-18,agent_without_anytime,189,9,,325502,2280.0,325502,178377,368.975379,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,0.8657396882354026
2021-06-11,agent_without_anytime,205,9,,354154,2430.0,354154,200950,375.977182,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,0.07934401418591912
2021-06-16,agent_without_anytime,206,8,,350101,2570.0,350101,200123,382.48984,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,-0.6021119619766867
2021-06-14,agent_without_anytime,207,9,,370084,2550.0,370084,202497,381.054121,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,-0.734427859621059
2021-06-27,agent_without_anytime,20,2,,48123,470.0,48123,26926,310.487496,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,-31.764436963614074
2021-06-26,agent_without_anytime,49,3,,124037,840.0,124037,64484,316.195541,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,-14.406991462224982
2021-06-29,agent_without_anytime,165,9,,309944,2340.0,309944,187713,363.166242,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,3.1115298247425343
2021-06-22,agent_without_anytime,165,8,,318625,2330.0,318625,179867,360.791772,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,2.0563358179678306
2021-06-24,agent_without_anytime,176,8,,340607,2330.0,340607,202777,368.645652,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,-0.979427903713077
2021-06-25,agent_without_anytime,176,7,,318274,2200.0,318274,182534,375.364533,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,2.457316651690053
2021-06-30,agent_without_anytime,200,9,,317675,2370.0,317675,183462,394.094461,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,-2.6873376878885655
2021-06-21,agent_without_anytime,200,8,,338566,2270.0,338566,187199,393.172926,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,-1.7553446004619484
2021-06-28,agent_without_anytime,201,9,,346642,2550.0,346642,192509,400.327618,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,-4.467721741739316
2021-06-23,agent_without_anytime,202,8,,347619,2420.0,347619,193489,402.279471,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,2.7662469542804047
2021-02-14,agent_without_anytime,22,2,,57067,470.0,57067,28238,310.958477,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,21.36611351569208
2021-02-13,agent_without_anytime,41,3,,131637,900.0,131637,51851,314.499905,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,21.872269954496076
2021-02-16,agent_without_anytime,125,6,,227587,1590.0,227587,127754,341.873205,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,-7.9503662335722165
2021-02-11,agent_without_anytime,159,8,,281388,1970.0,281388,161031,362.720634,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,-7.281049653858729
2021-02-18,agent_without_anytime,168,8,,306972,2090.0,306972,181665,366.40132,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,1.7835502912317736
2021-02-19,agent_without_anytime,182,7,,283828,1990.0,283828,159024,388.636482,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,-10.414405907803317
2021-02-15,agent_without_anytime,182,7,,305843,2110.0,305843,167261,384.486419,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,2.5529438306582137
2021-02-10,agent_without_anytime,185,9,,319543,2310.0,319543,170756,384.719653,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,3.902761130739838
2021-02-17,agent_without_anytime,186,8,,304724,2060.0,304724,173116,384.217644,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,0.6576442945091295
2021-02-12,agent_without_anytime,192,8,,315805,2180.0,315805,165513,398.851062,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,-3.645287440034198
2021-03-07,agent_without_anytime,23,2,,62180,500.0,62180,29548,309.656106,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,4.620456738501126
2021-03-06,agent_without_anytime,38,2,,95872,650.0,95872,42042,311.908124,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,7.256550400534046
2021-03-02,agent_without_anytime,159,8,,286485,1910.0,286485,163776,349.337716,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,0.24748241618234812
2021-03-11,agent_without_anytime,169,8,,292068,2120.0,292068,173268,354.357794,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,0.3297177369653642
2021-03-09,agent_without_anytime,173,8,,298645,1940.0,298645,183242,354.947247,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,-4.0851177819819515
2021-03-03,agent_without_anytime,175,8,,280910,2090.0,280910,160110,362.66259,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,-12.903777010430387
2021-03-04,agent_without_anytime,178,9,,305173,2070.0,305173,181123,359.814287,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,-1.112811421718173
2021-03-10,agent_without_anytime,202,8,,354918,2450.0,354918,201029,375.813543,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,2.146693038955477
2021-03-08,agent_without_anytime,203,8,,324558,2150.0,324558,185043,382.339016,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,-4.501506664448265
2021-03-05,agent_without_anytime,204,8,,334026,2240.0,334026,179180,382.249477,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,1.6226281786447763
2021-06-06,agent_without_anytime,23,2,,80793,530.0,80793,33545,311.703465,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,12.336464792741946
2021-06-05,agent_without_anytime,40,3,,103582,840.0,103582,58914,314.033453,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,9.270915796180804
2021-06-01,agent_without_anytime,155,8,,296170,2000.0,296170,176692,347.418345,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,1.5224364385319242
2021-06-03,agent_without_anytime,156,8,,292393,2000.0,292393,175349,348.58797,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,-5.065442743157326
2021-06-08,agent_without_anytime,164,7,,312659,2140.0,312659,179465,351.667593,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,0.4637640368580466
2021-06-10,agent_without_anytime,174,8,,318829,2180.0,318829,191496,358.39635,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,-2.132177436807819
2021-06-02,agent_without_anytime,179,8,,317703,2150.0,317703,172036,366.264933,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,1.775872434317586
2021-06-04,agent_without_anytime,181,8,,318545,2120.0,318545,181046,364.546038,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,0.9706634855357956
2021-06-09,agent_without_anytime,195,8,,341800,2330.0,341800,191780,374.598916,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,6.1612053832650675
2021-06-07,agent_without_anytime,211,10,,359598,2410.0,359598,200457,388.341207,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,5.131007402710805
2021-05-30,agent_without_anytime,11,1,,47565,340.0,47565,15985,308.590002,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,8.037422474508567
2021-05-23,agent_without_anytime,15,2,,36017,380.0,36017,21824,309.494538,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,-5.794485937196324
2021-05-29,agent_without_anytime,40,2,,119721,860.0,119721,49596,313.410295,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,3.1105653978834122
2021-05-22,agent_without_anytime,43,3,,104904,870.0,104904,56728,314.477413,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,-11.241706703271563
2021-05-31,agent_without_anytime,92,4,,156188,1030.0,156188,74812,329.247872,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,0.07170845391451328
2021-05-27,agent_without_anytime,141,7,,259692,1840.0,259692,155797,344.850678,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,-9.001817537698505
2021-05-25,agent_without_anytime,167,9,,302085,2190.0,302085,176974,358.807959,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,-3.255375142757833
2021-05-26,agent_without_anytime,196,8,,332923,2300.0,332923,196822,383.316364,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,4.613679439389889
2021-05-28,agent_without_anytime,202,9,,359222,2550.0,359222,196876,390.963593,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,1.0550578750744666
2021-05-24,agent_without_anytime,215,9,,370151,2520.0,370151,210928,398.111485,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,2.666209195706617
2021-03-21,agent_without_anytime,16,2,,61316,440.0,61316,24415,310.746516,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,35.23387044164655
2021-03-14,agent_without_anytime,25,2,,70006,530.0,70006,28912,312.226864,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,16.06862268948376
2021-03-20,agent_without_anytime,48,4,,107142,760.0,107142,62554,317.003983,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,2.5956207649661196
2021-03-13,agent_without_anytime,54,3,,122124,840.0,122124,66532,318.564469,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,-15.724181978972192
2021-03-16,agent_without_anytime,168,8,,299507,2150.0,299507,173669,366.363551,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,3.2950815840698215
2021-03-18,agent_without_anytime,174,8,,303039,1970.0,303039,176753,372.901145,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,0.008909744290338866
2021-03-12,agent_without_anytime,197,8,,337988,2330.0,337988,183676,397.086362,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,2.3045196870894826
2021-03-19,agent_without_anytime,209,8,,324231,2360.0,324231,181149,418.56995,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,0.9298925765889134
2021-03-15,agent_without_anytime,210,9,,326210,2460.0,326210,184270,422.960729,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,-4.1418104901750405
2021-03-17,agent_without_anytime,233,9,,366032,2460.0,366032,202666,437.593161,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,-2.9797941163614112
2021-01-31,agent_without_anytime,17,1,,42287,280.0,42287,19735,309.943144,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,-3.707995365005794
2021-02-07,agent_without_anytime,28,2,,64007,500.0,64007,32749,311.922463,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,-19.91813395409877
2021-02-06,agent_without_anytime,35,2,,92703,650.0,92703,36901,313.279213,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,-7.103329989320734
2021-02-02,agent_without_anytime,153,8,,294040,2120.0,294040,168588,356.583194,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,3.814787103795402
2021-02-04,agent_without_anytime,159,9,,283450,1950.0,283450,166977,361.877946,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,-9.78796965955195
2021-02-09,agent_without_anytime,163,8,,311492,2180.0,311492,166619,364.361036,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,3.4386115855302863
2021-02-01,agent_without_anytime,175,7,,288010,1960.0,288010,157632,386.355342,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,-6.400124995659873
2021-02-03,agent_without_anytime,188,7,,304742,2050.0,304742,171520,391.467297,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,-5.0091552854545816
2021-02-08,agent_without_anytime,199,8,,319006,2150.0,319006,184263,404.057246,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,-1.979586590847821
2021-02-05,agent_without_anytime,200,8,,307459,2120.0,307459,176815,404.384636,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,-1.680874523107146
2021-04-18,agent_without_anytime,16,1,,44624,310.0,44624,20998,309.142107,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,-5.512728576550735
2021-04-17,agent_without_anytime,41,3,,110742,720.0,110742,53615,312.628303,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,-11.790467934478338
2021-04-20,agent_without_anytime,170,8,,304150,2150.0,304150,172246,356.258954,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,-2.200230149597238
2021-04-15,agent_without_anytime,188,9,,332529,2400.0,332529,195134,361.394094,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,3.315801027880275
2021-04-13,agent_without_anytime,188,9,,323650,2370.0,323650,185431,362.449319,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,-1.4089293990421752
2021-04-19,agent_without_anytime,196,8,,325593,2210.0,325593,181205,382.749729,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,-6.819864063416597
2021-04-12,agent_without_anytime,213,8,,357639,2450.0,357639,201961,384.69588,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,-2.6641389781315796
2021-04-21,agent_without_anytime,216,8,,348554,2390.0,348554,192731,387.02334,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,-5.682907096174481
2021-04-16,agent_without_anytime,218,9,,360964,2520.0,360964,207128,396.205393,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,0.7574162520362141
2021-04-14,agent_without_anytime,235,10,,379006,2800.0,379006,209191,403.637204,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,-1.5147517453549548
2021-04-25,agent_without_anytime,17,1,,41464,280.0,41464,26434,309.706314,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,-4.013119814779086
2021-05-01,agent_without_anytime,47,3,,145527,1020.0,145527,66048,315.458046,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,8.883574869268246
2021-04-24,agent_without_anytime,51,3,,135880,960.0,135880,67553,316.60927,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,-2.4749779216956136
2021-04-27,agent_without_anytime,167,7,,286995,1990.0,286995,166567,370.196847,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,-4.639802087144376
2021-04-29,agent_without_anytime,190,8,,351498,2450.0,351498,201070,382.937229,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,3.865171352326329
2021-04-23,agent_without_anytime,204,10,,351173,2350.0,351173,192041,402.08598,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,1.4277863047557757
2021-04-28,agent_without_anytime,208,8,,356453,2420.0,356453,196245,410.789538,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,0.826476421856458
2021-04-22,agent_without_anytime,213,11,,377293,2660.0,377293,225763,396.588565,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,-6.817248133413554
2021-04-30,agent_without_anytime,217,10,,365488,2680.0,365488,206868,412.269914,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,-1.483769644967824
2021-04-26,agent_without_anytime,218,10,,380645,2590.0,380645,214814,422.514962,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,1.4585768892274955
2021-01-24,agent_without_anytime,11,1,,36031,250.0,36031,11923,309.215622,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,-23.124531653298547
2021-01-23,agent_without_anytime,27,3,,97510,750.0,97510,36228,311.851589,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,38.897548969336476
2021-01-30,agent_without_anytime,36,2,,102972,710.0,102972,43967,313.523353,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,9.376335314454415
2021-01-26,agent_without_anytime,127,6,,235920,1710.0,235920,139969,343.171891,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,2.4164971176670056
2021-01-28,agent_without_anytime,159,8,,301849,2060.0,301849,174747,360.645059,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,4.038443062590898
2021-01-22,agent_without_anytime,160,7,,272071,1840.0,272071,152635,369.414821,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,-9.308967144605637
2021-01-21,agent_without_anytime,165,9,,316250,2220.0,316250,177233,363.949567,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,7.506403162055336
2021-01-25,agent_without_anytime,175,7,,293756,2050.0,293756,161760,381.735457,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,1.310951946513433
2021-01-29,agent_without_anytime,180,8,,295404,1910.0,295404,164763,384.235983,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,-4.838119998375107
2021-01-27,agent_without_anytime,182,7,,308626,2230.0,308626,173604,381.820374,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,-4.221938527538185
2021-01-03,agent_without_anytime,7,1,,29352,190.0,29352,8616,307.917642,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,-0.0919869174161897
2021-01-10,agent_without_anytime,9,1,,39872,280.0,39872,11066,308.167141,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,18.057784911717494
2021-01-09,agent_without_anytime,27,2,,97014,680.0,97014,35473,310.446682,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,-2.3429608097800316
2021-01-02,agent_without_anytime,28,2,,83722,650.0,83722,30898,310.639333,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,10.500226941544636
2021-01-01,agent_without_anytime,79,4,,130307,970.0,130307,60636,322.837493,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,-13.825811353189007
2021-01-07,agent_without_anytime,139,7,,241335,1780.0,241335,138667,341.083909,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,-8.012928087513208
2021-01-05,agent_without_anytime,155,8,,269758,1910.0,269758,163653,345.138319,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,-2.3977046093164986
2021-01-08,agent_without_anytime,156,6,,269787,1890.0,269787,151421,354.274209,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,-1.5960739398117774
2021-01-04,agent_without_anytime,174,8,,302204,2120.0,302204,166141,364.340175,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,-1.6617913727151197
2021-01-06,agent_without_anytime,193,8,,330459,2210.0,330459,182088,375.497024,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,6.979685830920023
2021-05-16,agent_without_anytime,14,1,,47799,340.0,47799,19222,310.375567,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,0.12552563861168645
2021-05-15,agent_without_anytime,47,3,,104438,690.0,104438,58825,317.206456,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,-4.016737202933798
2021-05-18,agent_without_anytime,168,8,,307979,2270.0,307979,177596,365.769759,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,2.650505391601375
2021-05-21,agent_without_anytime,188,8,,323395,2210.0,323395,183588,394.445245,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,-2.935110314012276
2021-05-13,agent_without_anytime,191,10,,345689,2410.0,345689,200421,387.824606,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,-1.9630361394201146
2021-05-14,agent_without_anytime,193,8,,314026,2120.0,314026,186382,396.062645,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,-9.570226669129308
2021-05-20,agent_without_anytime,197,9,,345026,2430.0,345026,200473,387.352131,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,-5.963318706416328
2021-05-19,agent_without_anytime,217,9,,365493,2490.0,365493,214015,414.19004,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,-8.923837118631546
2021-05-12,agent_without_anytime,218,9,,367368,2460.0,367368,205430,419.611337,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,5.465092223601403
2021-05-17,agent_without_anytime,221,9,,362146,2520.0,362146,208234,434.858042,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,-2.46806536590215
2021-05-02,agent_without_anytime,15,2,,41629,410.0,41629,24193,308.780588,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,9.363664752936655
2021-05-09,agent_without_anytime,24,2,,62740,500.0,62740,33584,309.955564,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,18.646796302199554
2021-05-08,agent_without_anytime,44,4,,119522,940.0,119522,59251,313.026234,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,17.75740031123977
2021-05-11,agent_without_anytime,167,9,,304850,2160.0,304850,170091,352.186792,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,4.41463014597343
2021-05-04,agent_without_anytime,171,8,,311636,2060.0,311636,183206,353.870123,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,-2.3482524483692515
2021-05-06,agent_without_anytime,176,8,,335441,2270.0,335441,194699,355.69813,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,5.713374334085577
2021-05-07,agent_without_anytime,194,8,,336584,2270.0,336584,194961,374.911034,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,-1.8048986285741448
2021-05-05,agent_without_anytime,213,9,,372144,2490.0,372144,209537,384.31933,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,-5.379369276409132
2021-05-03,agent_without_anytime,218,8,,362071,2420.0,362071,202431,393.04345,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,-2.105388169723618
2021-05-10,agent_without_anytime,218,10,,383159,2650.0,383159,223129,386.898746,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,1.0029778760253576
2021-01-17,agent_without_anytime,12,1,,44901,310.0,44901,15438,309.287039,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,16.013006391839827
2021-01-16,agent_without_anytime,36,3,,82326,780.0,82326,45104,313.40981,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,-9.993197774700581
2021-01-12,agent_without_anytime,118,6,,232672,1560.0,232672,131084,339.192842,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,-4.429841149773071
2021-01-19,agent_without_anytime,151,8,,283399,2120.0,283399,161972,354.251418,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,-0.4760073253610634
2021-01-14,agent_without_anytime,154,8,,280048,1880.0,280048,158334,355.470594,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,-1.3694081014683197
2021-01-18,agent_without_anytime,159,7,,257363,1930.0,257363,132529,370.894438,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,-5.00071882904691
2021-01-15,agent_without_anytime,165,7,,276083,1810.0,276083,158452,373.436937,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,3.0132242840015504
2021-01-20,agent_without_anytime,179,8,,311739,2090.0,311739,172938,380.548713,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,5.66948633311841
2021-01-11,agent_without_anytime,180,8,,306077,2120.0,306077,169704,380.698206,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,-4.08622666845271
2021-01-13,agent_without_anytime,186,9,,326499,2280.0,326499,184298,420.154603,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,2.27718921038043


==> data/comparison_5/comparison_rt_240_anytime_240.csv <==
date,algo_rt_240,no_of_requests_rt_240,no_of_runs_rt_240,no_of_vehicles_rt_240,objective_rt_240,operational_cost_rt_240,total_duration_rt_240,total_travel_time_rt_240,computation_time_rt_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_rt_240_anytime_240
2021-04-11,agent_without_anytime,17,1,,42600,280.0,42600,23836,310.247653,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,10.37793427230047
2021-04-03,agent_without_anytime,43,3,,113626,750.0,113626,50710,315.493227,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,-1.435410909474944
2021-04-10,agent_without_anytime,51,3,,154218,1080.0,154218,65420,317.135777,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,21.292585820072883
2021-04-06,agent_without_anytime,170,8,,316499,2180.0,316499,185409,374.140085,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,1.9984265353129078
2021-04-01,agent_without_anytime,181,8,,357951,2420.0,357951,210263,374.672603,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,8.698956002357864
2021-04-08,agent_without_anytime,181,9,,336273,2610.0,336273,193886,377.323418,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,-0.9614212262060885
2021-04-02,agent_without_anytime,200,8,,351046,2450.0,351046,198883,403.826916,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,2.042752231901232
2021-04-05,agent_without_anytime,204,9,,343699,2310.0,343699,199293,410.858348,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,-3.7532841236081573
2021-04-09,agent_without_anytime,205,8,,354973,2420.0,354973,190191,416.168191,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,2.8644432111738074
2021-04-07,agent_without_anytime,212,8,,360602,2450.0,360602,206293,421.919389,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,3.890716080332333
2021-03-28,agent_without_anytime,19,2,,53395,530.0,53395,28206,310.419859,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,7.622436557730125
2021-03-27,agent_without_anytime,40,2,,131443,980.0,131443,58770,314.356262,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,12.902931308628075
2021-03-25,agent_without_anytime,149,7,,259531,1720.0,259531,158500,357.832057,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,1.7477680893611938
2021-03-30,agent_without_anytime,184,8,,355434,2570.0,355434,199507,376.236243,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,4.108498342870969
2021-03-23,agent_without_anytime,197,8,,337135,2270.0,337135,195635,398.73578,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,-2.9531196701618048
2021-03-31,agent_without_anytime,209,8,,352108,2510.0,352108,194724,411.827828,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,-2.598066502323151
2021-03-24,agent_without_anytime,210,9,,372295,2640.0,372295,210098,411.000472,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,0.5039014759800695
2021-03-29,agent_without_anytime,221,9,,361362,2580.0,361362,197443,428.666155,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,-4.722964783236754
2021-03-26,agent_without_anytime,225,9,,397718,2670.0,397718,215925,427.457133,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,2.153535922437506
2021-03-22,agent_without_anytime,233,9,,410462,2820.0,410462,230006,441.30302,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,4.710789305709176
2021-02-28,agent_without_anytime,14,1,,39557,250.0,39557,18749,311.553184,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,0.08847991505928154
2021-02-21,agent_without_anytime,20,2,,66374,440.0,66374,22764,312.538708,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,41.19986741796487
2021-02-27,agent_without_anytime,29,2,,103900,740.0,103900,37493,314.262733,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,4.964388835418672
2021-02-20,agent_without_anytime,36,3,,98041,720.0,98041,46640,315.822069,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,-2.6448118644240677
2021-02-23,agent_without_anytime,163,9,,317777,2280.0,317777,177969,370.292291,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,9.512645660321546
2021-02-25,agent_without_anytime,167,7,,306739,2110.0,306739,180383,376.424748,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,-3.117960220252397
2021-03-01,agent_without_anytime,170,6,,286275,2010.0,286275,160151,387.56855,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,1.7444764649375601
2021-02-22,agent_without_anytime,181,7,,318246,2230.0,318246,168924,395.019305,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,1.8146339624064403
2021-02-24,agent_without_anytime,197,7,,344710,2440.0,344710,198192,404.892846,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,-3.4466653128716893
2021-02-26,agent_without_anytime,205,9,,346573,2550.0,346573,184555,416.669905,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,0.6370952151494779
2021-06-13,agent_without_anytime,19,1,,55212,400.0,55212,31352,311.118763,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,-12.193001521408389
2021-06-20,agent_without_anytime,25,2,,76102,500.0,76102,31571,312.328446,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,27.1162387322278
2021-06-19,agent_without_anytime,37,2,,120390,860.0,120390,45993,314.736277,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,22.4703048425949
2021-06-12,agent_without_anytime,48,3,,123973,870.0,123973,60597,317.328533,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,2.3989094399587008
2021-06-17,agent_without_anytime,172,8,,327849,2240.0,327849,205096,371.096828,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,-1.8789137682286663
2021-06-15,agent_without_anytime,176,8,,333628,2300.0,333628,196264,374.044294,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,7.834474324696968
2021-06-18,agent_without_anytime,189,8,,325692,2390.0,325692,188233,391.712924,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,-0.9060707662454097
2021-06-11,agent_without_anytime,205,8,,357750,2450.0,357750,199963,405.401376,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,0.9062194269741439
2021-06-16,agent_without_anytime,206,8,,353707,2540.0,353707,202033,410.667605,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,-5.310610194313372
2021-06-14,agent_without_anytime,207,9,,354437,2670.0,354437,211780,411.577083,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,0.47427328410972897
2021-06-27,agent_without_anytime,20,2,,49411,500.0,49411,26127,309.428539,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,-11.93458946388456
2021-06-26,agent_without_anytime,49,3,,124355,990.0,124355,63025,313.826144,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,4.545052470749066
2021-06-22,agent_without_anytime,165,7,,312367,2170.0,312367,188540,351.192062,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,3.269551521127392
2021-06-29,agent_without_anytime,165,8,,295250,2120.0,295250,180892,353.162709,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,-4.408467400508044
2021-06-24,agent_without_anytime,176,8,,347602,2390.0,347602,207472,357.108289,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,5.507160488144487
2021-06-25,agent_without_anytime,176,7,,298310,2260.0,298310,176230,364.198067,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,-2.2191679796185175
2021-06-30,agent_without_anytime,200,8,,325133,2330.0,325133,193109,375.852373,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,-1.5716645188276797
2021-06-21,agent_without_anytime,200,8,,331474,2390.0,331474,191783,382.125463,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,-4.296566246523106
2021-06-28,agent_without_anytime,201,8,,364818,2540.0,364818,202894,380.758401,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,-0.7148770071652166
2021-06-23,agent_without_anytime,202,8,,348395,2390.0,348395,198363,385.731239,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,2.06231432712869
2021-02-14,agent_without_anytime,22,2,,45999,470.0,45999,26067,310.966875,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,-47.8966934063784
2021-02-13,agent_without_anytime,41,3,,103351,810.0,103351,52913,313.793157,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,5.964141614498167
2021-02-16,agent_without_anytime,125,5,,246733,1700.0,246733,139026,336.938547,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,3.9954120445988175
2021-02-11,agent_without_anytime,159,7,,301306,2050.0,301306,171489,353.984027,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,2.8638659701433093
2021-02-18,agent_without_anytime,168,8,,306078,2060.0,306078,183389,359.02719,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,-3.253419063114631
2021-02-19,agent_without_anytime,182,7,,296953,2020.0,296953,172251,374.770272,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,-6.249137068829074
2021-02-15,agent_without_anytime,182,7,,303557,2080.0,303557,165777,371.977642,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,-0.33898081744120545
2021-02-10,agent_without_anytime,185,9,,306660,2520.0,306660,173973,369.918308,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,-12.678536489923694
2021-02-17,agent_without_anytime,186,7,,298679,2050.0,298679,165647,369.806131,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,-7.000157359573321
2021-02-12,agent_without_anytime,192,7,,305850,2110.0,305850,169746,386.54297,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,-7.440248487820827
2021-03-07,agent_without_anytime,23,1,,52152,370.0,52152,30898,312.41188,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,-19.310860561435803
2021-03-06,agent_without_anytime,38,3,,101101,870.0,101101,50089,315.563442,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,5.861465267405862
2021-03-02,agent_without_anytime,159,7,,294742,1960.0,294742,171647,366.544144,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,-2.2765673029293416
2021-03-11,agent_without_anytime,169,7,,317940,2200.0,317940,188136,373.760335,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,0.8485877838585897
2021-03-09,agent_without_anytime,173,8,,313227,2150.0,313227,191995,373.362149,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,-2.3532454098784585
2021-03-03,agent_without_anytime,175,7,,297739,2260.0,297739,163750,388.025733,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,1.4640339357625303
2021-03-04,agent_without_anytime,178,8,,319719,2120.0,319719,187028,380.965626,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,4.5884041924314785
2021-03-10,agent_without_anytime,202,8,,334371,2450.0,334371,186431,409.004067,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,-2.518759102912633
2021-03-08,agent_without_anytime,203,9,,339509,2490.0,339509,180416,409.787964,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,-2.9922623553425685
2021-03-05,agent_without_anytime,204,8,,334241,2360.0,334241,183993,415.678501,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,-0.8619529022471809
2021-06-06,agent_without_anytime,23,2,,75362,470.0,75362,36982,311.070857,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,27.93052201374698
2021-06-05,agent_without_anytime,40,3,,100001,720.0,100001,57233,314.357286,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,10.68989310106899
2021-06-01,agent_without_anytime,155,8,,288859,2150.0,288859,168221,358.841156,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,-6.544023208555039
2021-06-03,agent_without_anytime,156,7,,291956,1990.0,291956,171453,358.809237,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,-8.930112756716765
2021-06-08,agent_without_anytime,164,7,,322088,2230.0,322088,176998,363.74742,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,1.4828245696828195
2021-06-10,agent_without_anytime,174,9,,337934,2400.0,337934,188386,372.872364,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,1.643220273781271
2021-06-02,agent_without_anytime,179,7,,308178,2410.0,308178,161029,389.392162,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,-8.385738112389593
2021-06-04,agent_without_anytime,181,7,,308137,2140.0,308137,172730,381.494115,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,-4.970516361228934
2021-06-09,agent_without_anytime,195,8,,333475,2300.0,333475,182710,395.7953,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,4.305570132693605
2021-06-07,agent_without_anytime,211,9,,364407,2640.0,364407,206014,414.038373,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,-4.954899329595754
2021-05-30,agent_without_anytime,11,1,,51165,370.0,51165,15573,308.270865,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,10.989934525554578
2021-05-23,agent_without_anytime,15,2,,36309,380.0,36309,23339,308.76276,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,-19.2101131950756
2021-05-29,agent_without_anytime,40,2,,113937,830.0,113937,54001,312.482337,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,2.5803733642275994
2021-05-22,agent_without_anytime,43,3,,108483,900.0,108483,55629,312.874293,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,7.313588304158255
2021-05-31,agent_without_anytime,92,4,,161926,1270.0,161926,76850,327.249867,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,3.1217963761224263
2021-05-27,agent_without_anytime,141,6,,272688,1950.0,272688,160818,343.149419,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,-0.09938097752743062
2021-05-25,agent_without_anytime,167,7,,310520,2140.0,310520,177009,353.490095,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,-5.092747649104727
2021-05-26,agent_without_anytime,196,7,,329782,2290.0,329782,180596,376.501366,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,0.18921590626535106
2021-05-28,agent_without_anytime,202,9,,353312,2400.0,353312,191896,385.846558,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,1.677837152431845
2021-05-24,agent_without_anytime,215,8,,375987,2540.0,375987,206706,393.631117,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,1.157486828002032
2021-03-21,agent_without_anytime,16,1,,47715,340.0,47715,22636,308.796966,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,-8.890286073561773
2021-03-14,agent_without_anytime,25,2,,61080,560.0,61080,27937,309.976475,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,6.606090373280943
2021-03-20,agent_without_anytime,48,2,,105640,740.0,105640,59861,313.792822,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,-15.97216963271488
2021-03-13,agent_without_anytime,54,3,,124843,840.0,124843,64222,314.834881,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,7.176213323934862
2021-03-16,agent_without_anytime,168,7,,312039,2140.0,312039,181208,355.515388,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,1.550767692499976
2021-03-18,agent_without_anytime,174,8,,298075,2150.0,298075,174430,361.313848,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,-2.603707120691101
2021-03-12,agent_without_anytime,197,7,,326489,2230.0,326489,181733,383.233616,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,-1.1697178159141655
2021-03-19,agent_without_anytime,209,7,,343331,2440.0,343331,187112,391.606173,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,-4.231193804229737
2021-03-15,agent_without_anytime,210,8,,340655,2330.0,340655,188511,398.421873,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,-3.228779850581967
2021-03-17,agent_without_anytime,233,9,,370535,2490.0,370535,207888,407.617737,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,-1.3542580323046405
2021-01-31,agent_without_anytime,17,1,,44087,310.0,44087,20361,309.072884,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,-3.556603987570032
2021-02-07,agent_without_anytime,28,2,,67441,500.0,67441,31968,310.75243,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,-8.622351388621166
2021-02-06,agent_without_anytime,35,2,,97732,710.0,97732,39743,311.671541,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,11.258339131502476
2021-02-02,agent_without_anytime,153,8,,277115,1910.0,277115,161942,347.448631,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,-12.105443588401927
2021-02-04,agent_without_anytime,159,7,,288200,2140.0,288200,157941,351.130327,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,-6.811936155447606
2021-02-09,agent_without_anytime,163,8,,287302,2000.0,287302,170711,352.323105,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,-6.258571120284579
2021-02-01,agent_without_anytime,175,7,,288337,2050.0,288337,162226,367.819786,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,-13.716935391573054
2021-02-03,agent_without_anytime,188,7,,300921,2140.0,300921,160388,376.334929,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,-5.40972547612164
2021-02-08,agent_without_anytime,199,8,,326972,2210.0,326972,184182,383.690597,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,-0.8578716220349143
2021-02-05,agent_without_anytime,200,8,,326690,2210.0,326690,179579,388.822287,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,-3.7729958064219904
2021-04-18,agent_without_anytime,16,1,,48776,340.0,48776,17499,308.900556,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,0.09635886501558143
2021-04-17,agent_without_anytime,41,2,,110131,770.0,110131,54456,312.699055,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,10.610091618163823
2021-04-20,agent_without_anytime,170,8,,308293,2150.0,308293,181114,358.605792,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,-2.5498470610750164
2021-04-13,agent_without_anytime,188,9,,339787,2310.0,339787,200057,368.578282,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,-0.7219228516688396
2021-04-15,agent_without_anytime,188,8,,356670,2390.0,356670,206729,368.246896,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,7.085260885412286
2021-04-19,agent_without_anytime,196,8,,340281,2330.0,340281,184367,382.308684,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,2.9793024000752317
2021-04-12,agent_without_anytime,213,8,,367120,2570.0,367120,203986,390.210886,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,-3.433482240139464
2021-04-21,agent_without_anytime,216,8,,362860,2540.0,362860,201414,395.866019,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,-0.8794025243895718
2021-04-16,agent_without_anytime,218,8,,371938,2600.0,371938,203425,397.165275,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,-2.799660158413499
2021-04-14,agent_without_anytime,235,9,,397676,2760.0,397676,224518,414.605454,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,-3.4739335539484406
2021-04-25,agent_without_anytime,17,1,,47779,340.0,47779,25119,310.713643,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,2.1997111701793677
2021-05-01,agent_without_anytime,47,4,,111368,910.0,111368,62241,316.310824,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,-5.679369298182602
2021-04-24,agent_without_anytime,51,3,,133606,900.0,133606,68267,317.464957,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,-16.610032483571096
2021-04-27,agent_without_anytime,167,7,,313350,2230.0,313350,180891,372.313676,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,0.1614807722993458
2021-04-29,agent_without_anytime,190,8,,363036,2510.0,363036,206106,388.205561,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,4.731762139291971
2021-04-23,agent_without_anytime,204,9,,345753,2610.0,345753,203024,407.40322,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,0.2021674432325967
2021-04-28,agent_without_anytime,208,8,,354956,2450.0,354956,196048,417.531369,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,-2.0456056525315813
2021-04-22,agent_without_anytime,213,9,,387371,2700.0,387371,221762,399.962981,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,-2.325935601787434
2021-04-30,agent_without_anytime,217,9,,379072,2550.0,379072,213892,420.320335,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,-0.29862400810400136
2021-04-26,agent_without_anytime,218,9,,371152,2550.0,371152,209665,416.387792,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,2.6048626977626417
2021-01-24,agent_without_anytime,11,1,,39631,280.0,39631,12249,308.928359,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,-8.316721758219575
2021-01-23,agent_without_anytime,27,3,,108602,930.0,108602,34982,311.088795,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,45.19806265077991
2021-01-30,agent_without_anytime,36,3,,95434,810.0,95434,42460,312.462839,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,1.2060691158287402
2021-01-26,agent_without_anytime,127,6,,241490,1620.0,241490,142812,337.40651,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,5.861112261377283
2021-01-28,agent_without_anytime,159,7,,294403,2050.0,294403,165663,352.310318,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,-1.849845280109238
2021-01-22,agent_without_anytime,160,6,,284351,1980.0,284351,153535,358.604356,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,0.7483708515180182
2021-01-21,agent_without_anytime,165,7,,289904,2080.0,289904,176153,354.841078,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,-1.349412219217396
2021-01-25,agent_without_anytime,175,7,,291905,1990.0,291905,162240,370.029297,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,-7.340059265857042
2021-01-29,agent_without_anytime,180,7,,295065,2050.0,295065,160004,369.24764,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,-8.409333536678359
2021-01-27,agent_without_anytime,182,7,,314381,2170.0,314381,168161,368.497212,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,1.397349076439098
2021-01-03,agent_without_anytime,7,1,,34383,220.0,34383,8266,307.963134,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,1.1866329290637816
2021-01-10,agent_without_anytime,9,1,,41672,280.0,41672,11066,308.101001,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,18.542426569399115
2021-01-09,agent_without_anytime,27,1,,67001,490.0,67001,35252,310.396386,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,-41.462067730332386
2021-01-02,agent_without_anytime,28,2,,92872,680.0,92872,31282,310.591215,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,31.070720992333534
2021-01-01,agent_without_anytime,79,4,,129543,1150.0,129543,61541,323.475885,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,-7.670040063917001
2021-01-07,agent_without_anytime,139,7,,259185,1720.0,259185,155976,342.512674,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,-1.0745220595327662
2021-01-05,agent_without_anytime,155,7,,282885,2080.0,282885,169795,347.373716,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,-5.278823550205914
2021-01-08,agent_without_anytime,156,6,,255226,1740.0,255226,141125,356.004151,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,-17.302312460329276
2021-01-04,agent_without_anytime,174,7,,276153,2200.0,276153,153749,368.601705,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,-9.08119774183152
2021-01-06,agent_without_anytime,193,7,,337192,2350.0,337192,178615,377.957157,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,3.9381124107333507
2021-05-16,agent_without_anytime,14,1,,50245,340.0,50245,20162,308.751855,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,-3.00726440441835
2021-05-15,agent_without_anytime,47,3,,121551,840.0,121551,61945,313.564484,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,-26.16021258566363
2021-05-18,agent_without_anytime,168,7,,317040,2230.0,317040,183272,353.257634,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,-15.551034569770376
2021-05-21,agent_without_anytime,188,8,,330683,2210.0,330683,185840,374.069124,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,3.1797824502620333
2021-05-13,agent_without_anytime,191,8,,346187,2390.0,346187,207957,373.436447,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,-2.0927995563091626
2021-05-14,agent_without_anytime,193,9,,341637,2400.0,341637,194250,373.524121,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,-0.7092323138301765
2021-05-20,agent_without_anytime,197,9,,359514,2490.0,359514,218206,370.776141,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,4.138364569947207
2021-05-19,agent_without_anytime,217,8,,378445,2660.0,378445,217504,391.468622,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,0.11309437302646355
2021-05-12,agent_without_anytime,218,9,,366021,2730.0,366021,206336,394.552923,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,-4.074902806123146
2021-05-17,agent_without_anytime,221,9,,367131,2670.0,367131,209894,401.257611,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,-8.47136308293225
2021-05-02,agent_without_anytime,15,2,,44526,440.0,44526,21593,308.706343,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,13.681893725014598
2021-05-09,agent_without_anytime,24,2,,74548,530.0,74548,31683,309.740058,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,15.002414551698235
2021-05-08,agent_without_anytime,44,3,,110555,930.0,110555,60281,313.029602,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,-11.121161412871421
2021-05-11,agent_without_anytime,167,8,,319283,2150.0,319283,183733,354.04472,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,2.9528662659772054
2021-05-04,agent_without_anytime,171,8,,316017,2180.0,316017,181105,358.350209,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,-9.636506896780869
2021-05-06,agent_without_anytime,176,8,,333600,2300.0,333600,191030,356.311512,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,2.2847721822541964
2021-05-07,agent_without_anytime,194,8,,335288,2390.0,335288,187341,380.306403,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,-2.1199685046885066
2021-05-05,agent_without_anytime,213,9,,362310,2640.0,362310,206045,392.645414,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,0.004416107753029174
2021-05-10,agent_without_anytime,218,9,,368954,2670.0,368954,204661,398.551514,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,0.8000997414311811
2021-05-03,agent_without_anytime,218,8,,379976,2690.0,379976,214658,392.709382,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,-2.17961134387435
2021-01-17,agent_without_anytime,12,1,,48501,340.0,48501,14969,308.263206,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,14.824436609554443
2021-01-16,agent_without_anytime,36,2,,101231,710.0,101231,46468,311.81775,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,-1.8363939899833055
2021-01-12,agent_without_anytime,118,5,,238309,1730.0,238309,126859,333.735351,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,-1.3247506388764168
2021-01-19,agent_without_anytime,151,8,,283868,2000.0,283868,157918,347.365251,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,-0.6865867234066538
2021-01-14,agent_without_anytime,154,7,,281466,2050.0,281466,162038,348.77325,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,0.12505950985198921
2021-01-18,agent_without_anytime,159,6,,272156,1860.0,272156,146454,358.740135,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,7.21424477138112
2021-01-15,agent_without_anytime,165,7,,272986,1990.0,272986,149902,362.67991,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,-4.3848402482178575
2021-01-20,agent_without_anytime,179,8,,310414,2150.0,310414,176959,364.799453,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,-3.6557629488360703
2021-01-11,agent_without_anytime,180,7,,306038,2170.0,306038,166737,369.696557,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,3.069553454146217
2021-01-13,agent_without_anytime,186,7,,320338,2200.0,320338,185047,372.917032,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,-2.8376277556830596


==> data/comparison_5/comparison_sim_anneal_anytime_120.csv <==
date,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_duration_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_sim_anneal_anytime_120
2021-04-11,sim_anneal,17,3,2,50598,510.0,50598,23863,3602.61523,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,8.549745049211431
2021-04-03,sim_anneal,43,5,4,117809,800.0,117809,53775,3603.431272,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,0.91419161524162
2021-04-10,sim_anneal,51,4,4,124700,970.0,124700,59994,3603.92813,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,3.2117080994386527
2021-04-06,sim_anneal,170,10,10,327462,2260.0,327462,179978,3629.174987,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,-1.4093238299405733
2021-04-01,sim_anneal,181,11,10,313692,2090.0,313692,184692,3628.804229,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,-11.24797572140826
2021-04-08,sim_anneal,181,10,9,315777,2380.0,315777,178394,3629.129888,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,-1.601446590473657
2021-04-02,sim_anneal,200,11,11,331959,2660.0,331959,186713,3645.726155,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,-1.831852728800846
2021-04-05,sim_anneal,204,10,10,334537,2350.0,334537,188139,3652.698671,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,-2.2478828948666365
2021-04-09,sim_anneal,205,12,11,340208,2550.0,340208,182371,3656.746281,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,1.3374171095329916
2021-04-07,sim_anneal,212,11,11,358279,2390.0,358279,188772,3661.273714,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,3.299663111709031
2021-03-28,sim_anneal,19,2,2,63957,440.0,63957,24300,3602.672077,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,24.707225166909016
2021-03-27,sim_anneal,40,4,4,117136,790.0,117136,54315,3603.329821,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,-3.1442084414697447
2021-03-25,sim_anneal,149,10,10,247209,1660.0,247209,145367,3619.297137,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,-1.5149124829597629
2021-03-30,sim_anneal,184,12,11,341569,2610.0,341569,196782,3630.60456,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,3.1194282853537647
2021-03-23,sim_anneal,197,10,10,348675,2440.0,348675,186970,3642.056414,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,1.3760665376066537
2021-03-31,sim_anneal,209,10,10,352624,2320.0,352624,195911,3659.169506,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,0.4103521030899769
2021-03-24,sim_anneal,210,11,11,354603,2330.0,354603,198810,3654.097272,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,-2.6694641613297123
2021-03-29,sim_anneal,221,12,11,389552,2670.0,389552,206980,3670.751506,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,6.9890540929067235
2021-03-26,sim_anneal,225,11,11,386449,2570.0,386449,215133,3660.33549,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,-0.6922000056928599
2021-03-22,sim_anneal,233,11,11,398900,2630.0,398900,212929,3680.411957,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,4.594133868137378
2021-02-28,sim_anneal,14,2,2,45519,380.0,45519,20169,3602.310358,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,27.07880225839759
2021-02-21,sim_anneal,20,2,2,49981,380.0,49981,16639,3602.335685,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,-19.763510133850865
2021-02-27,sim_anneal,29,4,3,85096,730.0,85096,38907,3602.504737,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,-1.0776064679890947
2021-02-20,sim_anneal,36,3,3,117126,810.0,117126,38404,3602.743414,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,20.471970356709868
2021-02-23,sim_anneal,163,9,9,291654,1860.0,291654,168436,3621.371045,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,0.08263216002523538
2021-02-25,sim_anneal,167,10,9,298532,1990.0,298532,171861,3622.005449,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,-5.646965819409645
2021-03-01,sim_anneal,170,9,8,275359,1980.0,275359,140474,3634.209098,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,-0.8875685922740858
2021-02-22,sim_anneal,181,9,9,324328,2100.0,324328,165706,3633.878769,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,4.588256333094892
2021-02-24,sim_anneal,197,10,9,340342,2260.0,340342,181096,3637.027308,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,2.1069982546967463
2021-02-26,sim_anneal,205,11,11,328369,2270.0,328369,178950,3646.193498,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,-4.976109194229663
2021-06-13,sim_anneal,19,2,2,65436,470.0,65436,27980,3602.611907,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,-0.5104223974570573
2021-06-20,sim_anneal,25,2,2,69427,440.0,69427,28731,3602.792115,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,24.908176934045834
2021-06-19,sim_anneal,37,4,3,94562,940.0,94562,43518,3603.034899,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,-5.527590363993993
2021-06-12,sim_anneal,48,4,4,128360,880.0,128360,52445,3603.565897,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,3.490183857899657
2021-06-17,sim_anneal,172,10,10,317277,2350.0,317277,189091,3624.266461,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,-4.482833612269405
2021-06-15,sim_anneal,176,12,11,305947,2550.0,305947,177870,3628.773468,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,-1.183865179263075
2021-06-18,sim_anneal,189,10,9,309791,2260.0,309791,174270,3642.453128,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,-2.8854937683793267
2021-06-11,sim_anneal,205,11,11,358059,2360.0,358059,194905,3647.227409,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,3.919186502783061
2021-06-16,sim_anneal,206,10,10,368727,2410.0,368727,203657,3652.132707,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,0.8881909922517202
2021-06-14,sim_anneal,207,10,10,359354,2320.0,359354,195803,3653.74112,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,-4.968081613116871
2021-06-27,sim_anneal,20,2,2,58110,440.0,58110,23077,3602.607197,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,14.649802099466529
2021-06-26,sim_anneal,49,4,4,125667,820.0,125667,58857,3603.756416,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,-4.43951077052846
2021-06-22,sim_anneal,165,11,8,286611,2210.0,286611,170673,3624.277068,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,-15.48684453841618
2021-06-29,sim_anneal,165,9,9,296450,2010.0,296450,172719,3624.133696,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,0.6223646483386743
2021-06-24,sim_anneal,176,11,10,337093,2300.0,337093,193825,3628.225308,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,-1.3358331380360908
2021-06-25,sim_anneal,176,9,9,309162,2040.0,309162,165805,3632.636442,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,0.36323998421539516
2021-06-30,sim_anneal,200,11,11,339863,2330.0,339863,185479,3644.623084,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,-1.5868158640393335
2021-06-21,sim_anneal,200,11,10,356497,2360.0,356497,185484,3649.703653,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,3.2482741790253495
2021-06-28,sim_anneal,201,10,10,363089,2590.0,363089,189997,3655.38303,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,3.205274739802087
2021-06-23,sim_anneal,202,10,10,351531,2260.0,351531,193148,3646.976808,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,5.792092304803844
2021-02-14,sim_anneal,22,2,2,66566,410.0,66566,24255,3602.565617,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,8.741699966950094
2021-02-13,sim_anneal,41,4,4,115548,910.0,115548,50433,3603.025151,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,2.8040294942361617
2021-02-16,sim_anneal,125,7,6,223034,1510.0,223034,123718,3611.052083,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,-12.468054198014652
2021-02-11,sim_anneal,159,10,10,266653,2110.0,266653,159761,3620.93548,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,-9.786876577424593
2021-02-18,sim_anneal,168,9,9,291759,1860.0,291759,169218,3620.562733,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,-0.8928602031128431
2021-02-19,sim_anneal,182,9,9,309655,2010.0,309655,157677,3639.495539,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,3.7499798162471136
2021-02-15,sim_anneal,182,9,9,308712,2040.0,308712,161737,3635.084367,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,5.396615615849076
2021-02-10,sim_anneal,185,9,9,332814,2220.0,332814,181210,3633.274523,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,3.6020119345940977
2021-02-17,sim_anneal,186,10,10,305515,1990.0,305515,168251,3633.829306,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,-2.073875259807211
2021-02-12,sim_anneal,192,11,10,309692,2480.0,309692,160862,3643.169701,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,-2.131149658370252
2021-03-07,sim_anneal,23,3,2,55618,480.0,55618,26242,3602.59263,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,-11.465712539106045
2021-03-06,sim_anneal,38,4,3,85977,730.0,85977,44164,3602.875611,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,4.494225199762727
2021-03-02,sim_anneal,159,9,9,275771,1710.0,275771,161476,3620.557059,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,-3.126507138168988
2021-03-11,sim_anneal,169,11,10,291035,1970.0,291035,171529,3623.292414,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,-4.159293555757898
2021-03-09,sim_anneal,173,11,10,301463,2210.0,301463,176179,3621.059384,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,-9.36765042476191
2021-03-03,sim_anneal,175,9,9,322453,2130.0,322453,156463,3630.792329,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,4.820237367926489
2021-03-04,sim_anneal,178,10,9,297296,1990.0,297296,175471,3623.576755,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,-2.468583499273451
2021-03-10,sim_anneal,202,10,10,334962,2500.0,334962,176641,3641.948293,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,-4.071805159988298
2021-03-08,sim_anneal,203,10,10,339082,2230.0,339082,177764,3641.534091,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,-2.682831881373827
2021-03-05,sim_anneal,204,10,10,348179,2290.0,348179,183075,3648.151689,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,2.205474770161325
2021-06-06,sim_anneal,23,2,2,68330,470.0,68330,29334,3602.677779,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,6.216888628713596
2021-06-05,sim_anneal,40,4,3,116919,880.0,116919,53512,3603.235958,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,11.759423190413877
2021-06-01,sim_anneal,155,10,9,287074,1960.0,287074,168318,3621.550788,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,-3.0246556636964685
2021-06-03,sim_anneal,156,10,9,284340,2110.0,284340,171509,3621.349453,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,-4.915945698811282
2021-06-08,sim_anneal,164,10,10,306809,2230.0,306809,174253,3624.118636,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,3.5090235292967287
2021-06-10,sim_anneal,174,10,9,312053,2170.0,312053,178930,3631.049499,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,-5.3949168891181944
2021-06-02,sim_anneal,179,9,9,306757,2340.0,306757,160458,3639.956244,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,-6.994135423152528
2021-06-04,sim_anneal,181,9,9,321521,2070.0,321521,164619,3636.299167,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,-3.368364741338824
2021-06-09,sim_anneal,195,10,10,330244,2320.0,330244,180220,3649.83153,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,-1.6854204769806567
2021-06-07,sim_anneal,211,11,11,360134,2480.0,360134,196629,3653.544718,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,-2.1622507177883787
2021-05-30,sim_anneal,11,1,1,42165,280.0,42165,14550,3602.572689,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,-3.7400687774220325
2021-05-23,sim_anneal,15,2,2,55202,410.0,55202,23676,3602.598078,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,34.42447737400819
2021-05-29,sim_anneal,40,3,3,114986,780.0,114986,45995,3603.345556,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,-6.198145861235281
2021-05-22,sim_anneal,43,4,4,138581,970.0,138581,53698,3603.478633,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,13.086209509240083
2021-05-31,sim_anneal,92,7,7,173098,1420.0,173098,74400,3613.516747,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,12.253752209730903
2021-05-27,sim_anneal,141,8,7,257331,1820.0,257331,155195,3621.348002,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,-6.164434133470122
2021-05-25,sim_anneal,167,10,8,301421,2170.0,301421,175697,3628.745875,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,2.120290225299498
2021-05-26,sim_anneal,196,11,10,313011,2510.0,313011,176541,3651.421392,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,-3.6580184082987497
2021-05-28,sim_anneal,202,11,11,362955,2330.0,362955,196834,3655.375437,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,5.584714358529294
2021-05-24,sim_anneal,215,12,11,362309,2670.0,362309,198409,3662.723896,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,-4.997391729159364
2021-03-21,sim_anneal,16,2,2,59883,410.0,59883,22467,3602.335928,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,-0.8332915852579196
2021-03-14,sim_anneal,25,2,2,57128,440.0,57128,23050,3602.560995,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,-3.8702562666293234
2021-03-20,sim_anneal,48,3,3,118301,810.0,118301,55193,3603.24888,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,1.9357401881640899
2021-03-13,sim_anneal,54,4,4,142352,970.0,142352,63931,3603.526287,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,22.069939305383837
2021-03-16,sim_anneal,168,9,9,282654,2010.0,282654,162072,3619.315787,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,-2.848358770793974
2021-03-18,sim_anneal,174,10,9,284848,2080.0,284848,160295,3624.168977,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,-4.889976408470482
2021-03-12,sim_anneal,197,11,11,317617,2300.0,317617,170788,3642.914467,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,-0.5698687412827399
2021-03-19,sim_anneal,209,10,10,347447,2290.0,347447,178453,3644.95889,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,3.7798570717260476
2021-03-15,sim_anneal,210,11,10,346070,2180.0,346070,184091,3648.67821,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,3.0837691796457363
2021-03-17,sim_anneal,233,13,12,361235,2410.0,361235,195536,3661.947934,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,-0.659681370852769
2021-01-31,sim_anneal,17,2,2,58855,440.0,58855,16774,3602.569255,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,33.725256987511685
2021-02-07,sim_anneal,28,2,2,65863,470.0,65863,29630,3602.759259,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,-4.961814675918194
2021-02-06,sim_anneal,35,4,3,90001,910.0,90001,37276,3603.0962,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,13.69651448317241
2021-02-02,sim_anneal,153,8,8,273495,1760.0,273495,161045,3620.136606,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,-3.8710031261997475
2021-02-04,sim_anneal,159,10,9,297774,1990.0,297774,161152,3622.945546,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,1.7043126666532336
2021-02-09,sim_anneal,163,11,9,293473,2090.0,293473,156319,3624.672772,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,1.9269234307755738
2021-02-01,sim_anneal,175,9,8,306693,2040.0,306693,153154,3644.269762,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,1.5670393520556387
2021-02-03,sim_anneal,188,10,9,309132,2200.0,309132,161326,3648.580131,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,2.3614507718385673
2021-02-08,sim_anneal,199,11,11,341611,2300.0,341611,175037,3653.522035,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,-0.9261996832654686
2021-02-05,sim_anneal,200,10,10,329530,2260.0,329530,170906,3656.207291,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,1.8004430552605226
2021-04-18,sim_anneal,16,2,2,56476,410.0,56476,17568,3602.531775,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,35.94447198810114
2021-04-17,sim_anneal,41,4,4,118328,760.0,118328,50692,3603.260889,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,9.024913798931783
2021-04-20,sim_anneal,170,9,8,306201,2130.0,306201,174993,3629.778863,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,-4.182873341367272
2021-04-13,sim_anneal,188,11,10,321281,2420.0,321281,185973,3635.25926,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,-4.941157429166369
2021-04-15,sim_anneal,188,11,10,322462,2330.0,322462,193263,3634.295339,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,-5.784557560270668
2021-04-19,sim_anneal,196,10,10,339485,2230.0,339485,177968,3652.986249,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,3.156840508417161
2021-04-12,sim_anneal,213,10,10,375100,2470.0,375100,200433,3652.856669,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,4.273793655025327
2021-04-21,sim_anneal,216,10,10,378255,2470.0,378255,202048,3661.711791,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,1.51908104321159
2021-04-16,sim_anneal,218,11,11,369183,2480.0,369183,197949,3667.579296,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,-1.1780065712668244
2021-04-14,sim_anneal,235,12,12,376218,2670.0,376218,207762,3675.123778,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,-7.9935037664332915
2021-04-25,sim_anneal,17,3,3,59450,480.0,59450,23763,3602.554661,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,29.128679562657695
2021-05-01,sim_anneal,47,4,4,126199,940.0,126199,58939,3603.627937,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,5.391484877059248
2021-04-24,sim_anneal,51,5,4,157211,1010.0,157211,68709,3603.855912,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,15.856396817016622
2021-04-27,sim_anneal,167,8,8,295555,2000.0,295555,166752,3629.219222,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,0.45609108287797534
2021-04-29,sim_anneal,190,10,10,354139,2350.0,354139,200252,3637.485331,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,3.378334495777082
2021-04-23,sim_anneal,204,10,10,338527,2410.0,338527,187406,3655.022712,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,-3.9748675881096633
2021-04-28,sim_anneal,208,10,10,352628,2440.0,352628,192112,3660.667218,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,4.465328901845571
2021-04-22,sim_anneal,213,14,13,372173,2690.0,372173,216415,3640.254977,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,-2.622167647841192
2021-04-30,sim_anneal,217,11,11,376428,2480.0,376428,202251,3661.266765,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,1.274878595641132
2021-04-26,sim_anneal,218,12,11,358114,2820.0,358114,192960,3667.158231,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,-3.5971785520811808
2021-01-24,sim_anneal,11,2,2,37499,380.0,37499,11598,3602.465578,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,5.69615189738393
2021-01-23,sim_anneal,27,3,3,102632,720.0,102632,32609,3602.689672,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,13.103125730766232
2021-01-30,sim_anneal,36,3,3,106465,690.0,106465,44396,3602.954015,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,6.99009064011647
2021-01-26,sim_anneal,127,7,7,224554,1450.0,224554,133487,3614.327774,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,-6.627804447927892
2021-01-28,sim_anneal,159,9,9,272652,1770.0,272652,158689,3624.893966,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,-8.567331250091692
2021-01-22,sim_anneal,160,8,8,289361,1910.0,289361,137882,3633.891817,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,8.875418594765708
2021-01-21,sim_anneal,165,9,9,290597,1800.0,290597,172207,3624.423903,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,-4.138033083617518
2021-01-25,sim_anneal,175,8,8,300565,2030.0,300565,158861,3642.075242,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,-0.6194999417763213
2021-01-29,sim_anneal,180,10,10,299332,2140.0,299332,162172,3641.46267,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,0.43229591223123487
2021-01-27,sim_anneal,182,9,9,313516,2070.0,313516,171850,3640.29649,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,3.2633103254698326
2021-01-03,sim_anneal,7,1,1,23470,160.0,23470,6110,3602.264687,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,-17.507456327226247
2021-01-10,sim_anneal,9,1,1,31725,190.0,31725,10840,3602.337709,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,-6.01103230890465
2021-01-09,sim_anneal,27,3,3,103579,690.0,103579,33772,3602.513512,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,5.2085847517353905
2021-01-02,sim_anneal,28,3,3,84053,720.0,84053,29750,3602.496793,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,-0.2676882443220349
2021-01-01,sim_anneal,79,6,6,159125,1200.0,159125,59133,3607.576081,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,11.09630793401414
2021-01-07,sim_anneal,139,9,8,255981,1860.0,255981,140042,3614.004598,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,-3.014676870548986
2021-01-05,sim_anneal,155,9,9,277418,1830.0,277418,158326,3616.00755,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,-3.2380739533844234
2021-01-08,sim_anneal,156,8,8,258866,1730.0,258866,141681,3627.097146,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,-8.8149853592206
2021-01-04,sim_anneal,174,8,8,303342,2060.0,303342,155833,3631.492965,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,1.2912817875533227
2021-01-06,sim_anneal,193,9,9,328702,2160.0,328702,171255,3638.817681,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,-6.857883432409904
2021-05-16,sim_anneal,14,1,1,44845,310.0,44845,18258,3603.008371,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,-10.161667967443416
2021-05-15,sim_anneal,47,4,4,122834,970.0,122834,59869,3604.067783,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,-11.631144471400427
2021-05-18,sim_anneal,168,10,10,318863,2050.0,318863,176709,3625.554053,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,-12.839369886126644
2021-05-21,sim_anneal,188,9,9,317969,2070.0,317969,172831,3643.986493,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,-6.226078642886571
2021-05-13,sim_anneal,191,10,10,333480,2170.0,333480,190365,3638.35564,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,-0.7124865059373876
2021-05-14,sim_anneal,193,10,10,341110,2290.0,341110,177262,3650.68764,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,-5.724839494591188
2021-05-20,sim_anneal,197,12,10,345876,2400.0,345876,205158,3633.622063,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,-0.12027431796366328
2021-05-19,sim_anneal,217,11,10,367255,2720.0,367255,200106,3655.010871,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,-3.7311949462907243
2021-05-12,sim_anneal,218,11,11,374203,2390.0,374203,200819,3660.037174,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,-1.588709871379973
2021-05-17,sim_anneal,221,11,11,378389,2660.0,378389,203659,3669.901258,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,-1.9255316618612064
2021-05-02,sim_anneal,15,3,2,49979,480.0,49979,19953,3602.658744,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,8.471558054382841
2021-05-09,sim_anneal,24,3,2,60178,480.0,60178,28037,3602.833552,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,-9.453620924590382
2021-05-08,sim_anneal,44,3,3,114780,780.0,114780,56043,3603.701703,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,-4.7726084683742815
2021-05-11,sim_anneal,167,10,10,287456,2020.0,287456,159597,3628.745193,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,-0.6366191695424691
2021-05-04,sim_anneal,171,9,9,313316,2040.0,313316,167319,3629.817375,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,0.8623881321094359
2021-05-06,sim_anneal,176,10,9,322248,2110.0,322248,187975,3628.628629,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,-1.0088503264566422
2021-05-07,sim_anneal,194,11,10,331863,2150.0,331863,183458,3650.826274,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,-9.259845177076082
2021-05-05,sim_anneal,213,12,11,368673,2730.0,368673,197088,3661.680006,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,-0.5910386711259029
2021-05-10,sim_anneal,218,11,11,372319,2600.0,372319,201574,3657.268825,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,-3.167982294752618
2021-05-03,sim_anneal,218,11,11,364853,2390.0,364853,205196,3659.924194,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,-0.18390968417417425
2021-01-17,sim_anneal,12,2,2,40141,410.0,40141,14363,3602.739512,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,8.564809048105428
2021-01-16,sim_anneal,36,3,3,107879,750.0,107879,46088,3603.393755,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,17.755077447881423
2021-01-12,sim_anneal,118,7,7,244543,1660.0,244543,133610,3613.755066,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,8.34904290860912
2021-01-19,sim_anneal,151,8,8,268135,1940.0,268135,147737,3622.11623,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,-2.5990639043765267
2021-01-14,sim_anneal,154,9,9,273495,1950.0,273495,154561,3622.852141,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,0.4223111939889212
2021-01-18,sim_anneal,159,10,9,268836,1840.0,268836,129739,3634.178882,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,5.318856105581098
2021-01-15,sim_anneal,165,8,8,263230,1910.0,263230,146180,3635.237365,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,-5.493674733123124
2021-01-20,sim_anneal,179,9,9,321675,2130.0,321675,168437,3639.914233,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,5.108261444004041
2021-01-11,sim_anneal,180,10,9,302823,1990.0,302823,164494,3640.963397,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,-7.130898247491109
2021-01-13,sim_anneal,186,10,9,315878,2140.0,315878,177613,3644.207729,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,0.7107174288807704


==> data/comparison_5/comparison_sim_anneal_anytime_180.csv <==
date,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_duration_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_sim_anneal_anytime_180
2021-04-11,sim_anneal,17,3,2,50598,510.0,50598,23863,3602.61523,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,10.20791335625914
2021-04-03,sim_anneal,43,5,4,117809,800.0,117809,53775,3603.431272,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,5.788182566696942
2021-04-10,sim_anneal,51,4,4,124700,970.0,124700,59994,3603.92813,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,6.4763432237369685
2021-04-06,sim_anneal,170,10,10,327462,2260.0,327462,179978,3629.174987,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,9.336961235196755
2021-04-01,sim_anneal,181,11,10,313692,2090.0,313692,184692,3628.804229,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,-9.116266911492803
2021-04-08,sim_anneal,181,10,9,315777,2380.0,315777,178394,3629.129888,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,-3.3586993352904106
2021-04-02,sim_anneal,200,11,11,331959,2660.0,331959,186713,3645.726155,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,-4.456574456484084
2021-04-05,sim_anneal,204,10,10,334537,2350.0,334537,188139,3652.698671,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,-4.451525541270472
2021-04-09,sim_anneal,205,12,11,340208,2550.0,340208,182371,3656.746281,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,1.2648144664440577
2021-04-07,sim_anneal,212,11,11,358279,2390.0,358279,188772,3661.273714,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,3.8539797197156407
2021-03-28,sim_anneal,19,2,2,63957,440.0,63957,24300,3602.672077,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,23.651828572322028
2021-03-27,sim_anneal,40,4,4,117136,790.0,117136,54315,3603.329821,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,-2.8513864226198606
2021-03-25,sim_anneal,149,10,10,247209,1660.0,247209,145367,3619.297137,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,-7.091165774708849
2021-03-30,sim_anneal,184,12,11,341569,2610.0,341569,196782,3630.60456,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,4.65791684842594
2021-03-23,sim_anneal,197,10,10,348675,2440.0,348675,186970,3642.056414,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,0.7347816734781674
2021-03-31,sim_anneal,209,10,10,352624,2320.0,352624,195911,3659.169506,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,2.7111030446027495
2021-03-24,sim_anneal,210,11,11,354603,2330.0,354603,198810,3654.097272,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,-9.404319760408118
2021-03-29,sim_anneal,221,12,11,389552,2670.0,389552,206980,3670.751506,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,0.9359469339138292
2021-03-26,sim_anneal,225,11,11,386449,2570.0,386449,215133,3660.33549,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,0.41376740527210576
2021-03-22,sim_anneal,233,11,11,398900,2630.0,398900,212929,3680.411957,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,3.455001253446979
2021-02-28,sim_anneal,14,2,2,45519,380.0,45519,20169,3602.310358,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,20.879193303895075
2021-02-21,sim_anneal,20,2,2,49981,380.0,49981,16639,3602.335685,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,-0.6902622996738761
2021-02-27,sim_anneal,29,4,3,85096,730.0,85096,38907,3602.504737,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,-26.619347560402367
2021-02-20,sim_anneal,36,3,3,117126,810.0,117126,38404,3602.743414,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,23.8256236873111
2021-02-23,sim_anneal,163,9,9,291654,1860.0,291654,168436,3621.371045,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,0.3929313501614927
2021-02-25,sim_anneal,167,10,9,298532,1990.0,298532,171861,3622.005449,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,-5.865032894296089
2021-03-01,sim_anneal,170,9,8,275359,1980.0,275359,140474,3634.209098,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,1.3244528052469684
2021-02-22,sim_anneal,181,9,9,324328,2100.0,324328,165706,3633.878769,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,6.992612417059274
2021-02-24,sim_anneal,197,10,9,340342,2260.0,340342,181096,3637.027308,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,-0.08050725446756497
2021-02-26,sim_anneal,205,11,11,328369,2270.0,328369,178950,3646.193498,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,-5.048588630473644
2021-06-13,sim_anneal,19,2,2,65436,470.0,65436,27980,3602.611907,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,17.614157344580963
2021-06-20,sim_anneal,25,2,2,69427,440.0,69427,28731,3602.792115,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,24.79150762671583
2021-06-19,sim_anneal,37,4,3,94562,940.0,94562,43518,3603.034899,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,-18.128846682599775
2021-06-12,sim_anneal,48,4,4,128360,880.0,128360,52445,3603.565897,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,5.7502337176690554
2021-06-17,sim_anneal,172,10,10,317277,2350.0,317277,189091,3624.266461,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,-1.0813894483369422
2021-06-15,sim_anneal,176,12,11,305947,2550.0,305947,177870,3628.773468,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,-3.42052708475651
2021-06-18,sim_anneal,189,10,9,309791,2260.0,309791,174270,3642.453128,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,-4.161838142489614
2021-06-11,sim_anneal,205,11,11,358059,2360.0,358059,194905,3647.227409,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,1.169081073230948
2021-06-16,sim_anneal,206,10,10,368727,2410.0,368727,203657,3652.132707,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,4.479737041225622
2021-06-14,sim_anneal,207,10,10,359354,2320.0,359354,195803,3653.74112,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,-3.742270852696784
2021-06-27,sim_anneal,20,2,2,58110,440.0,58110,23077,3602.607197,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,-9.11891240750301
2021-06-26,sim_anneal,49,4,4,125667,820.0,125667,58857,3603.756416,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,-12.923042644449218
2021-06-29,sim_anneal,165,9,9,296450,2010.0,296450,172719,3624.133696,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,-1.2987012987012987
2021-06-22,sim_anneal,165,11,8,286611,2210.0,286611,170673,3624.277068,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,-8.883818136777723
2021-06-24,sim_anneal,176,11,10,337093,2300.0,337093,193825,3628.225308,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,-2.0320801677875244
2021-06-25,sim_anneal,176,9,9,309162,2040.0,309162,165805,3632.636442,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,-0.4175804270900046
2021-06-30,sim_anneal,200,11,11,339863,2330.0,339863,185479,3644.623084,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,4.016618460968096
2021-06-21,sim_anneal,200,11,10,356497,2360.0,356497,185484,3649.703653,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,3.3627211449184706
2021-06-28,sim_anneal,201,10,10,363089,2590.0,363089,189997,3655.38303,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,0.2643979850670221
2021-06-23,sim_anneal,202,10,10,351531,2260.0,351531,193148,3646.976808,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,3.8483092529535092
2021-02-14,sim_anneal,22,2,2,66566,410.0,66566,24255,3602.565617,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,32.587206682089956
2021-02-13,sim_anneal,41,4,4,115548,910.0,115548,50433,3603.025151,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,10.993699588049989
2021-02-16,sim_anneal,125,7,6,223034,1510.0,223034,123718,3611.052083,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,-10.154057228942673
2021-02-11,sim_anneal,159,10,10,266653,2110.0,266653,159761,3620.93548,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,-13.209301976726307
2021-02-18,sim_anneal,168,9,9,291759,1860.0,291759,169218,3620.562733,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,-3.3376862410414074
2021-02-19,sim_anneal,182,9,9,309655,2010.0,309655,157677,3639.495539,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,-1.2052122523453521
2021-02-15,sim_anneal,182,9,9,308712,2040.0,308712,161737,3635.084367,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,3.458563321153697
2021-02-10,sim_anneal,185,9,9,332814,2220.0,332814,181210,3633.274523,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,7.734650585612384
2021-02-17,sim_anneal,186,10,10,305515,1990.0,305515,168251,3633.829306,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,0.9148486980999296
2021-02-12,sim_anneal,192,11,10,309692,2480.0,309692,160862,3643.169701,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,-5.69113829223874
2021-03-07,sim_anneal,23,3,2,55618,480.0,55618,26242,3602.59263,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,-6.632744794850588
2021-03-06,sim_anneal,38,4,3,85977,730.0,85977,44164,3602.875611,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,-3.4171929702129638
2021-03-02,sim_anneal,159,9,9,275771,1710.0,275771,161476,3620.557059,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,-3.6280101968662404
2021-03-11,sim_anneal,169,11,10,291035,1970.0,291035,171529,3623.292414,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,-0.02405208995481643
2021-03-09,sim_anneal,173,11,10,301463,2210.0,301463,176179,3621.059384,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,-3.1121563840338617
2021-03-03,sim_anneal,175,9,9,322453,2130.0,322453,156463,3630.792329,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,1.6420997788825038
2021-03-04,sim_anneal,178,10,9,297296,1990.0,297296,175471,3623.576755,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,-3.7918438189548462
2021-03-10,sim_anneal,202,10,10,334962,2500.0,334962,176641,3641.948293,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,-3.6831043521354663
2021-03-08,sim_anneal,203,10,10,339082,2230.0,339082,177764,3641.534091,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,-0.02536259665803552
2021-03-05,sim_anneal,204,10,10,348179,2290.0,348179,183075,3648.151689,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,5.621533751317569
2021-06-06,sim_anneal,23,2,2,68330,470.0,68330,29334,3602.677779,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,-3.65286111517635
2021-06-05,sim_anneal,40,4,3,116919,880.0,116919,53512,3603.235958,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,19.620420975205057
2021-06-01,sim_anneal,155,10,9,287074,1960.0,287074,168318,3621.550788,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,-1.5978458515922724
2021-06-03,sim_anneal,156,10,9,284340,2110.0,284340,171509,3621.349453,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,-8.041077583175072
2021-06-08,sim_anneal,164,10,10,306809,2230.0,306809,174253,3624.118636,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,-1.4341169913529264
2021-06-10,sim_anneal,174,10,9,312053,2170.0,312053,178930,3631.049499,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,-4.3499020999637885
2021-06-02,sim_anneal,179,9,9,306757,2340.0,306757,160458,3639.956244,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,-1.729055897664927
2021-06-04,sim_anneal,181,9,9,321521,2070.0,321521,164619,3636.299167,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,1.887279524510063
2021-06-09,sim_anneal,195,10,10,330244,2320.0,330244,180220,3649.83153,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,2.877569312387205
2021-06-07,sim_anneal,211,11,11,360134,2480.0,360134,196629,3653.544718,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,5.272204235090272
2021-05-30,sim_anneal,11,1,1,42165,280.0,42165,14550,3602.572689,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,-3.7400687774220325
2021-05-23,sim_anneal,15,2,2,55202,410.0,55202,23676,3602.598078,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,30.973515452338685
2021-05-29,sim_anneal,40,3,3,114986,780.0,114986,45995,3603.345556,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,-0.8792374723879429
2021-05-22,sim_anneal,43,4,4,138581,970.0,138581,53698,3603.478633,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,15.791486567422663
2021-05-31,sim_anneal,92,7,7,173098,1420.0,173098,74400,3613.516747,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,9.83373580284001
2021-05-27,sim_anneal,141,8,7,257331,1820.0,257331,155195,3621.348002,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,-10.001904162343441
2021-05-25,sim_anneal,167,10,8,301421,2170.0,301421,175697,3628.745875,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,-3.4828362987316743
2021-05-26,sim_anneal,196,11,10,313011,2510.0,313011,176541,3651.421392,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,-1.454261990792656
2021-05-28,sim_anneal,202,11,11,362955,2330.0,362955,196834,3655.375437,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,2.0727087379978233
2021-05-24,sim_anneal,215,12,11,362309,2670.0,362309,198409,3662.723896,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,0.5594671951290197
2021-03-21,sim_anneal,16,2,2,59883,410.0,59883,22467,3602.335928,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,33.68401716680861
2021-03-14,sim_anneal,25,2,2,57128,440.0,57128,23050,3602.560995,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,-2.851491387760818
2021-03-20,sim_anneal,48,3,3,118301,810.0,118301,55193,3603.24888,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,11.783501407426819
2021-03-13,sim_anneal,54,4,4,142352,970.0,142352,63931,3603.526287,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,0.7200460829493087
2021-03-16,sim_anneal,168,9,9,282654,2010.0,282654,162072,3619.315787,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,-2.4708654397248933
2021-03-18,sim_anneal,174,10,9,284848,2080.0,284848,160295,3624.168977,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,-6.376734258271078
2021-03-12,sim_anneal,197,11,11,317617,2300.0,317617,170788,3642.914467,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,-3.961374863436151
2021-03-19,sim_anneal,209,10,10,347447,2290.0,347447,178453,3644.95889,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,7.549640664619352
2021-03-15,sim_anneal,210,11,10,346070,2180.0,346070,184091,3648.67821,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,1.8345999364290462
2021-03-17,sim_anneal,233,13,12,361235,2410.0,361235,195536,3661.947934,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,-4.347308538762856
2021-01-31,sim_anneal,17,2,2,58855,440.0,58855,16774,3602.569255,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,25.486364794834763
2021-02-07,sim_anneal,28,2,2,65863,470.0,65863,29630,3602.759259,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,-16.53887615201251
2021-02-06,sim_anneal,35,4,3,90001,910.0,90001,37276,3603.0962,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,-10.318774235841824
2021-02-02,sim_anneal,153,8,8,273495,1760.0,273495,161045,3620.136606,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,-3.410665642881954
2021-02-04,sim_anneal,159,10,9,297774,1990.0,297774,161152,3622.945546,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,-4.506773593396334
2021-02-09,sim_anneal,163,11,9,293473,2090.0,293473,156319,3624.672772,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,-2.490177972079203
2021-02-01,sim_anneal,175,9,8,306693,2040.0,306693,153154,3644.269762,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,0.08151473949519553
2021-02-03,sim_anneal,188,10,9,309132,2200.0,309132,161326,3648.580131,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,-3.517914677225263
2021-02-08,sim_anneal,199,11,11,341611,2300.0,341611,175037,3653.522035,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,4.768581807962859
2021-02-05,sim_anneal,200,10,10,329530,2260.0,329530,170906,3656.207291,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,5.129426759323885
2021-04-18,sim_anneal,16,2,2,56476,410.0,56476,17568,3602.531775,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,16.630072951342164
2021-04-17,sim_anneal,41,4,4,118328,760.0,118328,50692,3603.260889,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,-4.623588668785072
2021-04-20,sim_anneal,170,9,8,306201,2130.0,306201,174993,3629.778863,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,-1.5156710788011796
2021-04-15,sim_anneal,188,11,10,322462,2330.0,322462,193263,3634.295339,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,0.2973993834932488
2021-04-13,sim_anneal,188,11,10,321281,2420.0,321281,185973,3635.25926,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,-2.1566790442011823
2021-04-19,sim_anneal,196,10,10,339485,2230.0,339485,177968,3652.986249,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,-2.4487090740386175
2021-04-12,sim_anneal,213,10,10,375100,2470.0,375100,200433,3652.856669,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,2.1149026926153027
2021-04-21,sim_anneal,216,10,10,378255,2470.0,378255,202048,3661.711791,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,2.6154313888778735
2021-04-16,sim_anneal,218,11,11,369183,2480.0,369183,197949,3667.579296,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,2.9668213325098933
2021-04-14,sim_anneal,235,12,12,376218,2670.0,376218,207762,3675.123778,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,-2.2670366649123648
2021-04-25,sim_anneal,17,3,3,59450,480.0,59450,23763,3602.554661,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,27.455004205214465
2021-05-01,sim_anneal,47,4,4,126199,940.0,126199,58939,3603.627937,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,-5.071355557492532
2021-04-24,sim_anneal,51,5,4,157211,1010.0,157211,68709,3603.855912,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,11.429225690314292
2021-04-27,sim_anneal,167,8,8,295555,2000.0,295555,166752,3629.219222,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,-1.6091759570976638
2021-04-29,sim_anneal,190,10,10,354139,2350.0,354139,200252,3637.485331,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,4.582099119272376
2021-04-23,sim_anneal,204,10,10,338527,2410.0,338527,187406,3655.022712,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,-2.2544730553249814
2021-04-28,sim_anneal,208,10,10,352628,2440.0,352628,192112,3660.667218,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,-0.24927118663293896
2021-04-22,sim_anneal,213,14,13,372173,2690.0,372173,216415,3640.254977,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,-8.286737619332945
2021-04-30,sim_anneal,217,11,11,376428,2480.0,376428,202251,3661.266765,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,1.4656189231406802
2021-04-26,sim_anneal,218,12,11,358114,2820.0,358114,192960,3667.158231,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,-4.741227653763885
2021-01-24,sim_anneal,11,2,2,37499,380.0,37499,11598,3602.465578,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,-18.304488119683192
2021-01-23,sim_anneal,27,3,3,102632,720.0,102632,32609,3602.689672,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,41.94695611505183
2021-01-30,sim_anneal,36,3,3,106465,690.0,106465,44396,3602.954015,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,12.349598459587657
2021-01-26,sim_anneal,127,7,7,224554,1450.0,224554,133487,3614.327774,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,-2.522778485353189
2021-01-28,sim_anneal,159,9,9,272652,1770.0,272652,158689,3624.893966,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,-6.237621583557062
2021-01-22,sim_anneal,160,8,8,289361,1910.0,289361,137882,3633.891817,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,-2.777499386579394
2021-01-21,sim_anneal,165,9,9,290597,1800.0,290597,172207,3624.423903,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,-0.6586441016252749
2021-01-25,sim_anneal,175,8,8,300565,2030.0,300565,158861,3642.075242,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,3.5466538020062215
2021-01-29,sim_anneal,180,10,10,299332,2140.0,299332,162172,3641.46267,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,-3.462376224392982
2021-01-27,sim_anneal,182,9,9,313516,2070.0,313516,171850,3640.29649,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,-2.5963587185343013
2021-01-03,sim_anneal,7,1,1,23470,160.0,23470,6110,3602.264687,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,-25.17682147422241
2021-01-10,sim_anneal,9,1,1,31725,190.0,31725,10840,3602.337709,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,-2.9850275807722615
2021-01-09,sim_anneal,27,3,3,103579,690.0,103579,33772,3602.513512,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,4.143697081454735
2021-01-02,sim_anneal,28,3,3,84053,720.0,84053,29750,3602.496793,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,10.852676287580454
2021-01-01,sim_anneal,79,6,6,159125,1200.0,159125,59133,3607.576081,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,6.788373919874313
2021-01-07,sim_anneal,139,9,8,255981,1860.0,255981,140042,3614.004598,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,-1.83294853914939
2021-01-05,sim_anneal,155,9,9,277418,1830.0,277418,158326,3616.00755,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,0.4296765170248506
2021-01-08,sim_anneal,156,8,8,258866,1730.0,258866,141681,3627.097146,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,-5.8821938763684685
2021-01-04,sim_anneal,174,8,8,303342,2060.0,303342,155833,3631.492965,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,-1.2804029774973462
2021-01-06,sim_anneal,193,9,9,328702,2160.0,328702,171255,3638.817681,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,6.482467402084563
2021-05-16,sim_anneal,14,1,1,44845,310.0,44845,18258,3603.008371,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,-6.453339279741331
2021-05-15,sim_anneal,47,4,4,122834,970.0,122834,59869,3604.067783,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,11.561131282869564
2021-05-18,sim_anneal,168,10,10,318863,2050.0,318863,176709,3625.554053,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,5.973411778726287
2021-05-21,sim_anneal,188,9,9,317969,2070.0,317969,172831,3643.986493,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,-4.691652330887602
2021-05-13,sim_anneal,191,10,10,333480,2170.0,333480,190365,3638.35564,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,-5.695993762744393
2021-05-14,sim_anneal,193,10,10,341110,2290.0,341110,177262,3650.68764,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,-0.8703937146375069
2021-05-20,sim_anneal,197,12,10,345876,2400.0,345876,205158,3633.622063,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,-5.702910869791486
2021-05-19,sim_anneal,217,11,10,367255,2720.0,367255,200106,3655.010871,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,-8.401247089896666
2021-05-12,sim_anneal,218,11,11,374203,2390.0,374203,200819,3660.037174,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,7.191818344588365
2021-05-17,sim_anneal,221,11,11,378389,2660.0,378389,203659,3669.901258,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,1.9305529494779183
2021-05-02,sim_anneal,15,3,2,49979,480.0,49979,19953,3602.658744,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,24.506292642910022
2021-05-09,sim_anneal,24,3,2,60178,480.0,60178,28037,3602.833552,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,15.18328957426302
2021-05-08,sim_anneal,44,3,3,114780,780.0,114780,56043,3603.701703,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,14.35964453737585
2021-05-11,sim_anneal,167,10,10,287456,2020.0,287456,159597,3628.745193,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,-1.3692530335077369
2021-05-04,sim_anneal,171,9,9,313316,2040.0,313316,167319,3629.817375,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,-1.7994612467923758
2021-05-06,sim_anneal,176,10,9,322248,2110.0,322248,187975,3628.628629,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,1.8532310518606787
2021-05-07,sim_anneal,194,11,10,331863,2150.0,331863,183458,3650.826274,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,-3.2531496430756066
2021-05-05,sim_anneal,213,12,11,368673,2730.0,368673,197088,3661.680006,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,-6.3714999471075995
2021-05-03,sim_anneal,218,11,11,364853,2390.0,364853,205196,3659.924194,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,-1.3268357393251529
2021-05-10,sim_anneal,218,11,11,372319,2600.0,372319,201574,3657.268825,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,-1.8793024261453217
2021-01-17,sim_anneal,12,2,2,40141,410.0,40141,14363,3602.739512,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,6.053660845519544
2021-01-16,sim_anneal,36,3,3,107879,750.0,107879,46088,3603.393755,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,16.060586397723377
2021-01-12,sim_anneal,118,7,7,244543,1660.0,244543,133610,3613.755066,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,0.6395603227244289
2021-01-19,sim_anneal,151,8,8,268135,1940.0,268135,147737,3622.11623,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,-6.195759598709605
2021-01-14,sim_anneal,154,9,9,273495,1950.0,273495,154561,3622.852141,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,-3.79824128411854
2021-01-18,sim_anneal,159,10,9,268836,1840.0,268836,129739,3634.178882,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,-0.5196476662351769
2021-01-15,sim_anneal,165,8,8,263230,1910.0,263230,146180,3635.237365,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,-1.7224480492345098
2021-01-20,sim_anneal,179,9,9,321675,2130.0,321675,168437,3639.914233,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,8.583197326494131
2021-01-11,sim_anneal,180,10,9,302823,1990.0,302823,164494,3640.963397,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,-5.204690528790746
2021-01-13,sim_anneal,186,10,9,315878,2140.0,315878,177613,3644.207729,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,-1.0086172509639797


==> data/comparison_5/comparison_sim_anneal_anytime_240.csv <==
date,algo_sim_anneal,no_of_requests_sim_anneal,no_of_runs_sim_anneal,no_of_vehicles_sim_anneal,objective_sim_anneal,operational_cost_sim_anneal,total_duration_sim_anneal,total_travel_time_sim_anneal,computation_time_sim_anneal,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_sim_anneal_anytime_240
2021-04-11,sim_anneal,17,3,2,50598,510.0,50598,23863,3602.61523,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,24.544448397169848
2021-04-03,sim_anneal,43,5,4,117809,800.0,117809,53775,3603.431272,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,2.1662182006468096
2021-04-10,sim_anneal,51,4,4,124700,970.0,124700,59994,3603.92813,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,2.66158781074579
2021-04-06,sim_anneal,170,10,10,327462,2260.0,327462,179978,3629.174987,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,5.279391196535781
2021-04-01,sim_anneal,181,11,10,313692,2090.0,313692,184692,3628.804229,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,-4.182765260191525
2021-04-08,sim_anneal,181,10,9,315777,2380.0,315777,178394,3629.129888,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,-7.514480155299467
2021-04-02,sim_anneal,200,11,11,331959,2660.0,331959,186713,3645.726155,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,-3.5895999204721063
2021-04-05,sim_anneal,204,10,10,334537,2350.0,334537,188139,3652.698671,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,-6.59478622693454
2021-04-09,sim_anneal,205,12,11,340208,2550.0,340208,182371,3656.746281,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,-1.351232187367728
2021-04-07,sim_anneal,212,11,11,358279,2390.0,358279,188772,3661.273714,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,3.267565221517309
2021-03-28,sim_anneal,19,2,2,63957,440.0,63957,24300,3602.672077,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,22.877871069624906
2021-03-27,sim_anneal,40,4,4,117136,790.0,117136,54315,3603.329821,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,2.2648886764103264
2021-03-25,sim_anneal,149,10,10,247209,1660.0,247209,145367,3619.297137,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,-3.1495617068957844
2021-03-30,sim_anneal,184,12,11,341569,2610.0,341569,196782,3630.60456,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,0.21606176204515046
2021-03-23,sim_anneal,197,10,10,348675,2440.0,348675,186970,3642.056414,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,0.4542912454291245
2021-03-31,sim_anneal,209,10,10,352624,2320.0,352624,195911,3659.169506,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,-2.4479332093107673
2021-03-24,sim_anneal,210,11,11,354603,2330.0,354603,198810,3654.097272,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,-4.460199152291436
2021-03-29,sim_anneal,221,12,11,389552,2670.0,389552,206980,3670.751506,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,2.8553312523103465
2021-03-26,sim_anneal,225,11,11,386449,2570.0,386449,215133,3660.33549,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,-0.6997042300536422
2021-03-22,sim_anneal,233,11,11,398900,2630.0,398900,212929,3680.411957,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,1.9488593632489346
2021-02-28,sim_anneal,14,2,2,45519,380.0,45519,20169,3602.310358,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,13.174718249522178
2021-02-21,sim_anneal,20,2,2,49981,380.0,49981,16639,3602.335685,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,21.91432744442888
2021-02-27,sim_anneal,29,4,3,85096,730.0,85096,38907,3602.504737,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,-16.036006392779917
2021-02-20,sim_anneal,36,3,3,117126,810.0,117126,38404,3602.743414,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,14.080562812697437
2021-02-23,sim_anneal,163,9,9,291654,1860.0,291654,168436,3621.371045,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,1.407832568728699
2021-02-25,sim_anneal,167,10,9,298532,1990.0,298532,171861,3622.005449,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,-5.952795680195088
2021-03-01,sim_anneal,170,9,8,275359,1980.0,275359,140474,3634.209098,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,-2.150646973587208
2021-02-22,sim_anneal,181,9,9,324328,2100.0,324328,165706,3633.878769,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,3.6558669001751314
2021-02-24,sim_anneal,197,10,9,340342,2260.0,340342,181096,3637.027308,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,-4.774315247603881
2021-02-26,sim_anneal,205,11,11,328369,2270.0,328369,178950,3646.193498,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,-4.871349000666933
2021-06-13,sim_anneal,19,2,2,65436,470.0,65436,27980,3602.611907,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,5.336512011736659
2021-06-20,sim_anneal,25,2,2,69427,440.0,69427,28731,3602.792115,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,20.108891353508
2021-06-19,sim_anneal,37,4,3,94562,940.0,94562,43518,3603.034899,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,1.294388866563736
2021-06-12,sim_anneal,48,4,4,128360,880.0,128360,52445,3603.565897,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,5.734652539732004
2021-06-17,sim_anneal,172,10,10,317277,2350.0,317277,189091,3624.266461,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,-5.273625254903444
2021-06-15,sim_anneal,176,12,11,305947,2550.0,305947,177870,3628.773468,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,-0.5043357182780024
2021-06-18,sim_anneal,189,10,9,309791,2260.0,309791,174270,3642.453128,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,-6.08539305531794
2021-06-11,sim_anneal,205,11,11,358059,2360.0,358059,194905,3647.227409,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,0.9917359988158376
2021-06-16,sim_anneal,206,10,10,368727,2410.0,368727,203657,3652.132707,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,-1.0208094335375495
2021-06-14,sim_anneal,207,10,10,359354,2320.0,359354,195803,3653.74112,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,1.8360725078891567
2021-06-27,sim_anneal,20,2,2,58110,440.0,58110,23077,3602.607197,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,4.821889519876097
2021-06-26,sim_anneal,49,4,4,125667,820.0,125667,58857,3603.756416,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,5.541629863050761
2021-06-22,sim_anneal,165,11,8,286611,2210.0,286611,170673,3624.277068,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,-5.423029820907083
2021-06-29,sim_anneal,165,9,9,296450,2010.0,296450,172719,3624.133696,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,-3.985832349468713
2021-06-24,sim_anneal,176,11,10,337093,2300.0,337093,193825,3628.225308,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,2.5613109735295603
2021-06-25,sim_anneal,176,9,9,309162,2040.0,309162,165805,3632.636442,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,1.3688616324127802
2021-06-30,sim_anneal,200,11,11,339863,2330.0,339863,185479,3644.623084,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,2.8305523107840513
2021-06-21,sim_anneal,200,11,10,356497,2360.0,356497,185484,3649.703653,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,3.0241488708179873
2021-06-28,sim_anneal,201,10,10,363089,2590.0,363089,189997,3655.38303,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,-1.194472980453828
2021-06-23,sim_anneal,202,10,10,351531,2260.0,351531,193148,3646.976808,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,2.936014177981458
2021-02-14,sim_anneal,22,2,2,66566,410.0,66566,24255,3602.565617,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,-2.2008232430970764
2021-02-13,sim_anneal,41,4,4,115548,910.0,115548,50433,3603.025151,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,15.890365908540174
2021-02-16,sim_anneal,125,7,6,223034,1510.0,223034,123718,3611.052083,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,-6.205780284620282
2021-02-11,sim_anneal,159,10,10,266653,2110.0,266653,159761,3620.93548,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,-9.759500174383938
2021-02-18,sim_anneal,168,9,9,291759,1860.0,291759,169218,3620.562733,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,-8.320908695190209
2021-02-19,sim_anneal,182,9,9,309655,2010.0,309655,157677,3639.495539,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,-1.8908139703863978
2021-02-15,sim_anneal,182,9,9,308712,2040.0,308712,161737,3635.084367,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,1.3365207701676645
2021-02-10,sim_anneal,185,9,9,332814,2220.0,332814,181210,3633.274523,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,-3.8237574140510917
2021-02-17,sim_anneal,186,10,10,305515,1990.0,305515,168251,3633.829306,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,-4.605993159092025
2021-02-12,sim_anneal,192,11,10,309692,2480.0,309692,160862,3643.169701,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,-6.107358278547719
2021-03-07,sim_anneal,23,3,2,55618,480.0,55618,26242,3602.59263,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,-11.875651767413427
2021-03-06,sim_anneal,38,4,3,85977,730.0,85977,44164,3602.875611,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,-10.69820998639171
2021-03-02,sim_anneal,159,9,9,275771,1710.0,275771,161476,3620.557059,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,-9.312436768188098
2021-03-11,sim_anneal,169,11,10,291035,1970.0,291035,171529,3623.292414,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,-8.31755630766059
2021-03-09,sim_anneal,173,11,10,301463,2210.0,301463,176179,3621.059384,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,-6.347379280376033
2021-03-03,sim_anneal,175,9,9,322453,2130.0,322453,156463,3630.792329,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,9.016197709433623
2021-03-04,sim_anneal,178,10,9,297296,1990.0,297296,175471,3623.576755,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,-2.607838652386847
2021-03-10,sim_anneal,202,10,10,334962,2500.0,334962,176641,3641.948293,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,-2.3378771323314287
2021-03-08,sim_anneal,203,10,10,339082,2230.0,339082,177764,3641.534091,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,-3.1219587002553952
2021-03-05,sim_anneal,204,10,10,348179,2290.0,348179,183075,3648.151689,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,3.175665390503161
2021-06-06,sim_anneal,23,2,2,68330,470.0,68330,29334,3602.677779,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,20.513683594321673
2021-06-05,sim_anneal,40,4,3,116919,880.0,116919,53512,3603.235958,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,23.612928608694908
2021-06-01,sim_anneal,155,10,9,287074,1960.0,287074,168318,3621.550788,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,-7.206504246291897
2021-06-03,sim_anneal,156,10,9,284340,2110.0,284340,171509,3621.349453,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,-11.847787859604699
2021-06-08,sim_anneal,164,10,10,306809,2230.0,306809,174253,3624.118636,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,-3.423302445495406
2021-06-10,sim_anneal,174,10,9,312053,2170.0,312053,178930,3631.049499,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,-6.514278023284506
2021-06-02,sim_anneal,179,9,9,306757,2340.0,306757,160458,3639.956244,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,-8.887816740938266
2021-06-04,sim_anneal,181,9,9,321521,2070.0,321521,164619,3636.299167,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,-0.600893876294239
2021-06-09,sim_anneal,195,10,10,330244,2320.0,330244,180220,3649.83153,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,3.369326921912283
2021-06-07,sim_anneal,211,11,11,360134,2480.0,360134,196629,3653.544718,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,-6.200192150699462
2021-05-30,sim_anneal,11,1,1,42165,280.0,42165,14550,3602.572689,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,-8.0090122139215
2021-05-23,sim_anneal,15,2,2,55202,410.0,55202,23676,3602.598078,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,21.58979747110612
2021-05-29,sim_anneal,40,3,3,114986,780.0,114986,45995,3603.345556,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,3.4691179795801226
2021-05-22,sim_anneal,43,4,4,138581,970.0,138581,53698,3603.478633,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,27.443877587836717
2021-05-31,sim_anneal,92,7,7,173098,1420.0,173098,74400,3613.516747,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,9.374458399288265
2021-05-27,sim_anneal,141,8,7,257331,1820.0,257331,155195,3621.348002,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,-6.073112061896934
2021-05-25,sim_anneal,167,10,8,301421,2170.0,301421,175697,3628.745875,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,-8.265183912202534
2021-05-26,sim_anneal,196,11,10,313011,2510.0,313011,176541,3651.421392,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,-5.158604649676849
2021-05-28,sim_anneal,202,11,11,362955,2330.0,362955,196834,3655.375437,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,4.290063506495295
2021-05-24,sim_anneal,215,12,11,362309,2670.0,362309,198409,3662.723896,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,-2.574045911086945
2021-03-21,sim_anneal,16,2,2,59883,410.0,59883,22467,3602.335928,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,13.235809829166875
2021-03-14,sim_anneal,25,2,2,57128,440.0,57128,23050,3602.560995,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,0.14528777482145358
2021-03-20,sim_anneal,48,3,3,118301,810.0,118301,55193,3603.24888,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,-3.5604094639943873
2021-03-13,sim_anneal,54,4,4,142352,970.0,142352,63931,3603.526287,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,18.593346071709565
2021-03-16,sim_anneal,168,9,9,282654,2010.0,282654,162072,3619.315787,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,-8.68411556178225
2021-03-18,sim_anneal,174,10,9,284848,2080.0,284848,160295,3624.168977,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,-7.368140201089704
2021-03-12,sim_anneal,197,11,11,317617,2300.0,317617,170788,3642.914467,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,-3.995692925756493
2021-03-19,sim_anneal,209,10,10,347447,2290.0,347447,178453,3644.95889,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,-2.9964282322195905
2021-03-15,sim_anneal,210,11,10,346070,2180.0,346070,184091,3648.67821,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,-1.6135463923483688
2021-03-17,sim_anneal,233,13,12,361235,2410.0,361235,195536,3661.947934,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,-3.963624787188395
2021-01-31,sim_anneal,17,2,2,58855,440.0,58855,16774,3602.569255,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,22.42800101945459
2021-02-07,sim_anneal,28,2,2,65863,470.0,65863,29630,3602.759259,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,-11.224815146592169
2021-02-06,sim_anneal,35,4,3,90001,910.0,90001,37276,3603.0962,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,3.6355151609426564
2021-02-02,sim_anneal,153,8,8,273495,1760.0,273495,161045,3620.136606,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,-13.589279511508437
2021-02-04,sim_anneal,159,10,9,297774,1990.0,297774,161152,3622.945546,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,-3.3777294189553153
2021-02-09,sim_anneal,163,11,9,293473,2090.0,293473,156319,3624.672772,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,-4.024220286022905
2021-02-01,sim_anneal,175,9,8,306693,2040.0,306693,153154,3644.269762,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,-6.910819614402676
2021-02-03,sim_anneal,188,10,9,309132,2200.0,309132,161326,3648.580131,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,-2.6098883324922686
2021-02-08,sim_anneal,199,11,11,341611,2300.0,341611,175037,3653.522035,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,3.4641741630099734
2021-02-05,sim_anneal,200,10,10,329530,2260.0,329530,170906,3656.207291,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,-2.8786453433678267
2021-04-18,sim_anneal,16,2,2,56476,410.0,56476,17568,3602.531775,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,13.717331255754656
2021-04-17,sim_anneal,41,4,4,118328,760.0,118328,50692,3603.260889,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,16.802447434250556
2021-04-20,sim_anneal,170,9,8,306201,2130.0,306201,174993,3629.778863,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,-3.2504792603551262
2021-04-13,sim_anneal,188,11,10,321281,2420.0,321281,185973,3635.25926,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,-6.52357282254475
2021-04-15,sim_anneal,188,11,10,322462,2330.0,322462,193263,3634.295339,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,-2.7714893537843217
2021-04-19,sim_anneal,196,10,10,339485,2230.0,339485,177968,3652.986249,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,2.7518152495692005
2021-04-12,sim_anneal,213,10,10,375100,2470.0,375100,200433,3652.856669,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,-1.2330045321247667
2021-04-21,sim_anneal,216,10,10,378255,2470.0,378255,202048,3661.711791,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,3.226394892334536
2021-04-16,sim_anneal,218,11,11,369183,2480.0,369183,197949,3667.579296,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,-3.5667947874089543
2021-04-14,sim_anneal,235,12,12,376218,2670.0,376218,207762,3675.123778,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,-9.375681121052155
2021-04-25,sim_anneal,17,3,3,59450,480.0,59450,23763,3602.554661,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,21.399495374264088
2021-05-01,sim_anneal,47,4,4,126199,940.0,126199,58939,3603.627937,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,6.740148495629918
2021-04-24,sim_anneal,51,5,4,157211,1010.0,157211,68709,3603.855912,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,0.8987920692572403
2021-04-27,sim_anneal,167,8,8,295555,2000.0,295555,166752,3629.219222,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,-5.8496726497606195
2021-04-29,sim_anneal,190,10,10,354139,2350.0,354139,200252,3637.485331,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,2.3383473720770658
2021-04-23,sim_anneal,204,10,10,338527,2410.0,338527,187406,3655.022712,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,-1.9280589140600306
2021-04-28,sim_anneal,208,10,10,352628,2440.0,352628,192112,3660.667218,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,-2.7192962555440863
2021-04-22,sim_anneal,213,14,13,372173,2690.0,372173,216415,3640.254977,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,-6.504501938614569
2021-04-30,sim_anneal,217,11,11,376428,2480.0,376428,202251,3661.266765,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,-1.0031134772121095
2021-04-26,sim_anneal,218,12,11,358114,2820.0,358114,192960,3667.158231,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,-0.9410411209838208
2021-01-24,sim_anneal,11,2,2,37499,380.0,37499,11598,3602.465578,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,-14.475052668071148
2021-01-23,sim_anneal,27,3,3,102632,720.0,102632,32609,3602.689672,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,42.010289188557174
2021-01-30,sim_anneal,36,3,3,106465,690.0,106465,44396,3602.954015,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,11.4422580190673
2021-01-26,sim_anneal,127,7,7,224554,1450.0,224554,133487,3614.327774,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,-1.238900219991628
2021-01-28,sim_anneal,159,9,9,272652,1770.0,272652,158689,3624.893966,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,-9.974986429587899
2021-01-22,sim_anneal,160,8,8,289361,1910.0,289361,137882,3633.891817,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,2.466814809182993
2021-01-21,sim_anneal,165,9,9,290597,1800.0,290597,172207,3624.423903,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,-1.1077196254606896
2021-01-25,sim_anneal,175,8,8,300565,2030.0,300565,158861,3642.075242,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,-4.247334187280622
2021-01-29,sim_anneal,180,10,10,299332,2140.0,299332,162172,3641.46267,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,-6.863950396215573
2021-01-27,sim_anneal,182,9,9,313516,2070.0,313516,171850,3640.29649,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,1.1253014200232205
2021-01-03,sim_anneal,7,1,1,23470,160.0,23470,6110,3602.264687,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,-44.75926714955262
2021-01-10,sim_anneal,9,1,1,31725,190.0,31725,10840,3602.337709,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,-6.997635933806147
2021-01-09,sim_anneal,27,3,3,103579,690.0,103579,33772,3602.513512,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,8.493999748983867
2021-01-02,sim_anneal,28,3,3,84053,720.0,84053,29750,3602.496793,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,23.838530451024948
2021-01-01,sim_anneal,79,6,6,159125,1200.0,159125,59133,3607.576081,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,12.346268656716418
2021-01-07,sim_anneal,139,9,8,255981,1860.0,255981,140042,3614.004598,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,-2.3396267691742745
2021-01-05,sim_anneal,155,9,9,277418,1830.0,277418,158326,3616.00755,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,-7.353524284653483
2021-01-08,sim_anneal,156,8,8,258866,1730.0,258866,141681,3627.097146,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,-15.652886049152844
2021-01-04,sim_anneal,174,8,8,303342,2060.0,303342,155833,3631.492965,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,0.6959141826717039
2021-01-06,sim_anneal,193,9,9,328702,2160.0,328702,171255,3638.817681,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,1.456942762745587
2021-05-16,sim_anneal,14,1,1,44845,310.0,44845,18258,3603.008371,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,-15.410859627606198
2021-05-15,sim_anneal,47,4,4,122834,970.0,122834,59869,3604.067783,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,-24.842470325805557
2021-05-18,sim_anneal,168,10,10,318863,2050.0,318863,176709,3625.554053,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,-14.890407479074085
2021-05-21,sim_anneal,188,9,9,317969,2070.0,317969,172831,3643.986493,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,-0.6915768518314679
2021-05-13,sim_anneal,191,10,10,333480,2170.0,333480,190365,3638.35564,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,-5.982967494302507
2021-05-14,sim_anneal,193,10,10,341110,2290.0,341110,177262,3650.68764,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,-0.8648236639207294
2021-05-20,sim_anneal,197,12,10,345876,2400.0,345876,205158,3633.622063,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,0.35850998623784247
2021-05-19,sim_anneal,217,11,10,367255,2720.0,367255,200106,3655.010871,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,-2.9303889667941894
2021-05-12,sim_anneal,218,11,11,374203,2390.0,374203,200819,3660.037174,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,-1.7992907592937524
2021-05-17,sim_anneal,221,11,11,378389,2660.0,378389,203659,3669.901258,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,-5.244074219916541
2021-05-02,sim_anneal,15,3,2,49979,480.0,49979,19953,3602.658744,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,23.09970187478741
2021-05-09,sim_anneal,24,3,2,60178,480.0,60178,28037,3602.833552,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,-5.294293595666191
2021-05-08,sim_anneal,44,3,3,114780,780.0,114780,56043,3603.701703,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,-7.030841610036592
2021-05-11,sim_anneal,167,10,10,287456,2020.0,287456,159597,3628.745193,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,-7.792149059334298
2021-05-04,sim_anneal,171,9,9,313316,2040.0,313316,167319,3629.817375,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,-10.581649197615187
2021-05-06,sim_anneal,176,10,9,322248,2110.0,322248,187975,3628.628629,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,-1.1574936074079591
2021-05-07,sim_anneal,194,11,10,331863,2150.0,331863,183458,3650.826274,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,-3.1739000732229865
2021-05-05,sim_anneal,213,12,11,368673,2730.0,368673,197088,3661.680006,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,1.7302596067517828
2021-05-10,sim_anneal,218,11,11,372319,2600.0,372319,201574,3657.268825,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,1.6966633451422033
2021-05-03,sim_anneal,218,11,11,364853,2390.0,364853,205196,3659.924194,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,-6.4149123071483585
2021-01-17,sim_anneal,12,2,2,40141,410.0,40141,14363,3602.739512,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,-2.9147255922871875
2021-01-16,sim_anneal,36,3,3,107879,750.0,107879,46088,3603.393755,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,4.4392328442050815
2021-01-12,sim_anneal,118,7,7,244543,1660.0,244543,133610,3613.755066,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,1.2582654175339307
2021-01-19,sim_anneal,151,8,8,268135,1940.0,268135,147737,3622.11623,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,-6.594439368228691
2021-01-14,sim_anneal,154,9,9,273495,1950.0,273495,154561,3622.852141,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,-2.785791330737308
2021-01-18,sim_anneal,159,10,9,268836,1840.0,268836,129739,3634.178882,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,6.068383698611793
2021-01-15,sim_anneal,165,8,8,263230,1910.0,263230,146180,3635.237365,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,-8.253618508528664
2021-01-20,sim_anneal,179,9,9,321675,2130.0,321675,168437,3639.914233,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,-0.027045931452553042
2021-01-11,sim_anneal,180,10,9,302823,1990.0,302823,164494,3640.963397,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,2.0404658827103623
2021-01-13,sim_anneal,186,10,9,315878,2140.0,315878,177613,3644.207729,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,-4.289630806830485


==> data/comparison_5/comparison_vroom_anytime_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_duration_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_vroom_anytime_120
2021-04-11,vroom,17,3,3,77002,510.0,35163,5.882418,,agent_with_anytime,17,2,,46272,410.0,46272,26049,5413.749013,39.908054336251006
2021-04-03,vroom,43,6,6,227725,1530.0,68410,6.65433,,agent_with_anytime,43,3,,116732,750.0,116732,54273,13226.629043,48.73992754418707
2021-04-10,vroom,51,5,5,173841,1160.0,85250,6.553743,,agent_with_anytime,51,4,,120695,790.0,120695,65667,15637.494741,30.571614291220136
2021-04-06,vroom,170,11,11,420488,2810.0,241008,46.913115,,agent_with_anytime,170,9,,332077,2220.0,332077,185845,52589.907186,21.025808108673733
2021-04-01,vroom,181,11,11,428066,2930.0,263193,48.340494,,agent_with_anytime,181,9,,348976,2340.0,348976,195968,55954.312873,18.47612284087033
2021-04-08,vroom,181,11,11,462842,3050.0,263323,35.926076,,agent_with_anytime,181,9,,320834,2130.0,320834,193496,56082.957,30.68174452620981
2021-04-02,vroom,200,13,13,533821,3670.0,268194,49.652436,,agent_with_anytime,200,10,,338040,2380.0,338040,190803,62897.052625,36.67540242890407
2021-04-05,vroom,204,11,11,471650,3260.0,269943,50.710413,,agent_with_anytime,204,9,,342057,2280.0,342057,188606,64324.652232,27.4765186048977
2021-04-09,vroom,205,11,11,497350,3410.0,264391,51.785099,,agent_with_anytime,205,10,,335658,2530.0,335658,186519,64912.282565,32.510706745752486
2021-04-07,vroom,212,12,12,505481,3450.0,276338,52.219593,,agent_with_anytime,212,9,,346457,2370.0,346457,191235,67006.451585,31.459936179599232
2021-03-28,vroom,19,3,3,89833,600.0,36576,5.79611,,agent_with_anytime,19,2,,48155,470.0,48155,25987,6011.561793,46.394977346854716
2021-03-27,vroom,40,4,4,193586,1360.0,73191,6.526999,,agent_with_anytime,40,3,,120819,810.0,120819,56595,12321.093033,37.5889785418367
2021-03-25,vroom,149,11,11,289887,1910.0,217112,36.511009,,agent_with_anytime,149,9,,250954,1530.0,250954,153868,45771.533027,13.430405640818664
2021-03-30,vroom,184,12,12,477036,3270.0,265144,66.873739,,agent_with_anytime,184,11,,330914,2390.0,330914,199493,56962.301225,30.631231185906305
2021-03-23,vroom,197,12,12,490916,3420.0,274562,68.449011,,agent_with_anytime,197,9,,343877,2310.0,343877,195981,61634.045827,29.951967342681844
2021-03-31,vroom,209,13,13,548221,3760.0,279655,68.699279,,agent_with_anytime,209,10,,351177,2530.0,351177,190805,66054.115182,35.94243927175354
2021-03-24,vroom,210,11,11,492138,3350.0,279499,66.803137,,agent_with_anytime,210,9,,364069,2550.0,364069,208061,66535.010424,26.02298542278792
2021-03-29,vroom,221,12,12,515260,3540.0,284620,67.51492,,agent_with_anytime,221,10,,362326,2560.0,362326,203722,70256.65171,29.680937778985367
2021-03-26,vroom,225,11,11,538521,3740.0,298925,67.878235,,agent_with_anytime,225,10,,389124,2620.0,389124,218224,71469.601191,27.742093623089907
2021-03-22,vroom,233,12,12,497605,3360.0,300410,67.017669,,agent_with_anytime,233,11,,380574,2780.0,380574,217422,74726.807944,23.518855316968278
2021-02-28,vroom,14,3,3,75278,540.0,24232,5.753746,,agent_with_anytime,14,1,,33193,220.0,33193,18897,4510.72716,55.90610802624937
2021-02-21,vroom,20,2,2,58450,380.0,27523,5.830721,,agent_with_anytime,20,2,,59859,410.0,59859,24349,6311.993007,-2.410607356715141
2021-02-27,vroom,29,4,4,172538,1150.0,50600,6.177687,,agent_with_anytime,29,2,,86013,650.0,86013,36028,9015.280468,50.148373112010106
2021-02-20,vroom,36,4,4,166282,1150.0,57556,6.07277,,agent_with_anytime,36,3,,93148,810.0,93148,43289,11119.616953,43.981910248854355
2021-02-23,vroom,163,10,10,419546,2830.0,237181,37.009125,,agent_with_anytime,163,8,,291413,2120.0,291413,168209,50251.240811,30.540870369399304
2021-02-25,vroom,167,10,10,408537,2680.0,241587,38.319739,,agent_with_anytime,167,9,,315390,2190.0,315390,178249,51643.50669,22.80013805359123
2021-03-01,vroom,170,9,9,382994,2580.0,215815,37.994354,,agent_with_anytime,170,7,,277803,1840.0,277803,151658,53014.203934,27.4654433228719
2021-02-22,vroom,181,10,10,463982,3220.0,236274,39.763128,,agent_with_anytime,181,8,,309447,2240.0,309447,165427,56689.73822,33.30624894931269
2021-02-24,vroom,197,11,11,458861,3140.0,262158,40.287216,,agent_with_anytime,197,9,,333171,2370.0,333171,192258,61836.699309,27.39173736708938
2021-02-26,vroom,205,12,12,537371,3720.0,265541,41.47444,,agent_with_anytime,205,10,,344709,2380.0,344709,182917,64665.440646,35.852697670696784
2021-06-13,vroom,19,2,2,73238,470.0,36653,5.685262,,agent_with_anytime,19,2,,65770,470.0,65770,29740,6013.406763,10.196892323657117
2021-06-20,vroom,25,3,3,89680,630.0,42009,5.828601,,agent_with_anytime,25,2,,52134,470.0,52134,33184,7815.291276,41.86663693131133
2021-06-19,vroom,37,4,4,158543,1180.0,60244,6.347947,,agent_with_anytime,37,3,,99789,840.0,99789,46576,11421.665033,37.05871593195537
2021-06-12,vroom,48,5,5,234581,1670.0,76095,6.344558,,agent_with_anytime,48,4,,123880,760.0,123880,59626,14731.233313,47.19094896858655
2021-06-17,vroom,172,11,11,431593,2900.0,257467,41.496773,,agent_with_anytime,172,8,,331500,2210.0,331500,201433,53024.441763,23.191525349113633
2021-06-15,vroom,176,12,12,471890,3150.0,255041,37.165383,,agent_with_anytime,176,9,,309569,2040.0,309569,175884,54330.76824,34.39805886965183
2021-06-18,vroom,189,12,12,504158,3420.0,262202,45.711466,,agent_with_anytime,189,9,,318730,2190.0,318730,183139,59117.426838,36.77973968478136
2021-06-11,vroom,205,13,13,530594,3580.0,279722,46.20776,,agent_with_anytime,205,9,,344026,2310.0,344026,194055,64308.929553,35.1621013430231
2021-06-16,vroom,206,11,11,530539,3710.0,280702,47.826915,,agent_with_anytime,206,10,,365452,2500.0,365452,209431,64799.018733,31.116845321456104
2021-06-14,vroom,207,11,11,451295,3050.0,279841,45.164706,,agent_with_anytime,207,10,,377207,2710.0,377207,205748,64985.496372,16.416756223756078
2021-06-27,vroom,20,2,2,62730,440.0,35148,5.589683,,agent_with_anytime,20,2,,49597,470.0,49597,26413,6314.168577,20.935756416387694
2021-06-26,vroom,49,5,5,239676,1700.0,79505,6.239309,,agent_with_anytime,49,3,,131246,900.0,131246,60617,15034.460123,45.24024099200587
2021-06-22,vroom,165,11,11,431777,2990.0,244252,47.672379,,agent_with_anytime,165,8,,330998,2240.0,330998,178659,50862.052784,23.34052068544642
2021-06-29,vroom,165,10,10,455071,3190.0,245263,42.432066,,agent_with_anytime,165,8,,294605,2120.0,294605,180345,50903.920802,35.26175036422888
2021-06-24,vroom,176,12,12,495024,3360.0,259497,49.096019,,agent_with_anytime,176,9,,341596,2370.0,341596,195588,54469.844598,30.994052813600955
2021-06-25,vroom,176,11,11,457932,3110.0,238125,51.939634,,agent_with_anytime,176,8,,308039,2090.0,308039,168332,54764.285768,32.732589118034994
2021-06-30,vroom,200,11,11,402545,2630.0,273394,54.385595,,agent_with_anytime,200,9,,345256,2310.0,345256,205954,62760.79963,14.23170080363686
2021-06-21,vroom,200,12,12,496113,3420.0,267289,52.619272,,agent_with_anytime,200,9,,344917,2460.0,344917,187516,62934.260351,30.47612136751103
2021-06-28,vroom,201,11,11,487660,3350.0,267426,52.63427,,agent_with_anytime,201,9,,351451,2610.0,351451,194790,63408.378188,27.931140548742977
2021-06-23,vroom,202,11,11,449743,2990.0,272569,55.52226,,agent_with_anytime,202,9,,331170,2490.0,331170,189632,63659.650258,26.364612678796558
2021-02-14,vroom,22,3,3,88028,600.0,32384,5.683724,,agent_with_anytime,22,2,,60747,410.0,60747,26869,6915.133117,30.991275503248968
2021-02-13,vroom,41,4,4,159849,1060.0,65338,27.038753,,agent_with_anytime,41,3,,112308,780.0,112308,48898,12625.785865,29.741193251130756
2021-02-16,vroom,125,8,8,326835,2210.0,181098,26.903709,,agent_with_anytime,125,6,,250842,1680.0,250842,140610,38185.557755,23.25118178897609
2021-02-11,vroom,159,10,10,403242,2710.0,230393,43.893614,,agent_with_anytime,159,8,,292750,1910.0,292750,168859,49124.228857,27.40091557923034
2021-02-18,vroom,168,10,10,389455,2590.0,239816,43.05162,,agent_with_anytime,168,9,,294364,2100.0,294364,171472,51888.253977,24.416428085401396
2021-02-19,vroom,182,11,11,465423,3170.0,233859,46.277668,,agent_with_anytime,182,9,,298043,2070.0,298043,163525,57005.262016,35.96298421006267
2021-02-15,vroom,182,10,10,441544,3040.0,234790,45.587212,,agent_with_anytime,182,8,,292052,2090.0,292052,163276,57267.113014,33.8566484880329
2021-02-10,vroom,185,11,11,466710,3200.0,242560,45.663917,,agent_with_anytime,185,8,,320826,2180.0,320826,184763,57961.099047,31.25795461849971
2021-02-17,vroom,186,11,11,434336,2900.0,238307,42.103758,,agent_with_anytime,186,8,,311851,2090.0,311851,171422,58080.606325,28.2005175716496
2021-02-12,vroom,192,11,11,459252,3080.0,242462,46.189277,,agent_with_anytime,192,8,,316292,2120.0,316292,174520,60500.262584,31.12887913389599
2021-03-07,vroom,23,3,3,93491,660.0,34560,5.81324,,agent_with_anytime,23,2,,61995,530.0,61995,28138,7214.956299,33.688804269929726
2021-03-06,vroom,38,5,5,157694,1220.0,60678,6.26781,,agent_with_anytime,38,2,,82113,530.0,82113,46733,11722.27674,47.928900275216556
2021-03-02,vroom,159,10,10,414717,2770.0,229330,43.611928,,agent_with_anytime,159,8,,284393,1910.0,284393,163528,49004.139078,31.424802937907053
2021-03-11,vroom,169,12,12,469480,3240.0,245315,50.00037,,agent_with_anytime,169,9,,303140,2040.0,303140,181689,52311.534971,35.43068927323848
2021-03-09,vroom,173,11,11,417311,2780.0,251877,51.342786,,agent_with_anytime,173,9,,329703,2160.0,329703,185623,53477.732832,20.993455720074476
2021-03-03,vroom,175,10,10,382700,2500.0,226603,46.857782,,agent_with_anytime,175,7,,306910,2110.0,306910,164811,54544.734975,19.804024039717795
2021-03-04,vroom,178,11,11,428897,2840.0,254321,50.241745,,agent_with_anytime,178,9,,304635,2130.0,304635,185169,55235.354739,28.972457256637373
2021-03-10,vroom,202,11,11,492044,3350.0,267841,54.530546,,agent_with_anytime,202,9,,348601,2520.0,348601,195579,63490.782737,29.15247416897676
2021-03-08,vroom,203,11,11,471703,3170.0,264214,53.367925,,agent_with_anytime,203,8,,348179,2390.0,348179,189995,64328.743825,26.18681670457894
2021-03-05,vroom,204,10,10,477334,3310.0,257445,51.799737,,agent_with_anytime,204,9,,340500,2310.0,340500,177773,64411.933461,28.66630074539002
2021-06-06,vroom,23,3,3,99619,660.0,41910,6.356863,,agent_with_anytime,23,3,,64082,570.0,64082,33816,7212.860688,35.67291380158404
2021-06-05,vroom,40,4,4,189627,1330.0,67458,6.440057,,agent_with_anytime,40,3,,103170,750.0,103170,51664,12321.889663,45.593190843076144
2021-06-01,vroom,155,10,10,395060,2650.0,232331,45.207787,,agent_with_anytime,155,8,,295757,1940.0,295757,180591,47600.720274,25.136181845795576
2021-06-03,vroom,156,10,10,389013,2590.0,233743,43.462086,,agent_with_anytime,156,9,,298318,2160.0,298318,173401,47951.6838,23.314130890227318
2021-06-08,vroom,164,11,11,469776,3230.0,238423,35.391155,,agent_with_anytime,164,8,,296043,1910.0,296043,177766,50517.627908,36.98209359354245
2021-06-10,vroom,174,11,11,475374,3260.0,252565,48.504294,,agent_with_anytime,174,9,,328888,2370.0,328888,193968,54001.968162,30.814895219343086
2021-06-02,vroom,179,11,11,447630,3050.0,241077,48.49817,,agent_with_anytime,179,8,,328212,2210.0,328212,180481,55943.61269,26.677836606125595
2021-06-04,vroom,181,10,10,434770,2980.0,238994,48.62503,,agent_with_anytime,181,9,,332351,2400.0,332351,185869,56279.142094,23.55705315454148
2021-06-09,vroom,195,12,12,494159,3510.0,267174,49.815665,,agent_with_anytime,195,10,,335810,2530.0,335810,195127,61165.462242,32.04413963926591
2021-06-07,vroom,211,13,13,511639,3460.0,286093,51.105438,,agent_with_anytime,211,10,,367921,2620.0,367921,205590,66591.150283,28.08972732727568
2021-05-30,vroom,11,2,2,79313,530.0,22243,5.639083,,agent_with_anytime,11,1,,43742,310.0,43742,15327,3612.183745,44.848889841514
2021-05-23,vroom,15,3,3,84988,540.0,30105,5.690765,,agent_with_anytime,15,1,,36199,250.0,36199,18647,4812.922287,57.40692803689933
2021-05-29,vroom,40,4,4,198761,1360.0,61659,6.497814,,agent_with_anytime,40,2,,122113,890.0,122113,48290,12325.346318,38.56289714783081
2021-05-22,vroom,43,5,5,208818,1400.0,70991,6.602217,,agent_with_anytime,43,3,,120446,810.0,120446,57439,13226.989561,42.32010650422856
2021-05-31,vroom,92,7,7,246822,1720.0,115175,10.476597,,agent_with_anytime,92,5,,151887,980.0,151887,82969,28144.276666,38.46294090478158
2021-05-27,vroom,141,9,9,403818,2790.0,212142,26.68705,,agent_with_anytime,141,7,,273194,1870.0,273194,155343,43236.112165,32.34724554130821
2021-05-25,vroom,167,10,10,442760,3040.0,243618,32.449858,,agent_with_anytime,167,8,,295030,2150.0,295030,180092,51426.25623,33.36570602583792
2021-05-26,vroom,196,11,11,452674,3110.0,259388,37.750345,,agent_with_anytime,196,10,,324461,2470.0,324461,185412,61330.460723,28.32347340470184
2021-05-28,vroom,202,12,12,514982,3450.0,273412,38.83257,,agent_with_anytime,202,11,,342685,2630.0,342685,198819,63773.270949,33.456897522631856
2021-05-24,vroom,215,12,12,515518,3510.0,283950,38.477362,,agent_with_anytime,215,10,,380415,2470.0,380415,215815,67922.4786,26.207232337183182
2021-03-21,vroom,16,3,3,80893,630.0,30974,5.732269,,agent_with_anytime,16,2,,60382,440.0,60382,23899,5113.891284,25.35571681109614
2021-03-14,vroom,25,3,3,77320,600.0,36124,6.056076,,agent_with_anytime,25,2,,59339,470.0,59339,28320,7816.397601,23.255302638385928
2021-03-20,vroom,48,4,4,165916,1150.0,75988,6.78563,,agent_with_anytime,48,3,,116011,780.0,116011,58631,14732.860303,30.07847344439355
2021-03-13,vroom,54,5,5,203731,1430.0,85107,7.473907,,agent_with_anytime,54,4,,110935,820.0,110935,60783,16544.688963,45.54829652826521
2021-03-16,vroom,168,10,10,391327,2590.0,237378,40.143514,,agent_with_anytime,168,9,,290705,2100.0,290705,174457,51758.69053,25.71302261280208
2021-03-18,vroom,174,10,10,373022,2500.0,239782,38.951102,,agent_with_anytime,174,8,,298777,2000.0,298777,173904,53937.317843,19.90365179533647
2021-03-12,vroom,197,11,11,465943,3260.0,252186,47.974098,,agent_with_anytime,197,8,,319427,2330.0,319427,169701,62165.357348,31.445047999433406
2021-03-19,vroom,209,11,11,497104,3440.0,262119,45.55464,,agent_with_anytime,209,9,,334314,2310.0,334314,181363,66329.304505,32.747674530882875
2021-03-15,vroom,210,12,12,492697,3330.0,267883,48.041077,,agent_with_anytime,210,9,,335398,2220.0,335398,186524,66673.692292,31.92611280360952
2021-03-17,vroom,233,13,13,523696,3520.0,291772,49.427416,,agent_with_anytime,233,10,,363618,2710.0,363618,204574,74833.290845,30.566970150621735
2021-01-31,vroom,17,2,2,61130,380.0,25111,5.893988,,agent_with_anytime,17,1,,39006,250.0,39006,16101,5412.462725,36.19172255848192
2021-02-07,vroom,28,3,3,103327,660.0,41529,6.062194,,agent_with_anytime,28,2,,69131,500.0,69131,32069,8716.188006,33.09493162484152
2021-02-06,vroom,35,4,4,172292,1180.0,52752,6.324376,,agent_with_anytime,35,3,,77674,480.0,77674,42059,10819.973682,54.917233533768254
2021-02-02,vroom,153,9,9,378418,2550.0,219340,40.772355,,agent_with_anytime,153,8,,284082,1910.0,284082,164547,47009.446121,24.92904671553679
2021-02-04,vroom,159,11,11,416594,2750.0,229572,36.811215,,agent_with_anytime,159,8,,292699,2000.0,292699,165706,48944.755236,29.7399866536724
2021-02-09,vroom,163,12,12,458323,3030.0,231245,31.059177,,agent_with_anytime,163,8,,287818,1880.0,287818,171738,50188.75803,37.20192964350469
2021-02-01,vroom,175,9,9,420820,2880.0,229434,40.068336,,agent_with_anytime,175,8,,301887,2000.0,301887,165008,54747.469679,28.26220236680766
2021-02-03,vroom,188,10,10,431556,2980.0,242619,40.108417,,agent_with_anytime,188,8,,301832,2210.0,301832,163602,58872.172236,30.05959829083595
2021-02-08,vroom,199,11,11,446594,3140.0,255917,37.570608,,agent_with_anytime,199,9,,344775,2340.0,344775,186473,62748.311926,22.799007599743838
2021-02-05,vroom,200,12,12,501590,3420.0,256303,41.657652,,agent_with_anytime,200,9,,323597,2130.0,323597,177517,63223.255184,35.48575529815188
2021-04-18,vroom,16,3,3,75859,570.0,28783,5.559918,,agent_with_anytime,16,1,,36176,250.0,36176,18623,5113.074914,52.31152532988835
2021-04-17,vroom,41,5,5,209818,1430.0,67856,6.206956,,agent_with_anytime,41,3,,107649,720.0,107649,55091,12625.318762,48.69410632071605
2021-04-20,vroom,170,10,10,421969,2830.0,250147,54.932917,,agent_with_anytime,170,8,,319009,2180.0,319009,181937,52624.27861,24.39989667487422
2021-04-13,vroom,188,11,11,441899,2960.0,266302,64.03125,,agent_with_anytime,188,10,,337156,2530.0,337156,191490,58325.385799,23.702927592051577
2021-04-15,vroom,188,12,12,486292,3240.0,269598,63.367215,,agent_with_anytime,188,9,,341115,2280.0,341115,205417,58433.5108,29.8538738042164
2021-04-19,vroom,196,11,11,469908,3170.0,256498,64.820324,,agent_with_anytime,196,8,,328768,2210.0,328768,181331,61555.985471,30.035666556006706
2021-04-12,vroom,213,12,12,505425,3450.0,275572,65.536212,,agent_with_anytime,213,9,,359069,2640.0,359069,205210,67652.388655,28.957016372359895
2021-04-21,vroom,216,11,11,478723,3290.0,281463,68.339735,,agent_with_anytime,216,9,,372509,2550.0,372509,214675,68431.786572,22.18694318008535
2021-04-16,vroom,218,12,12,541720,3720.0,287125,65.603863,,agent_with_anytime,218,9,,373532,2520.0,373532,208946,69096.007698,31.047035368825224
2021-04-14,vroom,235,14,14,572688,3920.0,303282,68.282781,,agent_with_anytime,235,11,,406291,2750.0,406291,224689,75098.492563,29.05543681725477
2021-04-25,vroom,17,3,3,87845,540.0,33690,6.072808,,agent_with_anytime,17,3,,42133,480.0,42133,23829,5414.238415,52.03711082019466
2021-05-01,vroom,47,6,6,249890,1710.0,83264,6.860061,,agent_with_anytime,47,4,,119395,760.0,119395,63750,14432.48853,52.220977229981195
2021-04-24,vroom,51,5,5,243669,1700.0,86123,6.923101,,agent_with_anytime,51,4,,132283,1060.0,132283,67155,15634.904933,45.712010965695264
2021-04-27,vroom,167,10,10,416548,2830.0,239818,47.663204,,agent_with_anytime,167,8,,294207,2060.0,294207,172433,51754.992283,29.370204634279844
2021-04-29,vroom,190,11,11,460275,3110.0,266401,56.40788,,agent_with_anytime,190,9,,342175,2310.0,342175,194247,59071.283674,25.65857367877899
2021-04-23,vroom,204,11,11,499767,3410.0,273727,58.394455,,agent_with_anytime,204,10,,351983,2470.0,351983,196663,64391.841626,29.570579890228846
2021-04-28,vroom,208,12,12,478058,3180.0,269757,60.80461,,agent_with_anytime,208,9,,336882,2310.0,336882,191981,66298.269262,29.531144756493983
2021-04-22,vroom,213,13,13,490303,3250.0,300483,57.423178,,agent_with_anytime,213,11,,381932,2720.0,381932,232415,66461.430029,22.102862923539117
2021-04-30,vroom,217,12,12,523575,3630.0,291128,57.875847,,agent_with_anytime,217,10,,371629,2530.0,371629,207121,69020.213251,29.020866160530964
2021-04-26,vroom,218,11,11,482562,3290.0,279781,55.307617,,agent_with_anytime,218,10,,370996,2530.0,370996,208820,69409.631391,23.119516248689287
2021-01-24,vroom,11,2,2,56742,380.0,17189,6.339651,,agent_with_anytime,11,1,,35363,220.0,35363,10759,3609.73627,37.67755806986007
2021-01-23,vroom,27,4,4,157510,1000.0,45119,6.661802,,agent_with_anytime,27,2,,89184,620.0,89184,33430,8414.060157,43.37883308996254
2021-01-30,vroom,36,4,4,161233,1120.0,56124,6.94773,,agent_with_anytime,36,3,,99023,840.0,99023,41495,11118.807638,38.58391272258161
2021-01-26,vroom,127,8,8,328140,2180.0,192184,21.643162,,agent_with_anytime,127,7,,239437,1660.0,239437,147023,38876.887007,27.032059486804414
2021-01-28,vroom,159,9,9,364359,2460.0,224736,36.254741,,agent_with_anytime,159,8,,296011,2060.0,296011,162387,49005.904718,18.75842232523418
2021-01-22,vroom,160,9,9,407355,2820.0,208261,35.462955,,agent_with_anytime,160,8,,263679,2060.0,263679,138530,49608.951231,35.270464337003354
2021-01-21,vroom,165,10,10,369209,2410.0,240621,36.066169,,agent_with_anytime,165,10,,302622,2290.0,302622,178518,50973.430561,18.035042482713042
2021-01-25,vroom,175,10,10,442101,3040.0,230905,36.42995,,agent_with_anytime,175,8,,302427,1970.0,302427,169252,54607.067459,31.593233220463198
2021-01-29,vroom,180,11,11,445845,3050.0,236545,37.938728,,agent_with_anytime,180,9,,298038,1980.0,298038,162136,56206.066862,33.15210443091209
2021-01-27,vroom,182,11,11,441211,2960.0,243436,36.487515,,agent_with_anytime,182,8,,303285,2240.0,303285,166194,56722.330915,31.26077998961948
2021-01-03,vroom,7,1,1,23470,160.0,11355,14.096511,,agent_with_anytime,7,1,,27579,160.0,27579,8263,2414.769342,-17.507456327226247
2021-01-10,vroom,9,1,1,31725,190.0,16762,14.100847,,agent_with_anytime,9,1,,33632,220.0,33632,11277,3015.149333,-6.01103230890465
2021-01-09,vroom,27,4,4,156409,1060.0,46338,14.281714,,agent_with_anytime,27,2,,98184,710.0,98184,36181,8420.162671,37.226118701609245
2021-01-02,vroom,28,4,4,149032,1030.0,43048,14.280611,,agent_with_anytime,28,2,,84278,590.0,84278,31503,8720.512359,43.44972891727951
2021-01-01,vroom,79,6,6,236741,1620.0,95384,18.838791,,agent_with_anytime,79,5,,141468,1040.0,141468,61037,24140.277427,40.24355730524075
2021-01-07,vroom,139,9,9,375096,2550.0,201535,38.061698,,agent_with_anytime,139,7,,263698,1930.0,263698,151819,42661.330377,29.698530509522897
2021-01-05,vroom,155,10,10,370830,2470.0,228566,38.935898,,agent_with_anytime,155,8,,286401,1970.0,286401,171687,47570.835649,22.76757543888035
2021-01-08,vroom,156,9,9,444070,3090.0,205661,39.284966,,agent_with_anytime,156,7,,281685,1900.0,281685,146790,48448.733722,36.567433062355036
2021-01-04,vroom,174,10,10,442803,3010.0,225722,40.402177,,agent_with_anytime,174,8,,299425,2000.0,299425,159936,54291.960893,32.37963609099306
2021-01-06,vroom,193,11,11,494329,3380.0,251153,41.729804,,agent_with_anytime,193,8,,351244,2420.0,351244,182758,60842.593786,28.945297564982027
2021-05-16,vroom,14,2,2,70288,470.0,26044,5.627361,,agent_with_anytime,14,2,,49402,470.0,49402,19429,4511.736678,29.714887320737535
2021-05-15,vroom,47,5,5,222518,1580.0,80041,6.197994,,agent_with_anytime,47,3,,137121,930.0,137121,62084,14431.61471,38.37756945505532
2021-05-18,vroom,168,11,11,427086,2840.0,247671,58.808791,,agent_with_anytime,168,9,,359803,2430.0,359803,192290,51870.766309,15.75396992643168
2021-05-21,vroom,188,10,10,450962,3100.0,254909,55.122571,,agent_with_anytime,188,9,,337766,2280.0,337766,184343,59243.324636,25.101006293213175
2021-05-13,vroom,191,12,12,481499,3240.0,269118,61.465722,,agent_with_anytime,191,10,,335856,2410.0,335856,197859,59465.727191,30.247830213562228
2021-05-14,vroom,193,11,11,458572,3140.0,260151,60.782516,,agent_with_anytime,193,9,,360638,2460.0,360638,191890,60582.964828,21.356297375330374
2021-05-20,vroom,197,12,12,498078,3390.0,281135,57.909182,,agent_with_anytime,197,9,,346292,2280.0,346292,208410,61261.1016,30.474343375937103
2021-05-19,vroom,217,11,11,493925,3380.0,289420,63.610827,,agent_with_anytime,217,10,,380958,2560.0,380958,222771,68674.225609,22.8712861264362
2021-05-12,vroom,218,12,12,528131,3630.0,284147,61.762824,,agent_with_anytime,218,9,,380148,2610.0,380148,208747,69261.66659,28.020131368921724
2021-05-17,vroom,221,12,12,537683,3690.0,296177,61.989817,,agent_with_anytime,221,9,,385675,2670.0,385675,211099,70562.549782,28.27093287308693
2021-05-02,vroom,15,3,3,74941,540.0,31170,6.161703,,agent_with_anytime,15,2,,45745,440.0,45745,18547,4812.355156,38.95864746934255
2021-05-09,vroom,24,3,3,89929,600.0,40482,6.342413,,agent_with_anytime,24,2,,65867,470.0,65867,32154,7514.783433,26.756663590165576
2021-05-08,vroom,44,5,5,220716,1520.0,72033,6.775269,,agent_with_anytime,44,3,,120258,900.0,120258,58307,13528.444503,45.51459794487033
2021-05-11,vroom,167,11,11,426401,2840.0,237871,45.455393,,agent_with_anytime,167,8,,289286,2120.0,289286,172376,51608.657208,32.15635047760207
2021-05-04,vroom,171,11,11,442693,2990.0,245970,47.293017,,agent_with_anytime,171,8,,310614,2090.0,310614,171014,52945.730802,29.83534865019325
2021-05-06,vroom,176,10,10,434688,3010.0,256191,46.179557,,agent_with_anytime,176,8,,325499,2150.0,325499,195365,54380.864442,25.118935880447584
2021-05-07,vroom,194,11,11,498310,3440.0,261647,48.377359,,agent_with_anytime,194,10,,362593,2560.0,362593,197946,60947.585629,27.235455840741707
2021-05-05,vroom,213,13,13,571073,3910.0,286741,52.992627,,agent_with_anytime,213,11,,370852,2960.0,370852,209029,67403.174372,35.06049139076791
2021-05-10,vroom,218,12,12,517570,3570.0,292678,53.343067,,agent_with_anytime,218,10,,384114,2770.0,384114,208485,68952.009583,25.785111192688912
2021-05-03,vroom,218,12,12,537790,3720.0,293925,54.440095,,agent_with_anytime,218,10,,365524,2560.0,365524,206646,69157.353929,32.03220587961844
2021-01-17,vroom,12,2,2,55333,380.0,20535,9.133835,,agent_with_anytime,12,1,,36703,250.0,36703,16328,3911.799008,33.668877523358574
2021-01-16,vroom,36,4,4,146798,1030.0,58015,10.133117,,agent_with_anytime,36,2,,88725,590.0,88725,45692,11121.668571,39.559803267074486
2021-01-12,vroom,118,9,9,395270,2700.0,177587,35.143868,,agent_with_anytime,118,7,,224126,1480.0,224126,128711,36104.882024,43.29799883623852
2021-01-19,vroom,151,9,9,367580,2460.0,221435,39.854642,,agent_with_anytime,151,8,,275104,1880.0,275104,160298,46402.575155,25.158060830295447
2021-01-14,vroom,154,10,10,404745,2740.0,222405,43.623529,,agent_with_anytime,154,8,,272340,1880.0,272340,156752,47356.104356,32.71318978616166
2021-01-18,vroom,159,10,10,422182,2950.0,203406,46.637863,,agent_with_anytime,159,8,,254537,1760.0,254537,134937,49460.743745,39.70917755849373
2021-01-15,vroom,165,10,10,458361,3160.0,219461,48.855702,,agent_with_anytime,165,8,,277691,2180.0,277691,144579,51527.40054,39.41652976583959
2021-01-20,vroom,179,11,11,461721,3140.0,237552,49.186775,,agent_with_anytime,179,9,,305243,2070.0,305243,170664,55858.834633,33.89016310715778
2021-01-11,vroom,180,11,11,459472,3170.0,235570,49.338732,,agent_with_anytime,180,9,,324417,2160.0,324417,170545,56222.099388,29.393521259184457
2021-01-13,vroom,186,11,11,474427,3230.0,246996,48.394458,,agent_with_anytime,186,8,,313633,2210.0,313633,179277,58344.179182,33.89225318120596


==> data/comparison_5/comparison_vroom_anytime_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_duration_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_vroom_anytime_180
2021-04-11,vroom,17,3,3,77002,510.0,35163,5.882418,,agent_with_anytime,17,2,,45433,440.0,45433,27045,5413.866941,40.99763642502792
2021-04-03,vroom,43,6,6,227725,1530.0,68410,6.65433,,agent_with_anytime,43,4,,110990,850.0,110990,54121,13227.059876,51.26138983422988
2021-04-10,vroom,51,5,5,173841,1160.0,85250,6.553743,,agent_with_anytime,51,4,,116624,1000.0,116624,67172,15640.283473,32.9134093798356
2021-04-06,vroom,170,11,11,420488,2810.0,241008,46.913115,,agent_with_anytime,170,8,,296887,2150.0,296887,172023,52563.281386,29.394655733338407
2021-04-01,vroom,181,11,11,428066,2930.0,263193,48.340494,,agent_with_anytime,181,8,,342289,2330.0,342289,200904,55994.829913,20.038265127340175
2021-04-08,vroom,181,11,11,462842,3050.0,263323,35.926076,,agent_with_anytime,181,9,,326383,2190.0,326383,191214,56034.771273,29.482847278336884
2021-04-02,vroom,200,13,13,533821,3670.0,268194,49.652436,,agent_with_anytime,200,9,,346753,2610.0,346753,194128,62788.141695,35.043207367263555
2021-04-05,vroom,204,11,11,471650,3260.0,269943,50.710413,,agent_with_anytime,204,8,,349429,2420.0,349429,198525,64509.543926,25.913495176508004
2021-04-09,vroom,205,11,11,497350,3410.0,264391,51.785099,,agent_with_anytime,205,9,,335905,2370.0,335905,186730,64810.771531,32.46104353071278
2021-04-07,vroom,212,12,12,505481,3450.0,276338,52.219593,,agent_with_anytime,212,10,,344471,2290.0,344471,195388,67297.263005,31.852829285373733
2021-03-28,vroom,19,3,3,89833,600.0,36576,5.79611,,agent_with_anytime,19,2,,48830,470.0,48830,26134,6011.578503,45.6435830930727
2021-03-27,vroom,40,4,4,193586,1360.0,73191,6.526999,,agent_with_anytime,40,3,,120476,990.0,120476,60669,12321.129228,37.76616077608918
2021-03-25,vroom,149,11,11,289887,1910.0,217112,36.511009,,agent_with_anytime,149,9,,264739,1620.0,264739,159025,45812.284113,8.675104437246237
2021-03-30,vroom,184,12,12,477036,3270.0,265144,66.873739,,agent_with_anytime,184,9,,325659,2400.0,325659,198528,56945.897704,31.732825195582723
2021-03-23,vroom,197,12,12,490916,3420.0,274562,68.449011,,agent_with_anytime,197,10,,346113,2440.0,346113,192647,61708.761459,29.496492271590252
2021-03-31,vroom,209,13,13,548221,3760.0,279655,68.699279,,agent_with_anytime,209,9,,343064,2610.0,343064,193248,66195.167975,37.422316912340094
2021-03-24,vroom,210,11,11,492138,3350.0,279499,66.803137,,agent_with_anytime,210,9,,387951,2640.0,387951,213056,66234.371617,21.170281506406738
2021-03-29,vroom,221,12,12,515260,3540.0,284620,67.51492,,agent_with_anytime,221,9,,385906,2610.0,385906,214479,70027.760165,25.104607382680587
2021-03-26,vroom,225,11,11,538521,3740.0,298925,67.878235,,agent_with_anytime,225,9,,384850,2730.0,384850,212217,71562.599346,28.535748838021174
2021-03-22,vroom,233,12,12,497605,3360.0,300410,67.017669,,agent_with_anytime,233,9,,385118,2610.0,385118,219175,74520.375569,22.60568121301032
2021-02-28,vroom,14,3,3,75278,540.0,24232,5.753746,,agent_with_anytime,14,1,,36015,250.0,36015,20537,4510.901278,52.157336804909804
2021-02-21,vroom,20,2,2,58450,380.0,27523,5.830721,,agent_with_anytime,20,2,,50326,380.0,50326,19746,6312.180172,13.899059024807528
2021-02-27,vroom,29,4,4,172538,1150.0,50600,6.177687,,agent_with_anytime,29,2,,107748,770.0,107748,40744,9015.645641,37.551148152870674
2021-02-20,vroom,36,4,4,166282,1150.0,57556,6.07277,,agent_with_anytime,36,2,,89220,620.0,89220,40392,11119.900638,46.34416232664991
2021-02-23,vroom,163,10,10,419546,2830.0,237181,37.009125,,agent_with_anytime,163,8,,290508,2060.0,290508,169356,50296.652234,30.75657973142397
2021-02-25,vroom,167,10,10,408537,2680.0,241587,38.319739,,agent_with_anytime,167,8,,316041,2150.0,316041,177774,51662.035028,22.640788961587322
2021-03-01,vroom,170,9,9,382994,2580.0,215815,37.994354,,agent_with_anytime,170,7,,271712,1900.0,271712,148624,53102.444538,29.05580766278323
2021-02-22,vroom,181,10,10,463982,3220.0,236274,39.763128,,agent_with_anytime,181,8,,301649,2180.0,301649,163939,56562.546668,34.98691759594122
2021-02-24,vroom,197,11,11,458861,3140.0,262158,40.287216,,agent_with_anytime,197,8,,340616,2300.0,340616,188085,61999.368667,25.769241665776782
2021-02-26,vroom,205,12,12,537371,3720.0,265541,41.47444,,agent_with_anytime,205,8,,344947,2390.0,344947,188655,64940.906251,35.80840797140151
2021-06-13,vroom,19,2,2,73238,470.0,36653,5.685262,,agent_with_anytime,19,2,,53910,470.0,53910,32034,6011.442019,26.39067150932576
2021-06-20,vroom,25,3,3,89680,630.0,42009,5.828601,,agent_with_anytime,25,2,,52215,470.0,52215,33750,7813.223503,41.776315789473685
2021-06-19,vroom,37,4,4,158543,1180.0,60244,6.347947,,agent_with_anytime,37,2,,111705,800.0,111705,48877,11419.446025,29.542773884687435
2021-06-12,vroom,48,5,5,234581,1670.0,76095,6.344558,,agent_with_anytime,48,4,,120979,880.0,120979,58564,14729.481921,48.427622015423246
2021-06-17,vroom,172,11,11,431593,2900.0,257467,41.496773,,agent_with_anytime,172,8,,320708,2180.0,320708,198911,52997.487561,25.692029296119262
2021-06-15,vroom,176,12,12,471890,3150.0,255041,37.165383,,agent_with_anytime,176,9,,316412,2370.0,316412,182710,54378.635733,32.94793278094471
2021-06-18,vroom,189,12,12,504158,3420.0,262202,45.711466,,agent_with_anytime,189,8,,322684,2150.0,322684,185811,58821.767669,35.99546174016876
2021-06-11,vroom,205,13,13,530594,3580.0,279722,46.20776,,agent_with_anytime,205,9,,353873,2550.0,353873,201936,64311.491809,33.30625676129018
2021-06-16,vroom,206,11,11,530539,3710.0,280702,47.826915,,agent_with_anytime,206,9,,352209,2730.0,352209,188098,64827.483759,33.61298603872665
2021-06-14,vroom,207,11,11,451295,3050.0,279841,45.164706,,agent_with_anytime,207,10,,372802,2620.0,372802,209704,65054.157876,17.392836171462125
2021-06-27,vroom,20,2,2,62730,440.0,35148,5.589683,,agent_with_anytime,20,2,,63409,500.0,63409,26949,6315.389252,-1.0824167065200063
2021-06-26,vroom,49,5,5,239676,1700.0,79505,6.239309,,agent_with_anytime,49,3,,141907,960.0,141907,62944,15034.497865,40.7921527395317
2021-06-29,vroom,165,10,10,455071,3190.0,245263,42.432066,,agent_with_anytime,165,7,,300300,2020.0,300300,178833,50881.850212,34.01029729426837
2021-06-22,vroom,165,11,11,431777,2990.0,244252,47.672379,,agent_with_anytime,165,8,,312073,2330.0,312073,185510,50900.983293,27.72357026891196
2021-06-24,vroom,176,12,12,495024,3360.0,259497,49.096019,,agent_with_anytime,176,8,,343943,2360.0,343943,199756,54523.510513,30.51993438701962
2021-06-25,vroom,176,11,11,457932,3110.0,238125,51.939634,,agent_with_anytime,176,8,,310453,2030.0,310453,171828,54863.009981,32.20543661504328
2021-06-30,vroom,200,11,11,402545,2630.0,273394,54.385595,,agent_with_anytime,200,9,,326212,2220.0,326212,192271,62663.9348,18.96260045460756
2021-06-21,vroom,200,12,12,496113,3420.0,267289,52.619272,,agent_with_anytime,200,8,,344509,2300.0,344509,190145,62961.925782,30.5583606960511
2021-06-28,vroom,201,11,11,487660,3350.0,267426,52.63427,,agent_with_anytime,201,8,,362129,2510.0,362129,192991,63525.125317,25.741500225566995
2021-06-23,vroom,202,11,11,449743,2990.0,272569,55.52226,,agent_with_anytime,202,9,,338003,2370.0,338003,198422,63615.867364,24.845300538307434
2021-02-14,vroom,22,3,3,88028,600.0,32384,5.683724,,agent_with_anytime,22,3,,44874,600.0,44874,25362,6915.178078,49.023038124233196
2021-02-13,vroom,41,4,4,159849,1060.0,65338,27.038753,,agent_with_anytime,41,2,,102845,710.0,102845,53063,12625.755408,35.66115521523438
2021-02-16,vroom,125,8,8,326835,2210.0,181098,26.903709,,agent_with_anytime,125,6,,245681,1650.0,245681,134985,38205.752167,24.830266036379214
2021-02-11,vroom,159,10,10,403242,2710.0,230393,43.893614,,agent_with_anytime,159,9,,301876,2460.0,301876,165104,49206.107765,25.13775846761994
2021-02-18,vroom,168,10,10,389455,2590.0,239816,43.05162,,agent_with_anytime,168,8,,301497,2060.0,301497,182417,51984.01401,22.58489427533348
2021-02-19,vroom,182,11,11,465423,3170.0,233859,46.277668,,agent_with_anytime,182,9,,313387,2250.0,313387,172311,56968.99591,32.66619827554719
2021-02-15,vroom,182,10,10,441544,3040.0,234790,45.587212,,agent_with_anytime,182,7,,298035,1990.0,298035,168815,57089.39446,32.50163064156686
2021-02-10,vroom,185,11,11,466710,3200.0,242560,45.663917,,agent_with_anytime,185,8,,307072,2180.0,307072,170744,57929.67071,34.204966681665276
2021-02-17,vroom,186,11,11,434336,2900.0,238307,42.103758,,agent_with_anytime,186,8,,302720,2030.0,302720,168484,58130.806489,30.302807043394974
2021-02-12,vroom,192,11,11,459252,3080.0,242462,46.189277,,agent_with_anytime,192,8,,327317,2240.0,327317,177858,60310.974139,28.7282363495423
2021-03-07,vroom,23,3,3,93491,660.0,34560,5.81324,,agent_with_anytime,23,2,,59307,470.0,59307,28662,7212.456145,36.56394733182873
2021-03-06,vroom,38,5,5,157694,1220.0,60678,6.26781,,agent_with_anytime,38,3,,88915,570.0,88915,48655,11721.481553,43.615483150912524
2021-03-02,vroom,159,10,10,414717,2770.0,229330,43.611928,,agent_with_anytime,159,7,,285776,1900.0,285776,167942,49045.113287,31.091322516318357
2021-03-11,vroom,169,12,12,469480,3240.0,245315,50.00037,,agent_with_anytime,169,8,,291105,2120.0,291105,173477,52265.607091,37.99416375564454
2021-03-09,vroom,173,11,11,417311,2780.0,251877,51.342786,,agent_with_anytime,173,8,,310845,2060.0,310845,181667,53514.754735,25.512387643747708
2021-03-03,vroom,175,10,10,382700,2500.0,226603,46.857782,,agent_with_anytime,175,8,,317158,2360.0,317158,174964,54482.261758,17.12620851842174
2021-03-04,vroom,178,11,11,428897,2840.0,254321,50.241745,,agent_with_anytime,178,8,,308569,2030.0,308569,181716,55321.975877,28.055220717328403
2021-03-10,vroom,202,11,11,492044,3350.0,267841,54.530546,,agent_with_anytime,202,8,,347299,2330.0,347299,195682,63658.754977,29.417084650966174
2021-03-08,vroom,203,11,11,471703,3170.0,264214,53.367925,,agent_with_anytime,203,9,,339168,2220.0,339168,191398,64413.390756,28.097128913744452
2021-03-05,vroom,204,10,10,477334,3310.0,257445,51.799737,,agent_with_anytime,204,8,,328606,2240.0,328606,181806,64423.659886,31.158057041819774
2021-06-06,vroom,23,3,3,99619,660.0,41910,6.356863,,agent_with_anytime,23,2,,70826,500.0,70826,34810,7212.651371,28.90312089059316
2021-06-05,vroom,40,4,4,189627,1330.0,67458,6.440057,,agent_with_anytime,40,3,,93979,780.0,93979,54256,12322.502348,50.44007446197008
2021-06-01,vroom,155,10,10,395060,2650.0,232331,45.207787,,agent_with_anytime,155,8,,291661,2000.0,291661,172221,47635.427412,26.17298638181542
2021-06-03,vroom,156,10,10,389013,2590.0,233743,43.462086,,agent_with_anytime,156,8,,307204,2030.0,307204,183027,48006.691709,21.02988846131106
2021-06-08,vroom,164,11,11,469776,3230.0,238423,35.391155,,agent_with_anytime,164,9,,311209,2400.0,311209,180629,50486.797693,33.75374646640101
2021-06-10,vroom,174,11,11,475374,3260.0,252565,48.504294,,agent_with_anytime,174,9,,325627,2220.0,325627,187635,53980.746606,31.50088141126776
2021-06-02,vroom,179,11,11,447630,3050.0,241077,48.49817,,agent_with_anytime,179,8,,312061,2240.0,312061,172113,55854.637251,30.28595045014856
2021-06-04,vroom,181,10,10,434770,2980.0,238994,48.62503,,agent_with_anytime,181,8,,315453,2150.0,315453,179718,56224.67997,27.443705867470158
2021-06-09,vroom,195,12,12,494159,3510.0,267174,49.815665,,agent_with_anytime,195,8,,320741,2330.0,320741,185869,61182.744982,35.09356300300106
2021-06-07,vroom,211,13,13,511639,3460.0,286093,51.105438,,agent_with_anytime,211,9,,341147,2280.0,341147,200727,66563.59948,33.322713866612986
2021-05-30,vroom,11,2,2,79313,530.0,22243,5.639083,,agent_with_anytime,11,1,,43742,310.0,43742,15290,3611.882427,44.848889841514
2021-05-23,vroom,15,3,3,84988,540.0,30105,5.690765,,agent_with_anytime,15,2,,38104,380.0,38104,23402,4812.59663,55.16543512025227
2021-05-29,vroom,40,4,4,198761,1360.0,61659,6.497814,,agent_with_anytime,40,2,,115997,830.0,115997,51839,12324.058477,41.63995954940859
2021-05-22,vroom,43,5,5,208818,1400.0,70991,6.602217,,agent_with_anytime,43,3,,116697,810.0,116697,55720,13226.394001,44.115449817544466
2021-05-31,vroom,92,7,7,246822,1720.0,115175,10.476597,,agent_with_anytime,92,5,,156076,950.0,156076,82037,28136.922903,36.765766422766205
2021-05-27,vroom,141,9,9,403818,2790.0,212142,26.68705,,agent_with_anytime,141,7,,283069,1870.0,283069,166866,43210.349753,29.901836966158022
2021-05-25,vroom,167,10,10,442760,3040.0,243618,32.449858,,agent_with_anytime,167,8,,311919,2210.0,311919,187935,51458.259085,29.551224139488664
2021-05-26,vroom,196,11,11,452674,3110.0,259388,37.750345,,agent_with_anytime,196,8,,317563,2180.0,317563,179589,61373.801255,29.847307333754536
2021-05-28,vroom,202,12,12,514982,3450.0,273412,38.83257,,agent_with_anytime,202,9,,355432,2340.0,355432,200920,63469.468927,30.981665378595757
2021-05-24,vroom,215,12,12,515518,3510.0,283950,38.477362,,agent_with_anytime,215,9,,360282,2610.0,360282,210238,68033.416323,30.11262458342871
2021-03-21,vroom,16,3,3,80893,630.0,30974,5.732269,,agent_with_anytime,16,1,,39712,280.0,39712,23548,5113.894155,50.907989566464344
2021-03-14,vroom,25,3,3,77320,600.0,36124,6.056076,,agent_with_anytime,25,2,,58757,500.0,58757,27694,7816.413415,24.00801862390067
2021-03-20,vroom,48,4,4,165916,1150.0,75988,6.78563,,agent_with_anytime,48,3,,104361,780.0,104361,57291,14733.695068,37.10009884519877
2021-03-13,vroom,54,5,5,203731,1430.0,85107,7.473907,,agent_with_anytime,54,3,,141327,960.0,141327,67127,16543.242424,30.6305864105119
2021-03-16,vroom,168,10,10,391327,2590.0,237378,40.143514,,agent_with_anytime,168,9,,289638,2280.0,289638,167698,51859.432935,25.985684606480003
2021-03-18,vroom,174,10,10,373022,2500.0,239782,38.951102,,agent_with_anytime,174,8,,303012,2210.0,303012,170016,54081.378905,18.76833001806864
2021-03-12,vroom,197,11,11,465943,3260.0,252186,47.974098,,agent_with_anytime,197,7,,330199,2290.0,330199,185557,62156.78924,29.133177234125203
2021-03-19,vroom,209,11,11,497104,3440.0,262119,45.55464,,agent_with_anytime,209,8,,321216,2120.0,321216,181773,66429.597183,35.38253564646432
2021-03-15,vroom,210,12,12,492697,3330.0,267883,48.041077,,agent_with_anytime,210,8,,339721,2300.0,339721,194120,66735.53431,31.04869727236009
2021-03-17,vroom,233,13,13,523696,3520.0,291772,49.427416,,agent_with_anytime,233,9,,376939,2550.0,376939,209042,75061.575673,28.023318872017352
2021-01-31,vroom,17,2,2,61130,380.0,25111,5.893988,,agent_with_anytime,17,1,,43855,310.0,43855,21974,5411.00211,28.259447079993457
2021-02-07,vroom,28,3,3,103327,660.0,41529,6.062194,,agent_with_anytime,28,2,,76756,500.0,76756,32538,8715.100893,25.715447075788514
2021-02-06,vroom,35,4,4,172292,1180.0,52752,6.324376,,agent_with_anytime,35,2,,99288,710.0,99288,37681,10818.875009,42.37225175864231
2021-02-02,vroom,153,9,9,378418,2550.0,219340,40.772355,,agent_with_anytime,153,7,,282823,2110.0,282823,164416,47017.062044,25.26174759128794
2021-02-04,vroom,159,11,11,416594,2750.0,229572,36.811215,,agent_with_anytime,159,8,,311194,2060.0,311194,176202,48994.832231,25.30041239192115
2021-02-09,vroom,163,12,12,458323,3030.0,231245,31.059177,,agent_with_anytime,163,8,,300781,2210.0,300781,164392,50278.088414,34.373574967872
2021-02-01,vroom,175,9,9,420820,2880.0,229434,40.068336,,agent_with_anytime,175,7,,306443,2050.0,306443,167271,54784.226024,27.179554203697542
2021-02-03,vroom,188,10,10,431556,2980.0,242619,40.108417,,agent_with_anytime,188,9,,320007,2280.0,320007,172547,58938.346198,25.848093874259657
2021-02-08,vroom,199,11,11,446594,3140.0,255917,37.570608,,agent_with_anytime,199,8,,325321,2210.0,325321,180038,62695.456353,27.155089410068204
2021-02-05,vroom,200,12,12,501590,3420.0,256303,41.657652,,agent_with_anytime,200,8,,312627,2150.0,312627,172178,63536.503634,37.67280049442772
2021-04-18,vroom,16,3,3,75859,570.0,28783,5.559918,,agent_with_anytime,16,2,,47084,410.0,47084,20078,5112.828258,37.93221634875229
2021-04-17,vroom,41,5,5,209818,1430.0,67856,6.206956,,agent_with_anytime,41,3,,123799,870.0,123799,54031,12625.839487,40.9969592694621
2021-04-20,vroom,170,10,10,421969,2830.0,250147,54.932917,,agent_with_anytime,170,8,,310842,2240.0,310842,179237,52679.23309,26.33534690937012
2021-04-15,vroom,188,12,12,486292,3240.0,269598,63.367215,,agent_with_anytime,188,10,,321503,2560.0,321503,196100,58606.016655,33.886841650695466
2021-04-13,vroom,188,11,11,441899,2960.0,266302,64.03125,,agent_with_anytime,188,9,,328210,2400.0,328210,192309,58608.009332,25.727372091812835
2021-04-19,vroom,196,11,11,469908,3170.0,256498,64.820324,,agent_with_anytime,196,8,,347798,2330.0,347798,189470,61742.553335,25.985937672906186
2021-04-12,vroom,213,12,12,505425,3450.0,275572,65.536212,,agent_with_anytime,213,8,,367167,2540.0,367167,207410,67392.83668,27.354800415491912
2021-04-21,vroom,216,11,11,478723,3290.0,281463,68.339735,,agent_with_anytime,216,9,,368362,2700.0,368362,206925,68830.221734,23.053206133818513
2021-04-16,vroom,218,12,12,541720,3720.0,287125,65.603863,,agent_with_anytime,218,9,,358230,2490.0,358230,196995,69466.525114,33.87174185926309
2021-04-14,vroom,235,14,14,572688,3920.0,303282,68.282781,,agent_with_anytime,235,10,,384747,2710.0,384747,217664,75370.630026,32.81734557036292
2021-04-25,vroom,17,3,3,87845,540.0,33690,6.072808,,agent_with_anytime,17,1,,43128,280.0,43128,27707,5411.100508,50.90443394615516
2021-05-01,vroom,47,6,6,249890,1710.0,83264,6.860061,,agent_with_anytime,47,4,,132599,1060.0,132599,65012,14429.311252,46.937052303013324
2021-04-24,vroom,51,5,5,243669,1700.0,86123,6.923101,,agent_with_anytime,51,4,,139243,1120.0,139243,70464,15632.922922,42.85567716861809
2021-04-27,vroom,167,10,10,416548,2830.0,239818,47.663204,,agent_with_anytime,167,8,,300311,1970.0,300311,170943,51677.718027,27.90482729481356
2021-04-29,vroom,190,11,11,460275,3110.0,266401,56.40788,,agent_with_anytime,190,8,,337912,2300.0,337912,200857,59179.667939,26.584759111400793
2021-04-23,vroom,204,11,11,499767,3410.0,273727,58.394455,,agent_with_anytime,204,9,,346159,2460.0,346159,199869,64435.625073,30.73592294009008
2021-04-28,vroom,208,12,12,478058,3180.0,269757,60.80461,,agent_with_anytime,208,9,,353507,2580.0,353507,197933,66167.232117,26.05353325328726
2021-04-22,vroom,213,13,13,490303,3250.0,300483,57.423178,,agent_with_anytime,213,10,,403014,2710.0,403014,229755,66625.648294,17.803072793762226
2021-04-30,vroom,217,12,12,523575,3630.0,291128,57.875847,,agent_with_anytime,217,9,,370911,2520.0,370911,211377,68950.260567,29.158000286491905
2021-04-26,vroom,218,11,11,482562,3290.0,279781,55.307617,,agent_with_anytime,218,10,,375093,2770.0,375093,210062,69098.750513,22.27050617330001
2021-01-24,vroom,11,2,2,56742,380.0,17189,6.339651,,agent_with_anytime,11,1,,44363,310.0,44363,13963,3611.582151,21.81629128335272
2021-01-23,vroom,27,4,4,157510,1000.0,45119,6.661802,,agent_with_anytime,27,3,,59581,720.0,59581,36790,8415.741278,62.17319535267602
2021-01-30,vroom,36,4,4,161233,1120.0,56124,6.94773,,agent_with_anytime,36,2,,93317,650.0,93317,42515,11120.930603,42.122890475274914
2021-01-26,vroom,127,8,8,328140,2180.0,192184,21.643162,,agent_with_anytime,127,6,,230219,1710.0,230219,135129,38915.24457,29.841226305845066
2021-01-28,vroom,159,9,9,364359,2460.0,224736,36.254741,,agent_with_anytime,159,8,,289659,2090.0,289659,168676,49075.809551,20.50175788164969
2021-01-22,vroom,160,9,9,407355,2820.0,208261,35.462955,,agent_with_anytime,160,7,,297398,2020.0,297398,150067,49618.913078,26.992917725325576
2021-01-21,vroom,165,10,10,369209,2410.0,240621,36.066169,,agent_with_anytime,165,8,,292511,2000.0,292511,173491,50973.489336,20.773599776820173
2021-01-25,vroom,175,10,10,442101,3040.0,230905,36.42995,,agent_with_anytime,175,7,,289905,1960.0,289905,163119,54617.967483,34.425617675599014
2021-01-29,vroom,180,11,11,445845,3050.0,236545,37.938728,,agent_with_anytime,180,9,,309696,2280.0,309696,167777,56196.681331,30.537294351175856
2021-01-27,vroom,182,11,11,441211,2960.0,243436,36.487515,,agent_with_anytime,182,9,,321656,2250.0,321656,171778,56828.397618,27.097012540485164
2021-01-03,vroom,7,1,1,23470,160.0,11355,14.096511,,agent_with_anytime,7,1,,29379,190.0,29379,8263,2412.043653,-25.17682147422241
2021-01-10,vroom,9,1,1,31725,190.0,16762,14.100847,,agent_with_anytime,9,1,,32672,220.0,32672,10904,3012.336479,-2.9850275807722615
2021-01-09,vroom,27,4,4,156409,1060.0,46338,14.281714,,agent_with_anytime,27,2,,99287,680.0,99287,38392,8417.330984,36.52091631555729
2021-01-02,vroom,28,4,4,149032,1030.0,43048,14.280611,,agent_with_anytime,28,3,,74931,570.0,74931,34990,8717.307801,49.7215363143486
2021-01-01,vroom,79,6,6,236741,1620.0,95384,18.838791,,agent_with_anytime,79,4,,148323,970.0,148323,63693,24141.100894,37.34798788549512
2021-01-07,vroom,139,9,9,375096,2550.0,201535,38.061698,,agent_with_anytime,139,7,,260673,1900.0,260673,160024,42614.051279,30.504990722375073
2021-01-05,vroom,155,10,10,370830,2470.0,228566,38.935898,,agent_with_anytime,155,8,,276226,1820.0,276226,168534,47536.098452,25.511420327373727
2021-01-08,vroom,156,9,9,444070,3090.0,205661,39.284966,,agent_with_anytime,156,6,,274093,1920.0,274093,148678,48203.059903,38.277073434368454
2021-01-04,vroom,174,10,10,442803,3010.0,225722,40.402177,,agent_with_anytime,174,7,,307226,2110.0,307226,164318,54195.679178,30.617904576075592
2021-01-06,vroom,193,11,11,494329,3380.0,251153,41.729804,,agent_with_anytime,193,8,,307394,2210.0,307394,172261,60464.651183,37.81590802886337
2021-05-16,vroom,14,2,2,70288,470.0,26044,5.627361,,agent_with_anytime,14,1,,47739,340.0,47739,18813,4520.487571,32.08086728886865
2021-05-15,vroom,47,5,5,222518,1580.0,80041,6.197994,,agent_with_anytime,47,2,,108633,770.0,108633,66645,14473.696666,51.18012924797095
2021-05-18,vroom,168,11,11,427086,2840.0,247671,58.808791,,agent_with_anytime,168,9,,299816,2190.0,299816,178170,51916.051405,29.7996188121362
2021-05-21,vroom,188,10,10,450962,3100.0,254909,55.122571,,agent_with_anytime,188,8,,332887,2480.0,332887,179799,59001.157996,26.182915633689756
2021-05-13,vroom,191,12,12,481499,3240.0,269118,61.465722,,agent_with_anytime,191,9,,352475,2310.0,352475,203176,59600.900388,26.796317333992388
2021-05-14,vroom,193,11,11,458572,3140.0,260151,60.782516,,agent_with_anytime,193,9,,344079,2280.0,344079,194740,60864.399739,24.967289760386592
2021-05-20,vroom,197,12,12,498078,3390.0,281135,57.909182,,agent_with_anytime,197,9,,365601,2490.0,365601,209522,61316.232058,26.597641333285146
2021-05-19,vroom,217,11,11,493925,3380.0,289420,63.610827,,agent_with_anytime,217,9,,398109,2850.0,398109,215729,68791.274368,19.398896593612392
2021-05-12,vroom,218,12,12,528131,3630.0,284147,61.762824,,agent_with_anytime,218,8,,347291,2420.0,347291,198107,69750.409197,34.24150447521543
2021-05-17,vroom,221,12,12,537683,3690.0,296177,61.989817,,agent_with_anytime,221,9,,371084,2670.0,371084,215399,70824.773952,30.98461361062187
2021-05-02,vroom,15,3,3,74941,540.0,31170,6.161703,,agent_with_anytime,15,1,,37731,250.0,37731,23021,4810.718154,49.65239321599658
2021-05-09,vroom,24,3,3,89929,600.0,40482,6.342413,,agent_with_anytime,24,2,,51041,500.0,51041,31435,7513.152809,43.24300281333051
2021-05-08,vroom,44,5,5,220716,1520.0,72033,6.775269,,agent_with_anytime,44,3,,98298,840.0,98298,56364,13525.453711,55.46403523079432
2021-05-11,vroom,167,11,11,426401,2840.0,237871,45.455393,,agent_with_anytime,167,8,,291392,2120.0,291392,169781,51612.770678,31.662449196882747
2021-05-04,vroom,171,11,11,442693,2990.0,245970,47.293017,,agent_with_anytime,171,8,,318954,2150.0,318954,182207,52895.476813,27.951424576399447
2021-05-06,vroom,176,10,10,434688,3010.0,256191,46.179557,,agent_with_anytime,176,9,,316276,2310.0,316276,196550,54422.631282,27.240687573616018
2021-05-07,vroom,194,11,11,498310,3440.0,261647,48.377359,,agent_with_anytime,194,8,,342659,2330.0,342659,192908,60838.681567,31.235776926009912
2021-05-05,vroom,213,13,13,571073,3910.0,286741,52.992627,,agent_with_anytime,213,9,,392163,2670.0,392163,217221,67255.445993,31.328744311147613
2021-05-03,vroom,218,12,12,537790,3720.0,293925,54.440095,,agent_with_anytime,218,9,,369694,2670.0,369694,206328,68935.694514,31.256810279105228
2021-05-10,vroom,218,12,12,517570,3570.0,292678,53.343067,,agent_with_anytime,218,9,,379316,2550.0,379316,223004,68964.308745,26.712135556543075
2021-01-17,vroom,12,2,2,55333,380.0,20535,9.133835,,agent_with_anytime,12,1,,37711,250.0,37711,14763,3910.285345,31.847179802287965
2021-01-16,vroom,36,4,4,146798,1030.0,58015,10.133117,,agent_with_anytime,36,2,,90553,620.0,90553,47476,11119.981846,38.31455469420564
2021-01-12,vroom,118,9,9,395270,2700.0,177587,35.143868,,agent_with_anytime,118,6,,242979,1650.0,242979,134920,36075.714543,38.52834771169074
2021-01-19,vroom,151,9,9,367580,2460.0,221435,39.854642,,agent_with_anytime,151,8,,284748,1880.0,284748,160034,46412.668374,22.534414277164156
2021-01-14,vroom,154,10,10,404745,2740.0,222405,43.623529,,agent_with_anytime,154,7,,283883,1960.0,283883,158284,47403.985553,29.861270676598846
2021-01-18,vroom,159,10,10,422182,2950.0,203406,46.637863,,agent_with_anytime,159,8,,270233,1850.0,270233,140261,49415.720526,35.99134970226111
2021-01-15,vroom,165,10,10,458361,3160.0,219461,48.855702,,agent_with_anytime,165,9,,267764,2280.0,267764,150340,51382.079122,41.58228994177079
2021-01-20,vroom,179,11,11,461721,3140.0,237552,49.186775,,agent_with_anytime,179,7,,294065,2170.0,294065,164682,55709.683108,36.31110562439222
2021-01-11,vroom,180,11,11,459472,3170.0,235570,49.338732,,agent_with_anytime,180,7,,318584,2230.0,318584,171709,56112.270577,30.663021903402164
2021-01-13,vroom,186,11,11,474427,3230.0,246996,48.394458,,agent_with_anytime,186,8,,319064,2090.0,319064,172781,58173.962449,32.74750383093711


==> data/comparison_5/comparison_vroom_anytime_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_duration_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_vroom_anytime_240
2021-04-11,vroom,17,3,3,77002,510.0,35163,5.882418,,agent_with_anytime,17,2,,38179,380.0,38179,23999,5409.974339,50.41817095659853
2021-04-03,vroom,43,6,6,227725,1530.0,68410,6.65433,,agent_with_anytime,43,2,,115257,830.0,115257,57478,13220.802336,49.38763859918762
2021-04-10,vroom,51,5,5,173841,1160.0,85250,6.553743,,agent_with_anytime,51,3,,121381,810.0,121381,66952,15627.447589,30.17700082259076
2021-04-06,vroom,170,11,11,420488,2810.0,241008,46.913115,,agent_with_anytime,170,8,,310174,2150.0,310174,172909,52324.004478,26.23475580753791
2021-04-01,vroom,181,11,11,428066,2930.0,263193,48.340494,,agent_with_anytime,181,8,,326813,2390.0,326813,192735,55794.151913,23.653595473595193
2021-04-08,vroom,181,11,11,462842,3050.0,263323,35.926076,,agent_with_anytime,181,8,,339506,2300.0,339506,198437,55797.063008,26.647538468851142
2021-04-02,vroom,200,13,13,533821,3670.0,268194,49.652436,,agent_with_anytime,200,9,,343875,2400.0,343875,194420,62203.182479,35.58233939841258
2021-04-05,vroom,204,11,11,471650,3260.0,269943,50.710413,,agent_with_anytime,204,8,,356599,2450.0,356599,204061,63723.907686,24.393300116611893
2021-04-09,vroom,205,11,11,497350,3410.0,264391,51.785099,,agent_with_anytime,205,8,,344805,2420.0,344805,189529,64302.478896,30.671559264099727
2021-04-07,vroom,212,12,12,505481,3450.0,276338,52.219593,,agent_with_anytime,212,8,,346572,2570.0,346572,192257,66628.627293,31.437185571762342
2021-03-28,vroom,19,3,3,89833,600.0,36576,5.79611,,agent_with_anytime,19,1,,49325,340.0,49325,27179,6010.588675,45.09256064029922
2021-03-27,vroom,40,4,4,193586,1360.0,73191,6.526999,,agent_with_anytime,40,3,,114483,930.0,114483,57760,12318.510976,40.86194249584164
2021-03-25,vroom,149,11,11,289887,1910.0,217112,36.511009,,agent_with_anytime,149,8,,254995,1790.0,254995,159886,45634.232065,12.036414188977083
2021-03-30,vroom,184,12,12,477036,3270.0,265144,66.873739,,agent_with_anytime,184,8,,340831,2300.0,340831,200393,56724.43483,28.552352443002206
2021-03-23,vroom,197,12,12,490916,3420.0,274562,68.449011,,agent_with_anytime,197,9,,347091,2610.0,347091,201803,61396.835458,29.29727285319688
2021-03-31,vroom,209,13,13,548221,3760.0,279655,68.699279,,agent_with_anytime,209,8,,361256,2480.0,361256,196274,65718.89862,34.10394713081038
2021-03-24,vroom,210,11,11,492138,3350.0,279499,66.803137,,agent_with_anytime,210,8,,370419,2540.0,370419,211436,65851.760793,24.732696926471842
2021-03-29,vroom,221,12,12,515260,3540.0,284620,67.51492,,agent_with_anytime,221,8,,378429,2630.0,378429,213717,69564.637065,26.555719442611498
2021-03-26,vroom,225,11,11,538521,3740.0,298925,67.878235,,agent_with_anytime,225,9,,389153,2670.0,389153,222787,71004.288653,27.73670850347526
2021-03-22,vroom,233,12,12,497605,3360.0,300410,67.017669,,agent_with_anytime,233,9,,391126,2700.0,391126,214561,73978.536371,21.398297846685622
2021-02-28,vroom,14,3,3,75278,540.0,24232,5.753746,,agent_with_anytime,14,1,,39522,250.0,39522,22186,4510.025243,47.49860517016924
2021-02-21,vroom,20,2,2,58450,380.0,27523,5.830721,,agent_with_anytime,20,2,,39028,380.0,39028,24944,6311.077489,33.2284003421728
2021-02-27,vroom,29,4,4,172538,1150.0,50600,6.177687,,agent_with_anytime,29,3,,98742,840.0,98742,40344,9014.078562,42.77086786678876
2021-02-20,vroom,36,4,4,166282,1150.0,57556,6.07277,,agent_with_anytime,36,3,,100634,840.0,100634,40833,11117.000605,39.47991965456273
2021-02-23,vroom,163,10,10,419546,2830.0,237181,37.009125,,agent_with_anytime,163,8,,287548,2030.0,287548,169914,50130.682095,31.46210427462066
2021-02-25,vroom,167,10,10,408537,2680.0,241587,38.319739,,agent_with_anytime,167,7,,316303,2200.0,316303,188784,51362.059441,22.576657683392202
2021-03-01,vroom,170,9,9,382994,2580.0,215815,37.994354,,agent_with_anytime,170,6,,281281,1950.0,281281,156752,52685.263561,26.557335101855383
2021-02-22,vroom,181,10,10,463982,3220.0,236274,39.763128,,agent_with_anytime,181,8,,312471,2180.0,312471,166334,56206.561662,32.65449952799893
2021-02-24,vroom,197,11,11,458861,3140.0,262158,40.287216,,agent_with_anytime,197,8,,356591,2450.0,356591,191871,61500.520781,22.287795214672855
2021-02-26,vroom,205,12,12,537371,3720.0,265541,41.47444,,agent_with_anytime,205,8,,344365,2390.0,344365,195592,64136.065553,35.91671303438407
2021-06-13,vroom,19,2,2,73238,470.0,36653,5.685262,,agent_with_anytime,19,2,,61944,560.0,61944,31707,6011.765389,15.420956334143478
2021-06-20,vroom,25,3,3,89680,630.0,42009,5.828601,,agent_with_anytime,25,2,,55466,500.0,55466,35852,7813.318783,38.15120428189117
2021-06-19,vroom,37,4,4,158543,1180.0,60244,6.347947,,agent_with_anytime,37,3,,93338,690.0,93338,47968,11418.301326,41.12764360457415
2021-06-12,vroom,48,5,5,234581,1670.0,76095,6.344558,,agent_with_anytime,48,4,,120999,970.0,120999,62067,14726.196182,48.41909617573461
2021-06-17,vroom,172,11,11,431593,2900.0,257467,41.496773,,agent_with_anytime,172,8,,334009,2360.0,334009,196429,52853.786512,22.610190619403003
2021-06-15,vroom,176,12,12,471890,3150.0,255041,37.165383,,agent_with_anytime,176,8,,307490,2210.0,307490,188234,54131.039275,34.838627646273494
2021-06-18,vroom,189,12,12,504158,3420.0,262202,45.711466,,agent_with_anytime,189,9,,328643,2490.0,328643,185343,58660.621635,34.81349100877106
2021-06-11,vroom,205,13,13,530594,3580.0,279722,46.20776,,agent_with_anytime,205,9,,354508,2580.0,354508,207078,63936.034775,33.18657956931288
2021-06-16,vroom,206,11,11,530539,3710.0,280702,47.826915,,agent_with_anytime,206,8,,372491,2600.0,372491,215146,64475.610997,29.790081407775865
2021-06-14,vroom,207,11,11,451295,3050.0,279841,45.164706,,agent_with_anytime,207,9,,352756,2490.0,352756,203212,64659.373118,21.83472008331579
2021-06-27,vroom,20,2,2,62730,440.0,35148,5.589683,,agent_with_anytime,20,2,,55308,530.0,55308,28385,6310.389421,11.83165949306552
2021-06-26,vroom,49,5,5,239676,1700.0,79505,6.239309,,agent_with_anytime,49,2,,118703,860.0,118703,62653,15026.090631,50.47355596722242
2021-06-22,vroom,165,11,11,431777,2990.0,244252,47.672379,,agent_with_anytime,165,8,,302154,2180.0,302154,182586,50652.99955,30.020820933027927
2021-06-29,vroom,165,10,10,455071,3190.0,245263,42.432066,,agent_with_anytime,165,7,,308266,2080.0,308266,186110,50696.183036,32.25980121783194
2021-06-24,vroom,176,12,12,495024,3360.0,259497,49.096019,,agent_with_anytime,176,7,,328459,2290.0,328459,199764,54307.809045,33.647863537929474
2021-06-25,vroom,176,11,11,457932,3110.0,238125,51.939634,,agent_with_anytime,176,7,,304930,2110.0,304930,174201,54560.719535,33.41151087934453
2021-06-30,vroom,200,11,11,402545,2630.0,273394,54.385595,,agent_with_anytime,200,8,,330243,2210.0,330243,189447,62152.305102,17.96122172676347
2021-06-21,vroom,200,12,12,496113,3420.0,267289,52.619272,,agent_with_anytime,200,8,,345716,2360.0,345716,197301,62315.24175,30.31506934912006
2021-06-28,vroom,201,11,11,487660,3350.0,267426,52.63427,,agent_with_anytime,201,8,,367426,2600.0,367426,199640,62853.253993,24.655292621908707
2021-06-23,vroom,202,11,11,449743,2990.0,272569,55.52226,,agent_with_anytime,202,8,,341210,2540.0,341210,195577,63054.816574,24.132226627207093
2021-02-14,vroom,22,3,3,88028,600.0,32384,5.683724,,agent_with_anytime,22,2,,68031,470.0,68031,29307,6910.849326,22.716635615940383
2021-02-13,vroom,41,4,4,159849,1060.0,65338,27.038753,,agent_with_anytime,41,3,,97187,810.0,97187,51979,12619.247432,39.200745703757924
2021-02-16,vroom,125,8,8,326835,2210.0,181098,26.903709,,agent_with_anytime,125,7,,236875,1630.0,236875,139740,38135.113185,27.52459191947007
2021-02-11,vroom,159,10,10,403242,2710.0,230393,43.893614,,agent_with_anytime,159,7,,292677,2020.0,292677,166096,48938.703092,27.419018852202896
2021-02-18,vroom,168,10,10,389455,2590.0,239816,43.05162,,agent_with_anytime,168,8,,316036,2120.0,316036,184125,51730.954928,18.851728697795636
2021-02-19,vroom,182,11,11,465423,3170.0,233859,46.277668,,agent_with_anytime,182,8,,315510,2300.0,315510,168023,56641.554098,32.21005407983705
2021-02-15,vroom,182,10,10,441544,3040.0,234790,45.587212,,agent_with_anytime,182,7,,304586,2110.0,304586,167148,56725.079214,31.017973293714782
2021-02-10,vroom,185,11,11,466710,3200.0,242560,45.663917,,agent_with_anytime,185,8,,345540,2390.0,345540,184879,57443.721664,25.962589188146815
2021-02-17,vroom,186,11,11,434336,2900.0,238307,42.103758,,agent_with_anytime,186,7,,319587,2200.0,319587,179905,57697.924512,26.419408015913948
2021-02-12,vroom,192,11,11,459252,3080.0,242462,46.189277,,agent_with_anytime,192,8,,328606,2210.0,328606,175605,60155.383498,28.44756255824689
2021-03-07,vroom,23,3,3,93491,660.0,34560,5.81324,,agent_with_anytime,23,2,,62223,560.0,62223,26980,7211.258551,33.44493052807222
2021-03-06,vroom,38,5,5,157694,1220.0,60678,6.26781,,agent_with_anytime,38,3,,95175,600.0,95175,48922,11717.718815,39.64576965515492
2021-03-02,vroom,159,10,10,414717,2770.0,229330,43.611928,,agent_with_anytime,159,7,,301452,2050.0,301452,165885,48855.38143,27.31139548173815
2021-03-11,vroom,169,12,12,469480,3240.0,245315,50.00037,,agent_with_anytime,169,7,,315242,2200.0,315242,191864,51980.857471,32.852943682371986
2021-03-09,vroom,173,11,11,417311,2780.0,251877,51.342786,,agent_with_anytime,173,9,,320598,2190.0,320598,186950,53243.615793,23.1752817443106
2021-03-03,vroom,175,10,10,382700,2500.0,226603,46.857782,,agent_with_anytime,175,7,,293380,2080.0,293380,167430,54159.577339,23.33943036320878
2021-03-04,vroom,178,11,11,428897,2840.0,254321,50.241745,,agent_with_anytime,178,8,,305049,2210.0,305049,174631,54910.134205,28.875930584732465
2021-03-10,vroom,202,11,11,492044,3350.0,267841,54.530546,,agent_with_anytime,202,8,,342793,2390.0,342793,200155,63070.762695,30.332856411215257
2021-03-08,vroom,203,11,11,471703,3170.0,264214,53.367925,,agent_with_anytime,203,8,,349668,2450.0,349668,189191,63517.552823,25.87115197486554
2021-03-05,vroom,204,10,10,477334,3310.0,257445,51.799737,,agent_with_anytime,204,7,,337122,2380.0,337122,187815,63828.053214,29.373981321255137
2021-06-06,vroom,23,3,3,99619,660.0,41910,6.356863,,agent_with_anytime,23,2,,54313,530.0,54313,31707,7212.743486,45.47927604171895
2021-06-05,vroom,40,4,4,189627,1330.0,67458,6.440057,,agent_with_anytime,40,3,,89311,780.0,89311,52927,12321.367812,52.90174922347556
2021-06-01,vroom,155,10,10,395060,2650.0,232331,45.207787,,agent_with_anytime,155,9,,307762,2370.0,307762,181615,47435.908935,22.097402926137804
2021-06-03,vroom,156,10,10,389013,2590.0,233743,43.462086,,agent_with_anytime,156,8,,318028,2090.0,318028,185596,47830.572808,18.247462167074108
2021-06-08,vroom,164,11,11,469776,3230.0,238423,35.391155,,agent_with_anytime,164,8,,317312,2270.0,317312,186369,50327.580162,32.4546166683696
2021-06-10,vroom,174,11,11,475374,3260.0,252565,48.504294,,agent_with_anytime,174,8,,332381,2270.0,332381,193535,53610.533316,30.080105348630763
2021-06-02,vroom,179,11,11,447630,3050.0,241077,48.49817,,agent_with_anytime,179,7,,334021,2440.0,334021,176692,55361.758671,25.380113039787325
2021-06-04,vroom,181,10,10,434770,2980.0,238994,48.62503,,agent_with_anytime,181,7,,323453,2290.0,323453,178625,55956.609167,25.60365250592267
2021-06-09,vroom,195,12,12,494159,3510.0,267174,49.815665,,agent_with_anytime,195,9,,319117,2160.0,319117,183198,60734.477675,35.4222021656997
2021-06-07,vroom,211,13,13,511639,3460.0,286093,51.105438,,agent_with_anytime,211,10,,382463,2800.0,382463,209455,66027.849674,25.247488952171356
2021-05-30,vroom,11,2,2,79313,530.0,22243,5.639083,,agent_with_anytime,11,1,,45542,310.0,45542,15013,3609.173941,42.57940060267548
2021-05-23,vroom,15,3,3,84988,540.0,30105,5.690765,,agent_with_anytime,15,1,,43284,310.0,43284,22699,4809.573441,49.07045700569492
2021-05-29,vroom,40,4,4,198761,1360.0,61659,6.497814,,agent_with_anytime,40,2,,110997,770.0,110997,50861,12319.260554,44.15554359255589
2021-05-22,vroom,43,5,5,208818,1400.0,70991,6.602217,,agent_with_anytime,43,3,,100549,840.0,100549,57485,13220.67784,51.84849965041328
2021-05-31,vroom,92,7,7,246822,1720.0,115175,10.476597,,agent_with_anytime,92,4,,156871,1060.0,156871,74000,28099.715789,36.4436719579292
2021-05-27,vroom,141,9,9,403818,2790.0,212142,26.68705,,agent_with_anytime,141,7,,272959,1900.0,272959,155492,43141.584196,32.405440074489
2021-05-25,vroom,167,10,10,442760,3040.0,243618,32.449858,,agent_with_anytime,167,7,,326334,2290.0,326334,181956,51322.042933,26.295509982834943
2021-05-26,vroom,196,11,11,452674,3110.0,259388,37.750345,,agent_with_anytime,196,8,,329158,2210.0,329158,192128,60974.338321,27.2858613483434
2021-05-28,vroom,202,12,12,514982,3450.0,273412,38.83257,,agent_with_anytime,202,9,,347384,2550.0,347384,195480,63149.377458,32.5444384463923
2021-05-24,vroom,215,12,12,515518,3510.0,283950,38.477362,,agent_with_anytime,215,9,,371635,2880.0,371635,206862,67219.71376,27.910373643597314
2021-03-21,vroom,16,3,3,80893,630.0,30974,5.732269,,agent_with_anytime,16,1,,51957,370.0,51957,23927,5113.065069,35.77070945570074
2021-03-14,vroom,25,3,3,77320,600.0,36124,6.056076,,agent_with_anytime,25,2,,57045,530.0,57045,27371,7815.151036,26.222193481634765
2021-03-20,vroom,48,4,4,165916,1150.0,75988,6.78563,,agent_with_anytime,48,2,,122513,890.0,122513,59563,14728.02485,26.15962294172955
2021-03-13,vroom,54,5,5,203731,1430.0,85107,7.473907,,agent_with_anytime,54,3,,115884,780.0,115884,65289,16536.824697,43.119112947955884
2021-03-16,vroom,168,10,10,391327,2590.0,237378,40.143514,,agent_with_anytime,168,8,,307200,2060.0,307200,180939,51629.792512,21.497877733966735
2021-03-18,vroom,174,10,10,373022,2500.0,239782,38.951102,,agent_with_anytime,174,7,,305836,2110.0,305836,173675,53642.988205,18.011270112754744
2021-03-12,vroom,197,11,11,465943,3260.0,252186,47.974098,,agent_with_anytime,197,8,,330308,2240.0,330308,183424,61660.146745,29.109783814758458
2021-03-19,vroom,209,11,11,497104,3440.0,262119,45.55464,,agent_with_anytime,209,9,,357858,2430.0,357858,194742,65725.370723,28.011442273648974
2021-03-15,vroom,210,12,12,492697,3330.0,267883,48.041077,,agent_with_anytime,210,8,,351654,2390.0,351654,190740,66035.732062,28.626721900072457
2021-03-17,vroom,233,13,13,523696,3520.0,291772,49.427416,,agent_with_anytime,233,8,,375553,2630.0,375553,199577,73796.458482,28.287976230484862
2021-01-31,vroom,17,2,2,61130,380.0,25111,5.893988,,agent_with_anytime,17,1,,45655,310.0,45655,22732,5411.812596,25.314902666448553
2021-02-07,vroom,28,3,3,103327,660.0,41529,6.062194,,agent_with_anytime,28,2,,73256,500.0,73256,32165,8714.588187,29.102751458960388
2021-02-06,vroom,35,4,4,172292,1180.0,52752,6.324376,,agent_with_anytime,35,2,,86729,620.0,86729,40305,10817.356802,49.661620969052535
2021-02-02,vroom,153,9,9,378418,2550.0,219340,40.772355,,agent_with_anytime,153,7,,310661,2140.0,310661,170658,46879.568859,17.90533219878547
2021-02-04,vroom,159,11,11,416594,2750.0,229572,36.811215,,agent_with_anytime,159,8,,307832,2270.0,307832,168116,48854.030583,26.107433136338976
2021-02-09,vroom,163,12,12,458323,3030.0,231245,31.059177,,agent_with_anytime,163,7,,305283,2110.0,305283,170535,50044.270313,33.39129827654296
2021-02-01,vroom,175,9,9,420820,2880.0,229434,40.068336,,agent_with_anytime,175,7,,327888,2320.0,327888,166492,54280.712961,22.083551162017013
2021-02-03,vroom,188,10,10,431556,2980.0,242619,40.108417,,agent_with_anytime,188,7,,317200,2170.0,317200,171811,58440.822812,26.4985308974965
2021-02-08,vroom,199,11,11,446594,3140.0,255917,37.570608,,agent_with_anytime,199,9,,329777,2430.0,329777,178142,62007.624805,26.15731514529976
2021-02-05,vroom,200,12,12,501590,3420.0,256303,41.657652,,agent_with_anytime,200,9,,339016,2250.0,339016,190466,62731.18409,32.4117306963855
2021-04-18,vroom,16,3,3,75859,570.0,28783,5.559918,,agent_with_anytime,16,1,,48729,340.0,48729,20110,5112.275501,35.76371953229017
2021-04-17,vroom,41,5,5,209818,1430.0,67856,6.206956,,agent_with_anytime,41,3,,98446,660.0,98446,52448,12621.724404,53.080288631099336
2021-04-20,vroom,170,10,10,421969,2830.0,250147,54.932917,,agent_with_anytime,170,8,,316154,2180.0,316154,183466,52351.269396,25.07648666134242
2021-04-13,vroom,188,11,11,441899,2960.0,266302,64.03125,,agent_with_anytime,188,8,,342240,2330.0,342240,192644,58145.211826,22.552438453130694
2021-04-15,vroom,188,12,12,486292,3240.0,269598,63.367215,,agent_with_anytime,188,8,,331399,2210.0,331399,205705,58155.501055,31.85185032860915
2021-04-19,vroom,196,11,11,469908,3170.0,256498,64.820324,,agent_with_anytime,196,8,,330143,2210.0,330143,184568,61406.568468,29.74305608757459
2021-04-12,vroom,213,12,12,505425,3450.0,275572,65.536212,,agent_with_anytime,213,8,,379725,2630.0,379725,217207,66910.795114,24.870158777266656
2021-04-21,vroom,216,11,11,478723,3290.0,281463,68.339735,,agent_with_anytime,216,9,,366051,2520.0,366051,208080,67939.770673,23.53594876369007
2021-04-16,vroom,218,12,12,541720,3720.0,287125,65.603863,,agent_with_anytime,218,8,,382351,2660.0,382351,219423,68409.022942,29.419072583622537
2021-04-14,vroom,235,14,14,572688,3920.0,303282,68.282781,,agent_with_anytime,235,9,,411491,2880.0,411491,235019,74397.570899,28.147438046545414
2021-04-25,vroom,17,3,3,87845,540.0,33690,6.072808,,agent_with_anytime,17,1,,46728,310.0,46728,28268,5413.736307,46.80630656269566
2021-05-01,vroom,47,6,6,249890,1710.0,83264,6.860061,,agent_with_anytime,47,4,,117693,820.0,117693,67378,14428.264772,52.90207691384209
2021-04-24,vroom,51,5,5,243669,1700.0,86123,6.923101,,agent_with_anytime,51,3,,155798,1110.0,155798,71008,15631.839858,36.06162458088637
2021-04-27,vroom,167,10,10,416548,2830.0,239818,47.663204,,agent_with_anytime,167,8,,312844,2150.0,312844,179364,51446.703027,24.89605039515254
2021-04-29,vroom,190,11,11,460275,3110.0,266401,56.40788,,agent_with_anytime,190,8,,345858,2330.0,345858,204856,58827.892145,24.858399869643147
2021-04-23,vroom,204,11,11,499767,3410.0,273727,58.394455,,agent_with_anytime,204,9,,345054,2400.0,345054,199054,63760.085949,30.95702597410393
2021-04-28,vroom,208,12,12,478058,3180.0,269757,60.80461,,agent_with_anytime,208,7,,362217,2560.0,362217,195094,65383.748045,24.23157859506587
2021-04-22,vroom,213,13,13,490303,3250.0,300483,57.423178,,agent_with_anytime,213,9,,396381,2730.0,396381,230383,66272.678129,19.155909712973408
2021-04-30,vroom,217,12,12,523575,3630.0,291128,57.875847,,agent_with_anytime,217,9,,380204,2580.0,380204,222568,68287.834391,27.383087427780165
2021-04-26,vroom,218,11,11,482562,3290.0,279781,55.307617,,agent_with_anytime,218,8,,361484,2480.0,361484,205898,68601.619848,25.090661925307007
2021-01-24,vroom,11,2,2,56742,380.0,17189,6.339651,,agent_with_anytime,11,1,,42927,280.0,42927,13291,3610.659492,24.34704451728878
2021-01-23,vroom,27,4,4,157510,1000.0,45119,6.661802,,agent_with_anytime,27,1,,59516,430.0,59516,39046,8413.946899,62.21446257380484
2021-01-30,vroom,36,4,4,161233,1120.0,56124,6.94773,,agent_with_anytime,36,2,,94283,650.0,94283,41879,11117.846692,41.52375754343093
2021-01-26,vroom,127,8,8,328140,2180.0,192184,21.643162,,agent_with_anytime,127,6,,227336,1770.0,227336,136872,38794.726403,30.719814713232157
2021-01-28,vroom,159,9,9,364359,2460.0,224736,36.254741,,agent_with_anytime,159,7,,299849,2080.0,299849,165661,48882.985435,17.705065608369768
2021-01-22,vroom,160,9,9,407355,2820.0,208261,35.462955,,agent_with_anytime,160,6,,282223,1920.0,282223,152582,49315.954729,30.718169655460226
2021-01-21,vroom,165,10,10,369209,2410.0,240621,36.066169,,agent_with_anytime,165,8,,293816,1970.0,293816,177037,50694.938511,20.420141437505585
2021-01-25,vroom,175,10,10,442101,3040.0,230905,36.42995,,agent_with_anytime,175,7,,313331,2140.0,313331,173232,54289.152505,29.126828484893725
2021-01-29,vroom,180,11,11,445845,3050.0,236545,37.938728,,agent_with_anytime,180,7,,319878,2170.0,319878,176740,55807.868453,28.253541028832892
2021-01-27,vroom,182,11,11,441211,2960.0,243436,36.487515,,agent_with_anytime,182,8,,309988,2180.0,309988,167758,56381.75497,29.741552227845634
2021-01-03,vroom,7,1,1,23470,160.0,11355,14.096511,,agent_with_anytime,7,1,,33975,220.0,33975,8632,2411.852489,-44.75926714955262
2021-01-10,vroom,9,1,1,31725,190.0,16762,14.100847,,agent_with_anytime,9,1,,33945,220.0,33945,10892,3012.065044,-6.997635933806147
2021-01-09,vroom,27,4,4,156409,1060.0,46338,14.281714,,agent_with_anytime,27,2,,94781,680.0,94781,34926,8415.811274,39.401824703182044
2021-01-02,vroom,28,4,4,149032,1030.0,43048,14.280611,,agent_with_anytime,28,1,,64016,460.0,64016,34871,8716.005386,57.045466745396965
2021-01-01,vroom,79,6,6,236741,1620.0,95384,18.838791,,agent_with_anytime,79,3,,139479,990.0,139479,63985,24114.153204,41.083715959635214
2021-01-07,vroom,139,9,9,375096,2550.0,201535,38.061698,,agent_with_anytime,139,6,,261970,1770.0,261970,150065,42529.447873,30.159212574914154
2021-01-05,vroom,155,10,10,370830,2470.0,228566,38.935898,,agent_with_anytime,155,7,,297818,2050.0,297818,171680,47439.629256,19.688806191516328
2021-01-08,vroom,156,9,9,444070,3090.0,205661,39.284966,,agent_with_anytime,156,6,,299386,2100.0,299386,151255,48030.858616,32.58134978719571
2021-01-04,vroom,174,10,10,442803,3010.0,225722,40.402177,,agent_with_anytime,174,6,,301231,2100.0,301231,161219,53883.444125,31.971779775656444
2021-01-06,vroom,193,11,11,494329,3380.0,251153,41.729804,,agent_with_anytime,193,8,,323913,2180.0,323913,183694,60054.604546,34.474206449550806
2021-05-16,vroom,14,2,2,70288,470.0,26044,5.627361,,agent_with_anytime,14,1,,51756,370.0,51756,19812,4509.527224,26.36580924197587
2021-05-15,vroom,47,5,5,222518,1580.0,80041,6.197994,,agent_with_anytime,47,3,,153349,1140.0,153349,65727,14423.658476,31.084676295850223
2021-05-18,vroom,168,11,11,427086,2840.0,247671,58.808791,,agent_with_anytime,168,8,,366343,2510.0,366343,195193,51639.845025,14.222662414595655
2021-05-21,vroom,188,10,10,450962,3100.0,254909,55.122571,,agent_with_anytime,188,8,,320168,2210.0,320168,180399,58477.139826,29.003330657572036
2021-05-13,vroom,191,12,12,481499,3240.0,269118,61.465722,,agent_with_anytime,191,9,,353432,2430.0,353432,211205,59300.683827,26.59756302712986
2021-05-14,vroom,193,11,11,458572,3140.0,260151,60.782516,,agent_with_anytime,193,8,,344060,2300.0,344060,200835,60089.321932,24.97143305740429
2021-05-20,vroom,197,12,12,498078,3390.0,281135,57.909182,,agent_with_anytime,197,9,,344636,2520.0,344636,202277,61040.68586,30.806821421544416
2021-05-19,vroom,217,11,11,493925,3380.0,289420,63.610827,,agent_with_anytime,217,8,,378017,2630.0,378017,209732,68041.04102,23.466720655970036
2021-05-12,vroom,218,12,12,528131,3630.0,284147,61.762824,,agent_with_anytime,218,8,,380936,2660.0,380936,214820,68644.629803,27.870925963444677
2021-05-17,vroom,221,12,12,537683,3690.0,296177,61.989817,,agent_with_anytime,221,9,,398232,2730.0,398232,228783,69848.918394,25.935541945718946
2021-05-02,vroom,15,3,3,74941,540.0,31170,6.161703,,agent_with_anytime,15,1,,38434,250.0,38434,22215,4811.393242,48.71432193325416
2021-05-09,vroom,24,3,3,89929,600.0,40482,6.342413,,agent_with_anytime,24,2,,63364,500.0,63364,35003,7513.303712,29.539970421109988
2021-05-08,vroom,44,5,5,220716,1520.0,72033,6.775269,,agent_with_anytime,44,2,,122850,890.0,122850,58159,13523.914299,44.34023813407274
2021-05-11,vroom,167,11,11,426401,2840.0,237871,45.455393,,agent_with_anytime,167,8,,309855,2120.0,309855,181021,51360.554713,27.33248749416629
2021-05-04,vroom,171,11,11,442693,2990.0,245970,47.293017,,agent_with_anytime,171,8,,346470,2360.0,346470,191290,52662.575903,21.73583047394018
2021-05-06,vroom,176,10,10,434688,3010.0,256191,46.179557,,agent_with_anytime,176,9,,325978,2400.0,325978,184674,54100.742532,25.008741902237926
2021-05-07,vroom,194,11,11,498310,3440.0,261647,48.377359,,agent_with_anytime,194,8,,342396,2330.0,342396,191936,60497.912177,31.28855531697136
2021-05-05,vroom,213,13,13,571073,3910.0,286741,52.992627,,agent_with_anytime,213,8,,362294,2600.0,362294,198185,66907.613727,36.559073883724146
2021-05-10,vroom,218,12,12,517570,3570.0,292678,53.343067,,agent_with_anytime,218,9,,366002,2670.0,366002,211699,68331.117584,29.284541221477287
2021-05-03,vroom,218,12,12,537790,3720.0,293925,54.440095,,agent_with_anytime,218,11,,388258,3050.0,388258,212945,68485.720325,27.804905260417634
2021-01-17,vroom,12,2,2,55333,380.0,20535,9.133835,,agent_with_anytime,12,1,,41311,280.0,41311,14686,3909.573917,25.341116512750077
2021-01-16,vroom,36,4,4,146798,1030.0,58015,10.133117,,agent_with_anytime,36,2,,103090,710.0,103090,50184,11116.833128,29.77424760555321
2021-01-12,vroom,118,9,9,395270,2700.0,177587,35.143868,,agent_with_anytime,118,6,,241466,1590.0,241466,135332,36019.551436,38.91112404179422
2021-01-19,vroom,151,9,9,367580,2460.0,221435,39.854642,,agent_with_anytime,151,7,,285817,2020.0,285817,160754,46215.73929,22.24359323140541
2021-01-14,vroom,154,10,10,404745,2740.0,222405,43.623529,,agent_with_anytime,154,7,,281114,1930.0,281114,166266,47246.759726,30.545405131626087
2021-01-18,vroom,159,10,10,422182,2950.0,203406,46.637863,,agent_with_anytime,159,7,,252522,1720.0,252522,135644,49209.15741,40.18645986801901
2021-01-15,vroom,165,10,10,458361,3160.0,219461,48.855702,,agent_with_anytime,165,7,,284956,2080.0,284956,155447,51101.266604,37.83153453282456
2021-01-20,vroom,179,11,11,461721,3140.0,237552,49.186775,,agent_with_anytime,179,7,,321762,2260.0,321762,175403,55376.011307,30.312461421507795
2021-01-11,vroom,180,11,11,459472,3170.0,235570,49.338732,,agent_with_anytime,180,7,,296644,2230.0,296644,170116,55866.347842,35.43806804331929
2021-01-13,vroom,186,11,11,474427,3230.0,246996,48.394458,,agent_with_anytime,186,8,,329428,2210.0,329428,184119,57746.239527,30.56297386109981


==> data/comparison_5/comparison_vroom_vroom_120_vroom.csv <==
date,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_duration_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,diff_vroom_vroom_120_vroom
2021-02-28,agent_with_anytime_vroom,14,3,0,77229,570.0,25629,11.591119,,vroom,14,3,3,75278,540.0,24232,5.753746,,2.5262530914552825
2021-02-21,agent_with_anytime_vroom,20,2,0,70322,470.0,34020,13.725301,,vroom,20,2,2,58450,380.0,27523,5.830721,,16.882341230340433
2021-02-20,agent_with_anytime_vroom,36,4,0,182641,1270.0,56224,22.484827,,vroom,36,4,4,166282,1150.0,57556,6.07277,,8.956915478999786
2021-02-27,agent_with_anytime_vroom,29,4,0,167817,1150.0,50469,18.624345,,vroom,29,4,4,172538,1150.0,50600,6.177687,,-2.813183408117175
2021-02-23,agent_with_anytime_vroom,163,10,0,456901,3160.0,237115,1790.484421,,vroom,163,10,10,419546,2830.0,237181,37.009125,,8.175731723064734
2021-03-01,agent_with_anytime_vroom,170,8,0,363692,2480.0,216239,1767.766512,,vroom,170,9,9,382994,2580.0,215815,37.994354,,-5.307237992587134
2021-02-25,agent_with_anytime_vroom,167,8,0,388567,2780.0,240714,1886.171296,,vroom,167,10,10,408537,2680.0,241587,38.319739,,-5.1393968093018705
2021-02-22,agent_with_anytime_vroom,181,9,0,436023,3030.0,237367,2213.63965,,vroom,181,10,10,463982,3220.0,236274,39.763128,,-6.41227641661105
2021-02-24,agent_with_anytime_vroom,197,11,0,507685,3530.0,263739,2535.611376,,vroom,197,11,11,458861,3140.0,262158,40.287216,,9.616986911175237
2021-02-26,agent_with_anytime_vroom,205,10,0,443015,3040.0,266380,2570.704224,,vroom,205,12,12,537371,3720.0,265541,41.47444,,-21.2986016274844
2021-02-14,agent_with_anytime_vroom,22,2,0,63146,410.0,38662,17.837102,,vroom,22,3,3,88028,600.0,32384,5.683724,,-39.403921071801854
2021-02-16,agent_with_anytime_vroom,125,7,0,352385,2470.0,186882,903.765214,,vroom,125,8,8,326835,2210.0,181098,26.903709,,7.2505923918441475
2021-02-13,agent_with_anytime_vroom,41,5,0,193994,1310.0,67650,32.524657,,vroom,41,4,4,159849,1060.0,65338,27.038753,,17.601059826592575
2021-02-17,agent_with_anytime_vroom,186,10,0,434525,2980.0,241145,2802.089579,,vroom,186,11,11,434336,2900.0,238307,42.103758,,0.04349577124446234
2021-02-18,agent_with_anytime_vroom,168,10,0,420902,2860.0,243326,2295.473379,,vroom,168,10,10,389455,2590.0,239816,43.05162,,7.471335370228699
2021-02-11,agent_with_anytime_vroom,159,9,0,411321,2850.0,230336,1940.002234,,vroom,159,10,10,403242,2710.0,230393,43.893614,,1.9641593791710124
2021-02-15,agent_with_anytime_vroom,182,9,0,416619,2880.0,236618,2867.058916,,vroom,182,10,10,441544,3040.0,234790,45.587212,,-5.982684419097545
2021-02-10,agent_with_anytime_vroom,185,9,0,427238,2940.0,246124,2922.687005,,vroom,185,11,11,466710,3200.0,242560,45.663917,,-9.238878564172662
2021-02-12,agent_with_anytime_vroom,192,10,0,453359,3130.0,243352,3034.938649,,vroom,192,11,11,459252,3080.0,242462,46.189277,,-1.2998528759768748
2021-02-19,agent_with_anytime_vroom,182,9,0,440023,3120.0,235843,2689.538884,,vroom,182,11,11,465423,3170.0,233859,46.277668,,-5.77242553230172
2021-03-07,agent_with_anytime_vroom,23,3,0,107675,750.0,37796,15.449552,,vroom,23,3,3,93491,660.0,34560,5.81324,,13.172974228000928
2021-03-06,agent_with_anytime_vroom,38,3,0,144093,990.0,60653,25.348005,,vroom,38,5,5,157694,1220.0,60678,6.26781,,-9.439042840387804
2021-03-02,agent_with_anytime_vroom,159,9,0,382841,2610.0,228807,2073.596295,,vroom,159,10,10,414717,2770.0,229330,43.611928,,-8.326171961728237
2021-03-03,agent_with_anytime_vroom,175,9,0,403880,2790.0,235781,2640.693239,,vroom,175,10,10,382700,2500.0,226603,46.857782,,5.2441319203723875
2021-03-11,agent_with_anytime_vroom,169,9,0,410545,2820.0,245053,2650.937295,,vroom,169,12,12,469480,3240.0,245315,50.00037,,-14.355308187896577
2021-03-04,agent_with_anytime_vroom,178,10,0,429759,2950.0,254183,2816.667592,,vroom,178,11,11,428897,2840.0,254321,50.241745,,0.20057753298941966
2021-03-09,agent_with_anytime_vroom,173,9,0,402698,2790.0,253921,2838.401612,,vroom,173,11,11,417311,2780.0,251877,51.342786,,-3.6287739199102056
2021-03-05,agent_with_anytime_vroom,204,10,0,478968,3310.0,262558,3518.250662,,vroom,204,10,10,477334,3310.0,257445,51.799737,,0.3411501394665197
2021-03-08,agent_with_anytime_vroom,203,10,0,481130,3430.0,265058,3622.789493,,vroom,203,11,11,471703,3170.0,264214,53.367925,,1.959345706981481
2021-03-10,agent_with_anytime_vroom,202,10,0,475306,3280.0,270085,3588.263506,,vroom,202,11,11,492044,3350.0,267841,54.530546,,-3.5215208728692673
2021-03-21,agent_with_anytime_vroom,16,2,0,69719,470.0,31085,15.30941,,vroom,16,3,3,80893,630.0,30974,5.732269,,-16.027194882313285
2021-03-14,agent_with_anytime_vroom,25,4,0,108974,820.0,39920,19.26545,,vroom,25,3,3,77320,600.0,36124,6.056076,,29.047295685209317
2021-03-20,agent_with_anytime_vroom,48,4,0,199053,1420.0,77571,40.59917,,vroom,48,4,4,165916,1150.0,75988,6.78563,,16.647325084274037
2021-03-13,agent_with_anytime_vroom,54,4,0,193459,1390.0,86098,51.219395,,vroom,54,5,5,203731,1430.0,85107,7.473907,,-5.309652174362526
2021-03-18,agent_with_anytime_vroom,174,10,0,396931,2680.0,241762,1953.797994,,vroom,174,10,10,373022,2500.0,239782,38.951102,,6.023465035484757
2021-03-16,agent_with_anytime_vroom,168,11,0,410248,2840.0,242989,1733.072222,,vroom,168,10,10,391327,2590.0,237378,40.143514,,4.612088297810105
2021-03-19,agent_with_anytime_vroom,209,10,0,480355,3400.0,266700,3228.796698,,vroom,209,11,11,497104,3440.0,262119,45.55464,,-3.4867962236262766
2021-03-12,agent_with_anytime_vroom,197,10,0,465184,3250.0,254802,2745.011539,,vroom,197,11,11,465943,3260.0,252186,47.974098,,-0.16316124372291393
2021-03-15,agent_with_anytime_vroom,210,11,0,512718,3620.0,272977,3269.813095,,vroom,210,12,12,492697,3330.0,267883,48.041077,,3.9048755846293672
2021-03-17,agent_with_anytime_vroom,233,12,0,546218,3720.0,296903,3605.029359,,vroom,233,13,13,523696,3520.0,291772,49.427416,,4.123262140756987
2021-01-31,agent_with_anytime_vroom,17,3,0,93387,660.0,26986,15.873402,,vroom,17,2,2,61130,380.0,25111,5.893988,,34.54121023268763
2021-02-07,agent_with_anytime_vroom,28,4,0,137875,910.0,45692,21.220507,,vroom,28,3,3,103327,660.0,41529,6.062194,,25.05747960108794
2021-02-06,agent_with_anytime_vroom,35,3,0,141597,990.0,52024,25.844012,,vroom,35,4,4,172292,1180.0,52752,6.324376,,-21.67771916071668
2021-02-09,agent_with_anytime_vroom,163,11,0,455399,3080.0,233884,1987.784794,,vroom,163,12,12,458323,3030.0,231245,31.059177,,-0.6420743128553202
2021-02-04,agent_with_anytime_vroom,159,9,0,375189,2550.0,231291,1907.145745,,vroom,159,11,11,416594,2750.0,229572,36.811215,,-11.035771304595817
2021-02-08,agent_with_anytime_vroom,199,11,0,506319,3560.0,263160,2845.978089,,vroom,199,11,11,446594,3140.0,255917,37.570608,,11.795923123564393
2021-02-01,agent_with_anytime_vroom,175,9,0,460820,3240.0,232567,2357.496088,,vroom,175,9,9,420820,2880.0,229434,40.068336,,8.68017881168352
2021-02-03,agent_with_anytime_vroom,188,10,0,450648,3130.0,246151,2641.24731,,vroom,188,10,10,431556,2980.0,242619,40.108417,,4.236566011609948
2021-02-02,agent_with_anytime_vroom,153,9,0,395417,2700.0,222581,1574.898286,,vroom,153,9,9,378418,2550.0,219340,40.772355,,4.299005859636789
2021-02-05,agent_with_anytime_vroom,200,10,0,496488,3460.0,263175,2923.177305,,vroom,200,12,12,501590,3420.0,256303,41.657652,,-1.027617988753001
2021-01-24,agent_with_anytime_vroom,11,1,0,37163,250.0,17413,11.307106,,vroom,11,2,2,56742,380.0,17189,6.339651,,-52.68412130344698
2021-01-23,agent_with_anytime_vroom,27,4,0,155953,1150.0,45371,18.234079,,vroom,27,4,4,157510,1000.0,45119,6.661802,,-0.9983777163632633
2021-01-30,agent_with_anytime_vroom,36,4,0,181188,1240.0,59069,25.310965,,vroom,36,4,4,161233,1120.0,56124,6.94773,,11.013422522462855
2021-01-26,agent_with_anytime_vroom,127,7,0,341357,2380.0,195408,838.623749,,vroom,127,8,8,328140,2180.0,192184,21.643162,,3.8718995069677784
2021-01-22,agent_with_anytime_vroom,160,7,0,355096,2530.0,210016,1934.37291,,vroom,160,9,9,407355,2820.0,208261,35.462955,,-14.71686529839818
2021-01-21,agent_with_anytime_vroom,165,10,0,393346,2650.0,241148,1854.690322,,vroom,165,10,10,369209,2410.0,240621,36.066169,,6.136327813172119
2021-01-28,agent_with_anytime_vroom,159,9,0,394146,2730.0,227533,1751.794687,,vroom,159,9,9,364359,2460.0,224736,36.254741,,7.5573518442404595
2021-01-25,agent_with_anytime_vroom,175,8,0,409989,2870.0,233673,2036.860316,,vroom,175,10,10,442101,3040.0,230905,36.42995,,-7.832405259653307
2021-01-27,agent_with_anytime_vroom,182,9,0,427724,3000.0,243569,2276.714257,,vroom,182,11,11,441211,2960.0,243436,36.487515,,-3.1532015972917113
2021-01-29,agent_with_anytime_vroom,180,10,0,417306,2860.0,239453,2258.111713,,vroom,180,11,11,445845,3050.0,236545,37.938728,,-6.838866443329356
2021-01-03,agent_with_anytime_vroom,7,2,0,30864,320.0,13519,12.017043,,vroom,7,1,1,23470,160.0,11355,14.096511,,23.956713322965268
2021-01-10,agent_with_anytime_vroom,9,2,0,44434,380.0,15193,12.663523,,vroom,9,1,1,31725,190.0,16762,14.100847,,28.601971463293875
2021-01-02,agent_with_anytime_vroom,28,4,0,157598,1060.0,43923,20.745843,,vroom,28,4,4,149032,1030.0,43048,14.280611,,5.435348164316806
2021-01-09,agent_with_anytime_vroom,27,2,0,104323,740.0,47747,20.181842,,vroom,27,4,4,156409,1060.0,46338,14.281714,,-49.927628614974644
2021-01-01,agent_with_anytime_vroom,79,5,0,224424,1520.0,95239,125.553393,,vroom,79,6,6,236741,1620.0,95384,18.838791,,-5.488272199051795
2021-01-07,agent_with_anytime_vroom,139,7,0,343347,2410.0,201690,834.129802,,vroom,139,9,9,375096,2550.0,201535,38.061698,,-9.246913472376342
2021-01-05,agent_with_anytime_vroom,155,9,0,340485,2310.0,231516,1108.17315,,vroom,155,10,10,370830,2470.0,228566,38.935898,,-8.912286884884796
2021-01-08,agent_with_anytime_vroom,156,8,0,386361,2690.0,206679,1207.916516,,vroom,156,9,9,444070,3090.0,205661,39.284966,,-14.936548978804797
2021-01-04,agent_with_anytime_vroom,174,8,0,412796,2960.0,231896,1475.243135,,vroom,174,10,10,442803,3010.0,225722,40.402177,,-7.269208034961579
2021-01-06,agent_with_anytime_vroom,193,9,0,470304,3330.0,251777,1634.82929,,vroom,193,11,11,494329,3380.0,251153,41.729804,,-5.108397972375315
2021-01-17,agent_with_anytime_vroom,12,2,0,63197,410.0,21215,11.365122,,vroom,12,2,2,55333,380.0,20535,9.133835,,12.443628653258857
2021-01-16,agent_with_anytime_vroom,36,3,0,150454,1050.0,62863,23.077712,,vroom,36,4,4,146798,1030.0,58015,10.133117,,2.429978598109721
2021-01-12,agent_with_anytime_vroom,118,7,0,339329,2380.0,175095,617.720576,,vroom,118,9,9,395270,2700.0,177587,35.143868,,-16.485770446970346
2021-01-19,agent_with_anytime_vroom,151,10,0,408005,2770.0,221938,1531.670386,,vroom,151,9,9,367580,2460.0,221435,39.854642,,9.90796681413218
2021-01-14,agent_with_anytime_vroom,154,9,0,380419,2580.0,221826,1557.889418,,vroom,154,10,10,404745,2740.0,222405,43.623529,,-6.3945281387102115
2021-01-18,agent_with_anytime_vroom,159,8,0,358702,2510.0,204177,1595.880884,,vroom,159,10,10,422182,2950.0,203406,46.637863,,-17.69714135968018
2021-01-13,agent_with_anytime_vroom,186,11,0,528563,3710.0,251819,2240.904394,,vroom,186,11,11,474427,3230.0,246996,48.394458,,10.242109266066675
2021-01-15,agent_with_anytime_vroom,165,8,0,398439,2810.0,224271,1930.087458,,vroom,165,10,10,458361,3160.0,219461,48.855702,,-15.039190440694812
2021-01-20,agent_with_anytime_vroom,179,9,0,453092,3180.0,243942,2195.827705,,vroom,179,11,11,461721,3140.0,237552,49.186775,,-1.9044697324163746
2021-01-11,agent_with_anytime_vroom,180,9,0,454153,3210.0,242246,2108.221401,,vroom,180,11,11,459472,3170.0,235570,49.338732,,-1.1711912064876815
2021-05-02,agent_with_anytime_vroom,15,2,0,64860,440.0,30570,11.932957,,vroom,15,3,3,74941,540.0,31170,6.161703,,-15.542707369719396
2021-05-09,agent_with_anytime_vroom,24,4,0,127868,820.0,42282,15.644707,,vroom,24,3,3,89929,600.0,40482,6.342413,,29.670441392686207
2021-05-08,agent_with_anytime_vroom,44,4,0,217432,1540.0,71724,29.964824,,vroom,44,5,5,220716,1520.0,72033,6.775269,,-1.510357261120718
2021-05-11,agent_with_anytime_vroom,167,9,0,386415,2640.0,239033,2013.955321,,vroom,167,11,11,426401,2840.0,237871,45.455393,,-10.347941979478023
2021-05-06,agent_with_anytime_vroom,176,9,0,431888,3000.0,256448,2430.530912,,vroom,176,10,10,434688,3010.0,256191,46.179557,,-0.6483162301337384
2021-05-04,agent_with_anytime_vroom,171,10,0,465678,3250.0,247290,2300.227749,,vroom,171,11,11,442693,2990.0,245970,47.293017,,4.935814017411173
2021-05-07,agent_with_anytime_vroom,194,10,0,462110,3160.0,260930,3110.28292,,vroom,194,11,11,498310,3440.0,261647,48.377359,,-7.833632684858584
2021-05-05,agent_with_anytime_vroom,213,11,0,544786,3830.0,285651,3647.959053,,vroom,213,13,13,571073,3910.0,286741,52.992627,,-4.825197416967397
2021-05-10,agent_with_anytime_vroom,218,11,0,532691,3710.0,297133,3810.146609,,vroom,218,12,12,517570,3570.0,292678,53.343067,,2.8386062463980055
2021-05-03,agent_with_anytime_vroom,218,10,0,478069,3340.0,292948,3755.844498,,vroom,218,12,12,537790,3720.0,293925,54.440095,,-12.492129797163171
2021-05-16,agent_with_anytime_vroom,14,2,0,72088,470.0,25299,13.159773,,vroom,14,2,2,70288,470.0,26044,5.627361,,2.4969481744534456
2021-05-15,agent_with_anytime_vroom,47,5,0,258615,1820.0,81423,39.423757,,vroom,47,5,5,222518,1580.0,80041,6.197994,,13.957813738568916
2021-05-21,agent_with_anytime_vroom,188,10,0,465702,3250.0,254554,4004.790191,,vroom,188,10,10,450962,3100.0,254909,55.122571,,3.1651141717235487
2021-05-20,agent_with_anytime_vroom,197,11,0,456299,3170.0,280485,4344.975053,,vroom,197,12,12,498078,3390.0,281135,57.909182,,-9.156057760372036
2021-05-18,agent_with_anytime_vroom,168,10,0,451720,3070.0,246182,2756.743789,,vroom,168,11,11,427086,2840.0,247671,58.808791,,5.4533781988842644
2021-05-14,agent_with_anytime_vroom,193,10,0,482685,3400.0,265202,4289.821619,,vroom,193,11,11,458572,3140.0,260151,60.782516,,4.995597542911008
2021-05-13,agent_with_anytime_vroom,191,10,0,427044,2920.0,272013,4299.374389,,vroom,191,12,12,481499,3240.0,269118,61.465722,,-12.751613416884442
2021-05-12,agent_with_anytime_vroom,218,11,0,493830,3380.0,287448,5041.149073,,vroom,218,12,12,528131,3630.0,284147,61.762824,,-6.945912561002774
2021-05-17,agent_with_anytime_vroom,221,10,0,479700,3340.0,295292,5148.720496,,vroom,221,12,12,537683,3690.0,296177,61.989817,,-12.087346258077966
2021-05-19,agent_with_anytime_vroom,217,10,0,495363,3520.0,291527,4976.281781,,vroom,217,11,11,493925,3380.0,289420,63.610827,,0.2902921695806913
2021-04-25,agent_with_anytime_vroom,17,3,0,95888,570.0,33107,16.283486,,vroom,17,3,3,87845,540.0,33690,6.072808,,8.387910896045387
2021-05-01,agent_with_anytime_vroom,47,4,0,185609,1300.0,84542,43.350149,,vroom,47,6,6,249890,1710.0,83264,6.860061,,-34.63248010602934
2021-04-24,agent_with_anytime_vroom,51,5,0,265557,1880.0,89627,49.804022,,vroom,51,5,5,243669,1700.0,86123,6.923101,,8.242298263649612
2021-04-27,agent_with_anytime_vroom,167,8,0,383666,2720.0,239819,2245.985623,,vroom,167,10,10,416548,2830.0,239818,47.663204,,-8.570475361382035
2021-04-26,agent_with_anytime_vroom,218,11,0,517671,3620.0,286315,4339.54527,,vroom,218,11,11,482562,3290.0,279781,55.307617,,6.782106782106782
2021-04-29,agent_with_anytime_vroom,190,11,0,501749,3530.0,270840,3387.653531,,vroom,190,11,11,460275,3110.0,266401,56.40788,,8.265885931013315
2021-04-22,agent_with_anytime_vroom,213,12,0,482539,3270.0,304412,4327.73107,,vroom,213,13,13,490303,3250.0,300483,57.423178,,-1.6089891179780287
2021-04-30,agent_with_anytime_vroom,217,12,0,581621,4110.0,292467,4422.25897,,vroom,217,12,12,523575,3630.0,291128,57.875847,,9.980038547438967
2021-04-23,agent_with_anytime_vroom,204,10,0,480334,3370.0,272074,3632.920201,,vroom,204,11,11,499767,3410.0,273727,58.394455,,-4.045726515299771
2021-04-28,agent_with_anytime_vroom,208,9,0,447636,3180.0,276898,4363.258448,,vroom,208,12,12,478058,3180.0,269757,60.80461,,-6.796146869331332
2021-04-18,agent_with_anytime_vroom,16,2,0,54362,380.0,26758,12.620014,,vroom,16,3,3,75859,570.0,28783,5.559918,,-39.54416688127736
2021-04-17,agent_with_anytime_vroom,41,5,0,195599,1310.0,71173,31.068592,,vroom,41,5,5,209818,1430.0,67856,6.206956,,-7.269464567814764
2021-04-20,agent_with_anytime_vroom,170,9,0,418127,2880.0,250492,2828.637589,,vroom,170,10,10,421969,2830.0,250147,54.932917,,-0.918859580940719
2021-04-15,agent_with_anytime_vroom,188,11,0,457464,3110.0,272251,3734.428991,,vroom,188,12,12,486292,3240.0,269598,63.367215,,-6.301698057114876
2021-04-13,agent_with_anytime_vroom,188,10,0,444032,3070.0,266658,3660.146153,,vroom,188,11,11,441899,2960.0,266302,64.03125,,0.48037078408763334
2021-04-19,agent_with_anytime_vroom,196,10,0,466094,3220.0,257966,3746.418143,,vroom,196,11,11,469908,3170.0,256498,64.820324,,-0.8182898728582646
2021-04-12,agent_with_anytime_vroom,213,10,0,494177,3490.0,281387,4682.509812,,vroom,213,12,12,505425,3450.0,275572,65.536212,,-2.276107548509947
2021-04-16,agent_with_anytime_vroom,218,11,0,510322,3530.0,290108,4595.040035,,vroom,218,12,12,541720,3720.0,287125,65.603863,,-6.15258601432037
2021-04-14,agent_with_anytime_vroom,235,11,0,521783,3650.0,303991,5097.015083,,vroom,235,14,14,572688,3920.0,303282,68.282781,,-9.75597135207548
2021-04-21,agent_with_anytime_vroom,216,10,0,478024,3310.0,284494,4767.218562,,vroom,216,11,11,478723,3290.0,281463,68.339735,,-0.14622696768363094
2021-05-30,agent_with_anytime_vroom,11,3,0,91732,750.0,23505,10.333392,,vroom,11,2,2,79313,530.0,22243,5.639083,,13.538350848122793
2021-05-23,agent_with_anytime_vroom,15,1,0,41692,280.0,30758,11.28795,,vroom,15,3,3,84988,540.0,30105,5.690765,,-103.84726086539384
2021-05-29,agent_with_anytime_vroom,40,3,0,185165,1350.0,63030,26.886141,,vroom,40,4,4,198761,1360.0,61659,6.497814,,-7.34264034779791
2021-05-22,agent_with_anytime_vroom,43,4,0,182964,1270.0,72654,29.59719,,vroom,43,5,5,208818,1400.0,70991,6.602217,,-14.130648652193875
2021-05-31,agent_with_anytime_vroom,92,6,0,252512,1710.0,117675,189.537887,,vroom,92,7,7,246822,1720.0,115175,10.476597,,2.2533582562412877
2021-05-27,agent_with_anytime_vroom,141,8,0,401065,2840.0,212756,938.760238,,vroom,141,9,9,403818,2790.0,212142,26.68705,,-0.686422400359044
2021-05-25,agent_with_anytime_vroom,167,10,0,458224,3250.0,246486,1543.400458,,vroom,167,10,10,442760,3040.0,243618,32.449858,,3.374768672090506
2021-05-26,agent_with_anytime_vroom,196,11,0,514891,3530.0,262682,2144.744199,,vroom,196,11,11,452674,3110.0,259388,37.750345,,12.083528358429259
2021-05-24,agent_with_anytime_vroom,215,11,0,517498,3620.0,287448,2517.974559,,vroom,215,12,12,515518,3510.0,283950,38.477362,,0.38261017433883804
2021-05-28,agent_with_anytime_vroom,202,10,0,472055,3310.0,273801,2404.196005,,vroom,202,12,12,514982,3450.0,273412,38.83257,,-9.093643749139401
2021-06-06,agent_with_anytime_vroom,23,4,0,131564,940.0,47002,17.653195,,vroom,23,3,3,99619,660.0,41910,6.356863,,24.280958316864798
2021-06-05,agent_with_anytime_vroom,40,5,0,213240,1430.0,67368,32.778805,,vroom,40,4,4,189627,1330.0,67458,6.440057,,11.07343837929094
2021-06-08,agent_with_anytime_vroom,164,9,0,461075,3180.0,245020,2484.82312,,vroom,164,11,11,469776,3230.0,238423,35.391155,,-1.8871116412731117
2021-06-03,agent_with_anytime_vroom,156,9,0,395340,2730.0,232253,1817.814394,,vroom,156,10,10,389013,2590.0,233743,43.462086,,1.600394597055699
2021-06-01,agent_with_anytime_vroom,155,10,0,435171,3040.0,231947,1927.158486,,vroom,155,10,10,395060,2650.0,232331,45.207787,,9.217296189314085
2021-06-02,agent_with_anytime_vroom,179,9,0,438365,3090.0,243218,2903.098005,,vroom,179,11,11,447630,3050.0,241077,48.49817,,-2.113535524049593
2021-06-10,agent_with_anytime_vroom,174,10,0,491084,3430.0,256549,2900.886001,,vroom,174,11,11,475374,3260.0,252565,48.504294,,3.1990453771656173
2021-06-04,agent_with_anytime_vroom,181,9,0,436900,3060.0,241195,2902.898275,,vroom,181,10,10,434770,2980.0,238994,48.62503,,0.48752574959945066
2021-06-09,agent_with_anytime_vroom,195,10,0,460139,3160.0,265355,3157.403344,,vroom,195,12,12,494159,3510.0,267174,49.815665,,-7.3934180758423
2021-06-07,agent_with_anytime_vroom,211,12,0,513042,3540.0,286831,3393.851427,,vroom,211,13,13,511639,3460.0,286093,51.105438,,0.27346688965036003
2021-06-27,agent_with_anytime_vroom,20,2,0,80339,530.0,39268,15.99006,,vroom,20,2,2,62730,440.0,35148,5.589683,,21.918370903297276
2021-06-26,agent_with_anytime_vroom,49,4,0,210555,1480.0,79020,42.378558,,vroom,49,5,5,239676,1700.0,79505,6.239309,,-13.830590582033198
2021-06-29,agent_with_anytime_vroom,165,9,0,432784,3000.0,248953,2389.014434,,vroom,165,10,10,455071,3190.0,245263,42.432066,,-5.149682058486451
2021-06-22,agent_with_anytime_vroom,165,9,0,423798,2940.0,249149,2447.275101,,vroom,165,11,11,431777,2990.0,244252,47.672379,,-1.8827365867701122
2021-06-24,agent_with_anytime_vroom,176,11,0,503321,3470.0,264521,2828.06996,,vroom,176,12,12,495024,3360.0,259497,49.096019,,1.648450988534156
2021-06-25,agent_with_anytime_vroom,176,11,0,540965,3830.0,240845,2951.972345,,vroom,176,11,11,457932,3110.0,238125,51.939634,,15.349052156793878
2021-06-21,agent_with_anytime_vroom,200,10,0,459676,3130.0,267899,3589.164668,,vroom,200,12,12,496113,3420.0,267289,52.619272,,-7.926670089367294
2021-06-28,agent_with_anytime_vroom,201,10,0,499327,3490.0,271523,3624.262875,,vroom,201,11,11,487660,3350.0,267426,52.63427,,2.3365449895559425
2021-06-30,agent_with_anytime_vroom,200,11,0,449131,3020.0,273080,3690.299067,,vroom,200,11,11,402545,2630.0,273394,54.385595,,10.372474845869023
2021-06-23,agent_with_anytime_vroom,202,11,0,458440,3140.0,279235,3727.734504,,vroom,202,11,11,449743,2990.0,272569,55.52226,,1.8970857691300933
2021-06-13,agent_with_anytime_vroom,19,3,0,107521,690.0,39386,13.163188,,vroom,19,2,2,73238,470.0,36653,5.685262,,31.884934105895592
2021-06-20,agent_with_anytime_vroom,25,3,0,113004,750.0,44202,16.533687,,vroom,25,3,3,89680,630.0,42009,5.828601,,20.639977345934657
2021-06-12,agent_with_anytime_vroom,48,4,0,200528,1420.0,78151,35.668912,,vroom,48,5,5,234581,1670.0,76095,6.344558,,-16.98166839543605
2021-06-19,agent_with_anytime_vroom,37,3,0,157262,1140.0,58966,24.805468,,vroom,37,4,4,158543,1180.0,60244,6.347947,,-0.8145642303925933
2021-06-15,agent_with_anytime_vroom,176,11,0,457398,3140.0,255840,2177.438327,,vroom,176,12,12,471890,3150.0,255041,37.165383,,-3.168356660938614
2021-06-17,agent_with_anytime_vroom,172,9,0,383780,2670.0,258859,2216.665303,,vroom,172,11,11,431593,2900.0,257467,41.496773,,-12.45843973109594
2021-06-14,agent_with_anytime_vroom,207,11,0,472238,3260.0,286480,3142.66595,,vroom,207,11,11,451295,3050.0,279841,45.164706,,4.434840059461543
2021-06-18,agent_with_anytime_vroom,189,11,0,506741,3530.0,259854,2787.999956,,vroom,189,12,12,504158,3420.0,262202,45.711466,,0.5097278491379226
2021-06-11,agent_with_anytime_vroom,205,11,0,526124,3650.0,280750,3221.047872,,vroom,205,13,13,530594,3580.0,279722,46.20776,,-0.8496095977374155
2021-06-16,agent_with_anytime_vroom,206,11,0,568887,4010.0,280365,3243.980421,,vroom,206,11,11,530539,3710.0,280702,47.826915,,6.740881756833958
2021-04-11,agent_with_anytime_vroom,17,2,0,67402,440.0,35024,12.335376,,vroom,17,3,3,77002,510.0,35163,5.882418,,-14.242900804130441
2021-04-10,agent_with_anytime_vroom,51,6,0,250056,1800.0,86715,43.643127,,vroom,51,5,5,173841,1160.0,85250,6.553743,,30.479172665322967
2021-04-03,agent_with_anytime_vroom,43,4,0,185180,1270.0,66935,30.941713,,vroom,43,6,6,227725,1530.0,68410,6.65433,,-22.974943298412356
2021-04-08,agent_with_anytime_vroom,181,10,0,459832,3190.0,264173,2548.56484,,vroom,181,11,11,462842,3050.0,263323,35.926076,,-0.6545868926042555
2021-04-06,agent_with_anytime_vroom,170,10,0,428379,2920.0,246915,2190.015097,,vroom,170,11,11,420488,2810.0,241008,46.913115,,1.8420604184612224
2021-04-01,agent_with_anytime_vroom,181,10,0,441528,3040.0,267241,2718.939623,,vroom,181,11,11,428066,2930.0,263193,48.340494,,3.0489572575238717
2021-04-02,agent_with_anytime_vroom,200,11,0,530460,3710.0,271321,3244.749521,,vroom,200,13,13,533821,3670.0,268194,49.652436,,-0.6336010255250161
2021-04-05,agent_with_anytime_vroom,204,10,0,481304,3340.0,272818,3533.342989,,vroom,204,11,11,471650,3260.0,269943,50.710413,,2.0058009075345313
2021-04-09,agent_with_anytime_vroom,205,10,0,481093,3370.0,268772,3536.725259,,vroom,205,11,11,497350,3410.0,264391,51.785099,,-3.379180324802065
2021-04-07,agent_with_anytime_vroom,212,11,0,490809,3410.0,282055,3643.041182,,vroom,212,12,12,505481,3450.0,276338,52.219593,,-2.9893502360388666
2021-03-28,agent_with_anytime_vroom,19,2,0,84781,590.0,34690,15.410325,,vroom,19,3,3,89833,600.0,36576,5.79611,,-5.958882296741015
2021-03-27,agent_with_anytime_vroom,40,4,0,198209,1390.0,73698,32.308108,,vroom,40,4,4,193586,1360.0,73191,6.526999,,2.3323865212982255
2021-03-25,agent_with_anytime_vroom,149,11,0,332847,2150.0,222586,1510.610802,,vroom,149,11,11,289887,1910.0,217112,36.511009,,12.906831066526061
2021-03-24,agent_with_anytime_vroom,210,10,0,494194,3490.0,287451,4573.754897,,vroom,210,11,11,492138,3350.0,279499,66.803137,,0.41603095140774676
2021-03-30,agent_with_anytime_vroom,184,10,0,467783,3220.0,273250,3271.488045,,vroom,184,12,12,477036,3270.0,265144,66.873739,,-1.9780539267138824
2021-03-22,agent_with_anytime_vroom,233,12,0,546243,3870.0,307250,5210.021639,,vroom,233,12,12,497605,3360.0,300410,67.017669,,8.90409579619327
2021-03-29,agent_with_anytime_vroom,221,10,0,468523,3250.0,289766,4902.547701,,vroom,221,12,12,515260,3540.0,284620,67.51492,,-9.975390749226825
2021-03-26,agent_with_anytime_vroom,225,12,0,596472,4200.0,300614,4998.148925,,vroom,225,11,11,538521,3740.0,298925,67.878235,,9.715627892004989
2021-03-23,agent_with_anytime_vroom,197,9,0,426978,2970.0,273343,3979.538877,,vroom,197,12,12,490916,3420.0,274562,68.449011,,-14.97454201387425
2021-03-31,agent_with_anytime_vroom,209,10,0,466830,3250.0,276505,4576.776883,,vroom,209,13,13,548221,3760.0,279655,68.699279,,-17.434826382194803


==> data/comparison_5/comparison_vroom_vroom_180_vroom.csv <==
date,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_duration_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,diff_vroom_vroom_180_vroom
2021-02-28,agent_with_anytime_vroom,14,2,0,70405,440.0,25456,10.690771,,vroom,14,3,3,75278,540.0,24232,5.753746,,-6.921383424472694
2021-02-21,agent_with_anytime_vroom,20,3,0,85603,540.0,32650,12.389605,,vroom,20,2,2,58450,380.0,27523,5.830721,,31.719682721399952
2021-02-20,agent_with_anytime_vroom,36,4,0,187704,1330.0,58222,20.185332,,vroom,36,4,4,166282,1150.0,57556,6.07277,,11.412649703788944
2021-02-27,agent_with_anytime_vroom,29,3,0,160166,1140.0,51878,16.805093,,vroom,29,4,4,172538,1150.0,50600,6.177687,,-7.724485845934843
2021-02-23,agent_with_anytime_vroom,163,10,0,495031,3460.0,234550,1571.065233,,vroom,163,10,10,419546,2830.0,237181,37.009125,,15.248539990424842
2021-03-01,agent_with_anytime_vroom,170,8,0,375389,2600.0,217853,1692.515461,,vroom,170,9,9,382994,2580.0,215815,37.994354,,-2.025898467989206
2021-02-25,agent_with_anytime_vroom,167,10,0,480244,3310.0,244789,1694.61484,,vroom,167,10,10,408537,2680.0,241587,38.319739,,14.931368221154246
2021-02-22,agent_with_anytime_vroom,181,9,0,485406,3450.0,244714,2022.478597,,vroom,181,10,10,463982,3220.0,236274,39.763128,,4.41362488308756
2021-02-24,agent_with_anytime_vroom,197,9,0,456914,3210.0,267501,2282.471622,,vroom,197,11,11,458861,3140.0,262158,40.287216,,-0.42611957611279144
2021-02-26,agent_with_anytime_vroom,205,10,0,537165,3850.0,267314,2313.516768,,vroom,205,12,12,537371,3720.0,265541,41.47444,,-0.038349482933549284
2021-02-14,agent_with_anytime_vroom,22,3,0,107320,720.0,37656,13.349084,,vroom,22,3,3,88028,600.0,32384,5.683724,,17.976146105106224
2021-02-16,agent_with_anytime_vroom,125,8,0,365537,2570.0,186591,757.165706,,vroom,125,8,8,326835,2210.0,181098,26.903709,,10.587710683186653
2021-02-13,agent_with_anytime_vroom,41,5,0,244746,1700.0,69810,27.292133,,vroom,41,4,4,159849,1060.0,65338,27.038753,,34.687798779142454
2021-02-17,agent_with_anytime_vroom,186,9,0,437391,3060.0,243022,2376.708677,,vroom,186,11,11,434336,2900.0,238307,42.103758,,0.6984597305385799
2021-02-18,agent_with_anytime_vroom,168,9,0,405611,2820.0,242126,1982.625329,,vroom,168,10,10,389455,2590.0,239816,43.05162,,3.9831266903511
2021-02-11,agent_with_anytime_vroom,159,10,0,483582,3370.0,229514,1657.391802,,vroom,159,10,10,403242,2710.0,230393,43.893614,,16.613521595096593
2021-02-15,agent_with_anytime_vroom,182,9,0,442953,3120.0,235056,2468.041993,,vroom,182,10,10,441544,3040.0,234790,45.587212,,0.31809243870117143
2021-02-10,agent_with_anytime_vroom,185,9,0,447901,3180.0,241723,2531.007158,,vroom,185,11,11,466710,3200.0,242560,45.663917,,-4.199365484783468
2021-02-12,agent_with_anytime_vroom,192,9,0,442303,3090.0,245648,2563.587464,,vroom,192,11,11,459252,3080.0,242462,46.189277,,-3.8319884784864673
2021-02-19,agent_with_anytime_vroom,182,8,0,420856,2990.0,237998,2465.776393,,vroom,182,11,11,465423,3170.0,233859,46.277668,,-10.589607846864485
2021-03-07,agent_with_anytime_vroom,23,2,0,86995,590.0,38118,14.372896,,vroom,23,3,3,93491,660.0,34560,5.81324,,-7.467095810104029
2021-03-06,agent_with_anytime_vroom,38,4,0,175329,1210.0,63190,24.458798,,vroom,38,5,5,157694,1220.0,60678,6.26781,,10.058233378391481
2021-03-02,agent_with_anytime_vroom,159,9,0,409826,2850.0,230065,2051.464637,,vroom,159,10,10,414717,2770.0,229330,43.611928,,-1.1934333107221113
2021-03-03,agent_with_anytime_vroom,175,8,0,400004,2780.0,232011,2426.194969,,vroom,175,10,10,382700,2500.0,226603,46.857782,,4.325956740432596
2021-03-11,agent_with_anytime_vroom,169,10,0,468311,3250.0,249486,2352.641969,,vroom,169,12,12,469480,3240.0,245315,50.00037,,-0.24962044453365392
2021-03-04,agent_with_anytime_vroom,178,9,0,418401,2910.0,251411,2477.175997,,vroom,178,11,11,428897,2840.0,254321,50.241745,,-2.5085982108073357
2021-03-09,agent_with_anytime_vroom,173,10,0,466778,3250.0,257222,2476.121601,,vroom,173,11,11,417311,2780.0,251877,51.342786,,10.597543157560981
2021-03-05,agent_with_anytime_vroom,204,10,0,521488,3670.0,265665,3125.508765,,vroom,204,10,10,477334,3310.0,257445,51.799737,,8.466925413432332
2021-03-08,agent_with_anytime_vroom,203,9,0,466826,3270.0,265918,3205.940593,,vroom,203,11,11,471703,3170.0,264214,53.367925,,-1.0447147331125515
2021-03-10,agent_with_anytime_vroom,202,9,0,468408,3270.0,269826,3215.600885,,vroom,202,11,11,492044,3350.0,267841,54.530546,,-5.046028248877048
2021-03-21,agent_with_anytime_vroom,16,3,0,87899,600.0,31326,14.350774,,vroom,16,3,3,80893,630.0,30974,5.732269,,7.970511609915926
2021-03-14,agent_with_anytime_vroom,25,3,0,106882,840.0,41709,18.360866,,vroom,25,3,3,77320,600.0,36124,6.056076,,27.6585393237402
2021-03-20,agent_with_anytime_vroom,48,5,0,264219,1880.0,78963,38.04341,,vroom,48,4,4,165916,1150.0,75988,6.78563,,37.2051215090512
2021-03-13,agent_with_anytime_vroom,54,4,0,197288,1420.0,86339,45.90325,,vroom,54,5,5,203731,1430.0,85107,7.473907,,-3.2657840314666884
2021-03-18,agent_with_anytime_vroom,174,10,0,471226,3280.0,240786,1743.631487,,vroom,174,10,10,373022,2500.0,239782,38.951102,,20.840106445739412
2021-03-16,agent_with_anytime_vroom,168,9,0,393513,2730.0,241168,1407.789095,,vroom,168,10,10,391327,2590.0,237378,40.143514,,0.5555089666669207
2021-03-19,agent_with_anytime_vroom,209,10,0,465914,3250.0,271080,2846.199157,,vroom,209,11,11,497104,3440.0,262119,45.55464,,-6.6943684886051935
2021-03-12,agent_with_anytime_vroom,197,9,0,495179,3510.0,256966,2555.911769,,vroom,197,11,11,465943,3260.0,252186,47.974098,,5.904127598302836
2021-03-15,agent_with_anytime_vroom,210,9,0,459654,3270.0,276475,2902.270073,,vroom,210,12,12,492697,3330.0,267883,48.041077,,-7.188667998102921
2021-03-17,agent_with_anytime_vroom,233,11,0,526874,3740.0,298347,3168.584351,,vroom,233,13,13,523696,3520.0,291772,49.427416,,0.6031802670088104
2021-01-31,agent_with_anytime_vroom,17,2,0,78811,530.0,28423,12.787534,,vroom,17,2,2,61130,380.0,25111,5.893988,,22.434685513443554
2021-02-07,agent_with_anytime_vroom,28,3,0,120155,780.0,41354,17.754148,,vroom,28,3,3,103327,660.0,41529,6.062194,,14.005243227497814
2021-02-06,agent_with_anytime_vroom,35,4,0,197582,1390.0,54971,22.036598,,vroom,35,4,4,172292,1180.0,52752,6.324376,,12.799748964986689
2021-02-09,agent_with_anytime_vroom,163,11,0,460094,3170.0,233282,1716.463232,,vroom,163,12,12,458323,3030.0,231245,31.059177,,0.38492134216051505
2021-02-04,agent_with_anytime_vroom,159,9,0,402810,2760.0,231087,1638.583846,,vroom,159,11,11,416594,2750.0,229572,36.811215,,-3.4219607259005485
2021-02-08,agent_with_anytime_vroom,199,10,0,493753,3430.0,260997,2431.65169,,vroom,199,11,11,446594,3140.0,255917,37.570608,,9.551131841224256
2021-02-01,agent_with_anytime_vroom,175,8,0,406243,2930.0,229034,1953.149173,,vroom,175,9,9,420820,2880.0,229434,40.068336,,-3.5882464436310286
2021-02-03,agent_with_anytime_vroom,188,10,0,488412,3370.0,249142,2260.131939,,vroom,188,10,10,431556,2980.0,242619,40.108417,,11.640991621827473
2021-02-02,agent_with_anytime_vroom,153,10,0,465458,3340.0,224148,1439.588823,,vroom,153,9,9,378418,2550.0,219340,40.772355,,18.69986121196757
2021-02-05,agent_with_anytime_vroom,200,9,0,466636,3270.0,256330,2455.031326,,vroom,200,12,12,501590,3420.0,256303,41.657652,,-7.4906350988779264
2021-01-24,agent_with_anytime_vroom,11,1,0,43653,310.0,19891,11.265988,,vroom,11,2,2,56742,380.0,17189,6.339651,,-29.984193526218128
2021-01-23,agent_with_anytime_vroom,27,2,0,104455,740.0,48460,17.245909,,vroom,27,4,4,157510,1000.0,45119,6.661802,,-50.79220717055191
2021-01-30,agent_with_anytime_vroom,36,3,0,154006,1080.0,61218,22.358378,,vroom,36,4,4,161233,1120.0,56124,6.94773,,-4.692674311390466
2021-01-26,agent_with_anytime_vroom,127,9,0,424199,2970.0,194934,712.928428,,vroom,127,8,8,328140,2180.0,192184,21.643162,,22.64479642809153
2021-01-22,agent_with_anytime_vroom,160,7,0,393429,2800.0,209666,1626.331725,,vroom,160,9,9,407355,2820.0,208261,35.462955,,-3.539647560296775
2021-01-21,agent_with_anytime_vroom,165,10,0,431721,3010.0,242486,1603.529197,,vroom,165,10,10,369209,2410.0,240621,36.066169,,14.479721857403277
2021-01-28,agent_with_anytime_vroom,159,9,0,416880,2850.0,227693,1445.582738,,vroom,159,9,9,364359,2460.0,224736,36.254741,,12.598589522164652
2021-01-25,agent_with_anytime_vroom,175,9,0,468477,3330.0,236778,1805.28993,,vroom,175,10,10,442101,3040.0,230905,36.42995,,5.630159004604281
2021-01-27,agent_with_anytime_vroom,182,9,0,413330,2880.0,242897,1900.618346,,vroom,182,11,11,441211,2960.0,243436,36.487515,,-6.745457624658263
2021-01-29,agent_with_anytime_vroom,180,10,0,460365,3280.0,241023,1903.120657,,vroom,180,11,11,445845,3050.0,236545,37.938728,,3.154019093545339
2021-01-03,agent_with_anytime_vroom,7,2,0,52847,320.0,13916,9.160973,,vroom,7,1,1,23470,160.0,11355,14.096511,,55.58877514333832
2021-01-10,agent_with_anytime_vroom,9,2,0,47457,380.0,15625,9.160559,,vroom,9,1,1,31725,190.0,16762,14.100847,,33.15000948226816
2021-01-02,agent_with_anytime_vroom,28,3,0,145501,1020.0,43751,15.405715,,vroom,28,4,4,149032,1030.0,43048,14.280611,,-2.42678744475983
2021-01-09,agent_with_anytime_vroom,27,2,0,113902,800.0,48025,15.17383,,vroom,27,4,4,156409,1060.0,46338,14.281714,,-37.31892328492915
2021-01-01,agent_with_anytime_vroom,79,5,0,231671,1610.0,97560,96.53478,,vroom,79,6,6,236741,1620.0,95384,18.838791,,-2.188448273629414
2021-01-07,agent_with_anytime_vroom,139,8,0,390989,2750.0,200357,718.151309,,vroom,139,9,9,375096,2550.0,201535,38.061698,,4.064820237909506
2021-01-05,agent_with_anytime_vroom,155,10,0,433383,2920.0,229530,934.035789,,vroom,155,10,10,370830,2470.0,228566,38.935898,,14.433653373574876
2021-01-08,agent_with_anytime_vroom,156,8,0,439362,3170.0,209123,1042.461648,,vroom,156,9,9,444070,3090.0,205661,39.284966,,-1.0715537529417656
2021-01-04,agent_with_anytime_vroom,174,8,0,425164,3020.0,232657,1240.649191,,vroom,174,10,10,442803,3010.0,225722,40.402177,,-4.148752010988701
2021-01-06,agent_with_anytime_vroom,193,9,0,460680,3240.0,253936,1409.972837,,vroom,193,11,11,494329,3380.0,251153,41.729804,,-7.304202483285578
2021-01-17,agent_with_anytime_vroom,12,1,0,42025,280.0,21558,10.669325,,vroom,12,2,2,55333,380.0,20535,9.133835,,-31.66686496133254
2021-01-16,agent_with_anytime_vroom,36,3,0,169892,1230.0,60209,20.786767,,vroom,36,4,4,146798,1030.0,58015,10.133117,,13.593341652343842
2021-01-12,agent_with_anytime_vroom,118,6,0,334061,2430.0,176508,582.992493,,vroom,118,9,9,395270,2700.0,177587,35.143868,,-18.322701542532652
2021-01-19,agent_with_anytime_vroom,151,9,0,442841,3090.0,221379,1468.423438,,vroom,151,9,9,367580,2460.0,221435,39.854642,,16.995038851416197
2021-01-14,agent_with_anytime_vroom,154,8,0,411636,2930.0,224562,1291.803574,,vroom,154,10,10,404745,2740.0,222405,43.623529,,1.6740518322012652
2021-01-18,agent_with_anytime_vroom,159,8,0,423097,3020.0,203897,1563.573133,,vroom,159,10,10,422182,2950.0,203406,46.637863,,0.2162624646357691
2021-01-13,agent_with_anytime_vroom,186,9,0,469388,3360.0,252352,2052.81224,,vroom,186,11,11,474427,3230.0,246996,48.394458,,-1.073525526856247
2021-01-15,agent_with_anytime_vroom,165,8,0,430316,3110.0,221316,1699.793105,,vroom,165,10,10,458361,3160.0,219461,48.855702,,-6.517303562963032
2021-01-20,agent_with_anytime_vroom,179,9,0,456141,3240.0,242248,2006.13298,,vroom,179,11,11,461721,3140.0,237552,49.186775,,-1.2233059514492228
2021-01-11,agent_with_anytime_vroom,180,10,0,489119,3400.0,240094,1987.865278,,vroom,180,11,11,459472,3170.0,235570,49.338732,,6.061306144312529
2021-05-02,agent_with_anytime_vroom,15,3,0,88347,570.0,29535,10.979689,,vroom,15,3,3,74941,540.0,31170,6.161703,,15.17425605849661
2021-05-09,agent_with_anytime_vroom,24,3,0,95063,750.0,43065,13.867182,,vroom,24,3,3,89929,600.0,40482,6.342413,,5.400629056520413
2021-05-08,agent_with_anytime_vroom,44,4,0,212497,1510.0,73010,26.781239,,vroom,44,5,5,220716,1520.0,72033,6.775269,,-3.8678193103902645
2021-05-11,agent_with_anytime_vroom,167,8,0,411817,2930.0,241450,1870.292718,,vroom,167,11,11,426401,2840.0,237871,45.455393,,-3.541378816318899
2021-05-06,agent_with_anytime_vroom,176,9,0,426759,2940.0,257965,2223.030928,,vroom,176,10,10,434688,3010.0,256191,46.179557,,-1.857957301427738
2021-05-04,agent_with_anytime_vroom,171,8,0,419963,2960.0,243604,2031.839437,,vroom,171,11,11,442693,2990.0,245970,47.293017,,-5.412381566947564
2021-05-07,agent_with_anytime_vroom,194,10,0,512531,3610.0,261000,2865.156015,,vroom,194,11,11,498310,3440.0,261647,48.377359,,2.774661435113193
2021-05-05,agent_with_anytime_vroom,213,10,0,546945,3850.0,290623,3306.095282,,vroom,213,13,13,571073,3910.0,286741,52.992627,,-4.411412482059439
2021-05-10,agent_with_anytime_vroom,218,10,0,531800,3760.0,292940,3461.734594,,vroom,218,12,12,517570,3570.0,292678,53.343067,,2.6758179766829637
2021-05-03,agent_with_anytime_vroom,218,11,0,565540,4010.0,291524,3449.337318,,vroom,218,12,12,537790,3720.0,293925,54.440095,,4.906814725748842
2021-05-16,agent_with_anytime_vroom,14,2,0,84689,590.0,26731,10.490198,,vroom,14,2,2,70288,470.0,26044,5.627361,,17.004569660758776
2021-05-15,agent_with_anytime_vroom,47,5,0,251969,1760.0,80215,32.941201,,vroom,47,5,5,222518,1580.0,80041,6.197994,,11.688342613575479
2021-05-21,agent_with_anytime_vroom,188,10,0,506972,3580.0,258840,3572.975542,,vroom,188,10,10,450962,3100.0,254909,55.122571,,11.047947421159353
2021-05-20,agent_with_anytime_vroom,197,9,0,448985,3180.0,283006,3646.227731,,vroom,197,12,12,498078,3390.0,281135,57.909182,,-10.93421829237057
2021-05-18,agent_with_anytime_vroom,168,9,0,435013,3060.0,250375,2170.905449,,vroom,168,11,11,427086,2840.0,247671,58.808791,,1.8222443926963103
2021-05-14,agent_with_anytime_vroom,193,11,0,525524,3680.0,267283,3629.142354,,vroom,193,11,11,458572,3140.0,260151,60.782516,,12.740046125391038
2021-05-13,agent_with_anytime_vroom,191,10,0,480147,3340.0,274151,3394.6308,,vroom,191,12,12,481499,3240.0,269118,61.465722,,-0.28158043265916477
2021-05-12,agent_with_anytime_vroom,218,11,0,478606,3290.0,283041,4205.232398,,vroom,218,12,12,528131,3630.0,284147,61.762824,,-10.347759952863107
2021-05-17,agent_with_anytime_vroom,221,10,0,494331,3490.0,294603,4335.517137,,vroom,221,12,12,537683,3690.0,296177,61.989817,,-8.769832359289627
2021-05-19,agent_with_anytime_vroom,217,10,0,487134,3400.0,294189,4295.081472,,vroom,217,11,11,493925,3380.0,289420,63.610827,,-1.394072267589616
2021-04-25,agent_with_anytime_vroom,17,3,0,106978,720.0,35056,14.821524,,vroom,17,3,3,87845,540.0,33690,6.072808,,17.88498569799398
2021-05-01,agent_with_anytime_vroom,47,4,0,217494,1570.0,81889,38.234854,,vroom,47,6,6,249890,1710.0,83264,6.860061,,-14.895123543637986
2021-04-24,agent_with_anytime_vroom,51,6,0,286178,1980.0,88747,43.414306,,vroom,51,5,5,243669,1700.0,86123,6.923101,,14.85404189001251
2021-04-27,agent_with_anytime_vroom,167,9,0,446804,3150.0,246562,2014.944795,,vroom,167,10,10,416548,2830.0,239818,47.663204,,6.7716493137930724
2021-04-26,agent_with_anytime_vroom,218,10,0,506962,3550.0,287139,3894.836985,,vroom,218,11,11,482562,3290.0,279781,55.307617,,4.812984010635906
2021-04-29,agent_with_anytime_vroom,190,10,0,482517,3370.0,267996,2783.853795,,vroom,190,11,11,460275,3110.0,266401,56.40788,,4.609578522622001
2021-04-22,agent_with_anytime_vroom,213,11,0,490100,3380.0,307533,3819.033971,,vroom,213,13,13,490303,3250.0,300483,57.423178,,-0.04142011834319527
2021-04-30,agent_with_anytime_vroom,217,11,0,602534,4250.0,295884,3919.885698,,vroom,217,12,12,523575,3630.0,291128,57.875847,,13.104488709350841
2021-04-23,agent_with_anytime_vroom,204,11,0,555984,4040.0,275969,3358.554356,,vroom,204,11,11,499767,3410.0,273727,58.394455,,10.111262194595527
2021-04-28,agent_with_anytime_vroom,208,9,0,505347,3630.0,274190,3715.30749,,vroom,208,12,12,478058,3180.0,269757,60.80461,,5.400051845563543
2021-04-18,agent_with_anytime_vroom,16,2,0,70171,440.0,29033,13.084089,,vroom,16,3,3,75859,570.0,28783,5.559918,,-8.10591269897821
2021-04-17,agent_with_anytime_vroom,41,3,0,177054,1290.0,70488,28.207701,,vroom,41,5,5,209818,1430.0,67856,6.206956,,-18.505088842951867
2021-04-20,agent_with_anytime_vroom,170,9,0,450035,3150.0,251193,2512.679712,,vroom,170,10,10,421969,2830.0,250147,54.932917,,6.236403835257258
2021-04-15,agent_with_anytime_vroom,188,11,0,518817,3620.0,275268,3384.569688,,vroom,188,12,12,486292,3240.0,269598,63.367215,,6.2690698261622115
2021-04-13,agent_with_anytime_vroom,188,10,0,467090,3250.0,266752,3177.917864,,vroom,188,11,11,441899,2960.0,266302,64.03125,,5.393179044723715
2021-04-19,agent_with_anytime_vroom,196,9,0,446108,3120.0,259638,3594.666994,,vroom,196,11,11,469908,3170.0,256498,64.820324,,-5.335030979045433
2021-04-12,agent_with_anytime_vroom,213,10,0,493952,3490.0,281811,4325.395107,,vroom,213,12,12,505425,3450.0,275572,65.536212,,-2.322695322622441
2021-04-16,agent_with_anytime_vroom,218,11,0,523462,3650.0,288051,4379.210325,,vroom,218,12,12,541720,3720.0,287125,65.603863,,-3.487932266334519
2021-04-14,agent_with_anytime_vroom,235,13,0,608103,4270.0,312860,4676.157921,,vroom,235,14,14,572688,3920.0,303282,68.282781,,5.8238489203309305
2021-04-21,agent_with_anytime_vroom,216,10,0,508353,3550.0,287684,4423.262907,,vroom,216,11,11,478723,3290.0,281463,68.339735,,5.828626958039001
2021-05-30,agent_with_anytime_vroom,11,2,0,90113,620.0,22336,9.386118,,vroom,11,2,2,79313,530.0,22243,5.639083,,11.984952226648764
2021-05-23,agent_with_anytime_vroom,15,2,0,81008,530.0,29941,10.32595,,vroom,15,3,3,84988,540.0,30105,5.690765,,-4.91309500296267
2021-05-29,agent_with_anytime_vroom,40,4,0,223624,1630.0,63910,23.607136,,vroom,40,4,4,198761,1360.0,61659,6.497814,,11.118216291632383
2021-05-22,agent_with_anytime_vroom,43,4,0,186619,1270.0,73378,26.984197,,vroom,43,5,5,208818,1400.0,70991,6.602217,,-11.895358993457258
2021-05-31,agent_with_anytime_vroom,92,6,0,249325,1800.0,116720,151.208274,,vroom,92,7,7,246822,1720.0,115175,10.476597,,1.0039105585079715
2021-05-27,agent_with_anytime_vroom,141,8,0,465871,3410.0,213626,846.127167,,vroom,141,9,9,403818,2790.0,212142,26.68705,,13.319781656295412
2021-05-25,agent_with_anytime_vroom,167,10,0,498531,3520.0,247086,1370.879667,,vroom,167,10,10,442760,3040.0,243618,32.449858,,11.187067604622381
2021-05-26,agent_with_anytime_vroom,196,10,0,493866,3520.0,264023,1920.751492,,vroom,196,11,11,452674,3110.0,259388,37.750345,,8.340724002057238
2021-05-24,agent_with_anytime_vroom,215,11,0,543357,3830.0,287566,2284.215502,,vroom,215,12,12,515518,3510.0,283950,38.477362,,5.123519159594889
2021-05-28,agent_with_anytime_vroom,202,11,0,519103,3680.0,277463,2212.437244,,vroom,202,12,12,514982,3450.0,273412,38.83257,,0.793869424757707
2021-06-06,agent_with_anytime_vroom,23,2,0,86053,560.0,45840,13.977966,,vroom,23,3,3,99619,660.0,41910,6.356863,,-15.764703148059917
2021-06-05,agent_with_anytime_vroom,40,4,0,207325,1480.0,69993,26.635748,,vroom,40,4,4,189627,1330.0,67458,6.440057,,8.536355962860243
2021-06-08,agent_with_anytime_vroom,164,9,0,477402,3390.0,237618,1914.585178,,vroom,164,11,11,469776,3230.0,238423,35.391155,,1.5973959053376399
2021-06-03,agent_with_anytime_vroom,156,9,0,422823,2940.0,234808,1715.301102,,vroom,156,10,10,389013,2590.0,233743,43.462086,,7.996253751569806
2021-06-01,agent_with_anytime_vroom,155,9,0,430318,3030.0,233624,1595.925705,,vroom,155,10,10,395060,2650.0,232331,45.207787,,8.19347552275294
2021-06-02,agent_with_anytime_vroom,179,10,0,523963,3730.0,245958,2623.846202,,vroom,179,11,11,447630,3050.0,241077,48.49817,,14.568395096600332
2021-06-10,agent_with_anytime_vroom,174,10,0,514464,3670.0,255965,2556.621236,,vroom,174,11,11,475374,3260.0,252565,48.504294,,7.598199290912484
2021-06-04,agent_with_anytime_vroom,181,9,0,454128,3210.0,243934,2665.121861,,vroom,181,10,10,434770,2980.0,238994,48.62503,,4.262674840573583
2021-06-09,agent_with_anytime_vroom,195,10,0,506598,3550.0,264034,2864.426912,,vroom,195,12,12,494159,3510.0,267174,49.815665,,2.4553985605943964
2021-06-07,agent_with_anytime_vroom,211,11,0,496313,3410.0,290100,3055.008169,,vroom,211,13,13,511639,3460.0,286093,51.105438,,-3.0879706959116526
2021-06-27,agent_with_anytime_vroom,20,1,0,49040,340.0,37145,12.800093,,vroom,20,2,2,62730,440.0,35148,5.589683,,-27.915986949429037
2021-06-26,agent_with_anytime_vroom,49,4,0,245117,1750.0,81636,44.646391,,vroom,49,5,5,239676,1700.0,79505,6.239309,,2.219756279654206
2021-06-29,agent_with_anytime_vroom,165,9,0,475765,3330.0,248211,2475.340461,,vroom,165,10,10,455071,3190.0,245263,42.432066,,4.34962639118052
2021-06-22,agent_with_anytime_vroom,165,8,0,435475,3140.0,244013,2702.486111,,vroom,165,11,11,431777,2990.0,244252,47.672379,,0.8491876686376945
2021-06-24,agent_with_anytime_vroom,176,10,0,510531,3580.0,262646,3028.005851,,vroom,176,12,12,495024,3360.0,259497,49.096019,,3.037425739083425
2021-06-25,agent_with_anytime_vroom,176,9,0,474498,3360.0,235089,3099.773185,,vroom,176,11,11,457932,3110.0,238125,51.939634,,3.4912686670965947
2021-06-21,agent_with_anytime_vroom,200,9,0,428224,2970.0,268911,3740.970772,,vroom,200,12,12,496113,3420.0,267289,52.619272,,-15.85361866686594
2021-06-28,agent_with_anytime_vroom,201,9,0,470649,3360.0,270155,3774.941596,,vroom,201,11,11,487660,3350.0,267426,52.63427,,-3.614370794371177
2021-06-30,agent_with_anytime_vroom,200,9,0,392950,2670.0,278258,3891.456258,,vroom,200,11,11,402545,2630.0,273394,54.385595,,-2.4417864868303853
2021-06-23,agent_with_anytime_vroom,202,10,0,498394,3490.0,277767,3953.604866,,vroom,202,11,11,449743,2990.0,272569,55.52226,,9.761554111807124
2021-06-13,agent_with_anytime_vroom,19,2,0,96148,650.0,38810,13.464117,,vroom,19,2,2,73238,470.0,36653,5.685262,,23.82784873320298
2021-06-20,agent_with_anytime_vroom,25,3,0,115259,750.0,43672,17.378655,,vroom,25,3,3,89680,630.0,42009,5.828601,,22.192627039970848
2021-06-12,agent_with_anytime_vroom,48,4,0,253153,1840.0,76207,37.910093,,vroom,48,5,5,234581,1670.0,76095,6.344558,,7.3362749009492285
2021-06-19,agent_with_anytime_vroom,37,5,0,253733,1790.0,62509,27.157291,,vroom,37,4,4,158543,1180.0,60244,6.347947,,37.51581386733299
2021-06-15,agent_with_anytime_vroom,176,10,0,473689,3280.0,256174,2370.721629,,vroom,176,12,12,471890,3150.0,255041,37.165383,,0.3797850488400617
2021-06-17,agent_with_anytime_vroom,172,10,0,468505,3220.0,256128,2369.679931,,vroom,172,11,11,431593,2900.0,257467,41.496773,,7.8786779223274035
2021-06-14,agent_with_anytime_vroom,207,12,0,553371,3780.0,286807,3307.860189,,vroom,207,11,11,451295,3050.0,279841,45.164706,,18.446214203490968
2021-06-18,agent_with_anytime_vroom,189,10,0,528444,3760.0,257076,2905.455816,,vroom,189,12,12,504158,3420.0,262202,45.711466,,4.595756598617829
2021-06-11,agent_with_anytime_vroom,205,10,0,529424,3760.0,280472,3345.127463,,vroom,205,13,13,530594,3580.0,279722,46.20776,,-0.220994892562483
2021-06-16,agent_with_anytime_vroom,206,11,0,593448,4190.0,281124,3374.147018,,vroom,206,11,11,530539,3710.0,280702,47.826915,,10.600591795742845
2021-04-11,agent_with_anytime_vroom,17,3,0,82686,600.0,36491,14.503793,,vroom,17,3,3,77002,510.0,35163,5.882418,,6.874198776092688
2021-04-10,agent_with_anytime_vroom,51,4,0,191640,1330.0,87748,42.150391,,vroom,51,5,5,173841,1160.0,85250,6.553743,,9.287726988102692
2021-04-03,agent_with_anytime_vroom,43,5,0,240180,1700.0,72765,34.127036,,vroom,43,6,6,227725,1530.0,68410,6.65433,,5.185694062786244
2021-04-08,agent_with_anytime_vroom,181,10,0,473176,3280.0,268514,2450.422847,,vroom,181,11,11,462842,3050.0,263323,35.926076,,2.1839653744061405
2021-04-06,agent_with_anytime_vroom,170,9,0,432193,3030.0,248157,2150.854194,,vroom,170,11,11,420488,2810.0,241008,46.913115,,2.708280791220589
2021-04-01,agent_with_anytime_vroom,181,10,0,476195,3340.0,267886,2521.453676,,vroom,181,11,11,428066,2930.0,263193,48.340494,,10.106993983557157
2021-04-02,agent_with_anytime_vroom,200,11,0,533498,3710.0,267911,2899.370663,,vroom,200,13,13,533821,3670.0,268194,49.652436,,-0.06054380709955801
2021-04-05,agent_with_anytime_vroom,204,9,0,453960,3180.0,275938,3162.658217,,vroom,204,11,11,471650,3260.0,269943,50.710413,,-3.89681910300467
2021-04-09,agent_with_anytime_vroom,205,11,0,552571,3950.0,268111,3166.060235,,vroom,205,11,11,497350,3410.0,264391,51.785099,,9.993466902895737
2021-04-07,agent_with_anytime_vroom,212,9,0,461003,3240.0,282400,3212.499368,,vroom,212,12,12,505481,3450.0,276338,52.219593,,-9.648093396355339
2021-03-28,agent_with_anytime_vroom,19,2,0,82402,530.0,36947,13.810946,,vroom,19,3,3,89833,600.0,36576,5.79611,,-9.01798500036407
2021-03-27,agent_with_anytime_vroom,40,4,0,198062,1420.0,75431,26.706567,,vroom,40,4,4,193586,1360.0,73191,6.526999,,2.2598984156476254
2021-03-25,agent_with_anytime_vroom,149,10,0,318159,2140.0,219764,1238.267874,,vroom,149,11,11,289887,1910.0,217112,36.511009,,8.886122976247725
2021-03-24,agent_with_anytime_vroom,210,11,0,514209,3560.0,286198,4295.068363,,vroom,210,11,11,492138,3350.0,279499,66.803137,,4.292223590018844
2021-03-30,agent_with_anytime_vroom,184,10,0,485850,3400.0,272541,2998.266546,,vroom,184,12,12,477036,3270.0,265144,66.873739,,1.814140166718123
2021-03-22,agent_with_anytime_vroom,233,11,0,524882,3650.0,306060,4651.528545,,vroom,233,12,12,497605,3360.0,300410,67.017669,,5.19678708738345
2021-03-29,agent_with_anytime_vroom,221,11,0,544844,3830.0,289338,4335.128644,,vroom,221,12,12,515260,3540.0,284620,67.51492,,5.429811101893386
2021-03-26,agent_with_anytime_vroom,225,11,0,556423,3980.0,298449,4448.665683,,vroom,225,11,11,538521,3740.0,298925,67.878235,,3.2173364508656186
2021-03-23,agent_with_anytime_vroom,197,10,0,523463,3700.0,274610,3644.071008,,vroom,197,12,12,490916,3420.0,274562,68.449011,,6.217631427627167
2021-03-31,agent_with_anytime_vroom,209,10,0,504760,3550.0,278595,4182.546058,,vroom,209,13,13,548221,3760.0,279655,68.699279,,-8.61023060464379


==> data/comparison_5/comparison_vroom_vroom_240_vroom.csv <==
date,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_duration_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,diff_vroom_vroom_240_vroom
2021-02-28,agent_with_anytime_vroom,14,3,0,104494,690.0,25854,11.03614,,vroom,14,3,3,75278,540.0,24232,5.753746,,27.95950006698949
2021-02-21,agent_with_anytime_vroom,20,3,0,104965,690.0,30911,12.611229,,vroom,20,2,2,58450,380.0,27523,5.830721,,44.31477159053018
2021-02-20,agent_with_anytime_vroom,36,4,0,173345,1180.0,57703,20.924089,,vroom,36,4,4,166282,1150.0,57556,6.07277,,4.074533444864288
2021-02-27,agent_with_anytime_vroom,29,3,0,155818,1080.0,51215,17.015268,,vroom,29,4,4,172538,1150.0,50600,6.177687,,-10.730467596811664
2021-02-23,agent_with_anytime_vroom,163,8,0,422616,3020.0,238396,1745.303309,,vroom,163,10,10,419546,2830.0,237181,37.009125,,0.7264277736763397
2021-03-01,agent_with_anytime_vroom,170,8,0,407804,2870.0,218921,1808.191019,,vroom,170,9,9,382994,2580.0,215815,37.994354,,6.083804965130308
2021-02-25,agent_with_anytime_vroom,167,9,0,462524,3330.0,244985,1882.19008,,vroom,167,10,10,408537,2680.0,241587,38.319739,,11.67225916925392
2021-02-22,agent_with_anytime_vroom,181,8,0,445839,3170.0,239778,2167.164373,,vroom,181,10,10,463982,3220.0,236274,39.763128,,-4.0694062206312145
2021-02-24,agent_with_anytime_vroom,197,9,0,494701,3540.0,269628,2422.624301,,vroom,197,11,11,458861,3140.0,262158,40.287216,,7.244780180351364
2021-02-26,agent_with_anytime_vroom,205,9,0,520613,3780.0,268722,2478.250271,,vroom,205,12,12,537371,3720.0,265541,41.47444,,-3.2188977224925233
2021-02-14,agent_with_anytime_vroom,22,2,0,83985,590.0,36764,16.830415,,vroom,22,3,3,88028,600.0,32384,5.683724,,-4.813954872893969
2021-02-16,agent_with_anytime_vroom,125,7,0,386849,2770.0,185701,777.612381,,vroom,125,8,8,326835,2210.0,181098,26.903709,,15.513546629304974
2021-02-13,agent_with_anytime_vroom,41,5,0,231426,1670.0,70067,28.470132,,vroom,41,4,4,159849,1060.0,65338,27.038753,,30.928676985299838
2021-02-17,agent_with_anytime_vroom,186,10,0,480480,3400.0,246178,2585.388788,,vroom,186,11,11,434336,2900.0,238307,42.103758,,9.603729603729604
2021-02-18,agent_with_anytime_vroom,168,9,0,466213,3300.0,245707,2254.226738,,vroom,168,10,10,389455,2590.0,239816,43.05162,,16.464148361371304
2021-02-11,agent_with_anytime_vroom,159,8,0,412527,2930.0,230824,1912.74007,,vroom,159,10,10,403242,2710.0,230393,43.893614,,2.250761768320619
2021-02-15,agent_with_anytime_vroom,182,9,0,480896,3450.0,235791,2652.995457,,vroom,182,10,10,441544,3040.0,234790,45.587212,,8.183058291189779
2021-02-10,agent_with_anytime_vroom,185,9,0,484988,3450.0,243165,2618.955819,,vroom,185,11,11,466710,3200.0,242560,45.663917,,3.768753041312362
2021-02-12,agent_with_anytime_vroom,192,9,0,513386,3690.0,249245,2811.438621,,vroom,192,11,11,459252,3080.0,242462,46.189277,,10.544502577008332
2021-02-19,agent_with_anytime_vroom,182,8,0,432181,3110.0,239601,2545.719798,,vroom,182,11,11,465423,3170.0,233859,46.277668,,-7.691684733942492
2021-03-07,agent_with_anytime_vroom,23,3,0,116618,780.0,39245,14.192438,,vroom,23,3,3,93491,660.0,34560,5.81324,,19.831415390420005
2021-03-06,agent_with_anytime_vroom,38,4,0,193420,1420.0,61520,23.211917,,vroom,38,5,5,157694,1220.0,60678,6.26781,,18.47068555475132
2021-03-02,agent_with_anytime_vroom,159,9,0,444329,3120.0,229659,1738.200182,,vroom,159,10,10,414717,2770.0,229330,43.611928,,6.664431085974582
2021-03-03,agent_with_anytime_vroom,175,8,0,413882,2930.0,233742,2529.258091,,vroom,175,10,10,382700,2500.0,226603,46.857782,,7.534031438912541
2021-03-11,agent_with_anytime_vroom,169,9,0,476627,3390.0,246637,2635.345827,,vroom,169,12,12,469480,3240.0,245315,50.00037,,1.4994954125553106
2021-03-04,agent_with_anytime_vroom,178,10,0,505561,3550.0,253770,2593.471193,,vroom,178,11,11,428897,2840.0,254321,50.241745,,15.16414438613738
2021-03-09,agent_with_anytime_vroom,173,10,0,468657,3280.0,258456,2518.529958,,vroom,173,11,11,417311,2780.0,251877,51.342786,,10.955987001154362
2021-03-05,agent_with_anytime_vroom,204,9,0,486604,3510.0,264420,3216.725265,,vroom,204,10,10,477334,3310.0,257445,51.799737,,1.9050398270462223
2021-03-08,agent_with_anytime_vroom,203,9,0,500490,3630.0,268877,3364.778613,,vroom,203,11,11,471703,3170.0,264214,53.367925,,5.751763271993447
2021-03-10,agent_with_anytime_vroom,202,10,0,516924,3640.0,274992,3367.80351,,vroom,202,11,11,492044,3350.0,267841,54.530546,,4.813086643297661
2021-03-21,agent_with_anytime_vroom,16,2,0,88458,620.0,31093,14.380316,,vroom,16,3,3,80893,630.0,30974,5.732269,,8.55208121368333
2021-03-14,agent_with_anytime_vroom,25,2,0,96064,680.0,42150,18.03968,,vroom,25,3,3,77320,600.0,36124,6.056076,,19.51199200532978
2021-03-20,agent_with_anytime_vroom,48,4,0,222843,1600.0,78920,37.998726,,vroom,48,4,4,165916,1150.0,75988,6.78563,,25.54578784166431
2021-03-13,agent_with_anytime_vroom,54,4,0,225571,1630.0,84564,45.392721,,vroom,54,5,5,203731,1430.0,85107,7.473907,,9.68209565945977
2021-03-18,agent_with_anytime_vroom,174,11,0,521124,3620.0,246052,1745.022534,,vroom,174,10,10,373022,2500.0,239782,38.951102,,28.41972352069757
2021-03-16,agent_with_anytime_vroom,168,10,0,502754,3550.0,241787,1629.95875,,vroom,168,10,10,391327,2590.0,237378,40.143514,,22.163324409154377
2021-03-19,agent_with_anytime_vroom,209,9,0,486280,3510.0,271119,3085.385339,,vroom,209,11,11,497104,3440.0,262119,45.55464,,-2.2258780949247345
2021-03-12,agent_with_anytime_vroom,197,9,0,488706,3540.0,257597,2725.241373,,vroom,197,11,11,465943,3260.0,252186,47.974098,,4.6578106264297965
2021-03-15,agent_with_anytime_vroom,210,10,0,530629,3820.0,272891,3042.434706,,vroom,210,12,12,492697,3330.0,267883,48.041077,,7.14849734937216
2021-03-17,agent_with_anytime_vroom,233,11,0,544087,3860.0,301164,3327.721088,,vroom,233,13,13,523696,3520.0,291772,49.427416,,3.747746224408964
2021-01-31,agent_with_anytime_vroom,17,2,0,80695,530.0,26127,10.759282,,vroom,17,2,2,61130,380.0,25111,5.893988,,24.245616209182725
2021-02-07,agent_with_anytime_vroom,28,4,0,158324,1060.0,43866,15.922967,,vroom,28,3,3,103327,660.0,41529,6.062194,,34.736995022864505
2021-02-06,agent_with_anytime_vroom,35,6,0,238619,1590.0,54394,20.195458,,vroom,35,4,4,172292,1180.0,52752,6.324376,,27.796193932587094
2021-02-09,agent_with_anytime_vroom,163,9,0,460747,3270.0,235735,1730.820641,,vroom,163,12,12,458323,3030.0,231245,31.059177,,0.5261021775508034
2021-02-04,agent_with_anytime_vroom,159,9,0,423967,2940.0,229335,1627.078944,,vroom,159,11,11,416594,2750.0,229572,36.811215,,1.7390504449638768
2021-02-08,agent_with_anytime_vroom,199,9,0,501550,3600.0,259515,2420.387307,,vroom,199,11,11,446594,3140.0,255917,37.570608,,10.957232579005085
2021-02-01,agent_with_anytime_vroom,175,9,0,511250,3600.0,232664,2024.229111,,vroom,175,9,9,420820,2880.0,229434,40.068336,,17.6880195599022
2021-02-03,agent_with_anytime_vroom,188,8,0,440296,3140.0,245464,2280.364128,,vroom,188,10,10,431556,2980.0,242619,40.108417,,1.9850282537202246
2021-02-02,agent_with_anytime_vroom,153,9,0,451714,3150.0,227417,1332.545841,,vroom,153,9,9,378418,2550.0,219340,40.772355,,16.226196221502985
2021-02-05,agent_with_anytime_vroom,200,9,0,500718,3630.0,256020,2479.896866,,vroom,200,12,12,501590,3420.0,256303,41.657652,,-0.1741499207138549
2021-01-24,agent_with_anytime_vroom,11,3,0,61932,600.0,17798,9.283566,,vroom,11,2,2,56742,380.0,17189,6.339651,,8.380158883937222
2021-01-23,agent_with_anytime_vroom,27,4,0,160451,1090.0,45649,16.016753,,vroom,27,4,4,157510,1000.0,45119,6.661802,,1.8329583486547294
2021-01-30,agent_with_anytime_vroom,36,3,0,164661,1140.0,58051,20.348292,,vroom,36,4,4,161233,1120.0,56124,6.94773,,2.0818530192334554
2021-01-26,agent_with_anytime_vroom,127,7,0,373424,2710.0,192840,734.76786,,vroom,127,8,8,328140,2180.0,192184,21.643162,,12.126697801962381
2021-01-22,agent_with_anytime_vroom,160,8,0,421583,3020.0,212504,1682.903653,,vroom,160,9,9,407355,2820.0,208261,35.462955,,3.3748988929819275
2021-01-21,agent_with_anytime_vroom,165,8,0,414260,2930.0,244409,1609.857389,,vroom,165,10,10,369209,2410.0,240621,36.066169,,10.875054313716024
2021-01-28,agent_with_anytime_vroom,159,10,0,499412,3520.0,226618,1476.51564,,vroom,159,9,9,364359,2460.0,224736,36.254741,,27.04240186459276
2021-01-25,agent_with_anytime_vroom,175,8,0,431406,3110.0,236689,1843.268341,,vroom,175,10,10,442101,3040.0,230905,36.42995,,-2.4791032113600644
2021-01-27,agent_with_anytime_vroom,182,8,0,430073,3080.0,240024,1907.960872,,vroom,182,11,11,441211,2960.0,243436,36.487515,,-2.5897928956246963
2021-01-29,agent_with_anytime_vroom,180,9,0,453832,3180.0,240690,1966.108045,,vroom,180,11,11,445845,3050.0,236545,37.938728,,1.7599023427171288
2021-01-03,agent_with_anytime_vroom,7,2,0,56082,350.0,14167,12.320542,,vroom,7,1,1,23470,160.0,11355,14.096511,,58.15056524375022
2021-01-10,agent_with_anytime_vroom,9,3,0,52454,570.0,15481,12.726474,,vroom,9,1,1,31725,190.0,16762,14.100847,,39.518435200366035
2021-01-02,agent_with_anytime_vroom,28,3,0,159671,1140.0,44592,19.006851,,vroom,28,4,4,149032,1030.0,43048,14.280611,,6.663075949922027
2021-01-09,agent_with_anytime_vroom,27,3,0,163866,1170.0,46771,18.920703,,vroom,27,4,4,156409,1060.0,46338,14.281714,,4.550669449428192
2021-01-01,agent_with_anytime_vroom,79,5,0,241630,1700.0,97522,112.913207,,vroom,79,6,6,236741,1620.0,95384,18.838791,,2.0233414724992755
2021-01-07,agent_with_anytime_vroom,139,8,0,406831,2840.0,202973,774.733884,,vroom,139,9,9,375096,2550.0,201535,38.061698,,7.800536340642675
2021-01-05,agent_with_anytime_vroom,155,8,0,401851,2840.0,230018,981.941144,,vroom,155,10,10,370830,2470.0,228566,38.935898,,7.7195278847134885
2021-01-08,agent_with_anytime_vroom,156,7,0,426484,3100.0,205257,1070.690092,,vroom,156,9,9,444070,3090.0,205661,39.284966,,-4.123484116637435
2021-01-04,agent_with_anytime_vroom,174,8,0,434117,3110.0,227058,1302.593065,,vroom,174,10,10,442803,3010.0,225722,40.402177,,-2.0008430906875336
2021-01-06,agent_with_anytime_vroom,193,10,0,561530,3970.0,253798,1487.934024,,vroom,193,11,11,494329,3380.0,251153,41.729804,,11.967481701779068
2021-01-17,agent_with_anytime_vroom,12,2,0,79447,530.0,20589,11.248144,,vroom,12,2,2,55333,380.0,20535,9.133835,,30.35231034526162
2021-01-16,agent_with_anytime_vroom,36,4,0,171317,1270.0,59217,23.059347,,vroom,36,4,4,146798,1030.0,58015,10.133117,,14.312064768820374
2021-01-12,agent_with_anytime_vroom,118,7,0,399570,2890.0,178089,624.47536,,vroom,118,9,9,395270,2700.0,177587,35.143868,,1.0761568686337812
2021-01-19,agent_with_anytime_vroom,151,9,0,462479,3240.0,220188,1447.639227,,vroom,151,9,9,367580,2460.0,221435,39.854642,,20.519634405021634
2021-01-14,agent_with_anytime_vroom,154,9,0,466679,3300.0,226693,1446.825662,,vroom,154,10,10,404745,2740.0,222405,43.623529,,13.271220689167501
2021-01-18,agent_with_anytime_vroom,159,8,0,435396,3140.0,208308,1594.263505,,vroom,159,10,10,422182,2950.0,203406,46.637863,,3.0349383090336155
2021-01-13,agent_with_anytime_vroom,186,9,0,505311,3600.0,255367,2249.851214,,vroom,186,11,11,474427,3230.0,246996,48.394458,,6.111879614732313
2021-01-15,agent_with_anytime_vroom,165,8,0,436333,3080.0,223534,1868.867385,,vroom,165,10,10,458361,3160.0,219461,48.855702,,-5.048437775735505
2021-01-20,agent_with_anytime_vroom,179,8,0,451302,3260.0,245618,2107.908109,,vroom,179,11,11,461721,3140.0,237552,49.186775,,-2.3086536288339072
2021-01-11,agent_with_anytime_vroom,180,8,0,462308,3290.0,240478,2106.557568,,vroom,180,11,11,459472,3170.0,235570,49.338732,,0.6134438512852903
2021-05-02,agent_with_anytime_vroom,15,2,0,75016,470.0,29477,12.600319,,vroom,15,3,3,74941,540.0,31170,6.161703,,0.09997867121680708
2021-05-09,agent_with_anytime_vroom,24,3,0,114371,750.0,43649,15.949304,,vroom,24,3,3,89929,600.0,40482,6.342413,,21.37080203897841
2021-05-08,agent_with_anytime_vroom,44,4,0,245873,1780.0,72694,30.690925,,vroom,44,5,5,220716,1520.0,72033,6.775269,,10.231704985907358
2021-05-11,agent_with_anytime_vroom,167,8,0,416851,2960.0,243972,1896.325178,,vroom,167,11,11,426401,2840.0,237871,45.455393,,-2.2909864675867397
2021-05-06,agent_with_anytime_vroom,176,9,0,470543,3360.0,257613,2233.243223,,vroom,176,10,10,434688,3010.0,256191,46.179557,,7.619919964806617
2021-05-04,agent_with_anytime_vroom,171,9,0,469831,3360.0,247735,2360.439933,,vroom,171,11,11,442693,2990.0,245970,47.293017,,5.776119498287682
2021-05-07,agent_with_anytime_vroom,194,10,0,543200,3910.0,260947,2982.708025,,vroom,194,11,11,498310,3440.0,261647,48.377359,,8.2639911634757
2021-05-05,agent_with_anytime_vroom,213,10,0,538314,3880.0,290845,3603.454813,,vroom,213,13,13,571073,3910.0,286741,52.992627,,-6.085481707702196
2021-05-10,agent_with_anytime_vroom,218,10,0,544722,3880.0,296758,3595.101744,,vroom,218,12,12,517570,3570.0,292678,53.343067,,4.984560931998341
2021-05-03,agent_with_anytime_vroom,218,10,0,540361,3820.0,293560,3554.062417,,vroom,218,12,12,537790,3720.0,293925,54.440095,,0.47579303465646117
2021-05-16,agent_with_anytime_vroom,14,1,0,44845,310.0,27047,10.334342,,vroom,14,2,2,70288,470.0,26044,5.627361,,-56.7354220091426
2021-05-15,agent_with_anytime_vroom,47,5,0,265933,1970.0,79024,33.904189,,vroom,47,5,5,222518,1580.0,80041,6.197994,,16.32554064369597
2021-05-21,agent_with_anytime_vroom,188,9,0,502698,3600.0,254935,3384.588949,,vroom,188,10,10,450962,3100.0,254909,55.122571,,10.291666169350187
2021-05-20,agent_with_anytime_vroom,197,11,0,515714,3590.0,273483,3604.668539,,vroom,197,12,12,498078,3390.0,281135,57.909182,,3.4197248862741754
2021-05-18,agent_with_anytime_vroom,168,9,0,467120,3300.0,251425,2241.253733,,vroom,168,11,11,427086,2840.0,247671,58.808791,,8.570388765199521
2021-05-14,agent_with_anytime_vroom,193,9,0,507024,3660.0,262915,3557.610188,,vroom,193,11,11,458572,3140.0,260151,60.782516,,9.556155132695888
2021-05-13,agent_with_anytime_vroom,191,12,0,568889,3960.0,271136,3601.942749,,vroom,191,12,12,481499,3240.0,269118,61.465722,,15.361520437203039
2021-05-12,agent_with_anytime_vroom,218,9,0,492622,3540.0,289612,4357.03574,,vroom,218,12,12,528131,3630.0,284147,61.762824,,-7.208163663011396
2021-05-17,agent_with_anytime_vroom,221,9,0,487665,3450.0,299134,4427.4838,,vroom,221,12,12,537683,3690.0,296177,61.989817,,-10.256631088964761
2021-05-19,agent_with_anytime_vroom,217,10,0,549758,3910.0,291142,4161.710949,,vroom,217,11,11,493925,3380.0,289420,63.610827,,10.155923151641268
2021-04-25,agent_with_anytime_vroom,17,2,0,88706,620.0,33584,14.804726,,vroom,17,3,3,87845,540.0,33690,6.072808,,0.9706220548779113
2021-05-01,agent_with_anytime_vroom,47,4,0,220901,1600.0,81063,38.527983,,vroom,47,6,6,249890,1710.0,83264,6.860061,,-13.123073231900262
2021-04-24,agent_with_anytime_vroom,51,3,0,202886,1500.0,86396,44.358155,,vroom,51,5,5,243669,1700.0,86123,6.923101,,-20.101436274558125
2021-04-27,agent_with_anytime_vroom,167,8,0,413853,2930.0,236482,2082.395939,,vroom,167,10,10,416548,2830.0,239818,47.663204,,-0.651197405842171
2021-04-26,agent_with_anytime_vroom,218,10,0,539408,3850.0,290382,4002.82054,,vroom,218,11,11,482562,3290.0,279781,55.307617,,10.538590454720731
2021-04-29,agent_with_anytime_vroom,190,11,0,559822,3920.0,271255,2915.092221,,vroom,190,11,11,460275,3110.0,266401,56.40788,,17.78190210459753
2021-04-22,agent_with_anytime_vroom,213,10,0,507274,3550.0,306181,4054.058856,,vroom,213,13,13,490303,3250.0,300483,57.423178,,3.34552924060764
2021-04-30,agent_with_anytime_vroom,217,11,0,576088,4130.0,288810,4043.00487,,vroom,217,12,12,523575,3630.0,291128,57.875847,,9.115447639943897
2021-04-23,agent_with_anytime_vroom,204,10,0,565125,4060.0,277160,3658.921821,,vroom,204,11,11,499767,3410.0,273727,58.394455,,11.565228931652289
2021-04-28,agent_with_anytime_vroom,208,10,0,549396,3910.0,271641,3997.687353,,vroom,208,12,12,478058,3180.0,269757,60.80461,,12.98480513145345
2021-04-18,agent_with_anytime_vroom,16,3,0,99414,630.0,30182,10.950843,,vroom,16,3,3,75859,570.0,28783,5.559918,,23.693845937191945
2021-04-17,agent_with_anytime_vroom,41,4,0,217702,1540.0,71054,27.48712,,vroom,41,5,5,209818,1430.0,67856,6.206956,,3.6214642033605573
2021-04-20,agent_with_anytime_vroom,170,8,0,444279,3170.0,250209,2627.155065,,vroom,170,10,10,421969,2830.0,250147,54.932917,,5.0216192977836
2021-04-15,agent_with_anytime_vroom,188,10,0,511382,3610.0,275517,3629.320638,,vroom,188,12,12,486292,3240.0,269598,63.367215,,4.906312697748454
2021-04-13,agent_with_anytime_vroom,188,10,0,493395,3490.0,265927,3356.643133,,vroom,188,11,11,441899,2960.0,266302,64.03125,,10.437073744160358
2021-04-19,agent_with_anytime_vroom,196,9,0,482000,3450.0,259467,3636.685482,,vroom,196,11,11,469908,3170.0,256498,64.820324,,2.508713692946058
2021-04-12,agent_with_anytime_vroom,213,11,0,551821,3830.0,281812,4443.766615,,vroom,213,12,12,505425,3450.0,275572,65.536212,,8.407798905804599
2021-04-16,agent_with_anytime_vroom,218,10,0,537039,3820.0,286448,4504.367693,,vroom,218,12,12,541720,3720.0,287125,65.603863,,-0.8716312967959496
2021-04-14,agent_with_anytime_vroom,235,10,0,546776,3970.0,308679,4908.69008,,vroom,235,14,14,572688,3920.0,303282,68.282781,,-4.739052189562088
2021-04-21,agent_with_anytime_vroom,216,10,0,552930,3970.0,287665,4516.333675,,vroom,216,11,11,478723,3290.0,281463,68.339735,,13.420686162805419
2021-05-30,agent_with_anytime_vroom,11,3,0,99456,840.0,23487,11.764669,,vroom,11,2,2,79313,530.0,22243,5.639083,,20.253177284427284
2021-05-23,agent_with_anytime_vroom,15,2,0,85649,560.0,30207,12.546699,,vroom,15,3,3,84988,540.0,30105,5.690765,,0.7717544863337575
2021-05-29,agent_with_anytime_vroom,40,4,0,225888,1600.0,63042,26.794247,,vroom,40,4,4,198761,1360.0,61659,6.497814,,12.00904873211503
2021-05-22,agent_with_anytime_vroom,43,6,0,236992,1770.0,71842,30.720687,,vroom,43,5,5,208818,1400.0,70991,6.602217,,11.888165001350256
2021-05-31,agent_with_anytime_vroom,92,5,0,278610,2000.0,119237,176.897272,,vroom,92,7,7,246822,1720.0,115175,10.476597,,11.40949714654894
2021-05-27,agent_with_anytime_vroom,141,9,0,493174,3540.0,218127,883.694325,,vroom,141,9,9,403818,2790.0,212142,26.68705,,18.118554506117516
2021-05-25,agent_with_anytime_vroom,167,10,0,511381,3640.0,243117,1436.30199,,vroom,167,10,10,442760,3040.0,243618,32.449858,,13.418762136254573
2021-05-26,agent_with_anytime_vroom,196,10,0,500100,3550.0,262989,2019.738595,,vroom,196,11,11,452674,3110.0,259388,37.750345,,9.483303339332133
2021-05-24,agent_with_anytime_vroom,215,10,0,524307,3730.0,287112,2396.738027,,vroom,215,12,12,515518,3510.0,283950,38.477362,,1.6763079646085213
2021-05-28,agent_with_anytime_vroom,202,10,0,536341,3850.0,277054,2272.818322,,vroom,202,12,12,514982,3450.0,273412,38.83257,,3.9823545095377755
2021-06-06,agent_with_anytime_vroom,23,4,0,133100,1030.0,47054,13.963319,,vroom,23,3,3,99619,660.0,41910,6.356863,,25.154770848985724
2021-06-05,agent_with_anytime_vroom,40,4,0,226165,1630.0,68405,27.439203,,vroom,40,4,4,189627,1330.0,67458,6.440057,,16.155461720425354
2021-06-08,agent_with_anytime_vroom,164,10,0,523710,3700.0,242458,2188.405457,,vroom,164,11,11,469776,3230.0,238423,35.391155,,10.298447614137595
2021-06-03,agent_with_anytime_vroom,156,8,0,417222,2930.0,236909,1679.117157,,vroom,156,10,10,389013,2590.0,233743,43.462086,,6.761148740958051
2021-06-01,agent_with_anytime_vroom,155,8,0,407002,2870.0,233517,1629.383511,,vroom,155,10,10,395060,2650.0,232331,45.207787,,2.9341379157841976
2021-06-02,agent_with_anytime_vroom,179,9,0,481120,3420.0,243165,2644.533611,,vroom,179,11,11,447630,3050.0,241077,48.49817,,6.9608413701363485
2021-06-10,agent_with_anytime_vroom,174,11,0,557196,3950.0,255352,2602.807323,,vroom,174,11,11,475374,3260.0,252565,48.504294,,14.684599315142249
2021-06-04,agent_with_anytime_vroom,181,9,0,456201,3210.0,240669,2682.938044,,vroom,181,10,10,434770,2980.0,238994,48.62503,,4.697710000635685
2021-06-09,agent_with_anytime_vroom,195,9,0,467589,3330.0,266590,2892.821994,,vroom,195,12,12,494159,3510.0,267174,49.815665,,-5.682340688082911
2021-06-07,agent_with_anytime_vroom,211,11,0,567690,4010.0,288161,3137.342538,,vroom,211,13,13,511639,3460.0,286093,51.105438,,9.873522521094259
2021-06-27,agent_with_anytime_vroom,20,3,0,129800,900.0,40056,12.753324,,vroom,20,2,2,62730,440.0,35148,5.589683,,51.67180277349769
2021-06-26,agent_with_anytime_vroom,49,5,0,270414,2000.0,77943,37.558167,,vroom,49,5,5,239676,1700.0,79505,6.239309,,11.367015021411614
2021-06-29,agent_with_anytime_vroom,165,9,0,472186,3360.0,242000,2373.726241,,vroom,165,10,10,455071,3190.0,245263,42.432066,,3.624630971693358
2021-06-22,agent_with_anytime_vroom,165,10,0,455070,3250.0,247255,2270.393571,,vroom,165,11,11,431777,2990.0,244252,47.672379,,5.118553189619179
2021-06-24,agent_with_anytime_vroom,176,10,0,513282,3610.0,265858,2543.219472,,vroom,176,12,12,495024,3360.0,259497,49.096019,,3.5571089576490116
2021-06-25,agent_with_anytime_vroom,176,8,0,480225,3500.0,238515,2634.779328,,vroom,176,11,11,457932,3110.0,238125,51.939634,,4.6421989692331715
2021-06-21,agent_with_anytime_vroom,200,10,0,476621,3310.0,269313,3488.525838,,vroom,200,12,12,496113,3420.0,267289,52.619272,,-4.089622572232445
2021-06-28,agent_with_anytime_vroom,201,10,0,533104,3790.0,268087,3405.842341,,vroom,201,11,11,487660,3350.0,267426,52.63427,,8.524415498664426
2021-06-30,agent_with_anytime_vroom,200,9,0,426030,2940.0,273988,3427.741973,,vroom,200,11,11,402545,2630.0,273394,54.385595,,5.512522592305706
2021-06-23,agent_with_anytime_vroom,202,9,0,469541,3330.0,275871,3491.865569,,vroom,202,11,11,449743,2990.0,272569,55.52226,,4.2164582006683125
2021-06-13,agent_with_anytime_vroom,19,2,0,79850,560.0,36508,11.828967,,vroom,19,2,2,73238,470.0,36653,5.685262,,8.28052598622417
2021-06-20,agent_with_anytime_vroom,25,4,0,162702,1090.0,46068,14.964296,,vroom,25,3,3,89680,630.0,42009,5.828601,,44.880825066686334
2021-06-12,agent_with_anytime_vroom,48,4,0,234294,1690.0,77266,31.438366,,vroom,48,5,5,234581,1670.0,76095,6.344558,,-0.12249566783613751
2021-06-19,agent_with_anytime_vroom,37,3,0,173259,1230.0,61817,22.903297,,vroom,37,4,4,158543,1180.0,60244,6.347947,,8.493642465903648
2021-06-15,agent_with_anytime_vroom,176,9,0,447225,3090.0,251123,2026.055276,,vroom,176,12,12,471890,3150.0,255041,37.165383,,-5.515121024093018
2021-06-17,agent_with_anytime_vroom,172,9,0,453340,3180.0,258723,2088.931294,,vroom,172,11,11,431593,2900.0,257467,41.496773,,4.79706180791459
2021-06-14,agent_with_anytime_vroom,207,11,0,560830,3950.0,285105,2945.460755,,vroom,207,11,11,451295,3050.0,279841,45.164706,,19.53087388335146
2021-06-18,agent_with_anytime_vroom,189,10,0,541492,3880.0,259764,2687.584546,,vroom,189,12,12,504158,3420.0,262202,45.711466,,6.894654029976436
2021-06-11,agent_with_anytime_vroom,205,10,0,538423,3880.0,284802,3047.523367,,vroom,205,13,13,530594,3580.0,279722,46.20776,,1.454061212095323
2021-06-16,agent_with_anytime_vroom,206,9,0,535423,3900.0,281208,2989.39266,,vroom,206,11,11,530539,3710.0,280702,47.826915,,0.9121759804864565
2021-04-11,agent_with_anytime_vroom,17,3,0,93919,690.0,35548,13.963734,,vroom,17,3,3,77002,510.0,35163,5.882418,,18.012329773528254
2021-04-10,agent_with_anytime_vroom,51,6,0,239089,1770.0,89768,40.999123,,vroom,51,5,5,173841,1160.0,85250,6.553743,,27.2902559298002
2021-04-03,agent_with_anytime_vroom,43,5,0,247184,1700.0,70540,32.042835,,vroom,43,6,6,227725,1530.0,68410,6.65433,,7.872273286296847
2021-04-08,agent_with_anytime_vroom,181,9,0,477708,3420.0,269338,2659.683479,,vroom,181,11,11,462842,3050.0,263323,35.926076,,3.1119428604921837
2021-04-06,agent_with_anytime_vroom,170,9,0,442446,3090.0,247028,1984.742648,,vroom,170,11,11,420488,2810.0,241008,46.913115,,4.9628655248324085
2021-04-01,agent_with_anytime_vroom,181,9,0,479215,3450.0,269022,2578.238873,,vroom,181,11,11,428066,2930.0,263193,48.340494,,10.673497282013292
2021-04-02,agent_with_anytime_vroom,200,9,0,505351,3630.0,275321,2986.738882,,vroom,200,13,13,533821,3670.0,268194,49.652436,,-5.633708056380614
2021-04-05,agent_with_anytime_vroom,204,10,0,525573,3700.0,276798,3366.179554,,vroom,204,11,11,471650,3260.0,269943,50.710413,,10.259849725918189
2021-04-09,agent_with_anytime_vroom,205,10,0,561259,4090.0,269572,3310.595134,,vroom,205,11,11,497350,3410.0,264391,51.785099,,11.386721638316713
2021-04-07,agent_with_anytime_vroom,212,10,0,547041,3910.0,279681,3433.385047,,vroom,212,12,12,505481,3450.0,276338,52.219593,,7.597236770187243
2021-03-28,agent_with_anytime_vroom,19,3,0,104284,720.0,37424,14.076184,,vroom,19,3,3,89833,600.0,36576,5.79611,,13.857351079743777
2021-03-27,agent_with_anytime_vroom,40,4,0,225183,1630.0,74553,26.852766,,vroom,40,4,4,193586,1360.0,73191,6.526999,,14.031698662865313
2021-03-25,agent_with_anytime_vroom,149,9,0,343778,2310.0,219395,1447.795227,,vroom,149,11,11,289887,1910.0,217112,36.511009,,15.676104928180395
2021-03-24,agent_with_anytime_vroom,210,10,0,521824,3700.0,285445,4089.64248,,vroom,210,11,11,492138,3350.0,279499,66.803137,,5.688891273686147
2021-03-30,agent_with_anytime_vroom,184,10,0,501174,3520.0,268950,3025.48437,,vroom,184,12,12,477036,3270.0,265144,66.873739,,4.8162913479150955
2021-03-22,agent_with_anytime_vroom,233,11,0,539507,3770.0,305932,4822.688417,,vroom,233,12,12,497605,3360.0,300410,67.017669,,7.766720357659864
2021-03-29,agent_with_anytime_vroom,221,10,0,521162,3670.0,290629,4630.354323,,vroom,221,12,12,515260,3540.0,284620,67.51492,,1.1324693665309442
2021-03-26,agent_with_anytime_vroom,225,11,0,594960,4220.0,299514,4652.31643,,vroom,225,11,11,538521,3740.0,298925,67.878235,,9.48618394513917
2021-03-23,agent_with_anytime_vroom,197,10,0,561214,4090.0,274789,3759.747555,,vroom,197,12,12,490916,3420.0,274562,68.449011,,12.526059577986294
2021-03-31,agent_with_anytime_vroom,209,10,0,493172,3520.0,277727,4317.363476,,vroom,209,13,13,548221,3760.0,279655,68.699279,,-11.16223143244142


==> data/comparison_5/comparison_vroom_vroom_vroom_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,algo_vroom_vroom_120,no_of_requests_vroom_vroom_120,no_of_runs_vroom_vroom_120,no_of_vehicles_vroom_vroom_120,objective_vroom_vroom_120,operational_cost_vroom_vroom_120,total_duration_vroom_vroom_120,total_travel_time_vroom_vroom_120,computation_time_vroom_vroom_120,diff_vroom_vroom_vroom_120
2021-01-24,vroom,11,2,2,56742,380.0,17189,6.339651,,agent_with_anytime_vroom,11,1,0,37163,250.0,17413,11.307106,,34.5053047125586
2021-01-23,vroom,27,4,4,157510,1000.0,45119,6.661802,,agent_with_anytime_vroom,27,4,0,155953,1150.0,45371,18.234079,,0.9885086661164371
2021-01-30,vroom,36,4,4,161233,1120.0,56124,6.94773,,agent_with_anytime_vroom,36,4,0,181188,1240.0,59069,25.310965,,-12.376498607605143
2021-01-26,vroom,127,8,8,328140,2180.0,192184,21.643162,,agent_with_anytime_vroom,127,7,0,341357,2380.0,195408,838.623749,,-4.027853964771134
2021-01-28,vroom,159,9,9,364359,2460.0,224736,36.254741,,agent_with_anytime_vroom,159,9,0,394146,2730.0,227533,1751.794687,,-8.175178875779109
2021-01-21,vroom,165,10,10,369209,2410.0,240621,36.066169,,agent_with_anytime_vroom,165,10,0,393346,2650.0,241148,1854.690322,,-6.537489606158029
2021-01-22,vroom,160,9,9,407355,2820.0,208261,35.462955,,agent_with_anytime_vroom,160,7,0,355096,2530.0,210016,1934.37291,,12.828859348725313
2021-01-25,vroom,175,10,10,442101,3040.0,230905,36.42995,,agent_with_anytime_vroom,175,8,0,409989,2870.0,233673,2036.860316,,7.263498612308047
2021-01-29,vroom,180,11,11,445845,3050.0,236545,37.938728,,agent_with_anytime_vroom,180,10,0,417306,2860.0,239453,2258.111713,,6.401103522524644
2021-01-27,vroom,182,11,11,441211,2960.0,243436,36.487515,,agent_with_anytime_vroom,182,9,0,427724,3000.0,243569,2276.714257,,3.056814086684149
2021-01-31,vroom,17,2,2,61130,380.0,25111,5.893988,,agent_with_anytime_vroom,17,3,0,93387,660.0,26986,15.873402,,-52.76787174873221
2021-02-07,vroom,28,3,3,103327,660.0,41529,6.062194,,agent_with_anytime_vroom,28,4,0,137875,910.0,45692,21.220507,,-33.43559766566338
2021-02-06,vroom,35,4,4,172292,1180.0,52752,6.324376,,agent_with_anytime_vroom,35,3,0,141597,990.0,52024,25.844012,,17.815684999883917
2021-02-02,vroom,153,9,9,378418,2550.0,219340,40.772355,,agent_with_anytime_vroom,153,9,0,395417,2700.0,222581,1574.898286,,-4.492122467747306
2021-02-04,vroom,159,11,11,416594,2750.0,229572,36.811215,,agent_with_anytime_vroom,159,9,0,375189,2550.0,231291,1907.145745,,9.938933349976235
2021-02-09,vroom,163,12,12,458323,3030.0,231245,31.059177,,agent_with_anytime_vroom,163,11,0,455399,3080.0,233884,1987.784794,,0.6379780198680843
2021-02-01,vroom,175,9,9,420820,2880.0,229434,40.068336,,agent_with_anytime_vroom,175,9,0,460820,3240.0,232567,2357.496088,,-9.505251651537474
2021-02-03,vroom,188,10,10,431556,2980.0,242619,40.108417,,agent_with_anytime_vroom,188,10,0,450648,3130.0,246151,2641.24731,,-4.423991324416762
2021-02-08,vroom,199,11,11,446594,3140.0,255917,37.570608,,agent_with_anytime_vroom,199,11,0,506319,3560.0,263160,2845.978089,,-13.37344433646668
2021-02-05,vroom,200,12,12,501590,3420.0,256303,41.657652,,agent_with_anytime_vroom,200,10,0,496488,3460.0,263175,2923.177305,,1.0171654139835324
2021-01-17,vroom,12,2,2,55333,380.0,20535,9.133835,,agent_with_anytime_vroom,12,2,0,63197,410.0,21215,11.365122,,-14.212133808034988
2021-01-16,vroom,36,4,4,146798,1030.0,58015,10.133117,,agent_with_anytime_vroom,36,3,0,150454,1050.0,62863,23.077712,,-2.4904971457376806
2021-01-12,vroom,118,9,9,395270,2700.0,177587,35.143868,,agent_with_anytime_vroom,118,7,0,339329,2380.0,175095,617.720576,,14.152604548789435
2021-01-19,vroom,151,9,9,367580,2460.0,221435,39.854642,,agent_with_anytime_vroom,151,10,0,408005,2770.0,221938,1531.670386,,-10.997605963327711
2021-01-14,vroom,154,10,10,404745,2740.0,222405,43.623529,,agent_with_anytime_vroom,154,9,0,380419,2580.0,221826,1557.889418,,6.010203955576968
2021-01-18,vroom,159,10,10,422182,2950.0,203406,46.637863,,agent_with_anytime_vroom,159,8,0,358702,2510.0,204177,1595.880884,,15.036169235069236
2021-01-15,vroom,165,10,10,458361,3160.0,219461,48.855702,,agent_with_anytime_vroom,165,8,0,398439,2810.0,224271,1930.087458,,13.073101769129572
2021-01-11,vroom,180,11,11,459472,3170.0,235570,49.338732,,agent_with_anytime_vroom,180,9,0,454153,3210.0,242246,2108.221401,,1.1576331093080754
2021-01-20,vroom,179,11,11,461721,3140.0,237552,49.186775,,agent_with_anytime_vroom,179,9,0,453092,3180.0,243942,2195.827705,,1.8688775256052899
2021-01-13,vroom,186,11,11,474427,3230.0,246996,48.394458,,agent_with_anytime_vroom,186,11,0,528563,3710.0,251819,2240.904394,,-11.410817681118486
2021-01-03,vroom,7,1,1,23470,160.0,11355,14.096511,,agent_with_anytime_vroom,7,2,0,30864,320.0,13519,12.017043,,-31.50404772049425
2021-01-10,vroom,9,1,1,31725,190.0,16762,14.100847,,agent_with_anytime_vroom,9,2,0,44434,380.0,15193,12.663523,,-40.059889676910956
2021-01-09,vroom,27,4,4,156409,1060.0,46338,14.281714,,agent_with_anytime_vroom,27,2,0,104323,740.0,47747,20.181842,,33.30115274696469
2021-01-02,vroom,28,4,4,149032,1030.0,43048,14.280611,,agent_with_anytime_vroom,28,4,0,157598,1060.0,43923,20.745843,,-5.747758870578131
2021-01-01,vroom,79,6,6,236741,1620.0,95384,18.838791,,agent_with_anytime_vroom,79,5,0,224424,1520.0,95239,125.553393,,5.202732099636312
2021-01-07,vroom,139,9,9,375096,2550.0,201535,38.061698,,agent_with_anytime_vroom,139,7,0,343347,2410.0,201690,834.129802,,8.464233156311984
2021-01-05,vroom,155,10,10,370830,2470.0,228566,38.935898,,agent_with_anytime_vroom,155,9,0,340485,2310.0,231516,1108.17315,,8.182994903324973
2021-01-08,vroom,156,9,9,444070,3090.0,205661,39.284966,,agent_with_anytime_vroom,156,8,0,386361,2690.0,206679,1207.916516,,12.995473686580944
2021-01-04,vroom,174,10,10,442803,3010.0,225722,40.402177,,agent_with_anytime_vroom,174,8,0,412796,2960.0,231896,1475.243135,,6.776602687877002
2021-01-06,vroom,193,11,11,494329,3380.0,251153,41.729804,,agent_with_anytime_vroom,193,9,0,470304,3330.0,251777,1634.82929,,4.860123520974898
2021-02-14,vroom,22,3,3,88028,600.0,32384,5.683724,,agent_with_anytime_vroom,22,2,0,63146,410.0,38662,17.837102,,28.26600627073204
2021-02-13,vroom,41,4,4,159849,1060.0,65338,27.038753,,agent_with_anytime_vroom,41,5,0,193994,1310.0,67650,32.524657,,-21.36078424012662
2021-02-16,vroom,125,8,8,326835,2210.0,181098,26.903709,,agent_with_anytime_vroom,125,7,0,352385,2470.0,186882,903.765214,,-7.817400217234996
2021-02-11,vroom,159,10,10,403242,2710.0,230393,43.893614,,agent_with_anytime_vroom,159,9,0,411321,2850.0,230336,1940.002234,,-2.0035115389765945
2021-02-18,vroom,168,10,10,389455,2590.0,239816,43.05162,,agent_with_anytime_vroom,168,10,0,420902,2860.0,243326,2295.473379,,-8.074617093117306
2021-02-19,vroom,182,11,11,465423,3170.0,233859,46.277668,,agent_with_anytime_vroom,182,9,0,440023,3120.0,235843,2689.538884,,5.457401116833504
2021-02-17,vroom,186,11,11,434336,2900.0,238307,42.103758,,agent_with_anytime_vroom,186,10,0,434525,2980.0,241145,2802.089579,,-0.0435146982980918
2021-02-15,vroom,182,10,10,441544,3040.0,234790,45.587212,,agent_with_anytime_vroom,182,9,0,416619,2880.0,236618,2867.058916,,5.644964035294331
2021-02-10,vroom,185,11,11,466710,3200.0,242560,45.663917,,agent_with_anytime_vroom,185,9,0,427238,2940.0,246124,2922.687005,,8.457500374965182
2021-02-12,vroom,192,11,11,459252,3080.0,242462,46.189277,,agent_with_anytime_vroom,192,10,0,453359,3130.0,243352,3034.938649,,1.2831735082264204
2021-02-28,vroom,14,3,3,75278,540.0,24232,5.753746,,agent_with_anytime_vroom,14,3,0,77229,570.0,25629,11.591119,,-2.5917266664895453
2021-02-21,vroom,20,2,2,58450,380.0,27523,5.830721,,agent_with_anytime_vroom,20,2,0,70322,470.0,34020,13.725301,,-20.311377245508982
2021-02-27,vroom,29,4,4,172538,1150.0,50600,6.177687,,agent_with_anytime_vroom,29,4,0,167817,1150.0,50469,18.624345,,2.7362088351551543
2021-02-20,vroom,36,4,4,166282,1150.0,57556,6.07277,,agent_with_anytime_vroom,36,4,0,182641,1270.0,56224,22.484827,,-9.838106349454542
2021-03-01,vroom,170,9,9,382994,2580.0,215815,37.994354,,agent_with_anytime_vroom,170,8,0,363692,2480.0,216239,1767.766512,,5.0397656360151855
2021-02-23,vroom,163,10,10,419546,2830.0,237181,37.009125,,agent_with_anytime_vroom,163,10,0,456901,3160.0,237115,1790.484421,,-8.90367206456503
2021-02-25,vroom,167,10,10,408537,2680.0,241587,38.319739,,agent_with_anytime_vroom,167,8,0,388567,2780.0,240714,1886.171296,,4.888174143345646
2021-02-22,vroom,181,10,10,463982,3220.0,236274,39.763128,,agent_with_anytime_vroom,181,9,0,436023,3030.0,237367,2213.63965,,6.025880314322539
2021-02-24,vroom,197,11,11,458861,3140.0,262158,40.287216,,agent_with_anytime_vroom,197,11,0,507685,3530.0,263739,2535.611376,,-10.640259250622737
2021-02-26,vroom,205,12,12,537371,3720.0,265541,41.47444,,agent_with_anytime_vroom,205,10,0,443015,3040.0,266380,2570.704224,,17.55881876766703
2021-03-21,vroom,16,3,3,80893,630.0,30974,5.732269,,agent_with_anytime_vroom,16,2,0,69719,470.0,31085,15.30941,,13.813308938968762
2021-03-14,vroom,25,3,3,77320,600.0,36124,6.056076,,agent_with_anytime_vroom,25,4,0,108974,820.0,39920,19.26545,,-40.93895499224004
2021-03-20,vroom,48,4,4,165916,1150.0,75988,6.78563,,agent_with_anytime_vroom,48,4,0,199053,1420.0,77571,40.59917,,-19.972154584247452
2021-03-13,vroom,54,5,5,203731,1430.0,85107,7.473907,,agent_with_anytime_vroom,54,4,0,193459,1390.0,86098,51.219395,,5.041942561514939
2021-03-16,vroom,168,10,10,391327,2590.0,237378,40.143514,,agent_with_anytime_vroom,168,11,0,410248,2840.0,242989,1733.072222,,-4.835086768865936
2021-03-18,vroom,174,10,10,373022,2500.0,239782,38.951102,,agent_with_anytime_vroom,174,10,0,396931,2680.0,241762,1953.797994,,-6.409541528381704
2021-03-12,vroom,197,11,11,465943,3260.0,252186,47.974098,,agent_with_anytime_vroom,197,10,0,465184,3250.0,254802,2745.011539,,0.16289546146202433
2021-03-19,vroom,209,11,11,497104,3440.0,262119,45.55464,,agent_with_anytime_vroom,209,10,0,480355,3400.0,266700,3228.796698,,3.36931507290225
2021-03-15,vroom,210,12,12,492697,3330.0,267883,48.041077,,agent_with_anytime_vroom,210,11,0,512718,3620.0,272977,3269.813095,,-4.0635522440769885
2021-03-17,vroom,233,13,13,523696,3520.0,291772,49.427416,,agent_with_anytime_vroom,233,12,0,546218,3720.0,296903,3605.029359,,-4.300586599859461
2021-03-07,vroom,23,3,3,93491,660.0,34560,5.81324,,agent_with_anytime_vroom,23,3,0,107675,750.0,37796,15.449552,,-15.171513835556365
2021-03-06,vroom,38,5,5,157694,1220.0,60678,6.26781,,agent_with_anytime_vroom,38,3,0,144093,990.0,60653,25.348005,,8.624931829999873
2021-03-02,vroom,159,10,10,414717,2770.0,229330,43.611928,,agent_with_anytime_vroom,159,9,0,382841,2610.0,228807,2073.596295,,7.686205291801397
2021-03-03,vroom,175,10,10,382700,2500.0,226603,46.857782,,agent_with_anytime_vroom,175,9,0,403880,2790.0,235781,2640.693239,,-5.53436111836948
2021-03-11,vroom,169,12,12,469480,3240.0,245315,50.00037,,agent_with_anytime_vroom,169,9,0,410545,2820.0,245053,2650.937295,,12.553250404703077
2021-03-04,vroom,178,11,11,428897,2840.0,254321,50.241745,,agent_with_anytime_vroom,178,10,0,429759,2950.0,254183,2816.667592,,-0.20098065502906293
2021-03-09,vroom,173,11,11,417311,2780.0,251877,51.342786,,agent_with_anytime_vroom,173,9,0,402698,2790.0,253921,2838.401612,,3.501704963444529
2021-03-05,vroom,204,10,10,477334,3310.0,257445,51.799737,,agent_with_anytime_vroom,204,10,0,478968,3310.0,262558,3518.250662,,-0.3423179576564837
2021-03-10,vroom,202,11,11,492044,3350.0,267841,54.530546,,agent_with_anytime_vroom,202,10,0,475306,3280.0,270085,3588.263506,,3.4017283007210737
2021-03-08,vroom,203,11,11,471703,3170.0,264214,53.367925,,agent_with_anytime_vroom,203,10,0,481130,3430.0,265058,3622.789493,,-1.9985032955058586
2021-06-06,vroom,23,3,3,99619,660.0,41910,6.356863,,agent_with_anytime_vroom,23,4,0,131564,940.0,47002,17.653195,,-32.06717594033267
2021-06-05,vroom,40,4,4,189627,1330.0,67458,6.440057,,agent_with_anytime_vroom,40,5,0,213240,1430.0,67368,32.778805,,-12.452340647692575
2021-06-03,vroom,156,10,10,389013,2590.0,233743,43.462086,,agent_with_anytime_vroom,156,9,0,395340,2730.0,232253,1817.814394,,-1.6264237956058023
2021-06-01,vroom,155,10,10,395060,2650.0,232331,45.207787,,agent_with_anytime_vroom,155,10,0,435171,3040.0,231947,1927.158486,,-10.153141294993166
2021-06-08,vroom,164,11,11,469776,3230.0,238423,35.391155,,agent_with_anytime_vroom,164,9,0,461075,3180.0,245020,2484.82312,,1.8521593269983991
2021-06-10,vroom,174,11,11,475374,3260.0,252565,48.504294,,agent_with_anytime_vroom,174,10,0,491084,3430.0,256549,2900.886001,,-3.304766352387804
2021-06-04,vroom,181,10,10,434770,2980.0,238994,48.62503,,agent_with_anytime_vroom,181,9,0,436900,3060.0,241195,2902.898275,,-0.48991420751201786
2021-06-02,vroom,179,11,11,447630,3050.0,241077,48.49817,,agent_with_anytime_vroom,179,9,0,438365,3090.0,243218,2903.098005,,2.069789781739383
2021-06-09,vroom,195,12,12,494159,3510.0,267174,49.815665,,agent_with_anytime_vroom,195,10,0,460139,3160.0,265355,3157.403344,,6.8844238392905925
2021-06-07,vroom,211,13,13,511639,3460.0,286093,51.105438,,agent_with_anytime_vroom,211,12,0,513042,3540.0,286831,3393.851427,,-0.27421678175432285
2021-05-30,vroom,11,2,2,79313,530.0,22243,5.639083,,agent_with_anytime_vroom,11,3,0,91732,750.0,23505,10.333392,,-15.658214920630918
2021-05-23,vroom,15,3,3,84988,540.0,30105,5.690765,,agent_with_anytime_vroom,15,1,0,41692,280.0,30758,11.28795,,50.9436626347249
2021-05-29,vroom,40,4,4,198761,1360.0,61659,6.497814,,agent_with_anytime_vroom,40,3,0,185165,1350.0,63030,26.886141,,6.840376130126131
2021-05-22,vroom,43,5,5,208818,1400.0,70991,6.602217,,agent_with_anytime_vroom,43,4,0,182964,1270.0,72654,29.59719,,12.381116570410597
2021-05-31,vroom,92,7,7,246822,1720.0,115175,10.476597,,agent_with_anytime_vroom,92,6,0,252512,1710.0,117675,189.537887,,-2.30530503763846
2021-05-27,vroom,141,9,9,403818,2790.0,212142,26.68705,,agent_with_anytime_vroom,141,8,0,401065,2840.0,212756,938.760238,,0.6817427653051622
2021-05-25,vroom,167,10,10,442760,3040.0,243618,32.449858,,agent_with_anytime_vroom,167,10,0,458224,3250.0,246486,1543.400458,,-3.4926370945884906
2021-05-26,vroom,196,11,11,452674,3110.0,259388,37.750345,,agent_with_anytime_vroom,196,11,0,514891,3530.0,262682,2144.744199,,-13.744328147850329
2021-05-28,vroom,202,12,12,514982,3450.0,273412,38.83257,,agent_with_anytime_vroom,202,10,0,472055,3310.0,273801,2404.196005,,8.335631148273144
2021-05-24,vroom,215,12,12,515518,3510.0,283950,38.477362,,agent_with_anytime_vroom,215,11,0,517498,3620.0,287448,2517.974559,,-0.3840797023576286
2021-03-28,vroom,19,3,3,89833,600.0,36576,5.79611,,agent_with_anytime_vroom,19,2,0,84781,590.0,34690,15.410325,,5.623768548306302
2021-03-27,vroom,40,4,4,193586,1360.0,73191,6.526999,,agent_with_anytime_vroom,40,4,0,198209,1390.0,73698,32.308108,,-2.3880859153037926
2021-03-25,vroom,149,11,11,289887,1910.0,217112,36.511009,,agent_with_anytime_vroom,149,11,0,332847,2150.0,222586,1510.610802,,-14.819567624626147
2021-03-30,vroom,184,12,12,477036,3270.0,265144,66.873739,,agent_with_anytime_vroom,184,10,0,467783,3220.0,273250,3271.488045,,1.9396858937270982
2021-03-23,vroom,197,12,12,490916,3420.0,274562,68.449011,,agent_with_anytime_vroom,197,9,0,426978,2970.0,273343,3979.538877,,13.024224103512617
2021-03-24,vroom,210,11,11,492138,3350.0,279499,66.803137,,agent_with_anytime_vroom,210,10,0,494194,3490.0,287451,4573.754897,,-0.4177689997521021
2021-03-31,vroom,209,13,13,548221,3760.0,279655,68.699279,,agent_with_anytime_vroom,209,10,0,466830,3250.0,276505,4576.776883,,14.846384943298414
2021-03-29,vroom,221,12,12,515260,3540.0,284620,67.51492,,agent_with_anytime_vroom,221,10,0,468523,3250.0,289766,4902.547701,,9.070566316034624
2021-03-26,vroom,225,11,11,538521,3740.0,298925,67.878235,,agent_with_anytime_vroom,225,12,0,596472,4200.0,300614,4998.148925,,-10.761140234085579
2021-03-22,vroom,233,12,12,497605,3360.0,300410,67.017669,,agent_with_anytime_vroom,233,12,0,546243,3870.0,307250,5210.021639,,-9.774419469257744
2021-06-13,vroom,19,2,2,73238,470.0,36653,5.685262,,agent_with_anytime_vroom,19,3,0,107521,690.0,39386,13.163188,,-46.81039897321063
2021-06-20,vroom,25,3,3,89680,630.0,42009,5.828601,,agent_with_anytime_vroom,25,3,0,113004,750.0,44202,16.533687,,-26.008028545941123
2021-06-19,vroom,37,4,4,158543,1180.0,60244,6.347947,,agent_with_anytime_vroom,37,3,0,157262,1140.0,58966,24.805468,,0.8079826923926001
2021-06-12,vroom,48,5,5,234581,1670.0,76095,6.344558,,agent_with_anytime_vroom,48,4,0,200528,1420.0,78151,35.668912,,14.516520945856655
2021-06-15,vroom,176,12,12,471890,3150.0,255041,37.165383,,agent_with_anytime_vroom,176,11,0,457398,3140.0,255840,2177.438327,,3.071054694950094
2021-06-17,vroom,172,11,11,431593,2900.0,257467,41.496773,,agent_with_anytime_vroom,172,9,0,383780,2670.0,258859,2216.665303,,11.078261232225731
2021-06-18,vroom,189,12,12,504158,3420.0,262202,45.711466,,agent_with_anytime_vroom,189,11,0,506741,3530.0,259854,2787.999956,,-0.5123393856687785
2021-06-14,vroom,207,11,11,451295,3050.0,279841,45.164706,,agent_with_anytime_vroom,207,11,0,472238,3260.0,286480,3142.66595,,-4.640645254212877
2021-06-11,vroom,205,13,13,530594,3580.0,279722,46.20776,,agent_with_anytime_vroom,205,11,0,526124,3650.0,280750,3221.047872,,0.8424520443126006
2021-06-16,vroom,206,11,11,530539,3710.0,280702,47.826915,,agent_with_anytime_vroom,206,11,0,568887,4010.0,280365,3243.980421,,-7.228120835603038
2021-06-27,vroom,20,2,2,62730,440.0,35148,5.589683,,agent_with_anytime_vroom,20,2,0,80339,530.0,39268,15.99006,,-28.071098358042406
2021-06-26,vroom,49,5,5,239676,1700.0,79505,6.239309,,agent_with_anytime_vroom,49,4,0,210555,1480.0,79020,42.378558,,12.150152706153307
2021-06-29,vroom,165,10,10,455071,3190.0,245263,42.432066,,agent_with_anytime_vroom,165,9,0,432784,3000.0,248953,2389.014434,,4.897477536472331
2021-06-22,vroom,165,11,11,431777,2990.0,244252,47.672379,,agent_with_anytime_vroom,165,9,0,423798,2940.0,249149,2447.275101,,1.8479446566167257
2021-06-24,vroom,176,12,12,495024,3360.0,259497,49.096019,,agent_with_anytime_vroom,176,11,0,503321,3470.0,264521,2828.06996,,-1.6760803516597176
2021-06-25,vroom,176,11,11,457932,3110.0,238125,51.939634,,agent_with_anytime_vroom,176,11,0,540965,3830.0,240845,2951.972345,,-18.132168094826305
2021-06-21,vroom,200,12,12,496113,3420.0,267289,52.619272,,agent_with_anytime_vroom,200,10,0,459676,3130.0,267899,3589.164668,,7.3444961127807575
2021-06-28,vroom,201,11,11,487660,3350.0,267426,52.63427,,agent_with_anytime_vroom,201,10,0,499327,3490.0,271523,3624.262875,,-2.3924455563302303
2021-06-30,vroom,200,11,11,402545,2630.0,273394,54.385595,,agent_with_anytime_vroom,200,11,0,449131,3020.0,273080,3690.299067,,-11.572867629705996
2021-06-23,vroom,202,11,11,449743,2990.0,272569,55.52226,,agent_with_anytime_vroom,202,11,0,458440,3140.0,279235,3727.734504,,-1.9337710648081237
2021-04-11,vroom,17,3,3,77002,510.0,35163,5.882418,,agent_with_anytime_vroom,17,2,0,67402,440.0,35024,12.335376,,12.467208643931327
2021-04-03,vroom,43,6,6,227725,1530.0,68410,6.65433,,agent_with_anytime_vroom,43,4,0,185180,1270.0,66935,30.941713,,18.68262158304973
2021-04-10,vroom,51,5,5,173841,1160.0,85250,6.553743,,agent_with_anytime_vroom,51,6,0,250056,1800.0,86715,43.643127,,-43.84178646004107
2021-04-06,vroom,170,11,11,420488,2810.0,241008,46.913115,,agent_with_anytime_vroom,170,10,0,428379,2920.0,246915,2190.015097,,-1.876629059568882
2021-04-08,vroom,181,11,11,462842,3050.0,263323,35.926076,,agent_with_anytime_vroom,181,10,0,459832,3190.0,264173,2548.56484,,0.6503299182010276
2021-04-01,vroom,181,11,11,428066,2930.0,263193,48.340494,,agent_with_anytime_vroom,181,10,0,441528,3040.0,267241,2718.939623,,-3.144842150509501
2021-04-02,vroom,200,13,13,533821,3670.0,268194,49.652436,,agent_with_anytime_vroom,200,11,0,530460,3710.0,271321,3244.749521,,0.6296117987115532
2021-04-05,vroom,204,11,11,471650,3260.0,269943,50.710413,,agent_with_anytime_vroom,204,10,0,481304,3340.0,272818,3533.342989,,-2.046856779391498
2021-04-09,vroom,205,11,11,497350,3410.0,264391,51.785099,,agent_with_anytime_vroom,205,10,0,481093,3370.0,268772,3536.725259,,3.2687242384638586
2021-04-07,vroom,212,12,12,505481,3450.0,276338,52.219593,,agent_with_anytime_vroom,212,11,0,490809,3410.0,282055,3643.041182,,2.9025818972424284
2021-05-16,vroom,14,2,2,70288,470.0,26044,5.627361,,agent_with_anytime_vroom,14,2,0,72088,470.0,25299,13.159773,,-2.5608923287047576
2021-05-15,vroom,47,5,5,222518,1580.0,80041,6.197994,,agent_with_anytime_vroom,47,5,0,258615,1820.0,81423,39.423757,,-16.222058440216074
2021-05-18,vroom,168,11,11,427086,2840.0,247671,58.808791,,agent_with_anytime_vroom,168,10,0,451720,3070.0,246182,2756.743789,,-5.767924961249022
2021-05-21,vroom,188,10,10,450962,3100.0,254909,55.122571,,agent_with_anytime_vroom,188,10,0,465702,3250.0,254554,4004.790191,,-3.2685680833418336
2021-05-14,vroom,193,11,11,458572,3140.0,260151,60.782516,,agent_with_anytime_vroom,193,10,0,482685,3400.0,265202,4289.821619,,-5.258280051987474
2021-05-13,vroom,191,12,12,481499,3240.0,269118,61.465722,,agent_with_anytime_vroom,191,10,0,427044,2920.0,272013,4299.374389,,11.309473124554776
2021-05-20,vroom,197,12,12,498078,3390.0,281135,57.909182,,agent_with_anytime_vroom,197,11,0,456299,3170.0,280485,4344.975053,,8.388043639751203
2021-05-19,vroom,217,11,11,493925,3380.0,289420,63.610827,,agent_with_anytime_vroom,217,10,0,495363,3520.0,291527,4976.281781,,-0.29113731841878826
2021-05-12,vroom,218,12,12,528131,3630.0,284147,61.762824,,agent_with_anytime_vroom,218,11,0,493830,3380.0,287448,5041.149073,,6.494790118360785
2021-05-17,vroom,221,12,12,537683,3690.0,296177,61.989817,,agent_with_anytime_vroom,221,10,0,479700,3340.0,295292,5148.720496,,10.783863354430027
2021-05-02,vroom,15,3,3,74941,540.0,31170,6.161703,,agent_with_anytime_vroom,15,2,0,64860,440.0,30570,11.932957,,13.4519155068654
2021-05-09,vroom,24,3,3,89929,600.0,40482,6.342413,,agent_with_anytime_vroom,24,4,0,127868,820.0,42282,15.644707,,-42.18772587263285
2021-05-08,vroom,44,5,5,220716,1520.0,72033,6.775269,,agent_with_anytime_vroom,44,4,0,217432,1540.0,71724,29.964824,,1.4878848837420033
2021-05-11,vroom,167,11,11,426401,2840.0,237871,45.455393,,agent_with_anytime_vroom,167,9,0,386415,2640.0,239033,2013.955321,,9.377557744939622
2021-05-04,vroom,171,11,11,442693,2990.0,245970,47.293017,,agent_with_anytime_vroom,171,10,0,465678,3250.0,247290,2300.227749,,-5.1920857117686525
2021-05-06,vroom,176,10,10,434688,3010.0,256191,46.179557,,agent_with_anytime_vroom,176,9,0,431888,3000.0,256448,2430.530912,,0.6441401648998822
2021-05-07,vroom,194,11,11,498310,3440.0,261647,48.377359,,agent_with_anytime_vroom,194,10,0,462110,3160.0,260930,3110.28292,,7.264554193172924
2021-05-05,vroom,213,13,13,571073,3910.0,286741,52.992627,,agent_with_anytime_vroom,213,11,0,544786,3830.0,285651,3647.959053,,4.603089272299688
2021-05-03,vroom,218,12,12,537790,3720.0,293925,54.440095,,agent_with_anytime_vroom,218,10,0,478069,3340.0,292948,3755.844498,,11.104892244184533
2021-05-10,vroom,218,12,12,517570,3570.0,292678,53.343067,,agent_with_anytime_vroom,218,11,0,532691,3710.0,297133,3810.146609,,-2.9215371833761616
2021-04-18,vroom,16,3,3,75859,570.0,28783,5.559918,,agent_with_anytime_vroom,16,2,0,54362,380.0,26758,12.620014,,28.33810095044754
2021-04-17,vroom,41,5,5,209818,1430.0,67856,6.206956,,agent_with_anytime_vroom,41,5,0,195599,1310.0,71173,31.068592,,6.776825629831568
2021-04-20,vroom,170,10,10,421969,2830.0,250147,54.932917,,agent_with_anytime_vroom,170,9,0,418127,2880.0,250492,2828.637589,,0.9104934248724432
2021-04-13,vroom,188,11,11,441899,2960.0,266302,64.03125,,agent_with_anytime_vroom,188,10,0,444032,3070.0,266658,3660.146153,,-0.48268948334347894
2021-04-15,vroom,188,12,12,486292,3240.0,269598,63.367215,,agent_with_anytime_vroom,188,11,0,457464,3110.0,272251,3734.428991,,5.928125488389692
2021-04-19,vroom,196,11,11,469908,3170.0,256498,64.820324,,agent_with_anytime_vroom,196,10,0,466094,3220.0,257966,3746.418143,,0.8116482375273458
2021-04-16,vroom,218,12,12,541720,3720.0,287125,65.603863,,agent_with_anytime_vroom,218,11,0,510322,3530.0,290108,4595.040035,,5.795983164734549
2021-04-12,vroom,213,12,12,505425,3450.0,275572,65.536212,,agent_with_anytime_vroom,213,10,0,494177,3490.0,281387,4682.509812,,2.22545382598803
2021-04-21,vroom,216,11,11,478723,3290.0,281463,68.339735,,agent_with_anytime_vroom,216,10,0,478024,3310.0,284494,4767.218562,,0.14601345663358561
2021-04-14,vroom,235,14,14,572688,3920.0,303282,68.282781,,agent_with_anytime_vroom,235,11,0,521783,3650.0,303991,5097.015083,,8.888784119799961
2021-04-25,vroom,17,3,3,87845,540.0,33690,6.072808,,agent_with_anytime_vroom,17,3,0,95888,570.0,33107,16.283486,,-9.155899595879106
2021-05-01,vroom,47,6,6,249890,1710.0,83264,6.860061,,agent_with_anytime_vroom,47,4,0,185609,1300.0,84542,43.350149,,25.723718436111888
2021-04-24,vroom,51,5,5,243669,1700.0,86123,6.923101,,agent_with_anytime_vroom,51,5,0,265557,1880.0,89627,49.804022,,-8.982677320463415
2021-04-27,vroom,167,10,10,416548,2830.0,239818,47.663204,,agent_with_anytime_vroom,167,8,0,383666,2720.0,239819,2245.985623,,7.893928190748725
2021-04-29,vroom,190,11,11,460275,3110.0,266401,56.40788,,agent_with_anytime_vroom,190,11,0,501749,3530.0,270840,3387.653531,,-9.010700124925316
2021-04-23,vroom,204,11,11,499767,3410.0,273727,58.394455,,agent_with_anytime_vroom,204,10,0,480334,3370.0,272074,3632.920201,,3.8884119999919964
2021-04-22,vroom,213,13,13,490303,3250.0,300483,57.423178,,agent_with_anytime_vroom,213,12,0,482539,3270.0,304412,4327.73107,,1.58351060466691
2021-04-26,vroom,218,11,11,482562,3290.0,279781,55.307617,,agent_with_anytime_vroom,218,11,0,517671,3620.0,286315,4339.54527,,-7.275541795665634
2021-04-28,vroom,208,12,12,478058,3180.0,269757,60.80461,,agent_with_anytime_vroom,208,9,0,447636,3180.0,276898,4363.258448,,6.363662986499546
2021-04-30,vroom,217,12,12,523575,3630.0,291128,57.875847,,agent_with_anytime_vroom,217,12,0,581621,4110.0,292467,4422.25897,,-11.086472807143199


==> data/comparison_5/comparison_vroom_vroom_vroom_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,algo_vroom_vroom_180,no_of_requests_vroom_vroom_180,no_of_runs_vroom_vroom_180,no_of_vehicles_vroom_vroom_180,objective_vroom_vroom_180,operational_cost_vroom_vroom_180,total_duration_vroom_vroom_180,total_travel_time_vroom_vroom_180,computation_time_vroom_vroom_180,diff_vroom_vroom_vroom_180
2021-01-24,vroom,11,2,2,56742,380.0,17189,6.339651,,agent_with_anytime_vroom,11,1,0,43653,310.0,19891,11.265988,,23.06756899651052
2021-01-23,vroom,27,4,4,157510,1000.0,45119,6.661802,,agent_with_anytime_vroom,27,2,0,104455,740.0,48460,17.245909,,33.68357564599073
2021-01-30,vroom,36,4,4,161233,1120.0,56124,6.94773,,agent_with_anytime_vroom,36,3,0,154006,1080.0,61218,22.358378,,4.482333021155719
2021-01-26,vroom,127,8,8,328140,2180.0,192184,21.643162,,agent_with_anytime_vroom,127,9,0,424199,2970.0,194934,712.928428,,-29.273785579325896
2021-01-28,vroom,159,9,9,364359,2460.0,224736,36.254741,,agent_with_anytime_vroom,159,9,0,416880,2850.0,227693,1445.582738,,-14.414629527471533
2021-01-21,vroom,165,10,10,369209,2410.0,240621,36.066169,,agent_with_anytime_vroom,165,10,0,431721,3010.0,242486,1603.529197,,-16.931331576424192
2021-01-22,vroom,160,9,9,407355,2820.0,208261,35.462955,,agent_with_anytime_vroom,160,7,0,393429,2800.0,209666,1626.331725,,3.4186397613874875
2021-01-25,vroom,175,10,10,442101,3040.0,230905,36.42995,,agent_with_anytime_vroom,175,9,0,468477,3330.0,236778,1805.28993,,-5.966057529840466
2021-01-27,vroom,182,11,11,441211,2960.0,243436,36.487515,,agent_with_anytime_vroom,182,9,0,413330,2880.0,242897,1900.618346,,6.319198750711111
2021-01-29,vroom,180,11,11,445845,3050.0,236545,37.938728,,agent_with_anytime_vroom,180,10,0,460365,3280.0,241023,1903.120657,,-3.256737206876829
2021-01-31,vroom,17,2,2,61130,380.0,25111,5.893988,,agent_with_anytime_vroom,17,2,0,78811,530.0,28423,12.787534,,-28.923605431048586
2021-02-07,vroom,28,3,3,103327,660.0,41529,6.062194,,agent_with_anytime_vroom,28,3,0,120155,780.0,41354,17.754148,,-16.28615947429036
2021-02-06,vroom,35,4,4,172292,1180.0,52752,6.324376,,agent_with_anytime_vroom,35,4,0,197582,1390.0,54971,22.036598,,-14.678568941099993
2021-02-02,vroom,153,9,9,378418,2550.0,219340,40.772355,,agent_with_anytime_vroom,153,10,0,465458,3340.0,224148,1439.588823,,-23.001020036044796
2021-02-04,vroom,159,11,11,416594,2750.0,229572,36.811215,,agent_with_anytime_vroom,159,9,0,402810,2760.0,231087,1638.583846,,3.3087370437404284
2021-02-09,vroom,163,12,12,458323,3030.0,231245,31.059177,,agent_with_anytime_vroom,163,11,0,460094,3170.0,233282,1716.463232,,-0.38640871176004693
2021-02-01,vroom,175,9,9,420820,2880.0,229434,40.068336,,agent_with_anytime_vroom,175,8,0,406243,2930.0,229034,1953.149173,,3.463951333111544
2021-02-03,vroom,188,10,10,431556,2980.0,242619,40.108417,,agent_with_anytime_vroom,188,10,0,488412,3370.0,249142,2260.131939,,-13.174651725384424
2021-02-08,vroom,199,11,11,446594,3140.0,255917,37.570608,,agent_with_anytime_vroom,199,10,0,493753,3430.0,260997,2431.65169,,-10.559702996457633
2021-02-05,vroom,200,12,12,501590,3420.0,256303,41.657652,,agent_with_anytime_vroom,200,9,0,466636,3270.0,256330,2455.031326,,6.968639725672362
2021-01-17,vroom,12,2,2,55333,380.0,20535,9.133835,,agent_with_anytime_vroom,12,1,0,42025,280.0,21558,10.669325,,24.050747293658397
2021-01-16,vroom,36,4,4,146798,1030.0,58015,10.133117,,agent_with_anytime_vroom,36,3,0,169892,1230.0,60209,20.786767,,-15.73182195942724
2021-01-12,vroom,118,9,9,395270,2700.0,177587,35.143868,,agent_with_anytime_vroom,118,6,0,334061,2430.0,176508,582.992493,,15.485364434437221
2021-01-14,vroom,154,10,10,404745,2740.0,222405,43.623529,,agent_with_anytime_vroom,154,8,0,411636,2930.0,224562,1291.803574,,-1.702553459585665
2021-01-19,vroom,151,9,9,367580,2460.0,221435,39.854642,,agent_with_anytime_vroom,151,9,0,442841,3090.0,221379,1468.423438,,-20.47472659013004
2021-01-18,vroom,159,10,10,422182,2950.0,203406,46.637863,,agent_with_anytime_vroom,159,8,0,423097,3020.0,203897,1563.573133,,-0.21673117281172574
2021-01-15,vroom,165,10,10,458361,3160.0,219461,48.855702,,agent_with_anytime_vroom,165,8,0,430316,3110.0,221316,1699.793105,,6.118539753600328
2021-01-11,vroom,180,11,11,459472,3170.0,235570,49.338732,,agent_with_anytime_vroom,180,10,0,489119,3400.0,240094,1987.865278,,-6.45240624020615
2021-01-20,vroom,179,11,11,461721,3140.0,237552,49.186775,,agent_with_anytime_vroom,179,9,0,456141,3240.0,242248,2006.13298,,1.208522029537318
2021-01-13,vroom,186,11,11,474427,3230.0,246996,48.394458,,agent_with_anytime_vroom,186,9,0,469388,3360.0,252352,2052.81224,,1.0621233614444372
2021-01-03,vroom,7,1,1,23470,160.0,11355,14.096511,,agent_with_anytime_vroom,7,2,0,52847,320.0,13916,9.160973,,-125.16829995739242
2021-01-10,vroom,9,1,1,31725,190.0,16762,14.100847,,agent_with_anytime_vroom,9,2,0,47457,380.0,15625,9.160559,,-49.5886524822695
2021-01-09,vroom,27,4,4,156409,1060.0,46338,14.281714,,agent_with_anytime_vroom,27,2,0,113902,800.0,48025,15.17383,,27.17682486301939
2021-01-02,vroom,28,4,4,149032,1030.0,43048,14.280611,,agent_with_anytime_vroom,28,3,0,145501,1020.0,43751,15.405715,,2.369289816952064
2021-01-01,vroom,79,6,6,236741,1620.0,95384,18.838791,,agent_with_anytime_vroom,79,5,0,231671,1610.0,97560,96.53478,,2.1415808837505965
2021-01-07,vroom,139,9,9,375096,2550.0,201535,38.061698,,agent_with_anytime_vroom,139,8,0,390989,2750.0,200357,718.151309,,-4.23704864887922
2021-01-05,vroom,155,10,10,370830,2470.0,228566,38.935898,,agent_with_anytime_vroom,155,10,0,433383,2920.0,229530,934.035789,,-16.86837634495591
2021-01-08,vroom,156,9,9,444070,3090.0,205661,39.284966,,agent_with_anytime_vroom,156,8,0,439362,3170.0,209123,1042.461648,,1.0601932127817686
2021-01-04,vroom,174,10,10,442803,3010.0,225722,40.402177,,agent_with_anytime_vroom,174,8,0,425164,3020.0,232657,1240.649191,,3.983487013412285
2021-01-06,vroom,193,11,11,494329,3380.0,251153,41.729804,,agent_with_anytime_vroom,193,9,0,460680,3240.0,253936,1409.972837,,6.807005051291751
2021-02-14,vroom,22,3,3,88028,600.0,32384,5.683724,,agent_with_anytime_vroom,22,3,0,107320,720.0,37656,13.349084,,-21.91575407824783
2021-02-13,vroom,41,4,4,159849,1060.0,65338,27.038753,,agent_with_anytime_vroom,41,5,0,244746,1700.0,69810,27.292133,,-53.11074826867856
2021-02-16,vroom,125,8,8,326835,2210.0,181098,26.903709,,agent_with_anytime_vroom,125,8,0,365537,2570.0,186591,757.165706,,-11.841449049214436
2021-02-11,vroom,159,10,10,403242,2710.0,230393,43.893614,,agent_with_anytime_vroom,159,10,0,483582,3370.0,229514,1657.391802,,-19.923519871441965
2021-02-18,vroom,168,10,10,389455,2590.0,239816,43.05162,,agent_with_anytime_vroom,168,9,0,405611,2820.0,242126,1982.625329,,-4.148361171380519
2021-02-17,vroom,186,11,11,434336,2900.0,238307,42.103758,,agent_with_anytime_vroom,186,9,0,437391,3060.0,243022,2376.708677,,-0.7033725042363516
2021-02-19,vroom,182,11,11,465423,3170.0,233859,46.277668,,agent_with_anytime_vroom,182,8,0,420856,2990.0,237998,2465.776393,,9.575590376925936
2021-02-15,vroom,182,10,10,441544,3040.0,234790,45.587212,,agent_with_anytime_vroom,182,9,0,442953,3120.0,235056,2468.041993,,-0.3191074955157357
2021-02-10,vroom,185,11,11,466710,3200.0,242560,45.663917,,agent_with_anytime_vroom,185,9,0,447901,3180.0,241723,2531.007158,,4.030125774035268
2021-02-12,vroom,192,11,11,459252,3080.0,242462,46.189277,,agent_with_anytime_vroom,192,9,0,442303,3090.0,245648,2563.587464,,3.6905663992753435
2021-02-28,vroom,14,3,3,75278,540.0,24232,5.753746,,agent_with_anytime_vroom,14,2,0,70405,440.0,25456,10.690771,,6.473338824092032
2021-02-21,vroom,20,2,2,58450,380.0,27523,5.830721,,agent_with_anytime_vroom,20,3,0,85603,540.0,32650,12.389605,,-46.455089820359284
2021-02-27,vroom,29,4,4,172538,1150.0,50600,6.177687,,agent_with_anytime_vroom,29,3,0,160166,1140.0,51878,16.805093,,7.1705943038634965
2021-02-20,vroom,36,4,4,166282,1150.0,57556,6.07277,,agent_with_anytime_vroom,36,4,0,187704,1330.0,58222,20.185332,,-12.882933811236333
2021-02-23,vroom,163,10,10,419546,2830.0,237181,37.009125,,agent_with_anytime_vroom,163,10,0,495031,3460.0,234550,1571.065233,,-17.992067615946763
2021-03-01,vroom,170,9,9,382994,2580.0,215815,37.994354,,agent_with_anytime_vroom,170,8,0,375389,2600.0,217853,1692.515461,,1.9856707937983362
2021-02-25,vroom,167,10,10,408537,2680.0,241587,38.319739,,agent_with_anytime_vroom,167,10,0,480244,3310.0,244789,1694.61484,,-17.55214337991418
2021-02-22,vroom,181,10,10,463982,3220.0,236274,39.763128,,agent_with_anytime_vroom,181,9,0,485406,3450.0,244714,2022.478597,,-4.617420503381597
2021-02-24,vroom,197,11,11,458861,3140.0,262158,40.287216,,agent_with_anytime_vroom,197,9,0,456914,3210.0,267501,2282.471622,,0.4243115017401784
2021-02-26,vroom,205,12,12,537371,3720.0,265541,41.47444,,agent_with_anytime_vroom,205,10,0,537165,3850.0,267314,2313.516768,,0.03833478174296715
2021-03-21,vroom,16,3,3,80893,630.0,30974,5.732269,,agent_with_anytime_vroom,16,3,0,87899,600.0,31326,14.350774,,-8.660823557044491
2021-03-14,vroom,25,3,3,77320,600.0,36124,6.056076,,agent_with_anytime_vroom,25,3,0,106882,840.0,41709,18.360866,,-38.23331608898086
2021-03-20,vroom,48,4,4,165916,1150.0,75988,6.78563,,agent_with_anytime_vroom,48,5,0,264219,1880.0,78963,38.04341,,-59.248655946382506
2021-03-13,vroom,54,5,5,203731,1430.0,85107,7.473907,,agent_with_anytime_vroom,54,4,0,197288,1420.0,86339,45.90325,,3.16250349725864
2021-03-16,vroom,168,10,10,391327,2590.0,237378,40.143514,,agent_with_anytime_vroom,168,9,0,393513,2730.0,241168,1407.789095,,-0.5586121070102498
2021-03-18,vroom,174,10,10,373022,2500.0,239782,38.951102,,agent_with_anytime_vroom,174,10,0,471226,3280.0,240786,1743.631487,,-26.326597358868913
2021-03-12,vroom,197,11,11,465943,3260.0,252186,47.974098,,agent_with_anytime_vroom,197,9,0,495179,3510.0,256966,2555.911769,,-6.274587234919292
2021-03-19,vroom,209,11,11,497104,3440.0,262119,45.55464,,agent_with_anytime_vroom,209,10,0,465914,3250.0,271080,2846.199157,,6.274340982973381
2021-03-15,vroom,210,12,12,492697,3330.0,267883,48.041077,,agent_with_anytime_vroom,210,9,0,459654,3270.0,276475,2902.270073,,6.7065559562976835
2021-03-17,vroom,233,13,13,523696,3520.0,291772,49.427416,,agent_with_anytime_vroom,233,11,0,526874,3740.0,298347,3168.584351,,-0.6068406098194372
2021-03-07,vroom,23,3,3,93491,660.0,34560,5.81324,,agent_with_anytime_vroom,23,2,0,86995,590.0,38118,14.372896,,6.948262399589265
2021-03-06,vroom,38,5,5,157694,1220.0,60678,6.26781,,agent_with_anytime_vroom,38,4,0,175329,1210.0,63190,24.458798,,-11.183050718480095
2021-03-02,vroom,159,10,10,414717,2770.0,229330,43.611928,,agent_with_anytime_vroom,159,9,0,409826,2850.0,230065,2051.464637,,1.1793584540783233
2021-03-11,vroom,169,12,12,469480,3240.0,245315,50.00037,,agent_with_anytime_vroom,169,10,0,468311,3250.0,249486,2352.641969,,0.24899889239158218
2021-03-03,vroom,175,10,10,382700,2500.0,226603,46.857782,,agent_with_anytime_vroom,175,8,0,400004,2780.0,232011,2426.194969,,-4.521557355631042
2021-03-09,vroom,173,11,11,417311,2780.0,251877,51.342786,,agent_with_anytime_vroom,173,10,0,466778,3250.0,257222,2476.121601,,-11.853749361986624
2021-03-04,vroom,178,11,11,428897,2840.0,254321,50.241745,,agent_with_anytime_vroom,178,9,0,418401,2910.0,251411,2477.175997,,2.4472076046230216
2021-03-05,vroom,204,10,10,477334,3310.0,257445,51.799737,,agent_with_anytime_vroom,204,10,0,521488,3670.0,265665,3125.508765,,-9.250126745633036
2021-03-08,vroom,203,11,11,471703,3170.0,264214,53.367925,,agent_with_anytime_vroom,203,9,0,466826,3270.0,265918,3205.940593,,1.0339132886583295
2021-03-10,vroom,202,11,11,492044,3350.0,267841,54.530546,,agent_with_anytime_vroom,202,9,0,468408,3270.0,269826,3215.600885,,4.803635447236426
2021-06-06,vroom,23,3,3,99619,660.0,41910,6.356863,,agent_with_anytime_vroom,23,2,0,86053,560.0,45840,13.977966,,13.617884138567943
2021-06-05,vroom,40,4,4,189627,1330.0,67458,6.440057,,agent_with_anytime_vroom,40,4,0,207325,1480.0,69993,26.635748,,-9.333059110780638
2021-06-01,vroom,155,10,10,395060,2650.0,232331,45.207787,,agent_with_anytime_vroom,155,9,0,430318,3030.0,233624,1595.925705,,-8.924720295651294
2021-06-03,vroom,156,10,10,389013,2590.0,233743,43.462086,,agent_with_anytime_vroom,156,9,0,422823,2940.0,234808,1715.301102,,-8.691226257220196
2021-06-08,vroom,164,11,11,469776,3230.0,238423,35.391155,,agent_with_anytime_vroom,164,9,0,477402,3390.0,237618,1914.585178,,-1.6233268621640953
2021-06-10,vroom,174,11,11,475374,3260.0,252565,48.504294,,agent_with_anytime_vroom,174,10,0,514464,3670.0,255965,2556.621236,,-8.222999154350049
2021-06-02,vroom,179,11,11,447630,3050.0,241077,48.49817,,agent_with_anytime_vroom,179,10,0,523963,3730.0,245958,2623.846202,,-17.052699774367223
2021-06-04,vroom,181,10,10,434770,2980.0,238994,48.62503,,agent_with_anytime_vroom,181,9,0,454128,3210.0,243934,2665.121861,,-4.452469121604526
2021-06-09,vroom,195,12,12,494159,3510.0,267174,49.815665,,agent_with_anytime_vroom,195,10,0,506598,3550.0,264034,2864.426912,,-2.5172060004978154
2021-06-07,vroom,211,13,13,511639,3460.0,286093,51.105438,,agent_with_anytime_vroom,211,11,0,496313,3410.0,290100,3055.008169,,2.995471416369745
2021-05-30,vroom,11,2,2,79313,530.0,22243,5.639083,,agent_with_anytime_vroom,11,2,0,90113,620.0,22336,9.386118,,-13.616935433031156
2021-05-23,vroom,15,3,3,84988,540.0,30105,5.690765,,agent_with_anytime_vroom,15,2,0,81008,530.0,29941,10.32595,,4.683014072574951
2021-05-29,vroom,40,4,4,198761,1360.0,61659,6.497814,,agent_with_anytime_vroom,40,4,0,223624,1630.0,63910,23.607136,,-12.508993212954252
2021-05-22,vroom,43,5,5,208818,1400.0,70991,6.602217,,agent_with_anytime_vroom,43,4,0,186619,1270.0,73378,26.984197,,10.630788533555537
2021-05-31,vroom,92,7,7,246822,1720.0,115175,10.476597,,agent_with_anytime_vroom,92,6,0,249325,1800.0,116720,151.208274,,-1.0140911263987813
2021-05-27,vroom,141,9,9,403818,2790.0,212142,26.68705,,agent_with_anytime_vroom,141,8,0,465871,3410.0,213626,846.127167,,-15.366576031776692
2021-05-25,vroom,167,10,10,442760,3040.0,243618,32.449858,,agent_with_anytime_vroom,167,10,0,498531,3520.0,247086,1370.879667,,-12.596214653536904
2021-05-26,vroom,196,11,11,452674,3110.0,259388,37.750345,,agent_with_anytime_vroom,196,10,0,493866,3520.0,264023,1920.751492,,-9.0997053066887
2021-05-28,vroom,202,12,12,514982,3450.0,273412,38.83257,,agent_with_anytime_vroom,202,11,0,519103,3680.0,277463,2212.437244,,-0.8002221436865754
2021-05-24,vroom,215,12,12,515518,3510.0,283950,38.477362,,agent_with_anytime_vroom,215,11,0,543357,3830.0,287566,2284.215502,,-5.400199411077789
2021-03-28,vroom,19,3,3,89833,600.0,36576,5.79611,,agent_with_anytime_vroom,19,2,0,82402,530.0,36947,13.810946,,8.272015851635814
2021-03-27,vroom,40,4,4,193586,1360.0,73191,6.526999,,agent_with_anytime_vroom,40,4,0,198062,1420.0,75431,26.706567,,-2.312150672052731
2021-03-25,vroom,149,11,11,289887,1910.0,217112,36.511009,,agent_with_anytime_vroom,149,10,0,318159,2140.0,219764,1238.267874,,-9.752765732854526
2021-03-30,vroom,184,12,12,477036,3270.0,265144,66.873739,,agent_with_anytime_vroom,184,10,0,485850,3400.0,272541,2998.266546,,-1.8476592961537495
2021-03-23,vroom,197,12,12,490916,3420.0,274562,68.449011,,agent_with_anytime_vroom,197,10,0,523463,3700.0,274610,3644.071008,,-6.629851135428464
2021-03-31,vroom,209,13,13,548221,3760.0,279655,68.699279,,agent_with_anytime_vroom,209,10,0,504760,3550.0,278595,4182.546058,,7.927642319429573
2021-03-24,vroom,210,11,11,492138,3350.0,279499,66.803137,,agent_with_anytime_vroom,210,11,0,514209,3560.0,286198,4295.068363,,-4.484717701132609
2021-03-29,vroom,221,12,12,515260,3540.0,284620,67.51492,,agent_with_anytime_vroom,221,11,0,544844,3830.0,289338,4335.128644,,-5.741567364049218
2021-03-26,vroom,225,11,11,538521,3740.0,298925,67.878235,,agent_with_anytime_vroom,225,11,0,556423,3980.0,298449,4448.665683,,-3.3242900462563205
2021-03-22,vroom,233,12,12,497605,3360.0,300410,67.017669,,agent_with_anytime_vroom,233,11,0,524882,3650.0,306060,4651.528545,,-5.481657137689533
2021-06-13,vroom,19,2,2,73238,470.0,36653,5.685262,,agent_with_anytime_vroom,19,2,0,96148,650.0,38810,13.464117,,-31.281575138589258
2021-06-20,vroom,25,3,3,89680,630.0,42009,5.828601,,agent_with_anytime_vroom,25,3,0,115259,750.0,43672,17.378655,,-28.522524531668154
2021-06-19,vroom,37,4,4,158543,1180.0,60244,6.347947,,agent_with_anytime_vroom,37,5,0,253733,1790.0,62509,27.157291,,-60.04049374617612
2021-06-12,vroom,48,5,5,234581,1670.0,76095,6.344558,,agent_with_anytime_vroom,48,4,0,253153,1840.0,76207,37.910093,,-7.9170947348677005
2021-06-17,vroom,172,11,11,431593,2900.0,257467,41.496773,,agent_with_anytime_vroom,172,10,0,468505,3220.0,256128,2369.679931,,-8.552502009995528
2021-06-15,vroom,176,12,12,471890,3150.0,255041,37.165383,,agent_with_anytime_vroom,176,10,0,473689,3280.0,256174,2370.721629,,-0.3812329144504016
2021-06-18,vroom,189,12,12,504158,3420.0,262202,45.711466,,agent_with_anytime_vroom,189,10,0,528444,3760.0,257076,2905.455816,,-4.817140658285696
2021-06-14,vroom,207,11,11,451295,3050.0,279841,45.164706,,agent_with_anytime_vroom,207,12,0,553371,3780.0,286807,3307.860189,,-22.618464640645254
2021-06-11,vroom,205,13,13,530594,3580.0,279722,46.20776,,agent_with_anytime_vroom,205,10,0,529424,3760.0,280472,3345.127463,,0.22050758206839882
2021-06-16,vroom,206,11,11,530539,3710.0,280702,47.826915,,agent_with_anytime_vroom,206,11,0,593448,4190.0,281124,3374.147018,,-11.85756372293083
2021-06-27,vroom,20,2,2,62730,440.0,35148,5.589683,,agent_with_anytime_vroom,20,1,0,49040,340.0,37145,12.800093,,21.823688825123547
2021-06-26,vroom,49,5,5,239676,1700.0,79505,6.239309,,agent_with_anytime_vroom,49,4,0,245117,1750.0,81636,44.646391,,-2.2701480331781236
2021-06-29,vroom,165,10,10,455071,3190.0,245263,42.432066,,agent_with_anytime_vroom,165,9,0,475765,3330.0,248211,2475.340461,,-4.547422270370997
2021-06-22,vroom,165,11,11,431777,2990.0,244252,47.672379,,agent_with_anytime_vroom,165,8,0,435475,3140.0,244013,2702.486111,,-0.8564606266660799
2021-06-24,vroom,176,12,12,495024,3360.0,259497,49.096019,,agent_with_anytime_vroom,176,10,0,510531,3580.0,262646,3028.005851,,-3.1325753902841074
2021-06-25,vroom,176,11,11,457932,3110.0,238125,51.939634,,agent_with_anytime_vroom,176,9,0,474498,3360.0,235089,3099.773185,,-3.6175676738030975
2021-06-21,vroom,200,12,12,496113,3420.0,267289,52.619272,,agent_with_anytime_vroom,200,9,0,428224,2970.0,268911,3740.970772,,13.684180821707958
2021-06-28,vroom,201,11,11,487660,3350.0,267426,52.63427,,agent_with_anytime_vroom,201,9,0,470649,3360.0,270155,3774.941596,,3.4882910224336627
2021-06-30,vroom,200,11,11,402545,2630.0,273394,54.385595,,agent_with_anytime_vroom,200,9,0,392950,2670.0,278258,3891.456258,,2.3835844439752076
2021-06-23,vroom,202,11,11,449743,2990.0,272569,55.52226,,agent_with_anytime_vroom,202,10,0,498394,3490.0,277767,3953.604866,,-10.817511334250895
2021-04-11,vroom,17,3,3,77002,510.0,35163,5.882418,,agent_with_anytime_vroom,17,3,0,82686,600.0,36491,14.503793,,-7.381626451261006
2021-04-03,vroom,43,6,6,227725,1530.0,68410,6.65433,,agent_with_anytime_vroom,43,5,0,240180,1700.0,72765,34.127036,,-5.469316061038533
2021-04-10,vroom,51,5,5,173841,1160.0,85250,6.553743,,agent_with_anytime_vroom,51,4,0,191640,1330.0,87748,42.150391,,-10.238666367542754
2021-04-06,vroom,170,11,11,420488,2810.0,241008,46.913115,,agent_with_anytime_vroom,170,9,0,432193,3030.0,248157,2150.854194,,-2.7836704020090943
2021-04-08,vroom,181,11,11,462842,3050.0,263323,35.926076,,agent_with_anytime_vroom,181,10,0,473176,3280.0,268514,2450.422847,,-2.2327273670064516
2021-04-01,vroom,181,11,11,428066,2930.0,263193,48.340494,,agent_with_anytime_vroom,181,10,0,476195,3340.0,267886,2521.453676,,-11.243359668836113
2021-04-02,vroom,200,13,13,533821,3670.0,268194,49.652436,,agent_with_anytime_vroom,200,11,0,533498,3710.0,267911,2899.370663,,0.0605071737529996
2021-04-05,vroom,204,11,11,471650,3260.0,269943,50.710413,,agent_with_anytime_vroom,204,9,0,453960,3180.0,275938,3162.658217,,3.750662567581893
2021-04-09,vroom,205,11,11,497350,3410.0,264391,51.785099,,agent_with_anytime_vroom,205,11,0,552571,3950.0,268111,3166.060235,,-11.103046144566202
2021-04-07,vroom,212,12,12,505481,3450.0,276338,52.219593,,agent_with_anytime_vroom,212,9,0,461003,3240.0,282400,3212.499368,,8.799143785819842
2021-05-16,vroom,14,2,2,70288,470.0,26044,5.627361,,agent_with_anytime_vroom,14,2,0,84689,590.0,26731,10.490198,,-20.488561347598452
2021-05-15,vroom,47,5,5,222518,1580.0,80041,6.197994,,agent_with_anytime_vroom,47,5,0,251969,1760.0,80215,32.941201,,-13.23533377075113
2021-05-18,vroom,168,11,11,427086,2840.0,247671,58.808791,,agent_with_anytime_vroom,168,9,0,435013,3060.0,250375,2170.905449,,-1.856066459682593
2021-05-13,vroom,191,12,12,481499,3240.0,269118,61.465722,,agent_with_anytime_vroom,191,10,0,480147,3340.0,274151,3394.6308,,0.2807897835717208
2021-05-21,vroom,188,10,10,450962,3100.0,254909,55.122571,,agent_with_anytime_vroom,188,10,0,506972,3580.0,258840,3572.975542,,-12.42011522035116
2021-05-14,vroom,193,11,11,458572,3140.0,260151,60.782516,,agent_with_anytime_vroom,193,11,0,525524,3680.0,267283,3629.142354,,-14.600106417312876
2021-05-20,vroom,197,12,12,498078,3390.0,281135,57.909182,,agent_with_anytime_vroom,197,9,0,448985,3180.0,283006,3646.227731,,9.856488341183509
2021-05-12,vroom,218,12,12,528131,3630.0,284147,61.762824,,agent_with_anytime_vroom,218,11,0,478606,3290.0,283041,4205.232398,,9.377408256663593
2021-05-19,vroom,217,11,11,493925,3380.0,289420,63.610827,,agent_with_anytime_vroom,217,10,0,487134,3400.0,294189,4295.081472,,1.3749050969276713
2021-05-17,vroom,221,12,12,537683,3690.0,296177,61.989817,,agent_with_anytime_vroom,221,10,0,494331,3490.0,294603,4335.517137,,8.062743289261517
2021-05-02,vroom,15,3,3,74941,540.0,31170,6.161703,,agent_with_anytime_vroom,15,3,0,88347,570.0,29535,10.979689,,-17.888739141457947
2021-05-09,vroom,24,3,3,89929,600.0,40482,6.342413,,agent_with_anytime_vroom,24,3,0,95063,750.0,43065,13.867182,,-5.708948170223176
2021-05-08,vroom,44,5,5,220716,1520.0,72033,6.775269,,agent_with_anytime_vroom,44,4,0,212497,1510.0,73010,26.781239,,3.723789847586944
2021-05-11,vroom,167,11,11,426401,2840.0,237871,45.455393,,agent_with_anytime_vroom,167,8,0,411817,2930.0,241450,1870.292718,,3.420254642930012
2021-05-04,vroom,171,11,11,442693,2990.0,245970,47.293017,,agent_with_anytime_vroom,171,8,0,419963,2960.0,243604,2031.839437,,5.134483716706612
2021-05-06,vroom,176,10,10,434688,3010.0,256191,46.179557,,agent_with_anytime_vroom,176,9,0,426759,2940.0,257965,2223.030928,,1.8240669169611308
2021-05-07,vroom,194,11,11,498310,3440.0,261647,48.377359,,agent_with_anytime_vroom,194,10,0,512531,3610.0,261000,2865.156015,,-2.8538459994782364
2021-05-05,vroom,213,13,13,571073,3910.0,286741,52.992627,,agent_with_anytime_vroom,213,10,0,546945,3850.0,290623,3306.095282,,4.225029024310377
2021-05-03,vroom,218,12,12,537790,3720.0,293925,54.440095,,agent_with_anytime_vroom,218,11,0,565540,4010.0,291524,3449.337318,,-5.160006694062738
2021-05-10,vroom,218,12,12,517570,3570.0,292678,53.343067,,agent_with_anytime_vroom,218,10,0,531800,3760.0,292940,3461.734594,,-2.749386556407829
2021-04-18,vroom,16,3,3,75859,570.0,28783,5.559918,,agent_with_anytime_vroom,16,2,0,70171,440.0,29033,13.084089,,7.498121514915831
2021-04-17,vroom,41,5,5,209818,1430.0,67856,6.206956,,agent_with_anytime_vroom,41,3,0,177054,1290.0,70488,28.207701,,15.615438141627505
2021-04-20,vroom,170,10,10,421969,2830.0,250147,54.932917,,agent_with_anytime_vroom,170,9,0,450035,3150.0,251193,2512.679712,,-6.6511994956975515
2021-04-13,vroom,188,11,11,441899,2960.0,266302,64.03125,,agent_with_anytime_vroom,188,10,0,467090,3250.0,266752,3177.917864,,-5.700623898221087
2021-04-15,vroom,188,12,12,486292,3240.0,269598,63.367215,,agent_with_anytime_vroom,188,11,0,518817,3620.0,275268,3384.569688,,-6.688368305462562
2021-04-19,vroom,196,11,11,469908,3170.0,256498,64.820324,,agent_with_anytime_vroom,196,9,0,446108,3120.0,259638,3594.666994,,5.064821199043217
2021-04-12,vroom,213,12,12,505425,3450.0,275572,65.536212,,agent_with_anytime_vroom,213,10,0,493952,3490.0,281811,4325.395107,,2.2699708166394617
2021-04-16,vroom,218,12,12,541720,3720.0,287125,65.603863,,agent_with_anytime_vroom,218,11,0,523462,3650.0,288051,4379.210325,,3.3703758399173003
2021-04-21,vroom,216,11,11,478723,3290.0,281463,68.339735,,agent_with_anytime_vroom,216,10,0,508353,3550.0,287684,4423.262907,,-6.18938300436787
2021-04-14,vroom,235,14,14,572688,3920.0,303282,68.282781,,agent_with_anytime_vroom,235,13,0,608103,4270.0,312860,4676.157921,,-6.183995473975358
2021-04-25,vroom,17,3,3,87845,540.0,33690,6.072808,,agent_with_anytime_vroom,17,3,0,106978,720.0,35056,14.821524,,-21.780408674369628
2021-05-01,vroom,47,6,6,249890,1710.0,83264,6.860061,,agent_with_anytime_vroom,47,4,0,217494,1570.0,81889,38.234854,,12.964104205850575
2021-04-24,vroom,51,5,5,243669,1700.0,86123,6.923101,,agent_with_anytime_vroom,51,6,0,286178,1980.0,88747,43.414306,,-17.445386979878442
2021-04-27,vroom,167,10,10,416548,2830.0,239818,47.663204,,agent_with_anytime_vroom,167,9,0,446804,3150.0,246562,2014.944795,,-7.26350864726274
2021-04-29,vroom,190,11,11,460275,3110.0,266401,56.40788,,agent_with_anytime_vroom,190,10,0,482517,3370.0,267996,2783.853795,,-4.832328499266743
2021-04-23,vroom,204,11,11,499767,3410.0,273727,58.394455,,agent_with_anytime_vroom,204,11,0,555984,4040.0,275969,3358.554356,,-11.248641867110074
2021-04-28,vroom,208,12,12,478058,3180.0,269757,60.80461,,agent_with_anytime_vroom,208,9,0,505347,3630.0,274190,3715.30749,,-5.708303176602002
2021-04-22,vroom,213,13,13,490303,3250.0,300483,57.423178,,agent_with_anytime_vroom,213,11,0,490100,3380.0,307533,3819.033971,,0.04140296918436151
2021-04-26,vroom,218,11,11,482562,3290.0,279781,55.307617,,agent_with_anytime_vroom,218,10,0,506962,3550.0,287139,3894.836985,,-5.056345091407944
2021-04-30,vroom,217,12,12,523575,3630.0,291128,57.875847,,agent_with_anytime_vroom,217,11,0,602534,4250.0,295884,3919.885698,,-15.080742969011126


==> data/comparison_5/comparison_vroom_vroom_vroom_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_duration_vroom,total_travel_time_vroom,computation_time_vroom,algo_vroom_vroom_240,no_of_requests_vroom_vroom_240,no_of_runs_vroom_vroom_240,no_of_vehicles_vroom_vroom_240,objective_vroom_vroom_240,operational_cost_vroom_vroom_240,total_duration_vroom_vroom_240,total_travel_time_vroom_vroom_240,computation_time_vroom_vroom_240,diff_vroom_vroom_vroom_240
2021-01-24,vroom,11,2,2,56742,380.0,17189,6.339651,,agent_with_anytime_vroom,11,3,0,61932,600.0,17798,9.283566,,-9.146663846885904
2021-01-23,vroom,27,4,4,157510,1000.0,45119,6.661802,,agent_with_anytime_vroom,27,4,0,160451,1090.0,45649,16.016753,,-1.8671830359977144
2021-01-30,vroom,36,4,4,161233,1120.0,56124,6.94773,,agent_with_anytime_vroom,36,3,0,164661,1140.0,58051,20.348292,,-2.1261156214918784
2021-01-26,vroom,127,8,8,328140,2180.0,192184,21.643162,,agent_with_anytime_vroom,127,7,0,373424,2710.0,192840,734.76786,,-13.800207228621929
2021-01-28,vroom,159,9,9,364359,2460.0,224736,36.254741,,agent_with_anytime_vroom,159,10,0,499412,3520.0,226618,1476.51564,,-37.06591575890811
2021-01-21,vroom,165,10,10,369209,2410.0,240621,36.066169,,agent_with_anytime_vroom,165,8,0,414260,2930.0,244409,1609.857389,,-12.20203191146478
2021-01-22,vroom,160,9,9,407355,2820.0,208261,35.462955,,agent_with_anytime_vroom,160,8,0,421583,3020.0,212504,1682.903653,,-3.4927765708043355
2021-01-25,vroom,175,10,10,442101,3040.0,230905,36.42995,,agent_with_anytime_vroom,175,8,0,431406,3110.0,236689,1843.268341,,2.4191304701866767
2021-01-27,vroom,182,11,11,441211,2960.0,243436,36.487515,,agent_with_anytime_vroom,182,8,0,430073,3080.0,240024,1907.960872,,2.5244157557268516
2021-01-29,vroom,180,11,11,445845,3050.0,236545,37.938728,,agent_with_anytime_vroom,180,9,0,453832,3180.0,240690,1966.108045,,-1.791429756978322
2021-01-31,vroom,17,2,2,61130,380.0,25111,5.893988,,agent_with_anytime_vroom,17,2,0,80695,530.0,26127,10.759282,,-32.005561917225585
2021-02-07,vroom,28,3,3,103327,660.0,41529,6.062194,,agent_with_anytime_vroom,28,4,0,158324,1060.0,43866,15.922967,,-53.226165474658124
2021-02-06,vroom,35,4,4,172292,1180.0,52752,6.324376,,agent_with_anytime_vroom,35,6,0,238619,1590.0,54394,20.195458,,-38.49685417779119
2021-02-02,vroom,153,9,9,378418,2550.0,219340,40.772355,,agent_with_anytime_vroom,153,9,0,451714,3150.0,227417,1332.545841,,-19.36905749726493
2021-02-04,vroom,159,11,11,416594,2750.0,229572,36.811215,,agent_with_anytime_vroom,159,9,0,423967,2940.0,229335,1627.078944,,-1.7698286581179759
2021-02-09,vroom,163,12,12,458323,3030.0,231245,31.059177,,agent_with_anytime_vroom,163,9,0,460747,3270.0,235735,1730.820641,,-0.5288846512175911
2021-02-01,vroom,175,9,9,420820,2880.0,229434,40.068336,,agent_with_anytime_vroom,175,9,0,511250,3600.0,232664,2024.229111,,-21.488997671213344
2021-02-03,vroom,188,10,10,431556,2980.0,242619,40.108417,,agent_with_anytime_vroom,188,8,0,440296,3140.0,245464,2280.364128,,-2.025229634161036
2021-02-08,vroom,199,11,11,446594,3140.0,255917,37.570608,,agent_with_anytime_vroom,199,9,0,501550,3600.0,259515,2420.387307,,-12.305584042777108
2021-02-05,vroom,200,12,12,501590,3420.0,256303,41.657652,,agent_with_anytime_vroom,200,9,0,500718,3630.0,256020,2479.896866,,0.17384716601208158
2021-01-17,vroom,12,2,2,55333,380.0,20535,9.133835,,agent_with_anytime_vroom,12,2,0,79447,530.0,20589,11.248144,,-43.57978060108796
2021-01-16,vroom,36,4,4,146798,1030.0,58015,10.133117,,agent_with_anytime_vroom,36,4,0,171317,1270.0,59217,23.059347,,-16.702543631384625
2021-01-12,vroom,118,9,9,395270,2700.0,177587,35.143868,,agent_with_anytime_vroom,118,7,0,399570,2890.0,178089,624.47536,,-1.0878639917018746
2021-01-14,vroom,154,10,10,404745,2740.0,222405,43.623529,,agent_with_anytime_vroom,154,9,0,466679,3300.0,226693,1446.825662,,-15.30198025917553
2021-01-19,vroom,151,9,9,367580,2460.0,221435,39.854642,,agent_with_anytime_vroom,151,9,0,462479,3240.0,220188,1447.639227,,-25.81723706404048
2021-01-18,vroom,159,10,10,422182,2950.0,203406,46.637863,,agent_with_anytime_vroom,159,8,0,435396,3140.0,208308,1594.263505,,-3.1299297459389552
2021-01-15,vroom,165,10,10,458361,3160.0,219461,48.855702,,agent_with_anytime_vroom,165,8,0,436333,3080.0,223534,1868.867385,,4.805818994198896
2021-01-11,vroom,180,11,11,459472,3170.0,235570,49.338732,,agent_with_anytime_vroom,180,8,0,462308,3290.0,240478,2106.557568,,-0.6172302120695059
2021-01-20,vroom,179,11,11,461721,3140.0,237552,49.186775,,agent_with_anytime_vroom,179,8,0,451302,3260.0,245618,2107.908109,,2.256557531496293
2021-01-13,vroom,186,11,11,474427,3230.0,246996,48.394458,,agent_with_anytime_vroom,186,9,0,505311,3600.0,255367,2249.851214,,-6.50974754809486
2021-01-03,vroom,7,1,1,23470,160.0,11355,14.096511,,agent_with_anytime_vroom,7,2,0,56082,350.0,14167,12.320542,,-138.95185342991053
2021-01-10,vroom,9,1,1,31725,190.0,16762,14.100847,,agent_with_anytime_vroom,9,3,0,52454,570.0,15481,12.726474,,-65.33963750985028
2021-01-09,vroom,27,4,4,156409,1060.0,46338,14.281714,,agent_with_anytime_vroom,27,3,0,163866,1170.0,46771,18.920703,,-4.767628461277804
2021-01-02,vroom,28,4,4,149032,1030.0,43048,14.280611,,agent_with_anytime_vroom,28,3,0,159671,1140.0,44592,19.006851,,-7.13873530516936
2021-01-01,vroom,79,6,6,236741,1620.0,95384,18.838791,,agent_with_anytime_vroom,79,5,0,241630,1700.0,97522,112.913207,,-2.0651260237981592
2021-01-07,vroom,139,9,9,375096,2550.0,201535,38.061698,,agent_with_anytime_vroom,139,8,0,406831,2840.0,202973,774.733884,,-8.46050077846738
2021-01-05,vroom,155,10,10,370830,2470.0,228566,38.935898,,agent_with_anytime_vroom,155,8,0,401851,2840.0,230018,981.941144,,-8.36528867675215
2021-01-08,vroom,156,9,9,444070,3090.0,205661,39.284966,,agent_with_anytime_vroom,156,7,0,426484,3100.0,205257,1070.690092,,3.9601864570900984
2021-01-04,vroom,174,10,10,442803,3010.0,225722,40.402177,,agent_with_anytime_vroom,174,8,0,434117,3110.0,227058,1302.593065,,1.9615946594761102
2021-01-06,vroom,193,11,11,494329,3380.0,251153,41.729804,,agent_with_anytime_vroom,193,10,0,561530,3970.0,253798,1487.934024,,-13.594387543518588
2021-02-14,vroom,22,3,3,88028,600.0,32384,5.683724,,agent_with_anytime_vroom,22,2,0,83985,590.0,36764,16.830415,,4.5928568182850915
2021-02-13,vroom,41,4,4,159849,1060.0,65338,27.038753,,agent_with_anytime_vroom,41,5,0,231426,1670.0,70067,28.470132,,-44.777884128145935
2021-02-16,vroom,125,8,8,326835,2210.0,181098,26.903709,,agent_with_anytime_vroom,125,7,0,386849,2770.0,185701,777.612381,,-18.36217051417382
2021-02-11,vroom,159,10,10,403242,2710.0,230393,43.893614,,agent_with_anytime_vroom,159,8,0,412527,2930.0,230824,1912.74007,,-2.302587528084872
2021-02-18,vroom,168,10,10,389455,2590.0,239816,43.05162,,agent_with_anytime_vroom,168,9,0,466213,3300.0,245707,2254.226738,,-19.70908063832792
2021-02-19,vroom,182,11,11,465423,3170.0,233859,46.277668,,agent_with_anytime_vroom,182,8,0,432181,3110.0,239601,2545.719798,,7.1423199970779265
2021-02-17,vroom,186,11,11,434336,2900.0,238307,42.103758,,agent_with_anytime_vroom,186,10,0,480480,3400.0,246178,2585.388788,,-10.624033006704487
2021-02-10,vroom,185,11,11,466710,3200.0,242560,45.663917,,agent_with_anytime_vroom,185,9,0,484988,3450.0,243165,2618.955819,,-3.91635062458486
2021-02-15,vroom,182,10,10,441544,3040.0,234790,45.587212,,agent_with_anytime_vroom,182,9,0,480896,3450.0,235791,2652.995457,,-8.912362074900802
2021-02-12,vroom,192,11,11,459252,3080.0,242462,46.189277,,agent_with_anytime_vroom,192,9,0,513386,3690.0,249245,2811.438621,,-11.787428252898192
2021-02-28,vroom,14,3,3,75278,540.0,24232,5.753746,,agent_with_anytime_vroom,14,3,0,104494,690.0,25854,11.03614,,-38.81080793857435
2021-02-21,vroom,20,2,2,58450,380.0,27523,5.830721,,agent_with_anytime_vroom,20,3,0,104965,690.0,30911,12.611229,,-79.58083832335329
2021-02-27,vroom,29,4,4,172538,1150.0,50600,6.177687,,agent_with_anytime_vroom,29,3,0,155818,1080.0,51215,17.015268,,9.690618878160173
2021-02-20,vroom,36,4,4,166282,1150.0,57556,6.07277,,agent_with_anytime_vroom,36,4,0,173345,1180.0,57703,20.924089,,-4.2476034688060045
2021-02-23,vroom,163,10,10,419546,2830.0,237181,37.009125,,agent_with_anytime_vroom,163,8,0,422616,3020.0,238396,1745.303309,,-0.7317433606803545
2021-03-01,vroom,170,9,9,382994,2580.0,215815,37.994354,,agent_with_anytime_vroom,170,8,0,407804,2870.0,218921,1808.191019,,-6.477908270103448
2021-02-25,vroom,167,10,10,408537,2680.0,241587,38.319739,,agent_with_anytime_vroom,167,9,0,462524,3330.0,244985,1882.19008,,-13.214714946259457
2021-02-22,vroom,181,10,10,463982,3220.0,236274,39.763128,,agent_with_anytime_vroom,181,8,0,445839,3170.0,239778,2167.164373,,3.9102810022802608
2021-02-24,vroom,197,11,11,458861,3140.0,262158,40.287216,,agent_with_anytime_vroom,197,9,0,494701,3540.0,269628,2422.624301,,-7.810644182007187
2021-02-26,vroom,205,12,12,537371,3720.0,265541,41.47444,,agent_with_anytime_vroom,205,9,0,520613,3780.0,268722,2478.250271,,3.118515885673027
2021-03-21,vroom,16,3,3,80893,630.0,30974,5.732269,,agent_with_anytime_vroom,16,2,0,88458,620.0,31093,14.380316,,-9.35185986426514
2021-03-14,vroom,25,3,3,77320,600.0,36124,6.056076,,agent_with_anytime_vroom,25,2,0,96064,680.0,42150,18.03968,,-24.242110708742885
2021-03-20,vroom,48,4,4,165916,1150.0,75988,6.78563,,agent_with_anytime_vroom,48,4,0,222843,1600.0,78920,37.998726,,-34.310735552930396
2021-03-13,vroom,54,5,5,203731,1430.0,85107,7.473907,,agent_with_anytime_vroom,54,4,0,225571,1630.0,84564,45.392721,,-10.720018063034098
2021-03-16,vroom,168,10,10,391327,2590.0,237378,40.143514,,agent_with_anytime_vroom,168,10,0,502754,3550.0,241787,1629.95875,,-28.474140552530237
2021-03-18,vroom,174,10,10,373022,2500.0,239782,38.951102,,agent_with_anytime_vroom,174,11,0,521124,3620.0,246052,1745.022534,,-39.70328827790318
2021-03-12,vroom,197,11,11,465943,3260.0,252186,47.974098,,agent_with_anytime_vroom,197,9,0,488706,3540.0,257597,2725.241373,,-4.885361514176627
2021-03-15,vroom,210,12,12,492697,3330.0,267883,48.041077,,agent_with_anytime_vroom,210,10,0,530629,3820.0,272891,3042.434706,,-7.698849394252451
2021-03-19,vroom,209,11,11,497104,3440.0,262119,45.55464,,agent_with_anytime_vroom,209,9,0,486280,3510.0,271119,3085.385339,,2.1774115678007018
2021-03-17,vroom,233,13,13,523696,3520.0,291772,49.427416,,agent_with_anytime_vroom,233,11,0,544087,3860.0,301164,3327.721088,,-3.89367113745379
2021-03-07,vroom,23,3,3,93491,660.0,34560,5.81324,,agent_with_anytime_vroom,23,3,0,116618,780.0,39245,14.192438,,-24.737140473414552
2021-03-06,vroom,38,5,5,157694,1220.0,60678,6.26781,,agent_with_anytime_vroom,38,4,0,193420,1420.0,61520,23.211917,,-22.65526906540515
2021-03-02,vroom,159,10,10,414717,2770.0,229330,43.611928,,agent_with_anytime_vroom,159,9,0,444329,3120.0,229659,1738.200182,,-7.140290848940362
2021-03-09,vroom,173,11,11,417311,2780.0,251877,51.342786,,agent_with_anytime_vroom,173,10,0,468657,3280.0,258456,2518.529958,,-12.304013074182086
2021-03-03,vroom,175,10,10,382700,2500.0,226603,46.857782,,agent_with_anytime_vroom,175,8,0,413882,2930.0,233742,2529.258091,,-8.147896524692971
2021-03-04,vroom,178,11,11,428897,2840.0,254321,50.241745,,agent_with_anytime_vroom,178,10,0,505561,3550.0,253770,2593.471193,,-17.87468786212074
2021-03-11,vroom,169,12,12,469480,3240.0,245315,50.00037,,agent_with_anytime_vroom,169,9,0,476627,3390.0,246637,2635.345827,,-1.5223225696515295
2021-03-05,vroom,204,10,10,477334,3310.0,257445,51.799737,,agent_with_anytime_vroom,204,9,0,486604,3510.0,264420,3216.725265,,-1.9420363938039193
2021-03-08,vroom,203,11,11,471703,3170.0,264214,53.367925,,agent_with_anytime_vroom,203,9,0,500490,3630.0,268877,3364.778613,,-6.102780775191169
2021-03-10,vroom,202,11,11,492044,3350.0,267841,54.530546,,agent_with_anytime_vroom,202,10,0,516924,3640.0,274992,3367.80351,,-5.056458365512027
2021-06-06,vroom,23,3,3,99619,660.0,41910,6.356863,,agent_with_anytime_vroom,23,4,0,133100,1030.0,47054,13.963319,,-33.60905048233771
2021-06-05,vroom,40,4,4,189627,1330.0,67458,6.440057,,agent_with_anytime_vroom,40,4,0,226165,1630.0,68405,27.439203,,-19.268353135365743
2021-06-01,vroom,155,10,10,395060,2650.0,232331,45.207787,,agent_with_anytime_vroom,155,8,0,407002,2870.0,233517,1629.383511,,-3.02283197488989
2021-06-03,vroom,156,10,10,389013,2590.0,233743,43.462086,,agent_with_anytime_vroom,156,8,0,417222,2930.0,236909,1679.117157,,-7.25142861549614
2021-06-08,vroom,164,11,11,469776,3230.0,238423,35.391155,,agent_with_anytime_vroom,164,10,0,523710,3700.0,242458,2188.405457,,-11.480790844998467
2021-06-10,vroom,174,11,11,475374,3260.0,252565,48.504294,,agent_with_anytime_vroom,174,11,0,557196,3950.0,255352,2602.807323,,-17.21213192139242
2021-06-02,vroom,179,11,11,447630,3050.0,241077,48.49817,,agent_with_anytime_vroom,179,9,0,481120,3420.0,243165,2644.533611,,-7.481625449590063
2021-06-04,vroom,181,10,10,434770,2980.0,238994,48.62503,,agent_with_anytime_vroom,181,9,0,456201,3210.0,240669,2682.938044,,-4.929272948915519
2021-06-09,vroom,195,12,12,494159,3510.0,267174,49.815665,,agent_with_anytime_vroom,195,9,0,467589,3330.0,266590,2892.821994,,5.3768119168122
2021-06-07,vroom,211,13,13,511639,3460.0,286093,51.105438,,agent_with_anytime_vroom,211,11,0,567690,4010.0,288161,3137.342538,,-10.955185198939096
2021-05-30,vroom,11,2,2,79313,530.0,22243,5.639083,,agent_with_anytime_vroom,11,3,0,99456,840.0,23487,11.764669,,-25.396845409958015
2021-05-23,vroom,15,3,3,84988,540.0,30105,5.690765,,agent_with_anytime_vroom,15,2,0,85649,560.0,30207,12.546699,,-0.7777568597919706
2021-05-29,vroom,40,4,4,198761,1360.0,61659,6.497814,,agent_with_anytime_vroom,40,4,0,225888,1600.0,63042,26.794247,,-13.648049667691348
2021-05-22,vroom,43,5,5,208818,1400.0,70991,6.602217,,agent_with_anytime_vroom,43,6,0,236992,1770.0,71842,30.720687,,-13.492131904337748
2021-05-31,vroom,92,7,7,246822,1720.0,115175,10.476597,,agent_with_anytime_vroom,92,5,0,278610,2000.0,119237,176.897272,,-12.878916790237499
2021-05-27,vroom,141,9,9,403818,2790.0,212142,26.68705,,agent_with_anytime_vroom,141,9,0,493174,3540.0,218127,883.694325,,-22.127790242138786
2021-05-25,vroom,167,10,10,442760,3040.0,243618,32.449858,,agent_with_anytime_vroom,167,10,0,511381,3640.0,243117,1436.30199,,-15.498464179239317
2021-05-26,vroom,196,11,11,452674,3110.0,259388,37.750345,,agent_with_anytime_vroom,196,10,0,500100,3550.0,262989,2019.738595,,-10.476855308676884
2021-05-28,vroom,202,12,12,514982,3450.0,273412,38.83257,,agent_with_anytime_vroom,202,10,0,536341,3850.0,277054,2272.818322,,-4.147523602766698
2021-05-24,vroom,215,12,12,515518,3510.0,283950,38.477362,,agent_with_anytime_vroom,215,10,0,524307,3730.0,287112,2396.738027,,-1.7048871232430294
2021-03-28,vroom,19,3,3,89833,600.0,36576,5.79611,,agent_with_anytime_vroom,19,3,0,104284,720.0,37424,14.076184,,-16.086516090968797
2021-03-27,vroom,40,4,4,193586,1360.0,73191,6.526999,,agent_with_anytime_vroom,40,4,0,225183,1630.0,74553,26.852766,,-16.321944768733275
2021-03-25,vroom,149,11,11,289887,1910.0,217112,36.511009,,agent_with_anytime_vroom,149,9,0,343778,2310.0,219395,1447.795227,,-18.59034727324785
2021-03-30,vroom,184,12,12,477036,3270.0,265144,66.873739,,agent_with_anytime_vroom,184,10,0,501174,3520.0,268950,3025.48437,,-5.059995472039846
2021-03-23,vroom,197,12,12,490916,3420.0,274562,68.449011,,agent_with_anytime_vroom,197,10,0,561214,4090.0,274789,3759.747555,,-14.319761425579935
2021-03-24,vroom,210,11,11,492138,3350.0,279499,66.803137,,agent_with_anytime_vroom,210,10,0,521824,3700.0,285445,4089.64248,,-6.0320479215179486
2021-03-31,vroom,209,13,13,548221,3760.0,279655,68.699279,,agent_with_anytime_vroom,209,10,0,493172,3520.0,277727,4317.363476,,10.041388418174423
2021-03-29,vroom,221,12,12,515260,3540.0,284620,67.51492,,agent_with_anytime_vroom,221,10,0,521162,3670.0,290629,4630.354323,,-1.1454411365136048
2021-03-26,vroom,225,11,11,538521,3740.0,298925,67.878235,,agent_with_anytime_vroom,225,11,0,594960,4220.0,299514,4652.31643,,-10.480371239004606
2021-03-22,vroom,233,12,12,497605,3360.0,300410,67.017669,,agent_with_anytime_vroom,233,11,0,539507,3770.0,305932,4822.688417,,-8.420735322193305
2021-06-13,vroom,19,2,2,73238,470.0,36653,5.685262,,agent_with_anytime_vroom,19,2,0,79850,560.0,36508,11.828967,,-9.02810016658019
2021-06-20,vroom,25,3,3,89680,630.0,42009,5.828601,,agent_with_anytime_vroom,25,4,0,162702,1090.0,46068,14.964296,,-81.42506690454951
2021-06-19,vroom,37,4,4,158543,1180.0,60244,6.347947,,agent_with_anytime_vroom,37,3,0,173259,1230.0,61817,22.903297,,-9.282024435011321
2021-06-12,vroom,48,5,5,234581,1670.0,76095,6.344558,,agent_with_anytime_vroom,48,4,0,234294,1690.0,77266,31.438366,,0.1223457995319314
2021-06-15,vroom,176,12,12,471890,3150.0,255041,37.165383,,agent_with_anytime_vroom,176,9,0,447225,3090.0,251123,2026.055276,,5.226853715908368
2021-06-17,vroom,172,11,11,431593,2900.0,257467,41.496773,,agent_with_anytime_vroom,172,9,0,453340,3180.0,258723,2088.931294,,-5.038774956961767
2021-06-18,vroom,189,12,12,504158,3420.0,262202,45.711466,,agent_with_anytime_vroom,189,10,0,541492,3880.0,259764,2687.584546,,-7.4052182054038616
2021-06-14,vroom,207,11,11,451295,3050.0,279841,45.164706,,agent_with_anytime_vroom,207,11,0,560830,3950.0,285105,2945.460755,,-24.27126380748734
2021-06-16,vroom,206,11,11,530539,3710.0,280702,47.826915,,agent_with_anytime_vroom,206,9,0,535423,3900.0,281208,2989.39266,,-0.9205732283583299
2021-06-11,vroom,205,13,13,530594,3580.0,279722,46.20776,,agent_with_anytime_vroom,205,10,0,538423,3880.0,284802,3047.523367,,-1.4755161196696533
2021-06-27,vroom,20,2,2,62730,440.0,35148,5.589683,,agent_with_anytime_vroom,20,3,0,129800,900.0,40056,12.753324,,-106.91853977363303
2021-06-26,vroom,49,5,5,239676,1700.0,79505,6.239309,,agent_with_anytime_vroom,49,5,0,270414,2000.0,77943,37.558167,,-12.8248134982226
2021-06-22,vroom,165,11,11,431777,2990.0,244252,47.672379,,agent_with_anytime_vroom,165,10,0,455070,3250.0,247255,2270.393571,,-5.394682903443212
2021-06-29,vroom,165,10,10,455071,3190.0,245263,42.432066,,agent_with_anytime_vroom,165,9,0,472186,3360.0,242000,2373.726241,,-3.7609515877742155
2021-06-24,vroom,176,12,12,495024,3360.0,259497,49.096019,,agent_with_anytime_vroom,176,10,0,513282,3610.0,265858,2543.219472,,-3.688306021526229
2021-06-25,vroom,176,11,11,457932,3110.0,238125,51.939634,,agent_with_anytime_vroom,176,8,0,480225,3500.0,238515,2634.779328,,-4.868190036948717
2021-06-28,vroom,201,11,11,487660,3350.0,267426,52.63427,,agent_with_anytime_vroom,201,10,0,533104,3790.0,268087,3405.842341,,-9.318787679940943
2021-06-30,vroom,200,11,11,402545,2630.0,273394,54.385595,,agent_with_anytime_vroom,200,9,0,426030,2940.0,273988,3427.741973,,-5.834130345675638
2021-06-21,vroom,200,12,12,496113,3420.0,267289,52.619272,,agent_with_anytime_vroom,200,10,0,476621,3310.0,269313,3488.525838,,3.9289436076055253
2021-06-23,vroom,202,11,11,449743,2990.0,272569,55.52226,,agent_with_anytime_vroom,202,9,0,469541,3330.0,275871,3491.865569,,-4.4020696264310955
2021-04-11,vroom,17,3,3,77002,510.0,35163,5.882418,,agent_with_anytime_vroom,17,3,0,93919,690.0,35548,13.963734,,-21.969559232227734
2021-04-03,vroom,43,6,6,227725,1530.0,68410,6.65433,,agent_with_anytime_vroom,43,5,0,247184,1700.0,70540,32.042835,,-8.544955538478428
2021-04-10,vroom,51,5,5,173841,1160.0,85250,6.553743,,agent_with_anytime_vroom,51,6,0,239089,1770.0,89768,40.999123,,-37.53314810660316
2021-04-06,vroom,170,11,11,420488,2810.0,241008,46.913115,,agent_with_anytime_vroom,170,9,0,442446,3090.0,247028,1984.742648,,-5.222027739198265
2021-04-01,vroom,181,11,11,428066,2930.0,263193,48.340494,,agent_with_anytime_vroom,181,9,0,479215,3450.0,269022,2578.238873,,-11.948858353618368
2021-04-08,vroom,181,11,11,462842,3050.0,263323,35.926076,,agent_with_anytime_vroom,181,9,0,477708,3420.0,269338,2659.683479,,-3.2118952039788957
2021-04-02,vroom,200,13,13,533821,3670.0,268194,49.652436,,agent_with_anytime_vroom,200,9,0,505351,3630.0,275321,2986.738882,,5.333248410984206
2021-04-09,vroom,205,11,11,497350,3410.0,264391,51.785099,,agent_with_anytime_vroom,205,10,0,561259,4090.0,269572,3310.595134,,-12.849904493817231
2021-04-05,vroom,204,11,11,471650,3260.0,269943,50.710413,,agent_with_anytime_vroom,204,10,0,525573,3700.0,276798,3366.179554,,-11.43284214989929
2021-04-07,vroom,212,12,12,505481,3450.0,276338,52.219593,,agent_with_anytime_vroom,212,10,0,547041,3910.0,279681,3433.385047,,-8.22187184088027
2021-05-16,vroom,14,2,2,70288,470.0,26044,5.627361,,agent_with_anytime_vroom,14,1,0,44845,310.0,27047,10.334342,,36.19821306624175
2021-05-15,vroom,47,5,5,222518,1580.0,80041,6.197994,,agent_with_anytime_vroom,47,5,0,265933,1970.0,79024,33.904189,,-19.510781150288967
2021-05-18,vroom,168,11,11,427086,2840.0,247671,58.808791,,agent_with_anytime_vroom,168,9,0,467120,3300.0,251425,2241.253733,,-9.373756105327733
2021-05-21,vroom,188,10,10,450962,3100.0,254909,55.122571,,agent_with_anytime_vroom,188,9,0,502698,3600.0,254935,3384.588949,,-11.47236352508637
2021-05-14,vroom,193,11,11,458572,3140.0,260151,60.782516,,agent_with_anytime_vroom,193,9,0,507024,3660.0,262915,3557.610188,,-10.565843531659151
2021-05-13,vroom,191,12,12,481499,3240.0,269118,61.465722,,agent_with_anytime_vroom,191,12,0,568889,3960.0,271136,3601.942749,,-18.14957040409222
2021-05-20,vroom,197,12,12,498078,3390.0,281135,57.909182,,agent_with_anytime_vroom,197,11,0,515714,3590.0,273483,3604.668539,,-3.540810877011231
2021-05-19,vroom,217,11,11,493925,3380.0,289420,63.610827,,agent_with_anytime_vroom,217,10,0,549758,3910.0,291142,4161.710949,,-11.303942906311686
2021-05-12,vroom,218,12,12,528131,3630.0,284147,61.762824,,agent_with_anytime_vroom,218,9,0,492622,3540.0,289612,4357.03574,,6.723521247569258
2021-05-17,vroom,221,12,12,537683,3690.0,296177,61.989817,,agent_with_anytime_vroom,221,9,0,487665,3450.0,299134,4427.4838,,9.302507239395704
2021-05-02,vroom,15,3,3,74941,540.0,31170,6.161703,,agent_with_anytime_vroom,15,2,0,75016,470.0,29477,12.600319,,-0.10007872859983187
2021-05-09,vroom,24,3,3,89929,600.0,40482,6.342413,,agent_with_anytime_vroom,24,3,0,114371,750.0,43649,15.949304,,-27.179219161783184
2021-05-08,vroom,44,5,5,220716,1520.0,72033,6.775269,,agent_with_anytime_vroom,44,4,0,245873,1780.0,72694,30.690925,,-11.397905000090613
2021-05-11,vroom,167,11,11,426401,2840.0,237871,45.455393,,agent_with_anytime_vroom,167,8,0,416851,2960.0,243972,1896.325178,,2.239675798133682
2021-05-06,vroom,176,10,10,434688,3010.0,256191,46.179557,,agent_with_anytime_vroom,176,9,0,470543,3360.0,257613,2233.243223,,-8.248444861601884
2021-05-04,vroom,171,11,11,442693,2990.0,245970,47.293017,,agent_with_anytime_vroom,171,9,0,469831,3360.0,247735,2360.439933,,-6.130207615661417
2021-05-07,vroom,194,11,11,498310,3440.0,261647,48.377359,,agent_with_anytime_vroom,194,10,0,543200,3910.0,260947,2982.708025,,-9.008448556119685
2021-05-03,vroom,218,12,12,537790,3720.0,293925,54.440095,,agent_with_anytime_vroom,218,10,0,540361,3820.0,293560,3554.062417,,-0.4780676472228937
2021-05-10,vroom,218,12,12,517570,3570.0,292678,53.343067,,agent_with_anytime_vroom,218,10,0,544722,3880.0,296758,3595.101744,,-5.2460536738991825
2021-05-05,vroom,213,13,13,571073,3910.0,286741,52.992627,,agent_with_anytime_vroom,213,10,0,538314,3880.0,290845,3603.454813,,5.736394471459866
2021-04-18,vroom,16,3,3,75859,570.0,28783,5.559918,,agent_with_anytime_vroom,16,3,0,99414,630.0,30182,10.950843,,-31.051028882532066
2021-04-17,vroom,41,5,5,209818,1430.0,67856,6.206956,,agent_with_anytime_vroom,41,4,0,217702,1540.0,71054,27.48712,,-3.7575422509031635
2021-04-20,vroom,170,10,10,421969,2830.0,250147,54.932917,,agent_with_anytime_vroom,170,8,0,444279,3170.0,250209,2627.155065,,-5.287118248022959
2021-04-13,vroom,188,11,11,441899,2960.0,266302,64.03125,,agent_with_anytime_vroom,188,10,0,493395,3490.0,265927,3356.643133,,-11.65334160068251
2021-04-15,vroom,188,12,12,486292,3240.0,269598,63.367215,,agent_with_anytime_vroom,188,10,0,511382,3610.0,275517,3629.320638,,-5.159451522953288
2021-04-19,vroom,196,11,11,469908,3170.0,256498,64.820324,,agent_with_anytime_vroom,196,9,0,482000,3450.0,259467,3636.685482,,-2.5732696612954027
2021-04-12,vroom,213,12,12,505425,3450.0,275572,65.536212,,agent_with_anytime_vroom,213,11,0,551821,3830.0,281812,4443.766615,,-9.179601325617055
2021-04-16,vroom,218,12,12,541720,3720.0,287125,65.603863,,agent_with_anytime_vroom,218,10,0,537039,3820.0,286448,4504.367693,,0.8640995348150335
2021-04-21,vroom,216,11,11,478723,3290.0,281463,68.339735,,agent_with_anytime_vroom,216,10,0,552930,3970.0,287665,4516.333675,,-15.501030867537176
2021-04-14,vroom,235,14,14,572688,3920.0,303282,68.282781,,agent_with_anytime_vroom,235,10,0,546776,3970.0,308679,4908.69008,,4.524627720504009
2021-04-25,vroom,17,3,3,87845,540.0,33690,6.072808,,agent_with_anytime_vroom,17,2,0,88706,620.0,33584,14.804726,,-0.9801354658773976
2021-05-01,vroom,47,6,6,249890,1710.0,83264,6.860061,,agent_with_anytime_vroom,47,4,0,220901,1600.0,81063,38.527983,,11.600704309896354
2021-04-24,vroom,51,5,5,243669,1700.0,86123,6.923101,,agent_with_anytime_vroom,51,3,0,202886,1500.0,86396,44.358155,,16.737049029626256
2021-04-27,vroom,167,10,10,416548,2830.0,239818,47.663204,,agent_with_anytime_vroom,167,8,0,413853,2930.0,236482,2082.395939,,0.6469842611175662
2021-04-29,vroom,190,11,11,460275,3110.0,266401,56.40788,,agent_with_anytime_vroom,190,11,0,559822,3920.0,271255,2915.092221,,-21.627722557166912
2021-04-23,vroom,204,11,11,499767,3410.0,273727,58.394455,,agent_with_anytime_vroom,204,10,0,565125,4060.0,277160,3658.921821,,-13.077694205499762
2021-04-28,vroom,208,12,12,478058,3180.0,269757,60.80461,,agent_with_anytime_vroom,208,10,0,549396,3910.0,271641,3997.687353,,-14.922457107714964
2021-04-26,vroom,218,11,11,482562,3290.0,279781,55.307617,,agent_with_anytime_vroom,218,10,0,539408,3850.0,290382,4002.82054,,-11.78004069943344
2021-04-30,vroom,217,12,12,523575,3630.0,291128,57.875847,,agent_with_anytime_vroom,217,11,0,576088,4130.0,288810,4043.00487,,-10.029699660984576
2021-04-22,vroom,213,13,13,490303,3250.0,300483,57.423178,,agent_with_anytime_vroom,213,10,0,507274,3550.0,306181,4054.058856,,-3.461329014915267


==> data/comparison_6/comparison_anytime_120_n_routing_120.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_duration,total_travel_time_n_routing_120,computation_time_n_routing_120,diff_anytime_n_routing
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,agent_with_anytime_routing,17,5,0,72402,800.0,22648,6.458634,,-35.35614133482894
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,agent_with_anytime_routing,43,11,0,135797,1760.0,49440,10.779376,,-15.79858446320457
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,agent_with_anytime_routing,51,11,0,158542,1760.0,65574,11.141255,,-29.207924826613855
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,agent_with_anytime_routing,170,31,0,422657,4960.0,163382,108.460942,,-21.633864102704305
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,agent_with_anytime_routing,200,41,0,511017,6560.0,180650,139.302429,,-35.90805368056553
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,agent_with_anytime_routing,181,31,0,448973,4960.0,177433,158.911821,,-17.053566307402715
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,agent_with_anytime_routing,181,33,0,455654,5280.0,175101,175.760135,,-24.640020132612644
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,agent_with_anytime_routing,212,38,0,498804,6080.0,176771,214.729355,,-26.18653093543744
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,agent_with_anytime_routing,204,37,0,485781,5920.0,173136,222.200016,,-21.49719004874584
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,agent_with_anytime_routing,205,37,0,479816,5920.0,168285,254.902455,,-31.111238629252846
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,agent_with_anytime_routing,19,6,0,73266,960.0,26761,6.689511,,0.46056653759934785
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,agent_with_anytime_routing,40,8,0,128072,1280.0,55571,10.164381,,-7.405108938125828
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,agent_with_anytime_routing,149,27,0,364563,4320.0,135748,63.26534,,-28.209249164761736
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,agent_with_anytime_routing,184,36,0,498457,5760.0,190392,122.908227,,-2.2754925959287355
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,agent_with_anytime_routing,197,37,0,480984,5920.0,173102,168.302995,,-28.68448511116462
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,agent_with_anytime_routing,210,39,0,503296,6240.0,184057,176.292164,,-26.1845724156778
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,agent_with_anytime_routing,209,36,0,504672,5760.0,177278,191.378048,,-6.358245065352728
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,agent_with_anytime_routing,221,41,0,532272,6560.0,182640,202.497079,,-3.8063012549853243
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,agent_with_anytime_routing,225,44,0,557617,7040.0,196487,232.757836,,-37.56636338517407
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,agent_with_anytime_routing,233,42,0,543725,6720.0,192041,236.828419,,-22.467205434527994
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,agent_with_anytime_routing,19,6,0,73571,960.0,30836,6.207196,,-21.647183319830024
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,agent_with_anytime_routing,25,6,0,75257,960.0,27116,7.351133,,1.6428366050657397
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,agent_with_anytime_routing,37,6,0,109173,960.0,44398,9.222208,,-3.4031066489865505
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,agent_with_anytime_routing,48,9,0,141638,1440.0,54061,11.137644,,-19.80883099306378
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,agent_with_anytime_routing,176,31,0,436675,4960.0,164173,108.171139,,-23.254245133902362
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,agent_with_anytime_routing,172,31,0,444051,4960.0,177583,139.456011,,-20.045904174360167
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,agent_with_anytime_routing,205,38,0,490702,6080.0,179453,147.003262,,-31.49098431600582
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,agent_with_anytime_routing,189,34,0,453978,5440.0,166030,186.289589,,-33.01474660048814
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,agent_with_anytime_routing,206,40,0,503497,6400.0,181455,191.289485,,-27.759663230118473
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,agent_with_anytime_routing,207,35,0,506437,5600.0,188047,192.71793,,-23.029401976003246
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,agent_with_anytime_routing,20,7,0,75183,1120.0,25607,6.2528,,0.5607946354173555
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,agent_with_anytime_routing,49,8,0,157832,1280.0,59056,11.459263,,-28.210293735378215
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,agent_with_anytime_routing,165,30,0,426865,4800.0,161052,104.740054,,-2.019038423391019
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,agent_with_anytime_routing,165,30,0,415425,4800.0,162837,133.602371,,-19.270809407873582
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,agent_with_anytime_routing,176,34,0,469359,5440.0,180777,139.465474,,-24.397768383668385
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,agent_with_anytime_routing,176,31,0,434339,4960.0,153736,150.256741,,-32.463235069870144
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,agent_with_anytime_routing,200,35,0,492160,5600.0,177535,151.397418,,-12.840877304805183
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,agent_with_anytime_routing,202,36,0,478524,5760.0,177134,179.927871,,-25.79925181459934
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,agent_with_anytime_routing,200,35,0,462919,5600.0,165317,219.984677,,-21.02299316348806
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,agent_with_anytime_routing,201,35,0,481878,5600.0,175766,228.263822,,-1.9987934848180173
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,agent_with_anytime_routing,23,5,0,75798,800.0,28196,6.643376,,0.04615404902878694
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,agent_with_anytime_routing,40,6,0,126515,960.0,48826,9.658002,,-12.856034182849701
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,agent_with_anytime_routing,155,28,0,407281,4480.0,159895,105.312522,,-24.14037996714226
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,agent_with_anytime_routing,164,30,0,441573,4800.0,169210,114.111623,,-27.943221723862173
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,agent_with_anytime_routing,156,28,0,403890,4480.0,161200,121.844103,,-23.557970282945274
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,agent_with_anytime_routing,179,30,0,426346,4800.0,160879,161.92291,,-20.93378150307053
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,agent_with_anytime_routing,174,31,0,439950,4960.0,172504,171.599191,,-23.79497222738093
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,agent_with_anytime_routing,195,36,0,469399,5760.0,168505,189.179284,,-25.640785430562843
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,agent_with_anytime_routing,181,32,0,421713,5120.0,152820,218.985391,,-27.980298257433674
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,agent_with_anytime_routing,211,36,0,495546,5760.0,179322,266.200732,,-24.46432563174538
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,agent_with_anytime_routing,11,4,0,45011,640.0,15380,5.997799,,2.156381105580071
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,agent_with_anytime_routing,15,5,0,53630,800.0,20569,6.241136,,-37.266444842590225
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,agent_with_anytime_routing,40,8,0,119042,1280.0,45132,9.743758,,12.505144940318692
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,agent_with_anytime_routing,43,11,0,133665,1760.0,50438,11.812644,,-12.335801390067823
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,agent_with_anytime_routing,92,16,0,237638,2560.0,77633,26.540892,,-6.619586870300246
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,agent_with_anytime_routing,167,28,0,416491,4510.0,161603,109.410358,,-22.647776832173577
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,agent_with_anytime_routing,141,27,0,364393,4320.0,142238,114.363034,,-18.80353026711746
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,agent_with_anytime_routing,196,35,0,474730,5600.0,169933,169.483733,,-23.01126646697277
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,agent_with_anytime_routing,215,40,0,514935,6400.0,182567,212.611351,,-26.149266894498954
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,agent_with_anytime_routing,202,34,0,486388,5440.0,182237,218.016011,,-0.4595559759832949
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,agent_with_anytime_routing,16,6,0,62593,960.0,19455,6.181333,,-19.88469862672617
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,agent_with_anytime_routing,41,8,0,120065,1280.0,53086,10.649379,,-9.93553939971066
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,agent_with_anytime_routing,170,33,0,440002,5280.0,164610,132.087515,,-29.865353851965974
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,agent_with_anytime_routing,188,36,0,480238,5760.0,172895,167.551727,,-29.66403957113273
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,agent_with_anytime_routing,188,35,0,476145,5600.0,179620,181.183202,,-16.210589515920397
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,agent_with_anytime_routing,216,41,0,512004,6560.0,177996,229.263167,,-19.22069394284437
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,agent_with_anytime_routing,196,35,0,462626,5600.0,161612,229.299988,,-23.317606290817007
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,agent_with_anytime_routing,218,40,0,506946,6400.0,178938,242.84969,,-33.05599445672201
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,agent_with_anytime_routing,213,39,0,494234,6240.0,175143,244.056258,,-24.88130522560219
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,agent_with_anytime_routing,235,44,0,558892,7040.0,202187,287.729867,,-25.81282007991446
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,agent_with_anytime_routing,17,5,0,60857,800.0,22015,6.110945,,-5.438511382930802
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,agent_with_anytime_routing,51,10,0,149118,1600.0,64681,13.442711,,-12.888646635325111
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,agent_with_anytime_routing,47,10,0,138085,1600.0,57956,14.225341,,-11.952036191757943
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,agent_with_anytime_routing,190,34,0,469424,5440.0,176578,119.887101,,8.918682939133472
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,agent_with_anytime_routing,167,31,0,434934,4960.0,163859,127.341199,,-29.513639706867647
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,agent_with_anytime_routing,204,37,0,494802,5920.0,178926,172.256506,,-33.86051293150092
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,agent_with_anytime_routing,213,38,0,530570,6080.0,201449,184.645153,,-24.185178856898098
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,agent_with_anytime_routing,208,40,0,501350,6400.0,173746,194.976228,,-5.8191565705601755
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,agent_with_anytime_routing,217,38,0,518675,6080.0,189346,235.22508,,9.05352897031078
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,agent_with_anytime_routing,218,40,0,518060,6400.0,178964,248.864209,,-24.77570671952562
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,agent_with_anytime_routing,14,4,0,51717,640.0,18550,6.209765,,-12.761643118785976
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,agent_with_anytime_routing,47,9,0,141765,1440.0,57266,13.518893,,-18.850603621730382
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,agent_with_anytime_routing,168,30,0,422695,4800.0,164360,114.433111,,-21.205995280164935
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,agent_with_anytime_routing,193,34,0,463829,5440.0,177483,146.539424,,-24.89068036662466
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,agent_with_anytime_routing,188,33,0,458094,5280.0,165386,167.580481,,-35.03895575581241
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,agent_with_anytime_routing,197,33,0,471102,5280.0,183422,178.332171,,-25.37577976963529
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,agent_with_anytime_routing,191,33,0,458376,5280.0,178656,192.359436,,-19.344508146782683
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,agent_with_anytime_routing,217,37,0,509774,5920.0,189736,200.255137,,-20.164816643840943
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,agent_with_anytime_routing,218,38,0,503511,6080.0,179469,231.660999,,-18.87118516822207
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,agent_with_anytime_routing,221,40,0,518287,6400.0,184306,234.009913,,-23.069671576437848
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,agent_with_anytime_routing,15,5,0,59921,800.0,20359,6.475322,,-29.265451407615146
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,agent_with_anytime_routing,24,5,0,79262,800.0,26303,7.860308,,-0.43080509870505057
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,agent_with_anytime_routing,44,8,0,129630,1280.0,50819,12.363055,,-14.620451832530174
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,agent_with_anytime_routing,171,31,0,430420,4960.0,163939,128.434992,,-26.293613138150693
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,agent_with_anytime_routing,176,33,0,441014,5280.0,167895,136.797468,,-20.527900913359314
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,agent_with_anytime_routing,167,29,0,411227,4640.0,153005,137.231309,,-20.900046451734298
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,agent_with_anytime_routing,194,32,0,449311,5120.0,165089,175.391805,,-31.476669534327065
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,agent_with_anytime_routing,218,37,0,506420,5920.0,187943,248.286195,,-24.829918558103763
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,agent_with_anytime_routing,218,36,0,511224,5760.0,185262,256.83566,,-21.833711464033097
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,agent_with_anytime_routing,213,39,0,512458,6240.0,185812,278.812297,,-22.404337648688674
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,agent_with_anytime_routing,23,6,0,74111,960.0,25587,6.973678,,-3.042142291061274
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,agent_with_anytime_routing,38,8,0,105989,1280.0,39572,10.32566,,4.262564584311884
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,agent_with_anytime_routing,159,28,0,388397,4480.0,146921,120.95032,,-22.196982806084726
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,agent_with_anytime_routing,178,32,0,450259,5120.0,165440,121.116473,,-32.19272594889139
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,agent_with_anytime_routing,173,32,0,426597,5120.0,161823,136.98746,,-24.173553117604765
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,agent_with_anytime_routing,175,32,0,419246,5120.0,141614,149.714637,,-29.373354852048546
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,agent_with_anytime_routing,169,31,0,428166,4960.0,163505,162.486021,,-25.996398135505437
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,agent_with_anytime_routing,203,37,0,487378,5920.0,175337,162.598774,,-28.686436090860845
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,agent_with_anytime_routing,204,40,0,496480,6400.0,167274,176.146409,,-35.163536771952366
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,agent_with_anytime_routing,202,35,0,472130,5600.0,171389,182.320353,,-30.16519811643269
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,agent_with_anytime_routing,16,6,0,60208,960.0,22408,5.399886,,2.5097963016937075
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,agent_with_anytime_routing,25,9,0,87908,1440.0,29694,6.101834,,-13.057681178059289
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,agent_with_anytime_routing,54,11,0,150826,1760.0,61785,12.614621,,-7.615249049253316
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,agent_with_anytime_routing,48,11,0,146496,1760.0,52033,12.656102,,-17.00771553170077
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,agent_with_anytime_routing,168,33,0,425472,5280.0,155293,100.47538,,-28.986021300010005
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,agent_with_anytime_routing,174,32,0,432980,5120.0,154887,130.457747,,-31.412737001526644
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,agent_with_anytime_routing,209,41,0,495089,6560.0,163784,177.292935,,-38.31658466945485
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,agent_with_anytime_routing,197,33,0,464705,5280.0,165524,184.238876,,-34.110513724030255
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,agent_with_anytime_routing,210,39,0,496528,6240.0,170030,190.236802,,-27.919372831096695
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,agent_with_anytime_routing,233,43,0,543944,6880.0,193960,205.178393,,-33.39186176826173
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,agent_with_anytime_routing,14,5,0,54346,800.0,20437,6.346884,,-2.978739530829575
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,agent_with_anytime_routing,20,6,0,70967,960.0,22451,6.855756,,-36.72741985203452
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,agent_with_anytime_routing,29,6,0,92010,960.0,38433,9.042025,,7.844394142745538
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,agent_with_anytime_routing,36,9,0,110444,1440.0,41307,9.778044,,-5.481113604889929
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,agent_with_anytime_routing,163,34,0,436638,5440.0,160836,80.269876,,-38.988963976151744
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,agent_with_anytime_routing,167,35,0,447312,5600.0,161813,109.286063,,-33.51839746402443
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,agent_with_anytime_routing,170,31,0,396684,4960.0,134183,133.411709,,-23.344330191817964
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,agent_with_anytime_routing,181,33,0,432171,5280.0,154492,175.209549,,-29.304247399978458
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,agent_with_anytime_routing,197,36,0,475433,5760.0,170481,201.103618,,-27.103111056454566
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,agent_with_anytime_routing,205,38,0,486423,6080.0,173002,215.345625,,-33.40217042528159
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,agent_with_anytime_routing,22,5,0,66967,800.0,22225,7.097594,,-8.643878064212593
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,agent_with_anytime_routing,41,9,0,119269,1440.0,49596,10.121596,,-7.822557315397411
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,agent_with_anytime_routing,125,23,0,321216,3680.0,123066,68.736236,,-20.992146448951917
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,agent_with_anytime_routing,168,30,0,424297,4800.0,158033,106.479845,,-27.510713620272032
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,agent_with_anytime_routing,159,27,0,409936,4320.0,151370,127.757985,,-13.81862807705336
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,agent_with_anytime_routing,182,32,0,437458,5120.0,151220,151.880948,,-30.408912180914648
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,agent_with_anytime_routing,192,34,0,441591,5440.0,151791,157.552701,,-31.356305290649598
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,agent_with_anytime_routing,185,34,0,447142,5440.0,157271,162.957822,,-24.51567090405313
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,agent_with_anytime_routing,182,36,0,431375,5760.0,145129,170.495716,,-34.461390761711506
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,agent_with_anytime_routing,186,34,0,442722,5440.0,155908,177.085579,,-16.704494230966937
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,agent_with_anytime_routing,7,3,0,26632,480.0,8308,6.372986,,-2.151816194238809
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,agent_with_anytime_routing,9,4,0,36942,640.0,11347,6.411369,,-12.501142004446203
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,agent_with_anytime_routing,27,6,0,88367,960.0,31246,8.542246,,-2.2399370596198125
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,agent_with_anytime_routing,28,6,0,85162,960.0,29593,8.722696,,-1.3724719970479353
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,agent_with_anytime_routing,79,17,0,194599,2720.0,58756,28.812337,,-39.48349269607351
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,agent_with_anytime_routing,139,25,0,361326,4000.0,131678,70.1961,,-30.91521739130435
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,agent_with_anytime_routing,155,34,0,423861,5440.0,154077,85.797218,,-37.580132626597376
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,agent_with_anytime_routing,156,28,0,374043,4480.0,131756,113.620873,,-32.43085354973021
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,agent_with_anytime_routing,174,34,0,418445,5440.0,146422,147.991069,,-26.526989924890238
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,agent_with_anytime_routing,193,38,0,474113,6080.0,163198,194.490104,,-35.03530303073457
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,agent_with_anytime_routing,12,6,0,50361,960.0,14264,6.251237,,-5.598540605145625
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,agent_with_anytime_routing,36,8,0,117419,1280.0,41195,8.205874,,-9.42342997194964
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,agent_with_anytime_routing,118,22,0,323374,3520.0,123633,52.107264,,-31.41812122813078
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,agent_with_anytime_routing,151,29,0,393032,4640.0,149345,105.223711,,-27.98301513853929
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,agent_with_anytime_routing,154,30,0,391109,4800.0,143254,139.647849,,-25.398453956966012
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,agent_with_anytime_routing,179,33,0,434079,5280.0,154827,144.934004,,-24.742155462510883
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,agent_with_anytime_routing,186,33,0,448444,5280.0,159425,148.814318,,-27.397415938455246
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,agent_with_anytime_routing,159,28,0,380105,4480.0,126784,148.932024,,-22.299693048217815
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,agent_with_anytime_routing,165,30,0,396555,4800.0,143519,157.528007,,-31.656181006291398
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,agent_with_anytime_routing,180,32,0,425078,5120.0,151202,171.127695,,-20.781383190316532
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,agent_with_anytime_routing,17,6,0,65168,960.0,18274,6.509992,,7.195853092379773
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,agent_with_anytime_routing,28,9,0,99747,1440.0,30369,7.568173,,-26.257230738073236
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,agent_with_anytime_routing,35,10,0,112167,1600.0,36978,8.746024,,-6.527437460823979
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,agent_with_anytime_routing,159,28,0,404791,4480.0,157018,102.808212,,-31.786779356418236
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,agent_with_anytime_routing,153,28,0,385175,4480.0,141741,120.449623,,-22.826010701735363
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,agent_with_anytime_routing,175,32,0,411411,5120.0,146181,123.781064,,-27.91556679010158
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,agent_with_anytime_routing,163,30,0,400205,4800.0,154341,131.352208,,-19.760900140646974
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,agent_with_anytime_routing,200,37,0,488698,5920.0,168168,157.533973,,-40.65477989322051
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,agent_with_anytime_routing,188,34,0,446468,5440.0,149922,158.158954,,-27.589626348503252
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,agent_with_anytime_routing,199,35,0,469073,5600.0,167903,180.905764,,-25.195303638105763
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,agent_with_anytime_routing,27,6,0,85947,960.0,28658,7.964795,,5.705069832249005
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,agent_with_anytime_routing,36,9,0,114735,1440.0,44128,8.714658,,2.326591071610992
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,agent_with_anytime_routing,11,3,0,40021,480.0,9482,9.238433,,-6.416188045096788
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,agent_with_anytime_routing,127,23,0,331459,3680.0,133136,64.181414,,-19.980815174111346
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,agent_with_anytime_routing,175,31,0,436467,4960.0,155876,115.81415,,-28.264376834848232
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,agent_with_anytime_routing,159,28,0,389814,4480.0,151815,118.540318,,-2.5605001026094367
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,agent_with_anytime_routing,160,29,0,376864,4640.0,131744,129.413347,,-31.77247234227052
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,agent_with_anytime_routing,180,32,0,434838,5120.0,158699,131.454674,,-7.263057667355708
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,agent_with_anytime_routing,165,30,0,411133,4800.0,162237,137.464229,,-23.25202130880682
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,agent_with_anytime_routing,182,35,0,441852,5600.0,153362,147.844575,,-26.210974320888916


==> data/comparison_6/comparison_anytime_120_routing.csv <==
date,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration,total_travel_time_routing,computation_time_routing,diff_anytime_routing
2021-04-11,mixed,17,2,2,53490,350.0,43490,3896.551819,routing,17,6,0,69144,960.0,25044,5.962597,,-29.265283230510377
2021-04-03,mixed,43,4,3,117270,700.0,97270,37845.053076,routing,43,12,0,142945,1920.0,50586,9.719716,,-21.89392001364373
2021-04-10,mixed,51,4,4,122703,790.0,102703,43097.659772,routing,51,11,0,161728,1760.0,59057,14.490003,,-31.80443835929032
2021-04-02,mixed,200,12,10,376002,2220.0,316002,70748.868014,routing,200,40,0,518950,6400.0,182814,121.773689,,-38.017882883601686
2021-04-01,mixed,180,10,10,365576,1960.0,315576,26358.129654,routing,181,35,0,463912,5600.0,174711,132.765339,,-26.89892115456157
2021-04-08,mixed,181,12,10,383562,2280.0,323562,26355.803828,routing,181,30,0,447228,4830.0,164485,134.476867,,-16.598620301281148
2021-04-06,mixed,170,10,10,347483,1840.0,297483,25812.133607,routing,170,31,0,432100,4960.0,161559,150.097643,,-24.351407119197198
2021-04-09,mixed,205,11,10,365961,2210.0,310961,72459.103973,routing,205,37,0,510241,5920.0,167547,164.583342,,-39.42496604829476
2021-04-05,mixed,204,11,11,399829,2180.0,344829,27673.38724,routing,204,37,0,485669,5920.0,169305,194.202469,,-21.469178073626477
2021-04-07,mixed,212,11,10,395291,2270.0,340291,27733.268895,routing,212,37,0,511295,5920.0,175451,209.825396,,-29.346481452904317
2021-03-28,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,routing,19,6,0,77607,960.0,25425,6.133779,,-5.437130629712655
2021-03-27,mixed,40,5,3,119242,860.0,94242,33267.768435,routing,40,8,0,135843,1280.0,52289,8.3227,,-13.922107982086848
2021-03-25,mixed,148,10,10,284350,1780.0,234350,17028.654398,routing,149,27,0,367772,4320.0,138942,118.102235,,-29.33778793740109
2021-03-30,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,routing,184,35,0,490235,5600.0,178566,134.209136,,-0.5884682385143024
2021-03-23,mixed,196,11,9,373770,2240.0,318770,20060.064036,routing,197,37,0,493172,5920.0,173691,177.74129,,-31.945313963132406
2021-03-29,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,routing,221,41,0,532293,6560.0,182697,196.717266,,-3.8103967781884136
2021-03-24,mixed,209,11,10,398857,2270.0,343857,22897.183354,routing,210,39,0,515997,6240.0,181921,203.054025,,-29.36892169373986
2021-03-31,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,routing,209,36,0,495901,5760.0,179287,229.938045,,-4.509780780692179
2021-03-26,mixed,224,12,10,405344,2340.0,345344,76753.130522,routing,225,46,0,575503,7360.0,190569,236.067009,,-41.97891173916476
2021-03-22,mixed,232,12,11,443976,2430.0,383976,25730.017479,routing,233,41,0,540749,6560.0,187507,368.774302,,-21.796898931473773
2021-01-03,mixed,7,1,1,26071,160.0,21071,3210.556943,routing,7,3,0,26375,480.0,8075,6.106256,,-1.1660465651490162
2021-01-10,mixed,9,1,1,32837,160.0,27837,3434.533199,routing,9,4,0,37117,640.0,11008,6.150977,,-13.034077412674726
2021-01-02,mixed,28,3,2,84009,540.0,69009,24747.86405,routing,28,7,0,91411,1120.0,30544,7.531009,,-8.810960730397934
2021-01-09,mixed,27,3,2,86431,510.0,71431,24306.554256,routing,27,7,0,94176,1120.0,31715,7.588764,,-8.96090523076211
2021-01-01,mixed,79,4,4,139514,760.0,119514,28784.164566,routing,79,16,0,195295,2560.0,53524,26.881821,,-39.98236736098169
2021-01-07,mixed,137,8,7,276000,1610.0,236000,15382.886281,routing,139,26,0,373905,4160.0,136723,67.207385,,-35.47282608695652
2021-01-05,mixed,155,9,9,308083,1680.0,263083,16244.018473,routing,155,32,0,440339,5120.0,158872,70.404593,,-42.928691294229154
2021-01-04,mixed,174,9,8,330716,1770.0,285716,21463.617621,routing,174,32,0,428453,5120.0,145632,119.546564,,-29.553151344355882
2021-01-08,mixed,156,9,7,282444,1710.0,237444,53879.951087,routing,156,26,0,370862,4160.0,135169,127.988933,,-31.304612595771196
2021-01-06,mixed,193,9,9,351103,1950.0,306103,22549.804398,routing,193,37,0,489972,5920.0,161592,167.315208,,-39.55221117449865
2021-05-30,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,routing,11,4,0,42875,640.0,15620,5.851406,,6.79955655065974
2021-05-23,mixed,15,1,1,39070,220.0,34070,3522.19091,routing,15,5,0,64464,800.0,21925,6.120011,,-64.99616073713847
2021-05-29,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,routing,40,8,0,128794,1280.0,45067,9.368967,,5.337508084906215
2021-05-22,mixed,43,4,3,118987,730.0,98987,35552.322008,routing,43,10,0,147659,1600.0,49160,9.513695,,-24.096750065133165
2021-05-31,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,routing,92,16,0,224908,2560.0,69376,48.269886,,-0.9080956910321064
2021-05-27,mixed,141,9,8,306719,1800.0,261719,14612.171315,routing,141,27,0,363045,4320.0,143823,114.076274,,-18.364040049687173
2021-05-25,mixed,167,11,9,339583,2090.0,284583,16848.109939,routing,167,28,0,424770,4480.0,165758,114.516583,,-25.085766955354067
2021-05-28,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,routing,202,35,0,488123,5600.0,170520,189.391698,,-0.8179063662444259
2021-05-24,mixed,215,12,12,408195,2490.0,348195,24756.56442,routing,215,40,0,514373,6400.0,180228,220.880527,,-26.01158759906417
2021-05-26,mixed,196,11,10,385924,2240.0,330924,22147.660911,routing,196,34,0,459025,5440.0,163300,233.373313,,-18.941812377566567
2021-06-06,mixed,23,2,2,75833,410.0,65833,4259.592048,routing,23,5,0,82952,800.0,27857,6.04475,,-9.387733572455264
2021-06-05,mixed,40,3,3,112103,630.0,97103,33179.898147,routing,40,9,0,127954,1440.0,49140,9.747731,,-14.139675120201957
2021-06-08,mixed,162,11,9,345132,2060.0,290132,16640.76739,routing,164,31,0,429367,4960.0,163283,117.191143,,-24.40660385012111
2021-06-03,mixed,156,10,9,326883,1930.0,276883,17064.502463,routing,156,28,0,404371,4480.0,161150,128.155175,,-23.70511773325624
2021-06-02,mixed,179,11,9,352545,2150.0,297545,20483.89175,routing,179,29,0,422948,4640.0,152542,143.200152,,-19.969932916365288
2021-06-04,mixed,181,9,8,329514,1800.0,284514,62129.975711,routing,181,32,0,428048,5120.0,150826,144.5172,,-29.902826587034237
2021-06-10,mixed,174,10,9,355386,1990.0,305386,18962.864614,routing,174,32,0,438887,5120.0,167869,148.59558,,-23.495860838637427
2021-06-01,mixed,155,9,9,328081,1770.0,283081,15833.924513,routing,155,29,0,402954,4640.0,155765,150.602881,,-22.82149834949296
2021-06-09,mixed,195,10,9,373604,2110.0,323604,22051.32695,routing,195,35,0,467243,5600.0,168233,214.559559,,-25.063703814734318
2021-06-07,mixed,211,11,10,398143,2240.0,343143,23995.020927,routing,211,38,0,508634,6080.0,182751,223.415026,,-27.75158674144717
2021-01-17,mixed,12,2,2,47691,380.0,37691,3816.611689,routing,12,6,0,51571,960.0,15174,3.48797,,-8.13570694680338
2021-01-16,mixed,36,3,3,107307,600.0,92307,30446.48103,routing,36,9,0,119520,1440.0,39956,6.416406,,-11.381363750733875
2021-01-12,mixed,118,8,6,246065,1490.0,206065,12863.545502,routing,118,22,0,322723,3520.0,119728,69.492935,,-31.153556986974987
2021-01-19,mixed,149,10,8,307097,1930.0,257097,16088.791141,routing,151,29,0,396987,4640.0,152510,81.907217,,-29.270881838637305
2021-01-18,mixed,159,10,8,310798,1840.0,260798,19960.947859,routing,159,28,0,377777,4480.0,123462,110.679002,,-21.550653479108618
2021-01-15,mixed,165,9,8,301205,1770.0,256205,56960.821322,routing,165,30,0,400900,4800.0,138230,112.50035,,-33.09872014076792
2021-01-14,mixed,154,9,8,311893,1740.0,266893,17278.104857,routing,154,28,0,392030,4480.0,146170,116.231938,,-25.693747535212395
2021-01-20,mixed,179,10,9,347981,1930.0,297981,21190.79276,routing,179,32,0,437771,5120.0,152949,144.5848,,-25.80313292967145
2021-01-13,mixed,186,10,9,352004,1960.0,302004,22421.406563,routing,186,32,0,456567,5120.0,163319,153.297638,,-29.7050601697708
2021-01-11,mixed,180,10,8,351940,1960.0,301940,22472.484614,routing,180,32,0,445702,5120.0,153828,154.304242,,-26.64147297834858
2021-01-31,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,routing,17,4,0,67452,640.0,18753,6.680128,,3.9432648353056776
2021-02-07,mixed,28,2,2,79003,440.0,69003,4978.380606,routing,28,9,0,103901,1440.0,29238,7.292223,,-31.515258914218446
2021-02-06,mixed,35,4,3,105294,700.0,85294,29653.692881,routing,35,10,0,116051,1600.0,38077,8.944131,,-10.216156666096834
2021-02-02,mixed,150,10,9,313594,1870.0,263594,15621.072801,routing,153,27,0,385160,4320.0,146866,82.683534,,-22.821227446953703
2021-02-04,mixed,156,9,8,307156,1770.0,262156,17116.975849,routing,159,29,0,402300,4640.0,145690,132.183044,,-30.975790803370273
2021-02-09,mixed,162,9,9,334170,1800.0,289170,17220.755915,routing,163,31,0,405565,4960.0,149322,147.090793,,-21.364874165843734
2021-02-01,mixed,174,10,8,321627,1990.0,271627,20648.567645,routing,175,31,0,425791,4960.0,140919,150.638169,,-32.38658445963803
2021-02-03,mixed,188,10,9,349925,2020.0,299925,21457.155787,routing,188,35,0,455685,5600.0,152165,168.480356,,-30.22361934700293
2021-02-08,mixed,198,11,10,374673,2240.0,319673,22551.957101,routing,199,38,0,478068,6080.0,160954,188.385797,,-27.59606376760535
2021-02-05,mixed,200,10,9,347445,1990.0,297445,68680.707747,routing,200,38,0,479586,6080.0,162029,200.611151,,-38.03220653628632
2021-06-27,mixed,20,2,2,75607,410.0,65607,4113.836007,routing,20,7,0,75021,1120.0,23992,6.576942,,0.775060510270213
2021-06-26,mixed,49,4,3,123104,730.0,103104,40059.237108,routing,49,9,0,146666,1440.0,58152,13.70573,,-19.139914218871848
2021-06-22,mixed,165,10,8,348304,1930.0,298304,16740.133029,routing,165,30,0,441667,4800.0,161528,118.828049,,-26.80503238550232
2021-06-29,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,routing,165,29,0,410881,4640.0,160718,128.549437,,1.8010740481385794
2021-06-24,mixed,176,12,10,377305,2310.0,317305,18991.669546,routing,176,34,0,463410,5440.0,173093,148.317464,,-22.821059885238732
2021-06-25,mixed,176,10,8,327894,1930.0,277894,60595.567415,routing,176,33,0,440077,5280.0,151194,157.323288,,-34.21319084826194
2021-06-30,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,routing,200,36,0,476624,5760.0,177368,167.605017,,-9.278832705879116
2021-06-23,mixed,202,11,10,380387,2210.0,325387,22480.372073,routing,202,36,0,483492,5760.0,174844,182.32058,,-27.10529013872714
2021-06-28,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,routing,201,37,0,489491,5920.0,171647,213.2872,,-3.610232095420534
2021-06-21,mixed,200,10,9,382505,2110.0,332505,22869.528958,routing,200,34,0,484728,5440.0,167293,214.454269,,-26.72461797884995
2021-06-13,mixed,19,2,2,60479,350.0,50479,3937.528277,routing,19,5,0,78538,800.0,27861,6.121456,,-29.859951388085122
2021-06-20,mixed,25,2,2,76514,410.0,66514,4465.424509,routing,25,6,0,81868,960.0,27637,7.002769,,-6.99741223828319
2021-06-19,mixed,37,3,2,105580,570.0,90580,31018.080745,routing,37,7,0,110721,1120.0,43921,9.838549,,-4.869293426785376
2021-06-12,mixed,48,4,3,118220,760.0,98220,39393.887894,routing,48,8,0,145403,1280.0,51924,16.689535,,-22.993571307731347
2021-06-17,mixed,172,11,10,369901,2180.0,314901,18483.578025,routing,172,30,0,451738,4800.0,167989,106.379398,,-22.12402778040611
2021-06-18,mixed,187,10,9,341299,1990.0,291299,64370.10792,routing,189,33,0,463475,5280.0,173926,152.500748,,-35.79735071008119
2021-06-15,mixed,174,11,10,354288,2150.0,299288,18299.828965,routing,176,31,0,428921,4960.0,162007,170.930135,,-21.065630221740506
2021-06-11,mixed,203,10,10,373183,2050.0,323183,69635.011874,routing,205,38,0,508904,6080.0,181357,205.17216,,-36.36848409493466
2021-06-16,mixed,206,11,10,394097,2180.0,339097,22676.620849,routing,206,38,0,507140,6080.0,184179,206.379308,,-28.684054940788688
2021-06-14,mixed,207,11,10,411639,2270.0,356639,23628.017984,routing,207,35,0,504631,5600.0,177240,251.764471,,-22.590668036799233
2021-01-24,mixed,11,1,1,37608,220.0,32608,3757.951949,routing,11,5,0,48486,800.0,11191,3.41718,,-28.924696873005743
2021-01-23,mixed,27,3,2,91147,540.0,76147,24298.461856,routing,27,7,0,85896,1120.0,31544,5.090931,,5.7610234017576
2021-01-30,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,routing,36,10,0,122828,1600.0,41420,6.54416,,-4.5629448019886265
2021-01-26,mixed,127,8,7,276260,1640.0,236260,13431.432874,routing,127,23,0,326493,3680.0,130021,63.171931,,-18.18323318612901
2021-01-29,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,routing,180,31,0,425696,4960.0,145889,113.632664,,-5.007967557487284
2021-01-28,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,routing,159,27,0,411328,4320.0,150638,124.227181,,-8.22085760441168
2021-01-25,mixed,175,9,8,340287,1890.0,295287,21552.500837,routing,175,31,0,421881,4960.0,144799,128.042317,,-23.97799504535877
2021-01-21,mixed,165,10,9,333571,1900.0,283571,19143.841432,routing,165,31,0,416440,4960.0,161523,137.654818,,-24.842986950304432
2021-01-22,mixed,160,8,7,285996,1580.0,245996,55272.804451,routing,160,28,0,378916,4480.0,128495,152.618533,,-32.48996489461391
2021-01-27,mixed,182,10,10,350090,1840.0,300090,21967.305765,routing,182,34,0,455757,5440.0,157480,161.448073,,-30.182810134536833
2021-03-07,mixed,23,2,2,71923,380.0,61923,4292.817746,routing,23,6,0,82933,960.0,21792,6.475194,,-15.308037762607233
2021-03-06,mixed,38,3,3,110708,600.0,95708,31746.90485,routing,38,9,0,110956,1440.0,40290,10.500535,,-0.22401271814141707
2021-03-03,mixed,174,9,8,324059,1740.0,279059,20051.744152,routing,175,31,0,408144,4960.0,140527,135.864239,,-25.947435497856873
2021-03-02,mixed,158,10,9,317845,1840.0,267845,16521.34922,routing,159,27,0,426071,4350.0,149302,137.064696,,-34.04992999732574
2021-03-11,mixed,168,10,9,339824,2080.0,289824,18840.171435,routing,169,31,0,430377,4960.0,163779,137.282567,,-26.647029050331938
2021-03-05,mixed,203,10,9,367318,2050.0,317318,69676.427073,routing,204,40,0,500181,6400.0,164536,139.096884,,-36.17111059082321
2021-03-04,mixed,177,10,9,340608,1960.0,290608,19866.546978,routing,178,31,0,433313,4960.0,157559,143.857191,,-27.217505167230364
2021-03-09,mixed,172,10,9,343549,1990.0,293549,18448.444189,routing,173,30,0,431844,4800.0,168480,168.329357,,-25.70084616750449
2021-03-10,mixed,201,10,9,362716,2020.0,312716,22669.312153,routing,202,36,0,483751,5760.0,167594,206.099856,,-33.36908214691384
2021-03-08,mixed,202,10,10,378733,2110.0,328733,23181.745213,routing,203,38,0,480811,6080.0,166482,220.58446,,-26.95249687774765
2021-05-02,mixed,15,2,2,46355,380.0,36355,3534.601866,routing,15,7,0,72923,1120.0,20730,6.107594,,-57.314205587315286
2021-05-09,mixed,24,2,2,78922,440.0,68922,4360.60153,routing,24,6,0,75119,960.0,25974,6.759304,,4.818681736397963
2021-05-08,mixed,44,4,3,113095,700.0,93095,36237.834402,routing,44,9,0,134510,1440.0,49447,12.843282,,-18.935408285070075
2021-05-06,mixed,175,11,9,365902,2090.0,310902,18381.79999,routing,176,33,0,478129,5280.0,174271,125.58461,,-30.671327295286716
2021-05-04,mixed,170,10,9,340809,1990.0,290809,17670.348017,routing,171,32,0,433288,5120.0,164978,126.13557,,-27.135140210499134
2021-05-11,mixed,166,10,9,340138,1900.0,290138,17290.264505,routing,167,29,0,404217,4640.0,149232,181.461364,,-18.839118240243664
2021-05-05,mixed,212,12,10,418660,2460.0,358660,23722.802074,routing,213,40,0,529492,6400.0,187707,195.225462,,-26.473033010079778
2021-05-07,mixed,193,11,9,341742,2180.0,286742,66303.672053,routing,194,34,0,456610,5440.0,162389,209.676837,,-33.612491294602364
2021-05-03,mixed,217,11,10,405688,2240.0,350688,24884.326164,routing,218,36,0,505260,5760.0,180716,245.403427,,-24.543984539843425
2021-05-10,mixed,217,12,10,419608,2400.0,359608,24913.808778,routing,218,37,0,511777,5920.0,185067,263.132725,,-21.9655011343921
2021-05-16,mixed,14,2,1,45864,350.0,35864,3413.674223,routing,14,4,0,54307,640.0,19488,5.395064,,-18.408773765916624
2021-05-15,mixed,47,4,3,119280,760.0,99280,38589.009511,routing,47,11,0,145430,1760.0,57559,11.397799,,-21.923205902079143
2021-05-21,mixed,188,9,8,339231,1860.0,294231,64646.748545,routing,188,34,0,459753,5440.0,163442,117.899728,,-35.5280030421748
2021-05-18,mixed,167,11,9,348741,2180.0,293741,17409.696398,routing,168,30,0,430172,4800.0,166862,143.573097,,-23.349993261474847
2021-05-13,mixed,190,11,10,384078,2120.0,329078,19961.776993,routing,191,33,0,465856,5280.0,170125,147.577782,,-21.2920292232307
2021-05-20,mixed,195,11,10,375752,2180.0,320752,20630.696917,routing,197,34,0,487606,5440.0,187344,176.849873,,-29.768038493474418
2021-05-14,mixed,192,10,10,371388,1990.0,321388,66035.697519,routing,193,34,0,462592,5440.0,164578,192.967513,,-24.557605523064826
2021-05-19,mixed,215,11,10,424229,2330.0,369229,23873.649594,routing,217,37,0,519116,5920.0,182074,212.708987,,-22.366929182116262
2021-05-17,mixed,220,11,11,421133,2330.0,366133,25070.415344,routing,221,37,0,509338,5920.0,185623,239.271522,,-20.94468968235688
2021-05-12,mixed,218,11,11,423577,2360.0,368577,24283.178769,routing,218,40,0,514144,6400.0,172515,254.965844,,-21.381472553986644
2021-03-21,mixed,16,2,2,61758,380.0,51758,3699.869721,routing,16,6,0,61879,960.0,23528,6.016475,,-0.19592603387415394
2021-03-14,mixed,25,3,2,77755,510.0,62755,4570.33304,routing,25,8,0,84751,1280.0,22720,6.379055,,-8.997492122693075
2021-03-13,mixed,54,4,3,140153,790.0,120153,43058.059914,routing,54,11,0,165142,1760.0,57212,13.726633,,-17.82980028968342
2021-03-20,mixed,48,4,3,125202,790.0,105202,39311.3338,routing,48,10,0,142001,1600.0,54130,13.888,,-13.417517292056038
2021-03-16,mixed,167,10,9,329859,1900.0,279859,17746.690065,routing,168,32,0,433206,5120.0,156125,122.409786,,-31.330659463588987
2021-03-18,mixed,172,9,9,329481,1860.0,284481,18850.657317,routing,174,32,0,446050,5120.0,160374,136.760677,,-35.37958182717668
2021-03-12,mixed,197,10,9,346509,1900.0,296509,67672.910973,routing,197,35,0,470069,5600.0,158456,169.517808,,-35.658525463985065
2021-03-15,mixed,210,11,10,388157,2240.0,333157,24068.302101,routing,210,40,0,501634,6400.0,161674,210.038911,,-29.23481993111035
2021-03-19,mixed,208,10,9,357939,1990.0,307939,71356.383936,routing,209,39,0,501286,6240.0,160859,235.878764,,-40.04788525419136
2021-03-17,mixed,232,11,10,407779,2210.0,352779,25065.794121,routing,233,42,0,551171,6720.0,180011,257.141622,,-35.16414528457817
2021-02-28,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,routing,14,5,0,53263,800.0,18281,6.857657,,-0.9265926403153067
2021-02-21,mixed,20,2,2,51904,380.0,41904,4203.663875,routing,20,6,0,73705,960.0,17498,7.114617,,-42.00254315659679
2021-02-27,mixed,29,3,2,99842,540.0,84842,25043.73873,routing,29,7,0,102309,1120.0,35731,8.939777,,-2.4709040283648163
2021-02-20,mixed,36,3,3,104705,600.0,89705,30279.905657,routing,36,9,0,123880,1440.0,40795,9.79535,,-18.313356573229548
2021-02-23,mixed,162,9,8,314153,1800.0,269153,17107.334727,routing,163,34,0,441075,5440.0,163536,83.29082,,-40.40133310838986
2021-02-25,mixed,167,9,9,335019,1830.0,290019,18352.706702,routing,167,35,0,438071,5600.0,164999,108.977401,,-30.760046445126992
2021-03-01,mixed,169,9,8,321607,1860.0,276607,20093.274199,routing,170,31,0,406799,4960.0,131472,140.928127,,-26.489473176889806
2021-02-24,mixed,196,10,9,374053,2050.0,324053,22038.551733,routing,197,37,0,465944,5920.0,158759,147.061996,,-24.566304774991778
2021-02-26,mixed,204,10,9,364629,1990.0,314629,70026.858356,routing,205,39,0,497818,6240.0,163893,188.680182,,-36.52726469918739
2021-02-22,mixed,180,9,8,334228,1860.0,289228,21272.669586,routing,181,33,0,441198,5280.0,151309,196.623958,,-32.005098316119536
2021-04-25,mixed,17,2,2,57718,380.0,47718,3865.5863,routing,17,5,0,70736,800.0,25242,5.47052,,-22.554489067535258
2021-05-01,mixed,47,4,3,123343,760.0,103343,38574.520374,routing,47,11,0,143392,1760.0,56942,12.180883,,-16.254671931118914
2021-04-24,mixed,51,4,3,132093,700.0,112093,43051.833985,routing,51,11,0,167473,1760.0,62156,12.340327,,-26.78415964509853
2021-04-27,mixed,167,10,9,335821,1900.0,285821,25431.409086,routing,167,32,0,431275,5120.0,161182,122.455301,,-28.42407115695564
2021-04-22,mixed,212,13,12,427241,2500.0,362241,27579.210961,routing,213,39,0,527412,6240.0,195848,156.188316,,-23.446017587263395
2021-04-29,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,routing,190,34,0,461345,5440.0,165708,194.308731,,10.486233725916296
2021-04-28,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,routing,208,38,0,495918,6080.0,163912,194.563341,,-4.672632867575668
2021-04-26,mixed,217,11,10,415193,2270.0,360193,27924.721375,routing,218,40,0,532739,6400.0,179046,234.188904,,-28.31117094941389
2021-04-23,mixed,203,11,10,369640,2210.0,314640,71725.061069,routing,204,36,0,497166,5760.0,176003,272.71991,,-34.50005410669841
2021-04-30,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,routing,217,36,0,529226,5760.0,184924,293.216905,,7.2034760164682945
2021-04-18,mixed,16,2,2,52211,380.0,42211,3701.895295,routing,16,6,0,64092,960.0,18372,6.030712,,-22.755741127348642
2021-04-17,mixed,41,3,2,109214,600.0,94214,36098.841832,routing,41,8,0,127191,1280.0,47538,11.967973,,-16.46034391195268
2021-04-20,mixed,169,10,8,338814,1960.0,288814,25507.963972,routing,170,33,0,433456,5280.0,164001,139.268302,,-27.933320346856977
2021-04-13,mixed,187,11,10,370371,2120.0,315371,26263.445218,routing,188,36,0,475770,5760.0,177770,140.615322,,-28.457681621941244
2021-04-15,mixed,187,12,11,409726,2280.0,349726,26516.252728,routing,188,35,0,475408,5600.0,179539,156.166665,,-16.030713208339233
2021-04-19,mixed,195,10,10,375150,2050.0,325150,27514.121467,routing,196,36,0,470062,5760.0,160215,165.907344,,-25.299746767959483
2021-04-21,mixed,215,12,11,429459,2460.0,369459,27608.200584,routing,216,41,0,535728,6560.0,183220,188.254718,,-24.74485340859081
2021-04-12,mixed,212,10,10,395763,2200.0,345763,27751.381498,routing,213,38,0,493857,6080.0,170300,257.647092,,-24.786046194313265
2021-04-16,mixed,217,11,10,381002,2180.0,326002,76503.703492,routing,218,39,0,519296,6240.0,178179,281.984929,,-36.29744725749471
2021-04-14,mixed,234,13,11,444225,2680.0,379225,28212.966088,routing,235,45,0,571839,7200.0,190314,290.326436,,-28.727334121222352
2021-02-14,mixed,22,2,2,61639,380.0,51639,4459.703256,routing,22,7,0,74940,1120.0,24292,8.039773,,-21.57887052028748
2021-02-13,mixed,41,3,3,110616,600.0,95616,33850.164274,routing,41,10,0,123738,1600.0,50009,9.862444,,-11.862660013018008
2021-02-16,mixed,125,8,7,265485,1580.0,225485,13047.545518,routing,125,22,0,317471,3520.0,118898,61.533038,,-19.581520613217318
2021-02-18,mixed,167,9,9,332754,1800.0,287754,18253.97568,routing,168,29,0,454106,4640.0,159742,98.507811,,-36.46898309261496
2021-02-11,mixed,158,10,10,360166,1990.0,310166,17521.142869,routing,159,29,0,400801,4640.0,152599,127.633084,,-11.282297607214451
2021-02-10,mixed,185,10,9,359105,2050.0,309105,21181.821097,routing,185,34,0,457799,5440.0,157060,161.278985,,-27.483326603639604
2021-02-17,mixed,185,10,9,379353,2080.0,329353,21142.060874,routing,186,34,0,441674,5440.0,145922,170.061242,,-16.428234388551033
2021-02-15,mixed,182,9,8,335451,1860.0,290451,21341.918962,routing,182,33,0,439181,5280.0,143588,194.723405,,-30.922549045911325
2021-02-12,mixed,192,9,8,336178,1860.0,291178,66002.577882,routing,192,36,0,464946,5760.0,145686,197.823697,,-38.303517779271694
2021-02-19,mixed,182,9,8,320817,1770.0,275817,62634.96646,routing,182,37,0,446045,5920.0,150925,209.763326,,-39.03409108619556


==> data/comparison_6/comparison_anytime_180_n_routing_180.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_duration,total_travel_time_n_routing_180,computation_time_n_routing_180,diff_anytime_n_routing
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,agent_with_anytime_routing,17,5,0,58919,800.0,21847,4.863829,,-7.908280068130621
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,agent_with_anytime_routing,43,9,0,130449,1440.0,51386,7.026172,,-29.521625163827
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,agent_with_anytime_routing,51,11,0,152439,1760.0,59517,9.751753,,-23.86868727908016
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,agent_with_anytime_routing,170,32,0,425721,5120.0,158443,98.418427,,-22.01176207590322
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,agent_with_anytime_routing,200,41,0,507663,6560.0,184464,119.530766,,-40.17644135188867
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,agent_with_anytime_routing,204,38,0,500267,6080.0,176428,119.65995,,-30.234453098967013
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,agent_with_anytime_routing,181,30,0,450435,4800.0,173419,123.454869,,-22.151864406779662
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,agent_with_anytime_routing,181,34,0,460984,5440.0,171967,124.376046,,-28.369896353722858
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,agent_with_anytime_routing,205,38,0,480869,6080.0,172186,158.886837,,-30.31644900691326
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,agent_with_anytime_routing,212,39,0,492526,6240.0,173620,218.146055,,-28.339183206564364
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,agent_with_anytime_routing,19,6,0,71755,960.0,27334,2.892952,,-23.99557621524478
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,agent_with_anytime_routing,40,8,0,121846,1280.0,54014,6.19805,,-2.9704811080781877
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,agent_with_anytime_routing,149,26,0,365117,4160.0,135901,57.51625,,-30.556528952807316
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,agent_with_anytime_routing,184,37,0,489838,5920.0,189903,111.775888,,-4.853990692736138
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,agent_with_anytime_routing,210,39,0,525166,6240.0,193799,128.576987,,-31.395302288808157
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,agent_with_anytime_routing,197,38,0,481313,6080.0,171837,135.038356,,-32.64463607076027
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,agent_with_anytime_routing,209,36,0,487656,5760.0,180327,136.179651,,1.7034631641964335
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,agent_with_anytime_routing,233,40,0,557571,6400.0,192838,155.826835,,-28.83474282545404
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,agent_with_anytime_routing,225,46,0,568735,7360.0,191582,157.572071,,-44.64230762383615
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,agent_with_anytime_routing,221,42,0,537648,6720.0,185797,185.011425,,-4.615228951859109
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,agent_with_anytime_routing,19,7,0,77256,1120.0,29150,5.576322,,-17.451388783313316
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,agent_with_anytime_routing,25,5,0,90062,800.0,30012,5.844704,,-12.553582363747704
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,agent_with_anytime_routing,37,7,0,106126,1120.0,44188,8.056419,,-18.009562993439342
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,agent_with_anytime_routing,48,9,0,127870,1440.0,51501,10.747695,,-9.649536516974369
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,agent_with_anytime_routing,206,38,0,514395,6080.0,177421,106.463469,,-32.558948589099344
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,agent_with_anytime_routing,172,29,0,441609,4640.0,178567,111.225666,,-25.263157894736842
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,agent_with_anytime_routing,207,35,0,498183,5600.0,180899,118.953831,,-25.20684212642754
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,agent_with_anytime_routing,176,29,0,434902,4640.0,163475,128.28724,,-27.851059639055393
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,agent_with_anytime_routing,189,33,0,442304,5280.0,162069,151.884534,,-29.768425746902516
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,agent_with_anytime_routing,205,38,0,490297,6080.0,182388,187.950807,,-35.4037558685446
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,agent_with_anytime_routing,20,7,0,73655,1120.0,23242,5.686379,,-32.694975408507034
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,agent_with_anytime_routing,49,9,0,135400,1440.0,56765,12.764405,,-13.79872585769276
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,agent_with_anytime_routing,176,30,0,428178,4800.0,157753,83.817025,,-31.80141966226075
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,agent_with_anytime_routing,165,30,0,418470,4800.0,162224,92.702115,,-24.087439730991168
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,agent_with_anytime_routing,165,29,0,418313,4640.0,158353,102.147063,,-6.179166381111204
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,agent_with_anytime_routing,176,34,0,462575,5440.0,179072,115.447139,,-22.400891198619806
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,agent_with_anytime_routing,200,36,0,484677,5760.0,170990,129.833782,,-12.249614970413516
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,agent_with_anytime_routing,200,35,0,472163,5600.0,172804,145.736456,,-24.399754447995406
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,agent_with_anytime_routing,201,37,0,481484,5920.0,171743,190.101444,,-1.4586081481450264
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,agent_with_anytime_routing,202,36,0,481838,5760.0,175836,202.277079,,-21.992024811696943
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,agent_with_anytime_routing,23,6,0,72845,960.0,26749,5.875118,,3.831174832006548
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,agent_with_anytime_routing,40,6,0,116145,960.0,47321,8.314167,,-10.719733079122975
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,agent_with_anytime_routing,155,30,0,420932,4800.0,164008,81.648277,,-31.415173567858336
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,agent_with_anytime_routing,164,30,0,417998,4800.0,165224,114.959674,,-26.260115205354904
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,agent_with_anytime_routing,174,32,0,433825,5120.0,167368,127.301071,,-26.73083664407572
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,agent_with_anytime_routing,156,29,0,403333,4640.0,157140,131.235584,,-19.352242295115925
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,agent_with_anytime_routing,179,29,0,412695,4640.0,152229,137.05386,,-20.081878968103865
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,agent_with_anytime_routing,211,36,0,517498,5760.0,183347,141.133626,,-30.562619840548997
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,agent_with_anytime_routing,195,36,0,478911,5760.0,174294,147.945171,,-28.845155302062174
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,agent_with_anytime_routing,181,31,0,427529,4960.0,155077,157.527781,,-30.809218135200133
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,agent_with_anytime_routing,11,4,0,48573,640.0,16728,5.812616,,3.895769854774247
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,agent_with_anytime_routing,15,5,0,53254,800.0,19066,6.082287,,-50.138144911192555
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,agent_with_anytime_routing,40,8,0,122316,1280.0,50831,8.892771,,21.467965304039087
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,agent_with_anytime_routing,43,9,0,130855,1440.0,50001,9.810129,,-14.078600945024672
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,agent_with_anytime_routing,92,16,0,229159,2560.0,71987,33.287272,,-7.382207539654647
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,agent_with_anytime_routing,141,26,0,370634,4160.0,144486,74.499649,,-23.00385969686611
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,agent_with_anytime_routing,167,29,0,413526,4640.0,163602,92.652912,,-17.347627939181713
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,agent_with_anytime_routing,196,35,0,466711,5600.0,169711,123.242991,,-29.36417082209589
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,agent_with_anytime_routing,202,34,0,483880,5440.0,180974,158.226704,,-4.2025131092997965
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,agent_with_anytime_routing,215,38,0,509585,6080.0,184771,159.820247,,-20.589000899238012
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,agent_with_anytime_routing,16,5,0,61255,800.0,17655,4.787712,,-30.769394987404468
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,agent_with_anytime_routing,41,8,0,123699,1280.0,51620,7.730098,,-19.359103014396542
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,agent_with_anytime_routing,188,37,0,480353,5920.0,174532,91.536883,,-29.11292035017646
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,agent_with_anytime_routing,170,31,0,430647,4960.0,164046,98.325465,,-29.475450153182866
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,agent_with_anytime_routing,188,35,0,494649,5600.0,190893,128.524146,,-32.898710370768406
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,agent_with_anytime_routing,216,40,0,533258,6400.0,182489,138.297723,,-32.36511123963373
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,agent_with_anytime_routing,218,39,0,506009,6240.0,184358,180.575695,,-33.22407047585949
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,agent_with_anytime_routing,196,36,0,462396,5760.0,157592,184.659739,,-23.78224416151795
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,agent_with_anytime_routing,235,45,0,559357,7200.0,193042,193.609712,,-32.44485381169317
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,agent_with_anytime_routing,213,39,0,503459,6240.0,180274,215.67013,,-27.2347501724822
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,agent_with_anytime_routing,17,6,0,64409,960.0,24495,4.679436,,2.228395342835891
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,agent_with_anytime_routing,47,9,0,134641,1440.0,59351,9.225404,,-11.917309482643969
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,agent_with_anytime_routing,51,11,0,153436,1760.0,66012,13.67712,,-11.344455490809343
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,agent_with_anytime_routing,167,33,0,426202,5280.0,158779,84.716136,,-32.5456925961978
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,agent_with_anytime_routing,190,33,0,476080,5280.0,173113,129.050122,,7.924332708639153
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,agent_with_anytime_routing,213,38,0,522763,6080.0,203248,140.139154,,-25.021643572217783
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,agent_with_anytime_routing,208,39,0,499203,6240.0,177111,140.605378,,-8.098925513531773
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,agent_with_anytime_routing,218,39,0,520089,6240.0,182767,147.934172,,-28.643831347115654
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,agent_with_anytime_routing,204,39,0,500960,6240.0,178503,169.074933,,-36.34829564630442
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,agent_with_anytime_routing,217,38,0,513529,6080.0,192832,205.722318,,7.605267371837661
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,agent_with_anytime_routing,14,5,0,52545,800.0,20045,4.837939,,-12.878625134264231
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,agent_with_anytime_routing,47,9,0,136979,1440.0,53917,11.37846,,-19.278126088470916
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,agent_with_anytime_routing,168,30,0,421492,4800.0,166250,110.921058,,-27.43483768756557
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,agent_with_anytime_routing,197,35,0,486652,5600.0,181626,131.638782,,-27.02802879620784
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,agent_with_anytime_routing,193,33,0,449721,5280.0,164881,141.463147,,-31.624759635787854
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,agent_with_anytime_routing,191,31,0,463149,4960.0,181519,149.613041,,-23.16777074230582
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,agent_with_anytime_routing,188,34,0,445566,5440.0,161438,154.359822,,-28.61683057711681
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,agent_with_anytime_routing,217,38,0,505566,6080.0,185180,170.096851,,-29.310027316534175
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,agent_with_anytime_routing,221,37,0,520366,5920.0,196888,178.705657,,-25.60459003256181
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,agent_with_anytime_routing,218,40,0,512396,6400.0,176770,199.658252,,-29.21574709426216
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,agent_with_anytime_routing,15,5,0,54443,800.0,18435,4.777384,,-23.55717949299866
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,agent_with_anytime_routing,24,5,0,74627,800.0,28957,5.310559,,1.1327203836676294
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,agent_with_anytime_routing,44,9,0,134457,1440.0,49930,8.175651,,-6.203644463401341
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,agent_with_anytime_routing,171,31,0,430586,4960.0,156276,102.020031,,-30.878397067450464
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,agent_with_anytime_routing,167,29,0,409635,4640.0,157453,111.526069,,-26.061320391815332
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,agent_with_anytime_routing,194,32,0,452987,5120.0,168550,144.842265,,-30.46447261175481
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,agent_with_anytime_routing,213,40,0,530141,6400.0,189076,180.112234,,-31.70845020384536
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,agent_with_anytime_routing,176,32,0,432280,5120.0,163343,188.589095,,-26.92950285846838
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,agent_with_anytime_routing,218,39,0,503569,6240.0,182000,218.214794,,-24.20707057004097
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,agent_with_anytime_routing,218,37,0,501301,5920.0,183634,218.638307,,-18.865222329450205
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,agent_with_anytime_routing,23,6,0,77743,960.0,23250,4.240142,,-24.39079025264404
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,agent_with_anytime_routing,38,8,0,109340,1280.0,43370,6.41559,,-11.354401116191912
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,agent_with_anytime_routing,169,32,0,441394,5120.0,162608,90.311744,,-35.403578089722195
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,agent_with_anytime_routing,159,28,0,391678,4480.0,151764,91.846492,,-22.086528271304783
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,agent_with_anytime_routing,173,31,0,427762,4960.0,168463,108.54454,,-29.185227241840646
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,agent_with_anytime_routing,175,30,0,403012,4800.0,145629,117.941818,,-26.232768800448536
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,agent_with_anytime_routing,204,39,0,502410,6240.0,173648,121.510968,,-37.10229800054032
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,agent_with_anytime_routing,178,32,0,432840,5120.0,166114,130.829241,,-26.352662998263103
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,agent_with_anytime_routing,203,37,0,493741,5920.0,169219,151.006034,,-30.91855457978024
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,agent_with_anytime_routing,202,37,0,478755,5920.0,168818,267.818893,,-27.10939657186551
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,agent_with_anytime_routing,16,6,0,58921,960.0,21121,4.929203,,-19.30225965821657
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,agent_with_anytime_routing,25,7,0,80079,1120.0,26931,5.693704,,1.189491998075096
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,agent_with_anytime_routing,48,10,0,146670,1600.0,56827,9.380554,,-16.63803798072335
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,agent_with_anytime_routing,54,11,0,157940,1760.0,61618,10.457471,,-32.14414203361752
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,agent_with_anytime_routing,168,33,0,425203,5280.0,155939,92.907639,,-32.12447952271456
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,agent_with_anytime_routing,174,32,0,421267,5120.0,152997,102.44838,,-30.059616613615805
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,agent_with_anytime_routing,209,39,0,494865,6240.0,171301,157.629914,,-41.78456619277647
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,agent_with_anytime_routing,210,39,0,505432,6240.0,172012,163.012366,,-32.59145581657682
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,agent_with_anytime_routing,197,33,0,456628,5280.0,160723,191.781092,,-34.03900571817723
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,agent_with_anytime_routing,233,43,0,534139,6880.0,183047,208.411128,,-30.764183854581063
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,agent_with_anytime_routing,14,4,0,55008,640.0,16903,6.741094,,-61.10590440487348
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,agent_with_anytime_routing,20,6,0,66415,960.0,18062,8.1175,,-40.739563466836195
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,agent_with_anytime_routing,29,7,0,83900,1120.0,33227,9.092123,,-8.737914409393712
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,agent_with_anytime_routing,36,9,0,104769,1440.0,38652,12.626177,,-16.17635643871769
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,agent_with_anytime_routing,167,35,0,446564,5600.0,162731,99.912489,,-32.88301424158925
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,agent_with_anytime_routing,170,30,0,403634,4800.0,142248,103.817235,,-35.89684022692457
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,agent_with_anytime_routing,163,35,0,432970,5600.0,156696,112.332493,,-35.72259263787142
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,agent_with_anytime_routing,181,33,0,425978,5280.0,150152,147.107823,,-30.14432712518942
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,agent_with_anytime_routing,197,38,0,476151,6080.0,166854,179.920942,,-31.3871573910812
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,agent_with_anytime_routing,205,38,0,494882,6080.0,164051,216.491771,,-40.39842943225792
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,agent_with_anytime_routing,22,5,0,63890,800.0,23764,4.634447,,-16.17419765433221
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,agent_with_anytime_routing,41,9,0,127123,1440.0,45991,7.763467,,-30.692204093801724
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,agent_with_anytime_routing,125,23,0,309024,3680.0,120984,67.496415,,-22.121186973170992
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,agent_with_anytime_routing,159,28,0,412200,4480.0,156929,115.576068,,-31.51135968452588
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,agent_with_anytime_routing,168,30,0,419026,4800.0,156763,119.699152,,-24.899326658539277
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,agent_with_anytime_routing,186,34,0,452735,5440.0,154120,125.74038,,-28.760558573419413
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,agent_with_anytime_routing,182,36,0,437902,5760.0,144685,138.063065,,-34.84820023588319
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,agent_with_anytime_routing,182,34,0,431946,5440.0,152519,157.792439,,-28.61392241109791
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,agent_with_anytime_routing,185,34,0,438844,5440.0,150943,162.684975,,-27.150667705867527
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,agent_with_anytime_routing,192,35,0,442655,5600.0,151840,170.813885,,-38.212207123944644
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,agent_with_anytime_routing,7,3,0,26632,480.0,8308,3.741271,,-9.727658522516583
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,agent_with_anytime_routing,9,3,0,33463,480.0,9385,3.786776,,-13.653499983018035
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,agent_with_anytime_routing,28,5,0,85481,800.0,29263,4.833056,,-13.374537448439593
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,agent_with_anytime_routing,27,5,0,85611,800.0,33518,5.600138,,-1.8003020321771288
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,agent_with_anytime_routing,79,17,0,189161,2720.0,59673,27.011754,,-42.040488383618424
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,agent_with_anytime_routing,139,25,0,351031,4000.0,130890,64.5335,,-28.5168777916087
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,agent_with_anytime_routing,155,33,0,418409,5280.0,161278,99.932819,,-32.672837216086556
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,agent_with_anytime_routing,156,27,0,368714,4320.0,134230,113.288239,,-34.13391054440948
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,agent_with_anytime_routing,174,33,0,420720,5280.0,146051,130.421748,,-34.49224956125068
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,agent_with_anytime_routing,193,38,0,475105,6080.0,169726,164.304181,,-33.900664846020085
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,agent_with_anytime_routing,12,5,0,53280,800.0,13592,5.929052,,-48.45774471286467
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,agent_with_anytime_routing,36,8,0,112212,1280.0,43439,8.608294,,-32.59754685321296
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,agent_with_anytime_routing,118,22,0,318533,3520.0,116974,57.514011,,-36.93041130751771
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,agent_with_anytime_routing,151,29,0,379244,4640.0,149048,95.286374,,-28.76418380720208
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,agent_with_anytime_routing,154,30,0,398300,4800.0,147648,101.339284,,-29.826951723148834
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,agent_with_anytime_routing,165,29,0,400271,4640.0,144666,123.54691,,-34.80406024356073
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,agent_with_anytime_routing,159,27,0,359641,4320.0,127130,147.444821,,-26.75600136751173
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,agent_with_anytime_routing,179,31,0,420987,4960.0,156792,153.961395,,-25.003563156957064
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,agent_with_anytime_routing,180,31,0,434703,4960.0,154318,156.116227,,-32.530190272649946
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,agent_with_anytime_routing,186,34,0,442502,5440.0,158726,194.031655,,-24.524978049933587
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,agent_with_anytime_routing,17,4,0,65612,640.0,19382,6.530372,,10.454198056556393
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,agent_with_anytime_routing,28,9,0,95079,1440.0,28139,7.268527,,-26.52401293464809
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,agent_with_anytime_routing,35,9,0,111756,1440.0,38110,9.207526,,-20.07736112603417
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,agent_with_anytime_routing,153,28,0,379937,4480.0,148379,102.825508,,-26.589545301582966
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,agent_with_anytime_routing,163,30,0,392219,4800.0,144135,113.849583,,-24.702803928488535
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,agent_with_anytime_routing,175,31,0,415313,4960.0,146310,126.013377,,-29.456412302493977
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,agent_with_anytime_routing,159,29,0,397181,4640.0,151553,132.007967,,-31.485539871288964
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,agent_with_anytime_routing,199,36,0,474435,5760.0,164885,184.953394,,-25.36696993158703
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,agent_with_anytime_routing,188,35,0,445565,5600.0,159598,207.588614,,-24.724274997200762
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,agent_with_anytime_routing,200,38,0,476800,6080.0,161710,221.598652,,-35.07082152974504
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,agent_with_anytime_routing,11,4,0,36892,640.0,11492,7.127136,,-5.674429262983014
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,agent_with_anytime_routing,27,6,0,80120,960.0,30577,9.452458,,-6.773991497527886
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,agent_with_anytime_routing,36,8,0,114193,1280.0,41521,11.912646,,-22.982563837463516
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,agent_with_anytime_routing,127,23,0,335144,3680.0,132972,67.521654,,-24.427877689828772
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,agent_with_anytime_routing,160,28,0,378931,4480.0,135463,96.599267,,-34.03285994729675
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,agent_with_anytime_routing,159,29,0,406931,4640.0,150896,107.817484,,-7.87401783536747
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,agent_with_anytime_routing,175,32,0,417260,5120.0,146259,123.344938,,-31.29434716256824
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,agent_with_anytime_routing,165,29,0,421282,4640.0,158177,124.664963,,-25.00356066180834
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,agent_with_anytime_routing,180,31,0,420469,4960.0,151817,156.324549,,-1.2626858626386595
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,agent_with_anytime_routing,182,34,0,439653,5440.0,158665,211.837262,,-29.21621415093785


==> data/comparison_6/comparison_anytime_180_routing.csv <==
date,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration,total_travel_time_routing,computation_time_routing,diff_anytime_routing
2021-04-11,mixed,17,2,2,54601,350.0,44601,3947.777787,routing,17,6,0,69144,960.0,25044,5.962597,,-26.635043314225015
2021-04-03,mixed,43,4,3,100716,760.0,80716,35474.187138,routing,43,12,0,142945,1920.0,50586,9.719716,,-41.92878986456968
2021-04-10,mixed,51,4,4,123065,790.0,103065,41416.848165,routing,51,11,0,161728,1760.0,59057,14.490003,,-31.416730995815218
2021-04-02,mixed,200,10,9,362160,2080.0,312160,68747.294351,routing,200,40,0,518950,6400.0,182814,121.773689,,-43.29301965981887
2021-04-01,mixed,180,10,9,359106,1990.0,309106,19145.012941,routing,181,35,0,463912,5600.0,174711,132.765339,,-29.185254493102317
2021-04-08,mixed,181,11,10,368750,2150.0,313750,19180.570286,routing,181,30,0,447228,4830.0,164485,134.476867,,-21.282169491525423
2021-04-06,mixed,170,11,9,348918,1970.0,293918,17265.375563,routing,170,31,0,432100,4960.0,161559,150.097643,,-23.83998532606515
2021-04-09,mixed,205,11,9,369001,2210.0,314001,70372.175029,routing,205,37,0,510241,5920.0,167547,164.583342,,-38.27631903436576
2021-04-05,mixed,204,11,10,384128,2300.0,329128,23801.153558,routing,204,37,0,485669,5920.0,169305,194.202469,,-26.43415736421193
2021-04-07,mixed,212,11,10,383769,2210.0,328769,23844.659329,routing,212,37,0,511295,5920.0,175451,209.825396,,-33.229885686441584
2021-03-28,mixed,19,2,2,57869,470.0,47869,6016.957874,routing,19,6,0,77607,960.0,25425,6.133779,,-34.10807167913736
2021-03-27,mixed,40,4,3,118331,730.0,98331,33101.137515,routing,40,8,0,135843,1280.0,52289,8.3227,,-14.799165053958811
2021-03-25,mixed,148,9,9,279662,1590.0,234662,16413.725998,routing,149,27,0,367772,4320.0,138942,118.102235,,-31.50588925202566
2021-03-30,mixed,184,11,10,467162,2870.0,412162,56444.112223,routing,184,35,0,490235,5600.0,178566,134.209136,,-4.938971919805121
2021-03-23,mixed,196,10,10,362859,1990.0,312859,20290.076521,routing,197,37,0,493172,5920.0,173691,177.74129,,-35.91284769014962
2021-03-29,mixed,221,13,11,513929,3340.0,448929,68580.591093,routing,221,41,0,532293,6560.0,182697,196.717266,,-3.573256228000366
2021-03-24,mixed,209,11,10,399684,2210.0,344684,23020.970494,routing,210,39,0,515997,6240.0,181921,203.054025,,-29.10123997958387
2021-03-31,mixed,209,11,11,496107,3200.0,441107,64703.576722,routing,209,36,0,495901,5760.0,179287,229.938045,,0.04152330041704713
2021-03-26,mixed,224,11,10,393201,2240.0,338201,76917.925836,routing,225,46,0,575503,7360.0,190569,236.067009,,-46.363564690832426
2021-03-22,mixed,232,13,11,432780,2350.0,367780,25837.112292,routing,233,41,0,540749,6560.0,187507,368.774302,,-24.94777947224918
2021-01-03,mixed,7,1,1,24271,160.0,19271,2604.249436,routing,7,3,0,26375,480.0,8075,6.106256,,-8.668781673602242
2021-01-10,mixed,9,1,1,29443,160.0,24443,2816.18559,routing,9,4,0,37117,640.0,11008,6.150977,,-26.06392011683592
2021-01-02,mixed,28,3,2,75397,540.0,60397,24126.254331,routing,28,7,0,91411,1120.0,30544,7.531009,,-21.239571866254625
2021-01-09,mixed,27,3,2,84097,570.0,69097,23421.714315,routing,27,7,0,94176,1120.0,31715,7.588764,,-11.984969737327134
2021-01-01,mixed,79,4,4,133174,760.0,113174,28398.177997,routing,79,16,0,195295,2560.0,53524,26.881821,,-46.646492558607534
2021-01-07,mixed,137,8,7,273140,1550.0,233140,14829.713487,routing,139,26,0,373905,4160.0,136723,67.207385,,-36.89133777549974
2021-01-05,mixed,155,10,9,315369,1930.0,265369,15663.320891,routing,155,32,0,440339,5120.0,158872,70.404593,,-39.62659614610187
2021-01-04,mixed,174,8,8,312821,1730.0,272821,19990.049778,routing,174,32,0,428453,5120.0,145632,119.546564,,-36.96427030154625
2021-01-08,mixed,156,8,7,274885,1610.0,234885,53769.265065,routing,156,26,0,370862,4160.0,135169,127.988933,,-34.91532822816814
2021-01-06,mixed,193,10,9,354819,2080.0,304819,21384.975893,routing,193,37,0,489972,5920.0,161592,167.315208,,-38.09068849187896
2021-05-30,mixed,11,1,1,50542,310.0,45542,3611.958722,routing,11,4,0,42875,640.0,15620,5.851406,,15.169561948478494
2021-05-23,mixed,15,1,1,35470,190.0,30470,3680.098462,routing,15,5,0,64464,800.0,21925,6.120011,,-81.74231745136736
2021-05-29,mixed,40,4,3,155753,1090.0,135753,12325.98637,routing,40,8,0,128794,1280.0,45067,9.368967,,17.308815881556054
2021-05-22,mixed,43,4,3,114706,730.0,94706,35645.376059,routing,43,10,0,147659,1600.0,49160,9.513695,,-28.72822694540826
2021-05-31,mixed,92,6,5,213405,1380.0,183405,28104.842768,routing,92,16,0,224908,2560.0,69376,48.269886,,-5.390220472809915
2021-05-27,mixed,141,9,8,301319,1770.0,256319,14782.112106,routing,141,27,0,363045,4320.0,143823,114.076274,,-20.485266445195954
2021-05-25,mixed,167,11,9,352394,2090.0,297394,16720.041265,routing,167,28,0,424770,4480.0,165758,114.516583,,-20.5383746601815
2021-05-28,mixed,202,10,10,464365,2800.0,414365,62455.039983,routing,202,35,0,488123,5600.0,170520,189.391698,,-5.1162339969635955
2021-05-24,mixed,215,12,11,422580,2430.0,362580,24433.830638,routing,215,40,0,514373,6400.0,180228,220.880527,,-21.72204079700885
2021-05-26,mixed,196,10,9,360773,2020.0,310773,21927.233489,routing,196,34,0,459025,5440.0,163300,233.373313,,-27.233745319078757
2021-06-06,mixed,23,2,2,75747,410.0,65747,4317.494201,routing,23,5,0,82952,800.0,27857,6.04475,,-9.511927865129973
2021-06-05,mixed,40,3,2,104900,600.0,89900,33022.130467,routing,40,9,0,127954,1440.0,49140,9.747731,,-21.97712106768351
2021-06-08,mixed,162,10,8,331061,2020.0,281061,16991.616271,routing,164,31,0,429367,4960.0,163283,117.191143,,-29.694225535475336
2021-06-03,mixed,156,11,9,337935,2120.0,282935,16729.771907,routing,156,28,0,404371,4480.0,161150,128.155175,,-19.659401955997456
2021-06-02,mixed,179,11,9,343678,2150.0,288678,20508.758723,routing,179,29,0,422948,4640.0,152542,143.200152,,-23.06519474624503
2021-06-04,mixed,181,9,8,326834,1920.0,281834,62227.537181,routing,181,32,0,428048,5120.0,150826,144.5172,,-30.968014343672934
2021-06-10,mixed,174,9,8,342320,1890.0,297320,18703.213779,routing,174,32,0,438887,5120.0,167869,148.59558,,-28.209569992989017
2021-06-01,mixed,155,9,8,320307,1860.0,275307,15416.444769,routing,155,29,0,402954,4640.0,155765,150.602881,,-25.80243329056187
2021-06-09,mixed,195,11,10,371695,2240.0,316695,22044.103063,routing,195,35,0,467243,5600.0,168233,214.559559,,-25.706022410847602
2021-06-07,mixed,211,12,10,396360,2370.0,336360,23895.940593,routing,211,38,0,508634,6080.0,182751,223.415026,,-28.326269048339892
2021-01-17,mixed,12,1,1,35889,190.0,30889,3223.151612,routing,12,6,0,51571,960.0,15174,3.48797,,-43.69583995095991
2021-01-16,mixed,36,3,3,84626,600.0,69626,30275.983973,routing,36,9,0,119520,1440.0,39956,6.416406,,-41.23319074516106
2021-01-12,mixed,118,7,6,232624,1300.0,197624,11668.441709,routing,118,22,0,322723,3520.0,119728,69.492935,,-38.73160121053718
2021-01-19,mixed,149,9,8,294526,1770.0,249526,15218.825826,routing,151,29,0,396987,4640.0,152510,81.907217,,-34.78843973027848
2021-01-18,mixed,159,8,8,283727,1640.0,243727,18312.496957,routing,159,28,0,377777,4480.0,123462,110.679002,,-33.14806134065493
2021-01-15,mixed,165,9,8,296928,1860.0,251928,56639.33408,routing,165,30,0,400900,4800.0,138230,112.50035,,-35.015896109494555
2021-01-14,mixed,154,10,9,306793,1870.0,256793,16207.807239,routing,154,28,0,392030,4480.0,146170,116.231938,,-27.783228430896404
2021-01-20,mixed,179,10,9,336780,1930.0,286780,19800.710163,routing,179,32,0,437771,5120.0,152949,144.5848,,-29.987232020903853
2021-01-13,mixed,186,11,10,355352,2150.0,300352,20499.992661,routing,186,32,0,456567,5120.0,163319,153.297638,,-28.48302528197393
2021-01-11,mixed,180,10,8,328003,2050.0,278003,20965.241003,routing,180,32,0,445702,5120.0,153828,154.304242,,-35.88351326054945
2021-01-31,mixed,17,2,2,73272,440.0,63272,5415.958458,routing,17,4,0,67452,640.0,18753,6.680128,,7.943006878480183
2021-02-07,mixed,28,2,2,75147,410.0,65147,4975.843611,routing,28,9,0,103901,1440.0,29238,7.292223,,-38.263669873714186
2021-02-06,mixed,35,4,2,93070,760.0,73070,29486.806042,routing,35,10,0,116051,1600.0,38077,8.944131,,-24.69216718598904
2021-02-02,mixed,150,9,8,300133,1740.0,255133,15230.473269,routing,153,27,0,385160,4320.0,146866,82.683534,,-28.329773800281874
2021-02-04,mixed,156,9,8,302072,1770.0,257072,16990.414963,routing,159,29,0,402300,4640.0,145690,132.183044,,-33.18016896633915
2021-02-09,mixed,162,10,9,314523,1870.0,264523,17063.819193,routing,163,31,0,405565,4960.0,149322,147.090793,,-28.946054819520352
2021-02-01,mixed,174,9,8,320813,1830.0,275813,20829.456128,routing,175,31,0,425791,4960.0,140919,150.638169,,-32.722489425303834
2021-02-03,mixed,188,10,9,357240,2080.0,307240,21578.218681,routing,188,35,0,455685,5600.0,152165,168.480356,,-27.557104467584818
2021-02-08,mixed,198,10,9,378437,2080.0,328437,22743.630995,routing,199,38,0,478068,6080.0,160954,188.385797,,-26.32697119996195
2021-02-05,mixed,200,10,9,353000,2020.0,303000,68763.200604,routing,200,38,0,479586,6080.0,162029,200.611151,,-35.860056657223794
2021-06-27,mixed,20,2,2,55507,380.0,45507,4053.688748,routing,20,7,0,75021,1120.0,23992,6.576942,,-35.15592627956834
2021-06-26,mixed,49,4,3,118982,760.0,98982,40035.003789,routing,49,9,0,146666,1440.0,58152,13.70573,,-23.26738498260241
2021-06-22,mixed,165,10,9,337238,1930.0,287238,17304.953844,routing,165,30,0,441667,4800.0,161528,118.828049,,-30.965964689625725
2021-06-29,mixed,165,9,8,393969,2550.0,348969,50548.17993,routing,165,29,0,410881,4640.0,160718,128.549437,,-4.2927235391617105
2021-06-24,mixed,176,10,9,377918,2080.0,327918,19113.323435,routing,176,34,0,463410,5440.0,173093,148.317464,,-22.621838599907917
2021-06-25,mixed,176,9,8,324866,1800.0,279866,60520.549335,routing,176,33,0,440077,5280.0,151194,157.323288,,-35.464160607758274
2021-06-30,mixed,200,12,11,431785,2640.0,371785,62013.318389,routing,200,36,0,476624,5760.0,177368,167.605017,,-10.384566392996515
2021-06-23,mixed,202,12,10,394975,2400.0,334975,22473.855402,routing,202,36,0,483492,5760.0,174844,182.32058,,-22.410785492752705
2021-06-28,mixed,201,10,9,474562,3070.0,424562,62231.621971,routing,201,37,0,489491,5920.0,171647,213.2872,,-3.1458481715771596
2021-06-21,mixed,200,11,10,379553,2240.0,324553,23087.398523,routing,200,34,0,484728,5440.0,167293,214.454269,,-27.710227557152756
2021-06-13,mixed,19,2,2,65777,380.0,55777,3998.036494,routing,19,5,0,78538,800.0,27861,6.121456,,-19.400398315520622
2021-06-20,mixed,25,2,2,80017,440.0,70017,4542.064347,routing,25,6,0,81868,960.0,27637,7.002769,,-2.3132584325830763
2021-06-19,mixed,37,3,2,89930,570.0,74930,31050.109104,routing,37,7,0,110721,1120.0,43921,9.838549,,-23.119092627599244
2021-06-12,mixed,48,4,3,116617,730.0,96617,39389.65173,routing,48,8,0,145403,1280.0,51924,16.689535,,-24.68422271195452
2021-06-17,mixed,172,10,9,352545,2050.0,302545,18807.485911,routing,172,30,0,451738,4800.0,167989,106.379398,,-28.13626629224638
2021-06-18,mixed,187,9,9,340841,1890.0,295841,64293.674212,routing,189,33,0,463475,5280.0,173926,152.500748,,-35.97982637065377
2021-06-15,mixed,174,10,9,340163,1990.0,290163,18564.397578,routing,176,31,0,428921,4960.0,162007,170.930135,,-26.092784929577878
2021-06-11,mixed,203,10,10,362100,2050.0,312100,69713.74969,routing,205,38,0,508904,6080.0,181357,205.17216,,-40.542391604529136
2021-06-16,mixed,206,11,9,388050,2270.0,333050,22629.509595,routing,206,38,0,507140,6080.0,184179,206.379308,,-30.68934415668084
2021-06-14,mixed,207,12,11,397888,2400.0,337888,23517.577449,routing,207,35,0,504631,5600.0,177240,251.764471,,-26.82739866495094
2021-01-24,mixed,11,1,1,34911,190.0,29911,3126.986549,routing,11,5,0,48486,800.0,11191,3.41718,,-38.88459224886139
2021-01-23,mixed,27,3,2,75037,540.0,60037,23458.944643,routing,27,7,0,85896,1120.0,31544,5.090931,,-14.471527379825952
2021-01-30,mixed,36,3,2,92853,660.0,77853,11125.57742,routing,36,10,0,122828,1600.0,41420,6.54416,,-32.28220951396293
2021-01-26,mixed,127,8,7,269348,1640.0,229348,12817.244509,routing,127,23,0,326493,3680.0,130021,63.171931,,-21.216047640970046
2021-01-29,mixed,180,9,9,415226,2490.0,370226,55358.739691,routing,180,31,0,425696,4960.0,145889,113.632664,,-2.521518402026848
2021-01-28,mixed,159,9,9,377228,2190.0,332228,48662.322041,routing,159,27,0,411328,4320.0,150638,124.227181,,-9.039625902637132
2021-01-25,mixed,175,9,8,317805,1800.0,272805,20347.336763,routing,175,31,0,421881,4960.0,144799,128.042317,,-32.74838344267712
2021-01-21,mixed,165,9,9,337016,1830.0,292016,16692.29177,routing,165,31,0,416440,4960.0,161523,137.654818,,-23.566833622142568
2021-01-22,mixed,160,8,7,282715,1580.0,242715,55007.636102,routing,160,28,0,378916,4480.0,128495,152.618533,,-34.02755425074722
2021-01-27,mixed,182,9,8,340246,1860.0,295246,19997.013324,routing,182,34,0,455757,5440.0,157480,161.448073,,-33.94926024111966
2021-03-07,mixed,23,2,2,62499,320.0,52499,4420.569419,routing,23,6,0,82933,960.0,21792,6.475194,,-32.6949231187699
2021-03-06,mixed,38,3,3,98191,600.0,83191,31766.333662,routing,38,9,0,110956,1440.0,40290,10.500535,,-13.000173131957103
2021-03-03,mixed,174,9,8,319261,1830.0,274261,19956.00518,routing,175,31,0,408144,4960.0,140527,135.864239,,-27.840231033543088
2021-03-02,mixed,158,9,9,320820,1830.0,275820,15962.662973,routing,159,27,0,426071,4350.0,149302,137.064696,,-32.80686989589178
2021-03-11,mixed,168,9,9,325984,1770.0,280984,18167.247255,routing,169,31,0,430377,4960.0,163779,137.282567,,-32.02396436634927
2021-03-05,mixed,203,10,8,366449,2020.0,316449,69875.959014,routing,204,40,0,500181,6400.0,164536,139.096884,,-36.49402781833216
2021-03-04,mixed,177,10,9,342565,1930.0,292565,19487.381946,routing,178,31,0,433313,4960.0,157559,143.857191,,-26.490738983842483
2021-03-09,mixed,172,9,9,331123,1890.0,286123,17566.653373,routing,173,30,0,431844,4800.0,168480,168.329357,,-30.418001769735113
2021-03-10,mixed,201,11,10,376648,2120.0,321648,22507.603329,routing,202,36,0,483751,5760.0,167594,206.099856,,-28.435833988233046
2021-03-08,mixed,202,10,10,377136,2020.0,327136,23254.534528,routing,203,38,0,480811,6080.0,166482,220.58446,,-27.490083153027026
2021-05-02,mixed,15,2,2,44063,380.0,34063,3624.474884,routing,15,7,0,72923,1120.0,20730,6.107594,,-65.49712911059166
2021-05-09,mixed,24,2,2,75482,410.0,65482,4529.975657,routing,24,6,0,75119,960.0,25974,6.759304,,0.4809093558729233
2021-05-08,mixed,44,5,3,126603,920.0,101603,36339.133399,routing,44,9,0,134510,1440.0,49447,12.843282,,-6.245507610404177
2021-05-06,mixed,175,10,9,340567,1960.0,290567,18257.119892,routing,176,33,0,478129,5280.0,174271,125.58461,,-40.392052077858395
2021-05-04,mixed,170,10,9,328997,1870.0,278997,17166.492089,routing,171,32,0,433288,5120.0,164978,126.13557,,-31.69968115210777
2021-05-11,mixed,166,10,9,324949,1960.0,274949,16623.86923,routing,167,29,0,404217,4640.0,149232,181.461364,,-24.393981824840207
2021-05-05,mixed,212,12,10,402511,2400.0,342511,23062.24391,routing,213,40,0,529492,6400.0,187707,195.225462,,-31.547212374320203
2021-05-07,mixed,193,11,9,347211,2180.0,292211,66407.666542,routing,194,34,0,456610,5440.0,162389,209.676837,,-31.50793033630847
2021-05-03,mixed,217,12,10,405427,2400.0,345427,24908.984219,routing,218,36,0,505260,5760.0,180716,245.403427,,-24.624161686320843
2021-05-10,mixed,217,12,12,421739,2430.0,361739,24826.632797,routing,218,37,0,511777,5920.0,185067,263.132725,,-21.349223097697866
2021-05-16,mixed,14,2,1,46550,380.0,36550,3465.945135,routing,14,4,0,54307,640.0,19488,5.395064,,-16.663802363050483
2021-05-15,mixed,47,4,3,114840,760.0,94840,38671.281475,routing,47,11,0,145430,1760.0,57559,11.397799,,-26.637060257749912
2021-05-21,mixed,188,10,9,346429,1930.0,296429,64804.801323,routing,188,34,0,459753,5440.0,163442,117.899728,,-32.71204200572123
2021-05-18,mixed,167,10,8,330751,1990.0,280751,16977.869534,routing,168,30,0,430172,4800.0,166862,143.573097,,-30.059168377419873
2021-05-13,mixed,190,11,10,376031,2150.0,321031,19797.598902,routing,191,33,0,465856,5280.0,170125,147.577782,,-23.88765819839322
2021-05-20,mixed,195,11,10,383106,2180.0,328106,20074.505824,routing,197,34,0,487606,5440.0,187344,176.849873,,-27.277046039477323
2021-05-14,mixed,192,10,9,341669,1930.0,291669,66164.428756,routing,193,34,0,462592,5440.0,164578,192.967513,,-35.39185586049656
2021-05-19,mixed,215,10,10,390972,2170.0,340972,23550.349219,routing,217,37,0,519116,5920.0,182074,212.708987,,-32.77574864696193
2021-05-17,mixed,220,11,10,414289,2270.0,359289,24894.140965,routing,221,37,0,509338,5920.0,185623,239.271522,,-22.94268010977844
2021-05-12,mixed,218,11,11,396543,2240.0,341543,23958.460416,routing,218,40,0,514144,6400.0,172515,254.965844,,-29.656556792075513
2021-03-21,mixed,16,2,2,49388,380.0,39388,3814.240117,routing,16,6,0,61879,960.0,23528,6.016475,,-25.291568802138173
2021-03-14,mixed,25,2,2,81043,440.0,71043,4665.164423,routing,25,8,0,84751,1280.0,22720,6.379055,,-4.575348888861469
2021-03-13,mixed,54,3,3,119521,660.0,104521,43267.760769,routing,54,11,0,165142,1760.0,57212,13.726633,,-38.169861363275075
2021-03-20,mixed,48,4,3,125748,820.0,105748,39292.320857,routing,48,10,0,142001,1600.0,54130,13.888,,-12.92505646213061
2021-03-16,mixed,167,9,8,321820,1770.0,276820,17149.744895,routing,168,32,0,433206,5120.0,156125,122.409786,,-34.611273382636256
2021-03-18,mixed,172,9,9,323903,1800.0,278903,19181.43949,routing,174,32,0,446050,5120.0,160374,136.760677,,-37.71098137405334
2021-03-12,mixed,197,10,9,340668,2080.0,290668,67829.194508,routing,197,35,0,470069,5600.0,158456,169.517808,,-37.98448929749786
2021-03-15,mixed,210,10,10,381195,2110.0,331195,24121.185432,routing,210,40,0,501634,6400.0,161674,210.038911,,-31.595115360904526
2021-03-19,mixed,208,9,9,349026,1950.0,304026,71363.085987,routing,209,39,0,501286,6240.0,160859,235.878764,,-43.62425721865993
2021-03-17,mixed,232,12,10,408475,2430.0,348475,24793.828037,routing,233,42,0,551171,6720.0,180011,257.141622,,-34.93383928024971
2021-02-28,mixed,14,1,1,34144,190.0,29144,4514.73227,routing,14,5,0,53263,800.0,18281,6.857657,,-55.99519681349578
2021-02-21,mixed,20,2,2,47190,350.0,37190,4085.84835,routing,20,6,0,73705,960.0,17498,7.114617,,-56.187751642297094
2021-02-27,mixed,29,3,2,77158,540.0,62158,25012.525903,routing,29,7,0,102309,1120.0,35731,8.939777,,-32.59674952694471
2021-02-20,mixed,36,3,2,90181,540.0,75181,30286.698539,routing,36,9,0,123880,1440.0,40795,9.79535,,-37.36818176777813
2021-02-23,mixed,162,9,8,319011,1800.0,274011,16742.27087,routing,163,34,0,441075,5440.0,163536,83.29082,,-38.263257379839565
2021-02-25,mixed,167,9,8,336058,1890.0,291058,18529.556447,routing,167,35,0,438071,5600.0,164999,108.977401,,-30.355771920323278
2021-03-01,mixed,169,8,8,297015,1700.0,257015,20200.691374,routing,170,31,0,406799,4960.0,131472,140.928127,,-36.96244297426056
2021-02-24,mixed,196,10,9,362403,1960.0,312403,22432.272333,routing,197,37,0,465944,5920.0,158759,147.061996,,-28.570679602541922
2021-02-26,mixed,204,11,10,352484,2060.0,297484,70060.166481,routing,205,39,0,497818,6240.0,163893,188.680182,,-41.231375041136616
2021-02-22,mixed,180,9,9,327312,1860.0,282312,21251.088416,routing,181,33,0,441198,5280.0,151309,196.623958,,-34.794324681038276
2021-04-25,mixed,17,2,2,65877,380.0,55877,3965.038753,routing,17,5,0,70736,800.0,25242,5.47052,,-7.375867146348498
2021-05-01,mixed,47,4,3,120304,790.0,100304,38638.793205,routing,47,11,0,143392,1760.0,56942,12.180883,,-19.191381832690517
2021-04-24,mixed,51,4,3,137803,700.0,117803,41536.766969,routing,51,11,0,167473,1760.0,62156,12.340327,,-21.530735905604377
2021-04-27,mixed,167,10,9,321551,1810.0,271551,17031.841578,routing,167,32,0,431275,5120.0,161182,122.455301,,-34.123358347509416
2021-04-22,mixed,212,12,11,418138,2310.0,358138,22472.871902,routing,213,39,0,527412,6240.0,195848,156.188316,,-26.13347746437779
2021-04-29,mixed,190,12,11,517053,3240.0,457053,58408.933944,routing,190,34,0,461345,5440.0,165708,194.308731,,10.77413727412857
2021-04-28,mixed,208,11,10,461802,2990.0,406802,64526.616836,routing,208,38,0,495918,6080.0,163912,194.563341,,-7.387581690854522
2021-04-26,mixed,217,11,10,404286,2300.0,349286,24869.132524,routing,218,40,0,532739,6400.0,179046,234.188904,,-31.772804400844947
2021-04-23,mixed,203,11,10,367412,2120.0,312412,69736.800413,routing,204,36,0,497166,5760.0,176003,272.71991,,-35.31566742512493
2021-04-30,mixed,217,11,11,555799,3470.0,500799,67275.23873,routing,217,36,0,529226,5760.0,184924,293.216905,,4.781044946104617
2021-04-18,mixed,16,2,2,46842,350.0,36842,3811.125147,routing,16,6,0,64092,960.0,18372,6.030712,,-36.82592545151787
2021-04-17,mixed,41,3,2,103636,570.0,88636,33848.543296,routing,41,8,0,127191,1280.0,47538,11.967973,,-22.728588521363232
2021-04-20,mixed,169,10,8,332609,1990.0,282609,17224.933394,routing,170,33,0,433456,5280.0,164001,139.268302,,-30.319985328118
2021-04-13,mixed,187,12,10,372041,2400.0,312041,18697.855755,routing,188,36,0,475770,5760.0,177770,140.615322,,-27.881066871661993
2021-04-15,mixed,187,11,10,372200,2180.0,317200,19352.049712,routing,188,35,0,475408,5600.0,179539,156.166665,,-27.729177861364857
2021-04-19,mixed,195,10,9,373556,2050.0,323556,23081.790696,routing,196,36,0,470062,5760.0,160215,165.907344,,-25.834413046504405
2021-04-21,mixed,215,11,10,402869,2300.0,347869,24006.37476,routing,216,41,0,535728,6560.0,183220,188.254718,,-32.97821376179353
2021-04-12,mixed,212,10,10,395693,2200.0,345693,24442.267334,routing,213,38,0,493857,6080.0,170300,257.647092,,-24.80812144768798
2021-04-16,mixed,217,11,10,379818,2180.0,324818,74493.402464,routing,218,39,0,519296,6240.0,178179,281.984929,,-36.72232490297985
2021-04-14,mixed,234,12,10,422332,2490.0,362332,25424.288732,routing,235,45,0,571839,7200.0,190314,290.326436,,-35.4003485409583
2021-02-14,mixed,22,2,2,54995,380.0,44995,4219.464255,routing,22,7,0,74940,1120.0,24292,8.039773,,-36.26693335757796
2021-02-13,mixed,41,3,3,97269,570.0,82269,33962.839827,routing,41,10,0,123738,1600.0,50009,9.862444,,-27.212164204422788
2021-02-16,mixed,125,7,7,253047,1390.0,218047,12718.305423,routing,125,22,0,317471,3520.0,118898,61.533038,,-25.45930202689619
2021-02-18,mixed,167,9,8,335491,1860.0,290491,17970.89703,routing,168,29,0,454106,4640.0,159742,98.507811,,-35.35564292335711
2021-02-11,mixed,158,9,8,313433,1740.0,268433,17367.427164,routing,159,29,0,400801,4640.0,152599,127.633084,,-27.87453778000402
2021-02-10,mixed,185,10,9,345137,2020.0,295137,21772.122199,routing,185,34,0,457799,5440.0,157060,161.278985,,-32.642689714519165
2021-02-17,mixed,185,10,9,351610,2080.0,301610,21617.779496,routing,186,34,0,441674,5440.0,145922,170.061242,,-25.614743607974745
2021-02-15,mixed,182,9,8,335847,1860.0,290847,21625.844205,routing,182,33,0,439181,5280.0,143588,194.723405,,-30.768177175916414
2021-02-12,mixed,192,9,8,320272,1770.0,275272,66128.688242,routing,192,36,0,464946,5760.0,145686,197.823697,,-45.17222860568517
2021-02-19,mixed,182,9,9,324737,1800.0,279737,62698.250628,routing,182,37,0,446045,5920.0,150925,209.763326,,-37.355767898330036


==> data/comparison_6/comparison_anytime_240_n_routing_240.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_duration,total_travel_time_n_routing_240,computation_time_n_routing_240,diff_anytime_n_routing
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,agent_with_anytime_routing,17,5,0,63804,800.0,23454,5.573672,,-43.016609508439245
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,agent_with_anytime_routing,43,10,0,137501,1600.0,52983,8.698993,,-34.21802705815747
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,agent_with_anytime_routing,51,10,0,152954,1600.0,61114,12.128977,,-27.576485503619924
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,agent_with_anytime_routing,181,35,0,465218,5600.0,175307,100.676017,,-32.426800872184046
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,agent_with_anytime_routing,170,30,0,413651,4800.0,152745,119.21137,,-30.051530023548498
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,agent_with_anytime_routing,181,32,0,443324,5120.0,172630,139.184064,,-22.613548990214678
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,agent_with_anytime_routing,200,40,0,491709,6400.0,175486,145.672381,,-38.647052852405764
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,agent_with_anytime_routing,212,39,0,497737,6240.0,176586,152.665302,,-23.024998640572246
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,agent_with_anytime_routing,204,37,0,492810,5920.0,174054,166.683283,,-29.912137100919754
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,agent_with_anytime_routing,205,37,0,485798,5920.0,168104,169.647096,,-35.25949437576568
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,agent_with_anytime_routing,19,6,0,78083,960.0,28458,5.883408,,-28.732998104030994
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,agent_with_anytime_routing,40,7,0,123878,1120.0,50357,10.846577,,-14.16380208093338
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,agent_with_anytime_routing,184,36,0,492081,5760.0,194153,99.641932,,-2.2463482037110145
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,agent_with_anytime_routing,149,29,0,369557,4640.0,134590,102.012558,,-34.005250600120384
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,agent_with_anytime_routing,197,39,0,490934,6240.0,173918,126.167676,,-32.85110827873799
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,agent_with_anytime_routing,210,39,0,520163,6240.0,185382,150.688624,,-31.033987626206645
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,agent_with_anytime_routing,221,40,0,532783,6400.0,183362,156.407539,,5.886020943148256
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,agent_with_anytime_routing,209,36,0,492164,5760.0,173557,162.778785,,-5.068057998736188
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,agent_with_anytime_routing,225,45,0,569956,7200.0,192968,188.221768,,-44.69230202914886
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,agent_with_anytime_routing,233,41,0,533519,6560.0,186344,246.534545,,-22.1622054816477
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,agent_with_anytime_routing,19,6,0,69051,960.0,28157,5.058567,,-31.950469129196843
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,agent_with_anytime_routing,25,6,0,75268,960.0,27690,5.682979,,-27.41307512611301
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,agent_with_anytime_routing,37,7,0,105592,1120.0,44464,8.029398,,-16.816939739575844
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,agent_with_anytime_routing,48,9,0,125314,1440.0,50716,11.088655,,-8.40592748946772
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,agent_with_anytime_routing,172,30,0,437589,4800.0,175099,107.435989,,-25.721928052841314
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,agent_with_anytime_routing,176,31,0,432775,4960.0,162439,118.587501,,-28.817035310646176
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,agent_with_anytime_routing,205,37,0,492360,5920.0,180175,122.496986,,-32.60900597112207
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,agent_with_anytime_routing,189,34,0,449660,5440.0,164635,153.868265,,-30.3230107090585
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,agent_with_anytime_routing,206,38,0,498258,6080.0,183068,176.397683,,-28.628850090742226
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,agent_with_anytime_routing,207,35,0,484954,5600.0,181290,204.311624,,-15.411654112971359
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,agent_with_anytime_routing,20,6,0,70048,960.0,26146,5.689003,,-45.63599318058963
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,agent_with_anytime_routing,49,8,0,144448,1280.0,56082,11.870478,,-26.652111774556996
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,agent_with_anytime_routing,176,34,0,459050,5440.0,176986,86.275135,,-26.412693866760662
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,agent_with_anytime_routing,165,31,0,414158,4960.0,154743,106.243659,,-21.37138369203357
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,agent_with_anytime_routing,165,30,0,413527,4800.0,161343,111.295894,,1.588053307948596
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,agent_with_anytime_routing,176,31,0,425507,4960.0,155745,128.932193,,-35.87787478365277
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,agent_with_anytime_routing,200,36,0,477622,5760.0,173980,143.964832,,-12.109945309015798
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,agent_with_anytime_routing,200,34,0,456893,5440.0,167711,145.853121,,-26.409085878707394
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,agent_with_anytime_routing,202,35,0,485434,5600.0,175260,152.965088,,-31.144148500755094
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,agent_with_anytime_routing,201,35,0,472989,5600.0,170590,175.334566,,-4.046696715523556
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,agent_with_anytime_routing,23,5,0,66345,800.0,26462,5.336415,,-24.626655395886164
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,agent_with_anytime_routing,40,7,0,109484,1120.0,49327,10.00362,,3.0960684002761503
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,agent_with_anytime_routing,156,29,0,399344,4640.0,153370,88.029764,,-26.172248954999414
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,agent_with_anytime_routing,155,31,0,403263,4960.0,157930,89.257816,,-17.695318314348004
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,agent_with_anytime_routing,164,30,0,425780,4800.0,167419,94.063016,,-31.93480416460089
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,agent_with_anytime_routing,179,28,0,422987,4480.0,161363,100.148469,,-25.933214640856015
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,agent_with_anytime_routing,195,35,0,469762,5600.0,170252,126.910124,,-31.042735996429368
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,agent_with_anytime_routing,174,32,0,432716,5120.0,168243,127.260515,,-25.502047635068507
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,agent_with_anytime_routing,211,37,0,498543,5920.0,183501,141.663141,,-26.550137200500572
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,agent_with_anytime_routing,181,31,0,422270,4960.0,152380,143.83978,,-33.2199689562485
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,agent_with_anytime_routing,11,4,0,46010,640.0,15712,4.70626,,-1.3637064616333634
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,agent_with_anytime_routing,15,5,0,50580,800.0,17823,4.707658,,-28.80061115355233
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,agent_with_anytime_routing,43,10,0,137525,1600.0,51596,8.107481,,-31.272491242137015
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,agent_with_anytime_routing,40,7,0,118511,1120.0,48088,8.896689,,7.374204742625795
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,agent_with_anytime_routing,92,15,0,222325,2400.0,78319,31.598261,,-17.079708465864808
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,agent_with_anytime_routing,141,27,0,369852,4320.0,143782,61.112702,,-28.22671233826568
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,agent_with_anytime_routing,167,29,0,402576,4640.0,152932,118.831016,,-25.61853498712848
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,agent_with_anytime_routing,196,34,0,476983,5440.0,170980,120.384551,,-32.91062347614072
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,agent_with_anytime_routing,202,36,0,493897,5760.0,181400,135.176872,,-5.090728809375878
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,agent_with_anytime_routing,215,39,0,516285,6240.0,187079,167.096168,,-29.268707951395758
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,agent_with_anytime_routing,16,6,0,58394,960.0,20594,5.534501,,-40.11757648470306
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,agent_with_anytime_routing,41,8,0,122853,1280.0,50030,8.514073,,-16.104978641363928
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,agent_with_anytime_routing,170,31,0,448787,4960.0,166511,87.264159,,-30.900844404906007
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,agent_with_anytime_routing,188,37,0,487172,5920.0,177968,106.21823,,-34.231938126320834
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,agent_with_anytime_routing,188,35,0,484902,5600.0,188676,127.181899,,-31.62342121764056
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,agent_with_anytime_routing,196,36,0,458784,5760.0,158813,163.26175,,-28.560259819594634
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,agent_with_anytime_routing,235,44,0,561815,7040.0,195556,170.223263,,-29.16356296153245
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,agent_with_anytime_routing,213,39,0,496722,6240.0,178586,179.71655,,-26.199053866596206
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,agent_with_anytime_routing,218,40,0,522180,6400.0,183036,203.345647,,-35.421880470441785
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,agent_with_anytime_routing,216,41,0,522073,6560.0,181076,207.221769,,-34.175884614593826
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,agent_with_anytime_routing,17,5,0,56677,800.0,20365,5.508071,,-26.760153873680444
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,agent_with_anytime_routing,47,9,0,137572,1440.0,58860,10.732545,,-16.810161835379624
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,agent_with_anytime_routing,51,9,0,155463,1440.0,65419,10.773053,,-18.29027962716378
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,agent_with_anytime_routing,167,32,0,419851,5120.0,152164,82.074677,,-32.62794451657332
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,agent_with_anytime_routing,190,34,0,471318,5440.0,174557,111.009122,,0.5309876454623349
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,agent_with_anytime_routing,213,38,0,535371,6080.0,209736,142.633938,,-28.384483676493865
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,agent_with_anytime_routing,204,36,0,482496,5760.0,180958,170.553643,,-33.45946394490084
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,agent_with_anytime_routing,218,40,0,520609,6400.0,180860,171.454692,,-33.204975014904065
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,agent_with_anytime_routing,217,37,0,529525,5920.0,194651,190.636054,,0.9641280766065684
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,agent_with_anytime_routing,208,39,0,494378,6240.0,170741,194.127202,,1.9025092962620493
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,agent_with_anytime_routing,14,4,0,47884,640.0,20230,5.701096,,-23.555670236098567
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,agent_with_anytime_routing,47,10,0,140417,1600.0,55068,10.53835,,-28.532852461417352
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,agent_with_anytime_routing,168,30,0,413273,4800.0,162239,90.622286,,-27.245492388787625
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,agent_with_anytime_routing,193,32,0,465594,5120.0,171964,97.172089,,-31.150283937263385
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,agent_with_anytime_routing,188,33,0,445460,5280.0,165784,150.378641,,-27.73998921783416
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,agent_with_anytime_routing,197,34,0,485051,5440.0,183543,152.840313,,-28.63822248624909
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,agent_with_anytime_routing,191,33,0,450545,5280.0,172988,179.406533,,-27.77866011718728
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,agent_with_anytime_routing,217,36,0,503895,5760.0,189187,187.955688,,-28.164074025088766
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,agent_with_anytime_routing,218,39,0,505405,6240.0,181417,201.11194,,-29.638559779611498
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,agent_with_anytime_routing,221,38,0,512234,6080.0,188187,207.772785,,-28.43127176630169
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,agent_with_anytime_routing,15,5,0,54803,800.0,20317,5.693521,,-33.46077977741519
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,agent_with_anytime_routing,24,6,0,73605,960.0,27867,6.511251,,0.013584188005161991
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,agent_with_anytime_routing,44,10,0,129521,1600.0,49790,11.490057,,-11.564666867651493
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,agent_with_anytime_routing,167,29,0,417889,4640.0,160822,87.509844,,-26.937295152927167
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,agent_with_anytime_routing,171,31,0,423108,4960.0,158182,96.716719,,-29.344546446684213
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,agent_with_anytime_routing,176,33,0,459806,5280.0,172184,114.49417,,-21.705227327469608
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,agent_with_anytime_routing,194,33,0,458280,5280.0,166917,148.276538,,-34.90568259425853
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,agent_with_anytime_routing,218,38,0,505377,6080.0,188695,181.852667,,-26.364468314930388
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,agent_with_anytime_routing,213,40,0,519897,6400.0,185730,188.61117,,-32.31254342365453
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,agent_with_anytime_routing,218,37,0,517190,5920.0,188228,203.903157,,-29.44150367283603
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,agent_with_anytime_routing,23,7,0,76504,1120.0,25450,6.53139,,-7.13045426538957
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,agent_with_anytime_routing,38,8,0,110688,1280.0,42390,7.946309,,-26.532385285443198
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,agent_with_anytime_routing,169,32,0,432808,5120.0,162893,81.072504,,-24.482793333045716
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,agent_with_anytime_routing,173,31,0,438580,4960.0,170251,87.780802,,-31.717572153647478
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,agent_with_anytime_routing,175,32,0,417202,5120.0,149676,95.34932,,-35.02644201205264
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,agent_with_anytime_routing,204,39,0,496457,6240.0,171491,119.419989,,-45.371571466637775
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,agent_with_anytime_routing,178,33,0,438208,5280.0,162580,125.831097,,-28.773733224015775
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,agent_with_anytime_routing,159,28,0,392793,4480.0,145120,155.213284,,-30.499048150621444
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,agent_with_anytime_routing,203,37,0,477202,5920.0,170293,167.843405,,-28.170886636924987
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,agent_with_anytime_routing,202,36,0,474657,5760.0,168362,172.680873,,-31.266126289066065
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,agent_with_anytime_routing,16,5,0,54087,800.0,20394,5.308933,,-20.82970310300918
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,agent_with_anytime_routing,25,7,0,75967,1120.0,25199,5.766935,,-4.4004672576101145
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,agent_with_anytime_routing,48,11,0,144631,1760.0,58347,10.755748,,-19.628618693134822
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,agent_with_anytime_routing,54,11,0,156415,1760.0,59643,11.037851,,-35.37735849056604
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,agent_with_anytime_routing,168,33,0,432722,5280.0,163189,100.423843,,-35.03910224003096
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,agent_with_anytime_routing,174,32,0,420811,5120.0,155235,120.526088,,-28.208088963363547
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,agent_with_anytime_routing,197,33,0,455778,5280.0,158906,124.940089,,-32.97214977156161
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,agent_with_anytime_routing,209,39,0,490630,6240.0,166158,165.517536,,-42.60634510020491
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,agent_with_anytime_routing,210,39,0,491828,6240.0,167150,189.939472,,-29.548765036994894
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,agent_with_anytime_routing,233,43,0,545044,6880.0,187273,242.720629,,-31.309641686120607
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,agent_with_anytime_routing,14,4,0,51267,640.0,22240,5.785011,,-42.80899189392462
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,agent_with_anytime_routing,20,6,0,63085,960.0,20273,6.029457,,-53.44294991851726
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,agent_with_anytime_routing,36,9,0,115349,1440.0,37765,7.279095,,-23.670808718679975
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,agent_with_anytime_routing,29,8,0,95755,1280.0,34230,7.379943,,-9.683737872418414
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,agent_with_anytime_routing,163,34,0,449230,5440.0,164329,80.304498,,-39.3695901715633
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,agent_with_anytime_routing,167,36,0,442735,5760.0,160166,86.273072,,-28.240146680994904
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,agent_with_anytime_routing,181,33,0,439117,5280.0,155287,86.74276,,-30.811050737589667
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,agent_with_anytime_routing,170,30,0,408145,4800.0,139370,93.656666,,-34.16466148606892
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,agent_with_anytime_routing,205,38,0,498157,6080.0,169035,115.09848,,-39.824516592612966
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,agent_with_anytime_routing,197,35,0,468610,5600.0,172033,153.061556,,-28.66089544534774
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,agent_with_anytime_routing,22,5,0,66439,800.0,22679,5.960789,,-36.74515292471082
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,agent_with_anytime_routing,41,9,0,120761,1440.0,45590,8.423117,,-21.959865477645252
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,agent_with_anytime_routing,125,23,0,312830,3680.0,123878,56.994998,,-24.705507165494012
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,agent_with_anytime_routing,159,28,0,390791,4480.0,148826,76.572486,,-32.28453338839674
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,agent_with_anytime_routing,168,31,0,412217,4960.0,154258,99.739234,,-20.777786242096443
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,agent_with_anytime_routing,186,35,0,470962,5600.0,158666,101.119685,,-33.258446041536985
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,agent_with_anytime_routing,182,32,0,431490,5120.0,154890,104.547214,,-26.430247855910128
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,agent_with_anytime_routing,185,34,0,441043,5440.0,157492,126.762033,,-34.13798137458257
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,agent_with_anytime_routing,182,36,0,439034,5760.0,151930,130.395003,,-39.15366890330678
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,agent_with_anytime_routing,192,34,0,438973,5440.0,151063,133.499749,,-31.30913387475509
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,agent_with_anytime_routing,7,3,0,26645,480.0,8180,5.712316,,-25.135020898886957
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,agent_with_anytime_routing,9,4,0,35866,640.0,11666,5.755968,,-32.989728948051464
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,agent_with_anytime_routing,28,5,0,81186,800.0,31059,6.57735,,-3.5298018312122217
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,agent_with_anytime_routing,27,6,0,83797,960.0,31554,12.769497,,-1.3583472433896993
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,agent_with_anytime_routing,79,15,0,180407,2400.0,57891,27.746192,,-41.82382767972957
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,agent_with_anytime_routing,139,25,0,352745,4000.0,131095,57.284517,,-36.46158131329934
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,agent_with_anytime_routing,156,27,0,365682,4320.0,130208,95.26751,,-31.75213382669256
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,agent_with_anytime_routing,174,34,0,426805,5440.0,149284,99.284195,,-35.30122238847607
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,agent_with_anytime_routing,155,33,0,412316,5280.0,151411,100.85308,,-27.436987126983883
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,agent_with_anytime_routing,193,36,0,475966,5760.0,160651,148.882867,,-32.023910239518464
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,agent_with_anytime_routing,12,5,0,48819,800.0,15322,5.543679,,-46.21282458294648
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,agent_with_anytime_routing,36,7,0,105772,1120.0,38532,7.914624,,-28.869232549922632
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,agent_with_anytime_routing,118,23,0,304380,3680.0,118594,47.219966,,-31.473122691834224
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,agent_with_anytime_routing,159,27,0,378659,4320.0,134531,80.723906,,-36.46156174770437
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,agent_with_anytime_routing,165,31,0,395861,4960.0,141886,84.711544,,-29.717339729726188
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,agent_with_anytime_routing,154,29,0,384188,4640.0,143554,85.468913,,-27.89938178924906
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,agent_with_anytime_routing,151,30,0,390842,4800.0,147049,92.646311,,-33.69935928354696
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,agent_with_anytime_routing,179,33,0,430448,5280.0,153250,108.535658,,-28.869315817363685
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,agent_with_anytime_routing,186,34,0,443951,5440.0,161683,130.842066,,-28.341437467116105
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,agent_with_anytime_routing,180,31,0,423026,4960.0,151008,143.836196,,-31.038392198893522
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,agent_with_anytime_routing,17,5,0,64209,800.0,21542,6.019743,,-44.28016088803002
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,agent_with_anytime_routing,28,9,0,90423,1440.0,29056,6.758574,,-64.44432320366631
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,agent_with_anytime_routing,35,9,0,106744,1440.0,37582,7.539074,,-10.623568549013918
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,agent_with_anytime_routing,153,27,0,397689,4320.0,155849,70.65499,,-28.344322131536398
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,agent_with_anytime_routing,159,27,0,386907,4320.0,151278,80.540833,,-26.268948974430103
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,agent_with_anytime_routing,163,30,0,412159,4800.0,148714,96.332482,,-30.309238585741703
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,agent_with_anytime_routing,175,31,0,410123,4960.0,144446,102.778786,,-29.219402303196432
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,agent_with_anytime_routing,188,35,0,448181,5600.0,156022,105.211889,,-31.040562311230143
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,agent_with_anytime_routing,200,38,0,476616,6080.0,164620,152.506673,,-39.447028877380845
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,agent_with_anytime_routing,199,36,0,473522,5760.0,158385,155.632765,,-33.29223563058232
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,agent_with_anytime_routing,11,4,0,38527,640.0,10778,5.856152,,-17.489021712612832
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,agent_with_anytime_routing,27,5,0,79151,800.0,33238,7.437528,,-18.736592610371883
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,agent_with_anytime_routing,36,7,0,116163,1120.0,43982,7.440409,,-14.750422301468918
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,agent_with_anytime_routing,127,22,0,327304,3520.0,132564,68.789419,,-23.924805482460293
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,agent_with_anytime_routing,160,28,0,374407,4480.0,127749,81.57583,,-37.935137803615575
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,agent_with_anytime_routing,159,29,0,397343,4640.0,153377,107.617217,,-2.625407435339818
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,agent_with_anytime_routing,165,30,0,407485,4800.0,157772,108.330733,,-28.166537709084274
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,agent_with_anytime_routing,175,32,0,415192,5120.0,146103,116.726013,,-25.55323717076416
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,agent_with_anytime_routing,180,32,0,433543,5120.0,153712,119.173777,,-6.951266142858905
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,agent_with_anytime_routing,182,34,0,439919,5440.0,156101,120.133622,,-32.03445533262302


==> data/comparison_6/comparison_anytime_240_routing.csv <==
date,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration,total_travel_time_routing,computation_time_routing,diff_anytime_routing
2021-04-11,mixed,17,2,2,44613,350.0,34613,4021.883177,routing,17,6,0,69144,960.0,25044,5.962597,,-54.98621478044516
2021-04-03,mixed,43,4,3,102446,700.0,82446,35513.854555,routing,43,12,0,142945,1920.0,50586,9.719716,,-39.53204615114304
2021-04-10,mixed,51,4,3,119892,790.0,99892,41315.84763,routing,51,11,0,161728,1760.0,59057,14.490003,,-34.8947385980716
2021-04-02,mixed,200,10,9,354648,2050.0,304648,68676.427044,routing,200,40,0,518950,6400.0,182814,121.773689,,-46.32819020549954
2021-04-01,mixed,180,10,9,351302,1990.0,301302,19148.124853,routing,181,35,0,463912,5600.0,174711,132.765339,,-32.055040961907416
2021-04-08,mixed,181,10,9,361562,2020.0,311562,19130.487344,routing,181,30,0,447228,4830.0,164485,134.476867,,-23.69330847821397
2021-04-06,mixed,170,9,8,318067,1770.0,273067,17613.836173,routing,170,31,0,432100,4960.0,161559,150.097643,,-35.85188026422106
2021-04-09,mixed,205,11,9,359160,2210.0,304160,70333.281601,routing,205,37,0,510241,5920.0,167547,164.583342,,-42.065096335894864
2021-04-05,mixed,204,11,10,379341,2180.0,324341,23777.94664,routing,204,37,0,485669,5920.0,169305,194.202469,,-28.02966196641017
2021-04-07,mixed,212,11,10,404582,2270.0,349582,23652.388277,routing,212,37,0,511295,5920.0,175451,209.825396,,-26.37611164115062
2021-03-28,mixed,19,2,2,60655,470.0,50655,6015.340891,routing,19,6,0,77607,960.0,25425,6.133779,,-27.948231802819222
2021-03-27,mixed,40,4,3,108509,730.0,88509,33163.303564,routing,40,8,0,135843,1280.0,52289,8.3227,,-25.190537190463463
2021-03-25,mixed,148,8,8,275778,1580.0,235778,16300.490787,routing,149,27,0,367772,4320.0,138942,118.102235,,-33.35799084771084
2021-03-30,mixed,184,11,10,481270,3050.0,426270,56490.452643,routing,184,35,0,490235,5600.0,178566,134.209136,,-1.8627797286346541
2021-03-23,mixed,196,11,9,369537,2180.0,314537,19621.607119,routing,197,37,0,493172,5920.0,173691,177.74129,,-33.4567309904015
2021-03-29,mixed,221,12,12,566104,3480.0,506104,68473.45573,routing,221,41,0,532293,6560.0,182697,196.717266,,5.972577476930034
2021-03-24,mixed,209,11,10,396968,2330.0,341968,22736.70334,routing,210,39,0,515997,6240.0,181921,203.054025,,-29.984532758307974
2021-03-31,mixed,209,11,10,468424,2930.0,413424,64763.377011,routing,209,36,0,495901,5760.0,179287,229.938045,,-5.865839495841374
2021-03-26,mixed,224,10,10,393909,2170.0,343909,76862.120466,routing,225,46,0,575503,7360.0,190569,236.067009,,-46.10049529205984
2021-03-22,mixed,232,12,11,436730,2400.0,376730,25740.166502,routing,233,41,0,540749,6560.0,187507,368.774302,,-23.817690563964007
2021-01-03,mixed,7,1,1,21293,160.0,16293,2699.193296,routing,7,3,0,26375,480.0,8075,6.106256,,-23.86699854412248
2021-01-10,mixed,9,1,1,26969,160.0,21969,2909.975455,routing,9,4,0,37117,640.0,11008,6.150977,,-37.62838814935667
2021-01-02,mixed,28,2,2,78418,440.0,68418,24408.703662,routing,28,7,0,91411,1120.0,30544,7.531009,,-16.568899997449567
2021-01-09,mixed,27,3,2,82674,570.0,67674,23709.448759,routing,27,7,0,94176,1120.0,31715,7.588764,,-13.912475506205094
2021-01-01,mixed,79,4,4,127205,820.0,107205,28814.875567,routing,79,16,0,195295,2560.0,53524,26.881821,,-53.52777013482174
2021-01-07,mixed,137,7,6,258494,1390.0,223494,15149.146906,routing,139,26,0,373905,4160.0,136723,67.207385,,-44.64745796807663
2021-01-05,mixed,155,9,9,323545,1800.0,278545,16592.783626,routing,155,32,0,440339,5120.0,158872,70.404593,,-36.098224358280916
2021-01-04,mixed,174,9,8,315448,1860.0,270448,20725.936613,routing,174,32,0,428453,5120.0,145632,119.546564,,-35.823653977834695
2021-01-08,mixed,156,8,8,277553,1640.0,237553,53939.156691,routing,156,26,0,370862,4160.0,135169,127.988933,,-33.61844404492115
2021-01-06,mixed,193,10,8,360515,2050.0,310515,21947.322298,routing,193,37,0,489972,5920.0,161592,167.315208,,-35.90890808981596
2021-05-30,mixed,11,1,1,45391,280.0,40391,3611.011487,routing,11,4,0,42875,640.0,15620,5.851406,,5.542949042761781
2021-05-23,mixed,15,2,2,39270,320.0,29270,3646.144898,routing,15,5,0,64464,800.0,21925,6.120011,,-64.15584415584415
2021-05-29,mixed,40,3,2,127946,780.0,112946,12324.674485,routing,40,8,0,128794,1280.0,45067,9.368967,,-0.6627796101480312
2021-05-22,mixed,43,3,2,104763,600.0,89763,35525.061922,routing,43,10,0,147659,1600.0,49160,9.513695,,-40.94575374893808
2021-05-31,mixed,92,4,4,189892,1180.0,169892,28096.556419,routing,92,16,0,224908,2560.0,69376,48.269886,,-18.439955343037095
2021-05-27,mixed,141,8,7,288436,1670.0,248436,14404.30435,routing,141,27,0,363045,4320.0,143823,114.076274,,-25.866743402349222
2021-05-25,mixed,167,10,8,320475,2020.0,270475,16969.005792,routing,167,28,0,424770,4480.0,165758,114.516583,,-32.543880177860984
2021-05-28,mixed,202,11,10,469972,3110.0,414972,62350.634801,routing,202,35,0,488123,5600.0,170520,189.391698,,-3.8621449788498037
2021-05-24,mixed,215,11,10,399389,2300.0,344389,24635.89994,routing,215,40,0,514373,6400.0,180228,220.880527,,-28.789976689393047
2021-05-26,mixed,196,10,9,358875,2110.0,308875,21821.76494,routing,196,34,0,459025,5440.0,163300,233.373313,,-27.906652734238943
2021-06-06,mixed,23,2,2,53235,380.0,43235,4775.987551,routing,23,5,0,82952,800.0,27857,6.04475,,-55.8222973607589
2021-06-05,mixed,40,3,3,112982,630.0,97982,33362.710007,routing,40,9,0,127954,1440.0,49140,9.747731,,-13.251668407356924
2021-06-08,mixed,162,9,8,322720,1890.0,277720,17386.015328,routing,164,31,0,429367,4960.0,163283,117.191143,,-33.04629400099157
2021-06-03,mixed,156,9,8,316507,1830.0,271507,17441.945981,routing,156,28,0,404371,4480.0,161150,128.155175,,-27.76052346393603
2021-06-02,mixed,179,9,8,335882,1830.0,290882,21830.884833,routing,179,29,0,422948,4640.0,152542,143.200152,,-25.92160342024878
2021-06-04,mixed,181,9,8,316972,1860.0,271972,62180.542832,routing,181,32,0,428048,5120.0,150826,144.5172,,-35.04284290095024
2021-06-10,mixed,174,10,9,344788,2020.0,294788,19751.492052,routing,174,32,0,438887,5120.0,167869,148.59558,,-27.291843103588292
2021-06-01,mixed,155,9,8,342633,1920.0,297633,16420.600142,routing,155,29,0,402954,4640.0,155765,150.602881,,-17.60513435658562
2021-06-09,mixed,195,10,9,358480,1990.0,308480,23135.284715,routing,195,35,0,467243,5600.0,168233,214.559559,,-30.340046864539165
2021-06-07,mixed,211,11,10,393949,2180.0,338949,25036.558749,routing,211,38,0,508634,6080.0,182751,223.415026,,-29.111636277792304
2021-01-17,mixed,12,1,1,33389,160.0,28389,3319.673016,routing,12,6,0,51571,960.0,15174,3.48797,,-54.45506004971697
2021-01-16,mixed,36,3,2,82077,540.0,67077,30093.444275,routing,36,9,0,119520,1440.0,39956,6.416406,,-45.6193574326547
2021-01-12,mixed,118,7,6,231515,1390.0,196515,12100.270152,routing,118,22,0,322723,3520.0,119728,69.492935,,-39.39615143727188
2021-01-19,mixed,149,9,8,292329,1770.0,247329,15727.997469,routing,151,29,0,396987,4640.0,152510,81.907217,,-35.80144289482056
2021-01-18,mixed,159,8,7,277484,1640.0,237484,19457.05827,routing,159,28,0,377777,4480.0,123462,110.679002,,-36.143705583024605
2021-01-15,mixed,165,8,8,305172,1700.0,265172,56931.619984,routing,165,30,0,400900,4800.0,138230,112.50035,,-31.36853970875441
2021-01-14,mixed,154,9,8,300383,1770.0,255383,17111.538386,routing,154,28,0,392030,4480.0,146170,116.231938,,-30.5100488376506
2021-01-20,mixed,179,10,9,334019,2020.0,284019,20914.318232,routing,179,32,0,437771,5120.0,152949,144.5848,,-31.06170607061275
2021-01-13,mixed,186,10,9,345914,2020.0,295914,21634.396061,routing,186,32,0,456567,5120.0,163319,153.297638,,-31.988586758558487
2021-01-11,mixed,180,9,8,322826,1890.0,277826,21367.414147,routing,180,32,0,445702,5120.0,153828,154.304242,,-38.06260957915409
2021-01-31,mixed,17,1,1,44503,250.0,39503,5415.156924,routing,17,4,0,67452,640.0,18753,6.680128,,-51.56731006898411
2021-02-07,mixed,28,2,2,54987,380.0,44987,4949.029777,routing,28,9,0,103901,1440.0,29238,7.292223,,-88.9555713168567
2021-02-06,mixed,35,4,2,96493,760.0,76493,29606.31091,routing,35,10,0,116051,1600.0,38077,8.944131,,-20.268827790616935
2021-02-02,mixed,150,9,8,309861,1830.0,264861,15160.311968,routing,153,27,0,385160,4320.0,146866,82.683534,,-24.30089620829985
2021-02-04,mixed,156,9,8,306415,1740.0,261415,16876.672295,routing,159,29,0,402300,4640.0,145690,132.183044,,-31.29252810730545
2021-02-09,mixed,162,8,8,316293,1760.0,276293,16366.384769,routing,163,31,0,405565,4960.0,149322,147.090793,,-28.22446276079458
2021-02-01,mixed,174,9,8,317385,1860.0,272385,20444.066528,routing,175,31,0,425791,4960.0,140919,150.638169,,-34.15599350946012
2021-02-03,mixed,188,9,8,342017,1860.0,297017,21191.841924,routing,188,35,0,455685,5600.0,152165,168.480356,,-33.2346052973975
2021-02-08,mixed,198,10,9,355251,2050.0,305251,22692.187307,routing,199,38,0,478068,6080.0,160954,188.385797,,-34.57189423815837
2021-02-05,mixed,200,10,9,341790,1990.0,291790,68785.087048,routing,200,38,0,479586,6080.0,162029,200.611151,,-40.31598349863952
2021-06-27,mixed,20,2,2,48098,380.0,38098,4530.029881,routing,20,7,0,75021,1120.0,23992,6.576942,,-55.975300428292236
2021-06-26,mixed,49,4,3,114051,760.0,94051,40135.09959,routing,49,9,0,146666,1440.0,58152,13.70573,,-28.59685579258402
2021-06-22,mixed,165,10,9,341232,2020.0,291232,17724.205092,routing,165,30,0,441667,4800.0,161528,118.828049,,-29.43305434425845
2021-06-29,mixed,165,11,10,420200,2510.0,365200,50483.745137,routing,165,29,0,410881,4640.0,160718,128.549437,,2.217753450737744
2021-06-24,mixed,176,10,9,363136,1960.0,313136,20014.062877,routing,176,34,0,463410,5440.0,173093,148.317464,,-27.613345964046527
2021-06-25,mixed,176,9,8,313154,1860.0,268154,60485.838982,routing,176,33,0,440077,5280.0,151194,157.323288,,-40.53053769072086
2021-06-30,mixed,200,12,12,426030,2310.0,366030,61892.809041,routing,200,36,0,476624,5760.0,177368,167.605017,,-11.87568950543389
2021-06-23,mixed,202,10,9,370153,2080.0,320153,23811.293236,routing,202,36,0,483492,5760.0,174844,182.32058,,-30.619500584893274
2021-06-28,mixed,201,10,10,454593,2740.0,404593,62067.953672,routing,201,37,0,489491,5920.0,171647,213.2872,,-7.676757011216627
2021-06-21,mixed,200,10,9,361440,2020.0,311440,24309.114044,routing,200,34,0,484728,5440.0,167293,214.454269,,-34.11022576361222
2021-06-13,mixed,19,2,2,52331,380.0,42331,4459.681927,routing,19,5,0,78538,800.0,27861,6.121456,,-50.07930289885536
2021-06-20,mixed,25,2,2,59074,380.0,49074,4956.025971,routing,25,6,0,81868,960.0,27637,7.002769,,-38.58550292853032
2021-06-19,mixed,37,3,2,90391,540.0,75391,31167.25037,routing,37,7,0,110721,1120.0,43921,9.838549,,-22.491177218970915
2021-06-12,mixed,48,4,3,115597,760.0,95597,39476.555914,routing,48,8,0,145403,1280.0,51924,16.689535,,-25.784406169710287
2021-06-17,mixed,172,9,9,348061,1920.0,303061,19235.324902,routing,172,30,0,451738,4800.0,167989,106.379398,,-29.787020091305834
2021-06-18,mixed,187,10,8,345035,1990.0,295035,64338.067907,routing,189,33,0,463475,5280.0,173926,152.500748,,-34.32695233816859
2021-06-15,mixed,174,10,9,335961,1990.0,285961,18980.112898,routing,176,31,0,428921,4960.0,162007,170.930135,,-27.66987834897503
2021-06-11,mixed,203,10,10,371287,2050.0,321287,69601.412533,routing,205,38,0,508904,6080.0,181357,205.17216,,-37.06485818248417
2021-06-16,mixed,206,11,10,387361,2300.0,332361,23646.026783,routing,206,38,0,507140,6080.0,184179,206.379308,,-30.921801626906166
2021-06-14,mixed,207,11,11,420195,2300.0,365195,24714.103302,routing,207,35,0,504631,5600.0,177240,251.764471,,-20.0944799438356
2021-01-24,mixed,11,1,1,32792,160.0,27792,3179.058593,routing,11,5,0,48486,800.0,11191,3.41718,,-47.85923395950232
2021-01-23,mixed,27,3,2,66661,540.0,51661,23536.764405,routing,27,7,0,85896,1120.0,31544,5.090931,,-28.854952670977035
2021-01-30,mixed,36,4,3,101231,820.0,81231,11125.103907,routing,36,10,0,122828,1600.0,41420,6.54416,,-21.334373857810355
2021-01-26,mixed,127,7,7,264115,1480.0,229115,12730.749118,routing,127,23,0,326493,3680.0,130021,63.171931,,-23.617742271359067
2021-01-29,mixed,180,9,9,405365,2580.0,360365,55343.115703,routing,180,31,0,425696,4960.0,145889,113.632664,,-5.015479876160991
2021-01-28,mixed,159,9,8,387178,2490.0,342178,48630.295931,routing,159,27,0,411328,4320.0,150638,124.227181,,-6.237441176926375
2021-01-25,mixed,175,9,8,330690,1800.0,285690,20992.653967,routing,175,31,0,421881,4960.0,144799,128.042317,,-27.57597750158759
2021-01-21,mixed,165,9,8,317934,1860.0,272934,17925.010299,routing,165,31,0,416440,4960.0,161523,137.654818,,-30.983160026923827
2021-01-22,mixed,160,7,7,271437,1510.0,236437,55161.482574,routing,160,28,0,378916,4480.0,128495,152.618533,,-39.59629674657471
2021-01-27,mixed,182,9,8,333185,1920.0,288185,21074.736381,routing,182,34,0,455757,5440.0,157480,161.448073,,-36.787970646937886
2021-03-07,mixed,23,3,2,71412,540.0,56412,4432.415074,routing,23,6,0,82933,960.0,21792,6.475194,,-16.13314288915028
2021-03-06,mixed,38,3,2,87478,600.0,72478,31701.621679,routing,38,9,0,110956,1440.0,40290,10.500535,,-26.83874802807563
2021-03-03,mixed,174,8,7,308978,1730.0,268978,19844.07245,routing,175,31,0,408144,4960.0,140527,135.864239,,-32.094841703940084
2021-03-02,mixed,158,8,8,300993,1640.0,260993,16253.045461,routing,159,27,0,426071,4350.0,149302,137.064696,,-41.55511922204171
2021-03-11,mixed,168,10,8,347685,2080.0,297685,17983.514846,routing,169,31,0,430377,4960.0,163779,137.282567,,-23.783597221623022
2021-03-05,mixed,203,9,8,341509,1920.0,296509,69586.312872,routing,204,40,0,500181,6400.0,164536,139.096884,,-46.46202589097213
2021-03-04,mixed,177,10,9,340293,2020.0,290293,19043.992275,routing,178,31,0,433313,4960.0,157559,143.857191,,-27.3352669611188
2021-03-09,mixed,172,9,9,332970,1800.0,287970,17701.276845,routing,173,30,0,431844,4800.0,168480,168.329357,,-29.694567078115146
2021-03-10,mixed,201,10,8,361599,2140.0,311599,22406.906742,routing,202,36,0,483751,5760.0,167594,206.099856,,-33.78106687241945
2021-03-08,mixed,202,10,10,372317,1990.0,322317,23157.678737,routing,203,38,0,480811,6080.0,166482,220.58446,,-29.14022190767545
2021-05-02,mixed,15,2,2,41063,350.0,31063,3635.002042,routing,15,7,0,72923,1120.0,20730,6.107594,,-77.5880963397706
2021-05-09,mixed,24,2,2,73615,380.0,63615,4512.283615,routing,24,6,0,75119,960.0,25974,6.759304,,-2.0430618759763637
2021-05-08,mixed,44,4,3,116095,760.0,96095,36278.135116,routing,44,9,0,134510,1440.0,49447,12.843282,,-15.862009561135277
2021-05-06,mixed,175,10,10,377803,2080.0,327803,18218.507238,routing,176,33,0,478129,5280.0,174271,125.58461,,-26.555109408871818
2021-05-04,mixed,170,9,9,327117,1860.0,282117,16838.998897,routing,171,32,0,433288,5120.0,164978,126.13557,,-32.45658281287735
2021-05-11,mixed,166,9,8,329209,1770.0,284209,16458.290641,routing,167,29,0,404217,4640.0,149232,181.461364,,-22.78431027098287
2021-05-05,mixed,212,11,9,392931,2300.0,337931,23629.52794,routing,213,40,0,529492,6400.0,187707,195.225462,,-34.754447981961206
2021-05-07,mixed,193,10,8,339704,1960.0,289704,66323.879977,routing,194,34,0,456610,5440.0,162389,209.676837,,-34.41407813861479
2021-05-03,mixed,217,11,10,399555,2300.0,344555,24975.075133,routing,218,36,0,505260,5760.0,180716,245.403427,,-26.455681946165107
2021-05-10,mixed,217,11,10,399936,2300.0,344936,25122.168768,routing,218,37,0,511777,5920.0,185067,263.132725,,-27.964724355896944
2021-05-16,mixed,14,1,1,38755,220.0,33755,3467.688792,routing,14,4,0,54307,640.0,19488,5.395064,,-40.12901561088892
2021-05-15,mixed,47,4,3,109246,730.0,89246,38605.613712,routing,47,11,0,145430,1760.0,57559,11.397799,,-33.12157882210791
2021-05-21,mixed,188,10,9,348724,2080.0,298724,64685.483704,routing,188,34,0,459753,5440.0,163442,117.899728,,-31.838646035259977
2021-05-18,mixed,167,9,9,324784,1800.0,279784,16525.092554,routing,168,30,0,430172,4800.0,166862,143.573097,,-32.448642790285234
2021-05-13,mixed,190,10,9,352598,2020.0,302598,19693.968052,routing,191,33,0,465856,5280.0,170125,147.577782,,-32.12099898467944
2021-05-20,mixed,195,11,10,377066,2210.0,322066,20434.784929,routing,197,34,0,487606,5440.0,187344,176.849873,,-29.31582269417025
2021-05-14,mixed,192,9,9,355008,1950.0,310008,65939.95801,routing,193,34,0,462592,5440.0,164578,192.967513,,-30.30466919055345
2021-05-19,mixed,215,11,10,393164,2300.0,338164,23786.897155,routing,217,37,0,519116,5920.0,182074,212.708987,,-32.03548646366402
2021-05-17,mixed,220,11,10,398839,2300.0,343839,25432.030857,routing,221,37,0,509338,5920.0,185623,239.271522,,-27.70516423920429
2021-05-12,mixed,218,10,10,389857,2110.0,339857,24118.753077,routing,218,40,0,514144,6400.0,172515,254.965844,,-31.88015092713482
2021-03-21,mixed,16,2,2,44763,350.0,34763,3842.427403,routing,16,6,0,61879,960.0,23528,6.016475,,-38.23693675580278
2021-03-14,mixed,25,2,2,72765,380.0,62765,4722.807581,routing,25,8,0,84751,1280.0,22720,6.379055,,-16.472205043633615
2021-03-13,mixed,54,3,3,115540,630.0,100540,43251.934822,routing,54,11,0,165142,1760.0,57212,13.726633,,-42.93058680976285
2021-03-20,mixed,48,4,3,120900,790.0,100900,39290.986186,routing,48,10,0,142001,1600.0,54130,13.888,,-17.45326716294458
2021-03-16,mixed,167,9,8,320442,1860.0,275442,17176.144112,routing,168,32,0,433206,5120.0,156125,122.409786,,-35.19014361413298
2021-03-18,mixed,172,9,8,328225,1800.0,283225,18286.072893,routing,174,32,0,446050,5120.0,160374,136.760677,,-35.89763119811105
2021-03-12,mixed,197,10,8,342762,2080.0,292762,67721.207741,routing,197,35,0,470069,5600.0,158456,169.517808,,-37.14151510377463
2021-03-15,mixed,210,10,10,379647,2080.0,329647,24095.264214,routing,210,40,0,501634,6400.0,161674,210.038911,,-32.13169075483278
2021-03-19,mixed,208,9,8,344045,1920.0,299045,71324.222018,routing,209,39,0,501286,6240.0,160859,235.878764,,-45.70361435277362
2021-03-17,mixed,232,11,11,415083,2240.0,360083,25010.725251,routing,233,42,0,551171,6720.0,180011,257.141622,,-32.785732010224464
2021-02-28,mixed,14,1,1,35899,190.0,30899,4513.14743,routing,14,5,0,53263,800.0,18281,6.857657,,-48.36903534917407
2021-02-21,mixed,20,2,2,41113,320.0,31113,4103.289973,routing,20,6,0,73705,960.0,17498,7.114617,,-79.27419550993604
2021-02-27,mixed,29,3,2,87301,600.0,72301,25129.638872,routing,29,7,0,102309,1120.0,35731,8.939777,,-17.191097467382964
2021-02-20,mixed,36,3,2,93271,600.0,78271,30331.781247,routing,36,9,0,123880,1440.0,40795,9.79535,,-32.81727439397026
2021-02-23,mixed,162,9,9,322330,1710.0,277330,16729.669134,routing,163,34,0,441075,5440.0,163536,83.29082,,-36.839574349269384
2021-02-25,mixed,167,9,8,345239,1890.0,300239,17523.223677,routing,167,35,0,438071,5600.0,164999,108.977401,,-26.889198497272904
2021-03-01,mixed,169,8,8,304212,1670.0,264212,19964.076387,routing,170,31,0,406799,4960.0,131472,140.928127,,-33.722206882042784
2021-02-24,mixed,196,10,9,364221,2140.0,314221,22176.426673,routing,197,37,0,465944,5920.0,158759,147.061996,,-27.928922275212027
2021-02-26,mixed,204,10,9,356273,2050.0,306273,70123.870774,routing,205,39,0,497818,6240.0,163893,188.680182,,-39.729364841006756
2021-02-22,mixed,180,9,9,335688,1830.0,290688,21243.46548,routing,181,33,0,441198,5280.0,151309,196.623958,,-31.430971616501036
2021-04-25,mixed,17,2,2,44712,380.0,34712,3959.437702,routing,17,5,0,70736,800.0,25242,5.47052,,-58.20361424226159
2021-05-01,mixed,47,3,3,117774,660.0,102774,38630.810808,routing,47,11,0,143392,1760.0,56942,12.180883,,-21.75182977567205
2021-04-24,mixed,51,4,3,131425,790.0,111425,41164.924356,routing,51,11,0,167473,1760.0,62156,12.340327,,-27.428571428571427
2021-04-27,mixed,167,10,8,316563,1900.0,266563,17606.265092,routing,167,32,0,431275,5120.0,161182,122.455301,,-36.23670485811671
2021-04-22,mixed,212,12,11,417006,2370.0,357006,22301.645465,routing,213,39,0,527412,6240.0,195848,156.188316,,-26.47587804492022
2021-04-29,mixed,190,11,10,473834,3020.0,418834,58497.35422,routing,190,34,0,461345,5440.0,165708,194.308731,,2.6357331892603737
2021-04-28,mixed,208,10,10,503966,3190.0,453966,64506.134641,routing,208,38,0,495918,6080.0,163912,194.563341,,1.5969331264410693
2021-04-26,mixed,217,11,10,390833,2240.0,335833,24960.789127,routing,218,40,0,532739,6400.0,179046,234.188904,,-36.3086023953965
2021-04-23,mixed,203,10,9,361530,2110.0,311530,69695.737689,routing,204,36,0,497166,5760.0,176003,272.71991,,-37.517218488092276
2021-04-30,mixed,217,11,10,534680,3410.0,479680,67165.393132,routing,217,36,0,529226,5760.0,184924,293.216905,,1.0200493753272986
2021-04-18,mixed,16,2,2,41675,350.0,31675,3770.159653,routing,16,6,0,64092,960.0,18372,6.030712,,-53.79004199160168
2021-04-17,mixed,41,4,3,105812,760.0,85812,33937.162,routing,41,8,0,127191,1280.0,47538,11.967973,,-20.204702680225306
2021-04-20,mixed,169,9,9,342845,1860.0,297845,17147.653527,routing,170,33,0,433456,5280.0,164001,139.268302,,-26.429144365529613
2021-04-13,mixed,187,11,9,362933,2240.0,307933,19000.13477,routing,188,36,0,475770,5760.0,177770,140.615322,,-31.090311434892943
2021-04-15,mixed,187,11,10,368401,2180.0,313401,19552.027284,routing,188,35,0,475408,5600.0,179539,156.166665,,-29.046338093544804
2021-04-19,mixed,195,10,9,356863,2110.0,306863,22393.915469,routing,196,36,0,470062,5760.0,160215,165.907344,,-31.720576243544443
2021-04-21,mixed,215,11,10,389096,2240.0,334096,23865.916318,routing,216,41,0,535728,6560.0,183220,188.254718,,-37.685301313814584
2021-04-12,mixed,212,11,10,393602,2270.0,338602,24573.911768,routing,213,38,0,493857,6080.0,170300,257.647092,,-25.47116122377427
2021-04-16,mixed,217,11,10,385595,2240.0,330595,74427.285714,routing,218,39,0,519296,6240.0,178179,281.984929,,-34.67394546091106
2021-04-14,mixed,234,13,11,434964,2590.0,369964,25610.991351,routing,235,45,0,571839,7200.0,190314,290.326436,,-31.46812149971032
2021-02-14,mixed,22,2,2,48586,350.0,38586,4237.289481,routing,22,7,0,74940,1120.0,24292,8.039773,,-54.24196270530606
2021-02-13,mixed,41,3,3,99017,570.0,84017,33937.518234,routing,41,10,0,123738,1600.0,50009,9.862444,,-24.966419907692618
2021-02-16,mixed,125,8,6,250855,1610.0,210855,13044.858416,routing,125,22,0,317471,3520.0,118898,61.533038,,-26.555579916684938
2021-02-18,mixed,167,9,9,341302,1860.0,296302,17734.545532,routing,168,29,0,454106,4640.0,159742,98.507811,,-33.051080860938406
2021-02-11,mixed,158,8,8,295417,1670.0,255417,17106.737966,routing,159,29,0,400801,4640.0,152599,127.633084,,-35.67296397973035
2021-02-10,mixed,185,9,8,328798,1920.0,283798,20937.075396,routing,185,34,0,457799,5440.0,157060,161.278985,,-39.2341194289503
2021-02-17,mixed,185,10,9,353420,2050.0,303420,21581.504235,routing,186,34,0,441674,5440.0,145922,170.061242,,-24.971422104012223
2021-02-15,mixed,182,9,9,341287,1890.0,296287,21289.512473,routing,182,33,0,439181,5280.0,143588,194.723405,,-28.6837764110558
2021-02-12,mixed,192,10,9,334305,1960.0,284305,66193.381996,routing,192,36,0,464946,5760.0,145686,197.823697,,-39.078386503342756
2021-02-19,mixed,182,9,8,315503,1830.0,270503,62668.773522,routing,182,37,0,446045,5920.0,150925,209.763326,,-41.375834778116214


==> data/comparison_6/comparison_n_routing_120_anytime_120.csv <==
date,algo_n_routing_120,no_of_requests_n_routing_120,no_of_runs_n_routing_120,no_of_vehicles_n_routing_120,objective_n_routing_120,operational_cost_n_routing_120,total_duration,total_travel_time_n_routing_120,computation_time_n_routing_120,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_n_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,0,26632,480.0,8308,6.372986,,mixed,7,1,1,26071,160.0,21071,3210.556943,2.106488434965455
2021-01-10,agent_with_anytime_routing,9,4,0,36942,640.0,11347,6.411369,,mixed,9,1,1,32837,160.0,27837,3434.533199,11.112013426452277
2021-01-24,agent_with_anytime_routing,11,3,0,40021,480.0,9482,9.238433,,mixed,11,1,1,37608,220.0,32608,3757.951949,6.029334599335349
2021-01-17,agent_with_anytime_routing,12,6,0,50361,960.0,14264,6.251237,,mixed,12,2,2,47691,380.0,37691,3816.611689,5.301721570262703
2021-01-12,agent_with_anytime_routing,118,22,0,323374,3520.0,123633,52.107264,,mixed,118,8,6,246065,1490.0,206065,12863.545502,23.906993141068856
2021-01-26,agent_with_anytime_routing,127,23,0,331459,3680.0,133136,64.181414,,mixed,127,8,7,276260,1640.0,236260,13431.432874,16.653341740607434
2021-01-07,agent_with_anytime_routing,139,25,0,361326,4000.0,131678,70.1961,,mixed,137,8,7,276000,1610.0,236000,15382.886281,23.61468590690955
2021-01-19,agent_with_anytime_routing,151,29,0,393032,4640.0,149345,105.223711,,mixed,149,10,8,307097,1930.0,257097,16088.791141,21.8646318874799
2021-01-05,agent_with_anytime_routing,155,34,0,423861,5440.0,154077,85.797218,,mixed,155,9,9,308083,1680.0,263083,16244.018473,27.315086785526386
2021-01-14,agent_with_anytime_routing,154,30,0,391109,4800.0,143254,139.647849,,mixed,154,9,8,311893,1740.0,266893,17278.104857,20.25420023573991
2021-01-21,agent_with_anytime_routing,165,30,0,411133,4800.0,162237,137.464229,,mixed,165,10,9,333571,1900.0,283571,19143.841432,18.865427975861827
2021-01-18,agent_with_anytime_routing,159,28,0,380105,4480.0,126784,148.932024,,mixed,159,10,8,310798,1840.0,260798,19960.947859,18.23364596624617
2021-01-20,agent_with_anytime_routing,179,33,0,434079,5280.0,154827,144.934004,,mixed,179,10,9,347981,1930.0,297981,21190.79276,19.83463839531514
2021-01-04,agent_with_anytime_routing,174,34,0,418445,5440.0,146422,147.991069,,mixed,174,9,8,330716,1770.0,285716,21463.617621,20.96547933420163
2021-01-25,agent_with_anytime_routing,175,31,0,436467,4960.0,155876,115.81415,,mixed,175,9,8,340287,1890.0,295287,21552.500837,22.03603021534274
2021-01-27,agent_with_anytime_routing,182,35,0,441852,5600.0,153362,147.844575,,mixed,182,10,10,350090,1840.0,300090,21967.305765,20.767587336936348
2021-01-13,agent_with_anytime_routing,186,33,0,448444,5280.0,159425,148.814318,,mixed,186,10,9,352004,1960.0,302004,22421.406563,21.505472255175675
2021-01-11,agent_with_anytime_routing,180,32,0,425078,5120.0,151202,171.127695,,mixed,180,10,8,351940,1960.0,301940,22472.484614,17.205783409162553
2021-01-06,agent_with_anytime_routing,193,38,0,474113,6080.0,163198,194.490104,,mixed,193,9,9,351103,1950.0,306103,22549.804398,25.945291523328827
2021-01-23,agent_with_anytime_routing,27,6,0,85947,960.0,28658,7.964795,,mixed,27,3,2,91147,540.0,76147,24298.461856,-6.050240264348959
2021-01-09,agent_with_anytime_routing,27,6,0,88367,960.0,31246,8.542246,,mixed,27,3,2,86431,510.0,71431,24306.554256,2.190863105005262
2021-01-02,agent_with_anytime_routing,28,6,0,85162,960.0,29593,8.722696,,mixed,28,3,2,84009,540.0,69009,24747.86405,1.353890232732909
2021-01-01,agent_with_anytime_routing,79,17,0,194599,2720.0,58756,28.812337,,mixed,79,4,4,139514,760.0,119514,28784.164566,28.306928607032923
2021-01-16,agent_with_anytime_routing,36,8,0,117419,1280.0,41195,8.205874,,mixed,36,3,3,107307,600.0,92307,30446.48103,8.611894156823002
2021-01-08,agent_with_anytime_routing,156,28,0,374043,4480.0,131756,113.620873,,mixed,156,9,7,282444,1710.0,237444,53879.951087,24.488895661728733
2021-01-22,agent_with_anytime_routing,160,29,0,376864,4640.0,131744,129.413347,,mixed,160,8,7,285996,1580.0,245996,55272.804451,24.111615861424813
2021-01-15,agent_with_anytime_routing,165,30,0,396555,4800.0,143519,157.528007,,mixed,165,9,8,301205,1770.0,256205,56960.821322,24.044583979523647
2021-02-21,agent_with_anytime_routing,20,6,0,70967,960.0,22451,6.855756,,mixed,20,2,2,51904,380.0,41904,4203.663875,26.861780827708653
2021-02-14,agent_with_anytime_routing,22,5,0,66967,800.0,22225,7.097594,,mixed,22,2,2,61639,380.0,51639,4459.703256,7.9561575104155775
2021-02-07,agent_with_anytime_routing,28,9,0,99747,1440.0,30369,7.568173,,mixed,28,2,2,79003,440.0,69003,4978.380606,20.796615437055753
2021-02-16,agent_with_anytime_routing,125,23,0,321216,3680.0,123066,68.736236,,mixed,125,8,7,265485,1580.0,225485,13047.545518,17.35000747160789
2021-02-02,agent_with_anytime_routing,153,28,0,385175,4480.0,141741,120.449623,,mixed,150,10,9,313594,1870.0,263594,15621.072801,18.58402025053547
2021-02-23,agent_with_anytime_routing,163,34,0,436638,5440.0,160836,80.269876,,mixed,162,9,8,314153,1800.0,269153,17107.334727,28.051841571278725
2021-02-04,agent_with_anytime_routing,159,28,0,404791,4480.0,157018,102.808212,,mixed,156,9,8,307156,1770.0,262156,17116.975849,24.119854443404126
2021-02-09,agent_with_anytime_routing,163,30,0,400205,4800.0,154341,131.352208,,mixed,162,9,9,334170,1800.0,289170,17220.755915,16.50029359953024
2021-02-11,agent_with_anytime_routing,159,27,0,409936,4320.0,151370,127.757985,,mixed,158,10,10,360166,1990.0,310166,17521.142869,12.140919558174934
2021-02-18,agent_with_anytime_routing,168,30,0,424297,4800.0,158033,106.479845,,mixed,167,9,9,332754,1800.0,287754,18253.97568,21.575217359538247
2021-02-25,agent_with_anytime_routing,167,35,0,447312,5600.0,161813,109.286063,,mixed,167,9,9,335019,1830.0,290019,18352.706702,25.10395428694066
2021-02-01,agent_with_anytime_routing,175,32,0,411411,5120.0,146181,123.781064,,mixed,174,10,8,321627,1990.0,271627,20648.567645,21.823432042410143
2021-02-17,agent_with_anytime_routing,186,34,0,442722,5440.0,155908,177.085579,,mixed,185,10,9,379353,2080.0,329353,21142.060874,14.31349695745863
2021-02-10,agent_with_anytime_routing,185,34,0,447142,5440.0,157271,162.957822,,mixed,185,10,9,359105,2050.0,309105,21181.821097,19.688823684646042
2021-02-22,agent_with_anytime_routing,181,33,0,432171,5280.0,154492,175.209549,,mixed,180,9,8,334228,1860.0,289228,21272.669586,22.66301996200578
2021-02-15,agent_with_anytime_routing,182,32,0,437458,5120.0,151220,151.880948,,mixed,182,9,8,335451,1860.0,290451,21341.918962,23.31812425421412
2021-02-03,agent_with_anytime_routing,188,34,0,446468,5440.0,149922,158.158954,,mixed,188,10,9,349925,2020.0,299925,21457.155787,21.623722192855926
2021-02-24,agent_with_anytime_routing,197,36,0,475433,5760.0,170481,201.103618,,mixed,196,10,9,374053,2050.0,324053,22038.551733,21.32371964083267
2021-02-08,agent_with_anytime_routing,199,35,0,469073,5600.0,167903,180.905764,,mixed,198,11,10,374673,2240.0,319673,22551.957101,20.12479933826931
2021-02-27,agent_with_anytime_routing,29,6,0,92010,960.0,38433,9.042025,,mixed,29,3,2,99842,540.0,84842,25043.73873,-8.51211824801652
2021-02-06,agent_with_anytime_routing,35,10,0,112167,1600.0,36978,8.746024,,mixed,35,4,3,105294,700.0,85294,29653.692881,6.127470646446816
2021-02-20,agent_with_anytime_routing,36,9,0,110444,1440.0,41307,9.778044,,mixed,36,3,3,104705,600.0,89705,30279.905657,5.1962985766542324
2021-02-13,agent_with_anytime_routing,41,9,0,119269,1440.0,49596,10.121596,,mixed,41,3,3,110616,600.0,95616,33850.164274,7.255028548910446
2021-02-19,agent_with_anytime_routing,182,36,0,431375,5760.0,145129,170.495716,,mixed,182,9,8,320817,1770.0,275817,62634.96646,25.62920892494929
2021-02-12,agent_with_anytime_routing,192,34,0,441591,5440.0,151791,157.552701,,mixed,192,9,8,336178,1860.0,291178,66002.577882,23.871183968876178
2021-02-05,agent_with_anytime_routing,200,37,0,488698,5920.0,168168,157.533973,,mixed,200,10,9,347445,1990.0,297445,68680.707747,28.90394476752514
2021-02-26,agent_with_anytime_routing,205,38,0,486423,6080.0,173002,215.345625,,mixed,204,10,9,364629,1990.0,314629,70026.858356,25.03870088379867
2021-03-21,agent_with_anytime_routing,16,6,0,60208,960.0,22408,5.399886,,mixed,16,2,2,61758,380.0,51758,3699.869721,-2.5744087164496414
2021-03-07,agent_with_anytime_routing,23,6,0,74111,960.0,25587,6.973678,,mixed,23,2,2,71923,380.0,61923,4292.817746,2.9523282643602164
2021-03-14,agent_with_anytime_routing,25,9,0,87908,1440.0,29694,6.101834,,mixed,25,3,2,77755,510.0,62755,4570.33304,11.549574555216818
2021-03-02,agent_with_anytime_routing,159,28,0,388397,4480.0,146921,120.95032,,mixed,158,10,9,317845,1840.0,267845,16521.34922,18.164918884543393
2021-03-25,agent_with_anytime_routing,149,27,0,364563,4320.0,135748,63.26534,,mixed,148,10,10,284350,1780.0,234350,17028.654398,22.00250711125375
2021-03-16,agent_with_anytime_routing,168,33,0,425472,5280.0,155293,100.47538,,mixed,167,10,9,329859,1900.0,279859,17746.690065,22.472219088447652
2021-03-09,agent_with_anytime_routing,173,32,0,426597,5120.0,161823,136.98746,,mixed,172,10,9,343549,1990.0,293549,18448.444189,19.467553686500374
2021-03-11,agent_with_anytime_routing,169,31,0,428166,4960.0,163505,162.486021,,mixed,168,10,9,339824,2080.0,289824,18840.171435,20.632651821956905
2021-03-18,agent_with_anytime_routing,174,32,0,432980,5120.0,154887,130.457747,,mixed,172,9,9,329481,1860.0,284481,18850.657317,23.903875467689037
2021-03-04,agent_with_anytime_routing,178,32,0,450259,5120.0,165440,121.116473,,mixed,177,10,9,340608,1960.0,290608,19866.546978,24.352872457852037
2021-03-03,agent_with_anytime_routing,175,32,0,419246,5120.0,141614,149.714637,,mixed,174,9,8,324059,1740.0,279059,20051.744152,22.704331108704675
2021-03-23,agent_with_anytime_routing,197,37,0,480984,5920.0,173102,168.302995,,mixed,196,11,9,373770,2240.0,318770,20060.064036,22.290554363554712
2021-03-01,agent_with_anytime_routing,170,31,0,396684,4960.0,134183,133.411709,,mixed,169,9,8,321607,1860.0,276607,20093.274199,18.926147764971613
2021-03-10,agent_with_anytime_routing,202,35,0,472130,5600.0,171389,182.320353,,mixed,201,10,9,362716,2020.0,312716,22669.312153,23.174549382585305
2021-03-24,agent_with_anytime_routing,210,39,0,503296,6240.0,184057,176.292164,,mixed,209,11,10,398857,2270.0,343857,22897.183354,20.751009346388607
2021-03-08,agent_with_anytime_routing,203,37,0,487378,5920.0,175337,162.598774,,mixed,202,10,10,378733,2110.0,328733,23181.745213,22.29173249510647
2021-03-15,agent_with_anytime_routing,210,39,0,496528,6240.0,170030,190.236802,,mixed,210,11,10,388157,2240.0,333157,24068.302101,21.825758063996393
2021-03-17,agent_with_anytime_routing,233,43,0,543944,6880.0,193960,205.178393,,mixed,232,11,10,407779,2210.0,352779,25065.794121,25.032907799332285
2021-03-22,agent_with_anytime_routing,233,42,0,543725,6720.0,192041,236.828419,,mixed,232,12,11,443976,2430.0,383976,25730.017479,18.34548714883443
2021-03-06,agent_with_anytime_routing,38,8,0,105989,1280.0,39572,10.32566,,mixed,38,3,3,110708,600.0,95708,31746.90485,-4.45234882865203
2021-03-27,agent_with_anytime_routing,40,8,0,128072,1280.0,55571,10.164381,,mixed,40,5,3,119242,860.0,94242,33267.768435,6.894559310387907
2021-03-20,agent_with_anytime_routing,48,11,0,146496,1760.0,52033,12.656102,,mixed,48,4,3,125202,790.0,105202,39311.3338,14.535550458715596
2021-03-13,agent_with_anytime_routing,54,11,0,150826,1760.0,61785,12.614621,,mixed,54,4,3,140153,790.0,120153,43058.059914,7.076366143768316
2021-03-12,agent_with_anytime_routing,197,33,0,464705,5280.0,165524,184.238876,,mixed,197,10,9,346509,1900.0,296509,67672.910973,25.434630572083364
2021-03-05,agent_with_anytime_routing,204,40,0,496480,6400.0,167274,176.146409,,mixed,203,10,9,367318,2050.0,317318,69676.427073,26.015549468256527
2021-03-19,agent_with_anytime_routing,209,41,0,495089,6560.0,163784,177.292935,,mixed,208,10,9,357939,1990.0,307939,71356.383936,27.702089927265604
2021-03-26,agent_with_anytime_routing,225,44,0,557617,7040.0,196487,232.757836,,mixed,224,12,10,405344,2340.0,345344,76753.130522,27.307811634150323
2021-04-18,agent_with_anytime_routing,16,6,0,62593,960.0,19455,6.181333,,mixed,16,2,2,52211,380.0,42211,3701.895295,16.5865192593421
2021-04-25,agent_with_anytime_routing,17,5,0,60857,800.0,22015,6.110945,,mixed,17,2,2,57718,380.0,47718,3865.5863,5.157993328622837
2021-04-11,agent_with_anytime_routing,17,5,0,72402,800.0,22648,6.458634,,mixed,17,2,2,53490,350.0,43490,3896.551819,26.12082539156377
2021-04-27,agent_with_anytime_routing,167,31,0,434934,4960.0,163859,127.341199,,mixed,167,10,9,335821,1900.0,285821,25431.409086,22.788055199179645
2021-04-20,agent_with_anytime_routing,170,33,0,440002,5280.0,164610,132.087515,,mixed,169,10,8,338814,1960.0,288814,25507.963972,22.997168194690023
2021-04-06,agent_with_anytime_routing,170,31,0,422657,4960.0,163382,108.460942,,mixed,170,10,10,347483,1840.0,297483,25812.133607,17.7860534665225
2021-04-13,agent_with_anytime_routing,188,36,0,480238,5760.0,172895,167.551727,,mixed,187,11,10,370371,2120.0,315371,26263.445218,22.877614849303885
2021-04-08,agent_with_anytime_routing,181,31,0,448973,4960.0,177433,158.911821,,mixed,181,12,10,383562,2280.0,323562,26355.803828,14.569027536177009
2021-04-01,agent_with_anytime_routing,181,33,0,455654,5280.0,175101,175.760135,,mixed,180,10,10,365576,1960.0,315576,26358.129654,19.768947490859293
2021-04-15,agent_with_anytime_routing,188,35,0,476145,5600.0,179620,181.183202,,mixed,187,12,11,409726,2280.0,349726,26516.252728,13.949322160266306
2021-04-19,agent_with_anytime_routing,196,35,0,462626,5600.0,161612,229.299988,,mixed,195,10,10,375150,2050.0,325150,27514.121467,18.908578419717006
2021-04-22,agent_with_anytime_routing,213,38,0,530570,6080.0,201449,184.645153,,mixed,212,13,12,427241,2500.0,362241,27579.210961,19.475092824697967
2021-04-21,agent_with_anytime_routing,216,41,0,512004,6560.0,177996,229.263167,,mixed,215,12,11,429459,2460.0,369459,27608.200584,16.12194435980969
2021-04-05,agent_with_anytime_routing,204,37,0,485781,5920.0,173136,222.200016,,mixed,204,11,11,399829,2180.0,344829,27673.38724,17.693569736156828
2021-04-07,agent_with_anytime_routing,212,38,0,498804,6080.0,176771,214.729355,,mixed,212,11,10,395291,2270.0,340291,27733.268895,20.752239356540844
2021-04-12,agent_with_anytime_routing,213,39,0,494234,6240.0,175143,244.056258,,mixed,212,10,10,395763,2200.0,345763,27751.381498,19.92396314296467
2021-04-26,agent_with_anytime_routing,218,40,0,518060,6400.0,178964,248.864209,,mixed,217,11,10,415193,2270.0,360193,27924.721375,19.856194263212757
2021-04-14,agent_with_anytime_routing,235,44,0,558892,7040.0,202187,287.729867,,mixed,234,13,11,444225,2680.0,379225,28212.966088,20.516844041424818
2021-04-17,agent_with_anytime_routing,41,8,0,120065,1280.0,53086,10.649379,,mixed,41,3,2,109214,600.0,94214,36098.841832,9.03760463082497
2021-04-03,agent_with_anytime_routing,43,11,0,135797,1760.0,49440,10.779376,,mixed,43,4,3,117270,700.0,97270,37845.053076,13.643158538112035
2021-04-24,agent_with_anytime_routing,51,10,0,149118,1600.0,64681,13.442711,,mixed,51,4,3,132093,700.0,112093,43051.833985,11.417132740514223
2021-04-10,agent_with_anytime_routing,51,11,0,158542,1760.0,65574,11.141255,,mixed,51,4,4,122703,790.0,102703,43097.659772,22.605366401332137
2021-04-02,agent_with_anytime_routing,200,41,0,511017,6560.0,180650,139.302429,,mixed,200,12,10,376002,2220.0,316002,70748.868014,26.420843142204664
2021-04-23,agent_with_anytime_routing,204,37,0,494802,5920.0,178926,172.256506,,mixed,203,11,10,369640,2210.0,314640,71725.061069,25.295370673521933
2021-04-09,agent_with_anytime_routing,205,37,0,479816,5920.0,168285,254.902455,,mixed,205,11,10,365961,2210.0,310961,72459.103973,23.728887740300447
2021-04-16,agent_with_anytime_routing,218,40,0,506946,6400.0,178938,242.84969,,mixed,217,11,10,381002,2180.0,326002,76503.703492,24.84367171256899
2021-05-16,agent_with_anytime_routing,14,4,0,51717,640.0,18550,6.209765,,mixed,14,2,1,45864,350.0,35864,3413.674223,11.317361795927837
2021-05-23,agent_with_anytime_routing,15,5,0,53630,800.0,20569,6.241136,,mixed,15,1,1,39070,220.0,34070,3522.19091,27.14898377773634
2021-05-02,agent_with_anytime_routing,15,5,0,59921,800.0,20359,6.475322,,mixed,15,2,2,46355,380.0,36355,3534.601866,22.63980908195791
2021-05-09,agent_with_anytime_routing,24,5,0,79262,800.0,26303,7.860308,,mixed,24,2,2,78922,440.0,68922,4360.60153,0.42895712951982035
2021-05-27,agent_with_anytime_routing,141,27,0,364393,4320.0,142238,114.363034,,mixed,141,9,8,306719,1800.0,261719,14612.171315,15.827417101865294
2021-05-25,agent_with_anytime_routing,167,28,0,416491,4510.0,161603,109.410358,,mixed,167,11,9,339583,2090.0,284583,16848.109939,18.465705141287568
2021-05-11,agent_with_anytime_routing,167,29,0,411227,4640.0,153005,137.231309,,mixed,166,10,9,340138,1900.0,290138,17290.264505,17.287045840861616
2021-05-18,agent_with_anytime_routing,168,30,0,422695,4800.0,164360,114.433111,,mixed,167,11,9,348741,2180.0,293741,17409.696398,17.495830326831403
2021-05-04,agent_with_anytime_routing,171,31,0,430420,4960.0,163939,128.434992,,mixed,170,10,9,340809,1990.0,290809,17670.348017,20.8194321825194
2021-05-06,agent_with_anytime_routing,176,33,0,441014,5280.0,167895,136.797468,,mixed,175,11,9,365902,2090.0,310902,18381.79999,17.03165885890244
2021-05-13,agent_with_anytime_routing,191,33,0,458376,5280.0,178656,192.359436,,mixed,190,11,10,384078,2120.0,329078,19961.776993,16.208963820095292
2021-05-20,agent_with_anytime_routing,197,33,0,471102,5280.0,183422,178.332171,,mixed,195,11,10,375752,2180.0,320752,20630.696917,20.239778222125995
2021-05-26,agent_with_anytime_routing,196,35,0,474730,5600.0,169933,169.483733,,mixed,196,11,10,385924,2240.0,330924,22147.660911,18.70663324415984
2021-05-05,agent_with_anytime_routing,213,39,0,512458,6240.0,185812,278.812297,,mixed,212,12,10,418660,2460.0,358660,23722.802074,18.303548778631615
2021-05-19,agent_with_anytime_routing,217,37,0,509774,5920.0,189736,200.255137,,mixed,215,11,10,424229,2330.0,369229,23873.649594,16.780965682832
2021-05-12,agent_with_anytime_routing,218,38,0,503511,6080.0,179469,231.660999,,mixed,218,11,11,423577,2360.0,368577,24283.178769,15.875323478533737
2021-05-24,agent_with_anytime_routing,215,40,0,514935,6400.0,182567,212.611351,,mixed,215,12,12,408195,2490.0,348195,24756.56442,20.728829852311456
2021-05-03,agent_with_anytime_routing,218,37,0,506420,5920.0,187943,248.286195,,mixed,217,11,10,405688,2240.0,350688,24884.326164,19.890999565577978
2021-05-10,agent_with_anytime_routing,218,36,0,511224,5760.0,185262,256.83566,,mixed,217,12,10,419608,2400.0,359608,24913.808778,17.9209113813123
2021-05-17,agent_with_anytime_routing,221,40,0,518287,6400.0,184306,234.009913,,mixed,220,11,11,421133,2330.0,366133,25070.415344,18.745212594566333
2021-05-22,agent_with_anytime_routing,43,11,0,133665,1760.0,50438,11.812644,,mixed,43,4,3,118987,730.0,98987,35552.322008,10.98118430404369
2021-05-08,agent_with_anytime_routing,44,8,0,129630,1280.0,50819,12.363055,,mixed,44,4,3,113095,700.0,93095,36237.834402,12.75553498418576
2021-05-01,agent_with_anytime_routing,47,10,0,138085,1600.0,57956,14.225341,,mixed,47,4,3,123343,760.0,103343,38574.520374,10.676032878299598
2021-05-15,agent_with_anytime_routing,47,9,0,141765,1440.0,57266,13.518893,,mixed,47,4,3,119280,760.0,99280,38589.009511,15.860755475611047
2021-05-21,agent_with_anytime_routing,188,33,0,458094,5280.0,165386,167.580481,,mixed,188,9,8,339231,1860.0,294231,64646.748545,25.947294660047937
2021-05-14,agent_with_anytime_routing,193,34,0,463829,5440.0,177483,146.539424,,mixed,192,10,10,371388,1990.0,321388,66035.697519,19.929974193075466
2021-05-07,agent_with_anytime_routing,194,32,0,449311,5120.0,165089,175.391805,,mixed,193,11,9,341742,2180.0,286742,66303.672053,23.94087836709985
2021-06-13,agent_with_anytime_routing,19,6,0,73571,960.0,30836,6.207196,,mixed,19,2,2,60479,350.0,50479,3937.528277,17.795055116825925
2021-06-27,agent_with_anytime_routing,20,7,0,75183,1120.0,25607,6.2528,,mixed,20,2,2,75607,410.0,65607,4113.836007,-0.5639572775760477
2021-06-06,agent_with_anytime_routing,23,5,0,75798,800.0,28196,6.643376,,mixed,23,2,2,75833,410.0,65833,4259.592048,-0.046175360827462465
2021-06-20,agent_with_anytime_routing,25,6,0,75257,960.0,27116,7.351133,,mixed,25,2,2,76514,410.0,66514,4465.424509,-1.6702765191277889
2021-06-01,agent_with_anytime_routing,155,28,0,407281,4480.0,159895,105.312522,,mixed,155,9,9,328081,1770.0,283081,15833.924513,19.446033573871603
2021-06-08,agent_with_anytime_routing,164,30,0,441573,4800.0,169210,114.111623,,mixed,162,11,9,345132,2060.0,290132,16640.76739,21.840329911475564
2021-06-22,agent_with_anytime_routing,165,30,0,415425,4800.0,162837,133.602371,,mixed,165,10,8,348304,1930.0,298304,16740.133029,16.15718842149606
2021-06-03,agent_with_anytime_routing,156,28,0,403890,4480.0,161200,121.844103,,mixed,156,10,9,326883,1930.0,276883,17064.502463,19.066329941320657
2021-06-15,agent_with_anytime_routing,176,31,0,436675,4960.0,164173,108.171139,,mixed,174,11,10,354288,2150.0,299288,18299.828965,18.86689185320891
2021-06-17,agent_with_anytime_routing,172,31,0,444051,4960.0,177583,139.456011,,mixed,172,11,10,369901,2180.0,314901,18483.578025,16.698532375785664
2021-06-10,agent_with_anytime_routing,174,31,0,439950,4960.0,172504,171.599191,,mixed,174,10,9,355386,1990.0,305386,18962.864614,19.22127514490283
2021-06-24,agent_with_anytime_routing,176,34,0,469359,5440.0,180777,139.465474,,mixed,176,12,10,377305,2310.0,317305,18991.669546,19.612705839240327
2021-06-02,agent_with_anytime_routing,179,30,0,426346,4800.0,160879,161.92291,,mixed,179,11,9,352545,2150.0,297545,20483.89175,17.310119011319443
2021-06-09,agent_with_anytime_routing,195,36,0,469399,5760.0,168505,189.179284,,mixed,195,10,9,373604,2110.0,323604,22051.32695,20.40801109503855
2021-06-23,agent_with_anytime_routing,202,36,0,478524,5760.0,177134,179.927871,,mixed,202,11,10,380387,2210.0,325387,22480.372073,20.508271267480836
2021-06-16,agent_with_anytime_routing,206,40,0,503497,6400.0,181455,191.289485,,mixed,206,11,10,394097,2180.0,339097,22676.620849,21.72803412929968
2021-06-21,agent_with_anytime_routing,200,35,0,462919,5600.0,165317,219.984677,,mixed,200,10,9,382505,2110.0,332505,22869.528958,17.371073557144985
2021-06-14,agent_with_anytime_routing,207,35,0,506437,5600.0,188047,192.71793,,mixed,207,11,10,411639,2270.0,356639,23628.017984,18.718616530782704
2021-06-07,agent_with_anytime_routing,211,36,0,495546,5760.0,179322,266.200732,,mixed,211,11,10,398143,2240.0,343143,23995.020927,19.655692912464232
2021-06-19,agent_with_anytime_routing,37,6,0,109173,960.0,44398,9.222208,,mixed,37,3,2,105580,570.0,90580,31018.080745,3.291106775484781
2021-06-05,agent_with_anytime_routing,40,6,0,126515,960.0,48826,9.658002,,mixed,40,3,3,112103,630.0,97103,33179.898147,11.39153460064024
2021-06-12,agent_with_anytime_routing,48,9,0,141638,1440.0,54061,11.137644,,mixed,48,4,3,118220,760.0,98220,39393.887894,16.53369858371341
2021-06-26,agent_with_anytime_routing,49,8,0,157832,1280.0,59056,11.459263,,mixed,49,4,3,123104,730.0,103104,40059.237108,22.00314258198591
2021-06-25,agent_with_anytime_routing,176,31,0,434339,4960.0,153736,150.256741,,mixed,176,10,8,327894,1930.0,277894,60595.567415,24.507354854157697
2021-06-04,agent_with_anytime_routing,181,32,0,421713,5120.0,152820,218.985391,,mixed,181,9,8,329514,1800.0,284514,62129.975711,21.862973159471014
2021-06-18,agent_with_anytime_routing,189,34,0,453978,5440.0,166030,186.289589,,mixed,187,10,9,341299,1990.0,291299,64370.10792,24.820365744595552
2021-06-11,agent_with_anytime_routing,205,38,0,490702,6080.0,179453,147.003262,,mixed,203,10,10,373183,2050.0,323183,69635.011874,23.949158552441197
2021-02-28,agent_with_anytime_routing,14,5,0,54346,800.0,20437,6.346884,,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,2.8925771905936037
2021-01-31,agent_with_anytime_routing,17,6,0,65168,960.0,18274,6.509992,,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,-7.753805548735576
2021-03-28,agent_with_anytime_routing,19,6,0,73266,960.0,26761,6.689511,,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,-0.4626975677667677
2021-01-30,agent_with_anytime_routing,36,9,0,114735,1440.0,44128,8.714658,,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,-2.382010720355602
2021-01-28,agent_with_anytime_routing,159,28,0,389814,4480.0,151815,118.540318,,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,2.496575289753575
2021-01-29,agent_with_anytime_routing,180,32,0,434838,5120.0,158699,131.454674,,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,6.771257341814652
2021-03-30,agent_with_anytime_routing,184,36,0,498457,5760.0,190392,122.908227,,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,2.224865936279358
2021-03-31,agent_with_anytime_routing,209,36,0,504672,5760.0,177278,191.378048,,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,5.978140257434532
2021-03-29,agent_with_anytime_routing,221,41,0,532272,6560.0,182640,202.497079,,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,3.6667343012595066
2021-05-30,agent_with_anytime_routing,11,4,0,45011,640.0,15380,5.997799,,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,-2.203905711937082
2021-05-29,agent_with_anytime_routing,40,8,0,119042,1280.0,45132,9.743758,,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,-14.292434602913257
2021-05-31,agent_with_anytime_routing,92,16,0,237638,2560.0,77633,26.540892,,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,6.208603001203511
2021-06-29,agent_with_anytime_routing,165,30,0,426865,4800.0,161052,104.740054,,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,1.9790800370140442
2021-04-29,agent_with_anytime_routing,190,34,0,469424,5440.0,176578,119.887101,,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,-9.792000409011896
2021-06-30,agent_with_anytime_routing,200,35,0,492160,5600.0,177535,151.397418,,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,11.379632639791938
2021-06-28,agent_with_anytime_routing,201,35,0,481878,5600.0,175766,228.263822,,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,1.9596246352811293
2021-05-28,agent_with_anytime_routing,202,34,0,486388,5440.0,182237,218.016011,,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,0.4574537200753308
2021-04-28,agent_with_anytime_routing,208,40,0,501350,6400.0,173746,194.976228,,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,5.499152288820185
2021-04-30,agent_with_anytime_routing,217,38,0,518675,6080.0,189346,235.22508,,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,-9.954788644141322


==> data/comparison_6/comparison_n_routing_180_anytime_180.csv <==
date,algo_n_routing_180,no_of_requests_n_routing_180,no_of_runs_n_routing_180,no_of_vehicles_n_routing_180,objective_n_routing_180,operational_cost_n_routing_180,total_duration,total_travel_time_n_routing_180,computation_time_n_routing_180,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_n_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,0,26632,480.0,8308,3.741271,,mixed,7,1,1,24271,160.0,19271,2604.249436,8.865274857314509
2021-01-10,agent_with_anytime_routing,9,3,0,33463,480.0,9385,3.786776,,mixed,9,1,1,29443,160.0,24443,2816.18559,12.013268385978543
2021-01-24,agent_with_anytime_routing,11,4,0,36892,640.0,11492,7.127136,,mixed,11,1,1,34911,190.0,29911,3126.986549,5.36972785427735
2021-01-17,agent_with_anytime_routing,12,5,0,53280,800.0,13592,5.929052,,mixed,12,1,1,35889,190.0,30889,3223.151612,32.640765765765764
2021-01-12,agent_with_anytime_routing,118,22,0,318533,3520.0,116974,57.514011,,mixed,118,7,6,232624,1300.0,197624,11668.441709,26.970204029095886
2021-01-26,agent_with_anytime_routing,127,23,0,335144,3680.0,132972,67.521654,,mixed,127,8,7,269348,1640.0,229348,12817.244509,19.63215811710787
2021-01-07,agent_with_anytime_routing,139,25,0,351031,4000.0,130890,64.5335,,mixed,137,8,7,273140,1550.0,233140,14829.713487,22.189208360515167
2021-01-19,agent_with_anytime_routing,151,29,0,379244,4640.0,149048,95.286374,,mixed,149,9,8,294526,1770.0,249526,15218.825826,22.33865268797924
2021-01-05,agent_with_anytime_routing,155,33,0,418409,5280.0,161278,99.932819,,mixed,155,10,9,315369,1930.0,265369,15663.320891,24.626621320287086
2021-01-14,agent_with_anytime_routing,154,30,0,398300,4800.0,147648,101.339284,,mixed,154,10,9,306793,1870.0,256793,16207.807239,22.974391162440373
2021-01-21,agent_with_anytime_routing,165,29,0,421282,4640.0,158177,124.664963,,mixed,165,9,9,337016,1830.0,292016,16692.29177,20.002278758646227
2021-01-18,agent_with_anytime_routing,159,27,0,359641,4320.0,127130,147.444821,,mixed,159,8,8,283727,1640.0,243727,18312.496957,21.108271859993717
2021-01-20,agent_with_anytime_routing,179,31,0,420987,4960.0,156792,153.961395,,mixed,179,10,9,336780,1930.0,286780,19800.710163,20.002280355450406
2021-01-04,agent_with_anytime_routing,174,33,0,420720,5280.0,146051,130.421748,,mixed,174,8,8,312821,1730.0,272821,19990.049778,25.646273055714015
2021-01-27,agent_with_anytime_routing,182,34,0,439653,5440.0,158665,211.837262,,mixed,182,9,8,340246,1860.0,295246,19997.013324,22.610331329480296
2021-01-25,agent_with_anytime_routing,175,32,0,417260,5120.0,146259,123.344938,,mixed,175,9,8,317805,1800.0,272805,20347.336763,23.835258591765328
2021-01-13,agent_with_anytime_routing,186,34,0,442502,5440.0,158726,194.031655,,mixed,186,11,10,355352,2150.0,300352,20499.992661,19.6948262380735
2021-01-11,agent_with_anytime_routing,180,31,0,434703,4960.0,154318,156.116227,,mixed,180,10,8,328003,2050.0,278003,20965.241003,24.545494280002668
2021-01-06,agent_with_anytime_routing,193,38,0,475105,6080.0,169726,164.304181,,mixed,193,10,9,354819,2080.0,304819,21384.975893,25.317771860957052
2021-01-09,agent_with_anytime_routing,27,5,0,85611,800.0,33518,5.600138,,mixed,27,3,2,84097,570.0,69097,23421.714315,1.768464332854423
2021-01-23,agent_with_anytime_routing,27,6,0,80120,960.0,30577,9.452458,,mixed,27,3,2,75037,540.0,60037,23458.944643,6.3442336495257114
2021-01-02,agent_with_anytime_routing,28,5,0,85481,800.0,29263,4.833056,,mixed,28,3,2,75397,540.0,60397,24126.254331,11.796773552017408
2021-01-01,agent_with_anytime_routing,79,17,0,189161,2720.0,59673,27.011754,,mixed,79,4,4,133174,760.0,113174,28398.177997,29.59753860468067
2021-01-16,agent_with_anytime_routing,36,8,0,112212,1280.0,43439,8.608294,,mixed,36,3,3,84626,600.0,69626,30275.983973,24.583823476989984
2021-01-08,agent_with_anytime_routing,156,27,0,368714,4320.0,134230,113.288239,,mixed,156,8,7,274885,1610.0,234885,53769.265065,25.447636921841863
2021-01-22,agent_with_anytime_routing,160,28,0,378931,4480.0,135463,96.599267,,mixed,160,8,7,282715,1580.0,242715,55007.636102,25.39143010205024
2021-01-15,agent_with_anytime_routing,165,29,0,400271,4640.0,144666,123.54691,,mixed,165,9,8,296928,1860.0,251928,56639.33408,25.818258130116845
2021-02-21,agent_with_anytime_routing,20,6,0,66415,960.0,18062,8.1175,,mixed,20,2,2,47190,350.0,37190,4085.84835,28.946774072122263
2021-02-14,agent_with_anytime_routing,22,5,0,63890,800.0,23764,4.634447,,mixed,22,2,2,54995,380.0,44995,4219.464255,13.922366567537956
2021-02-07,agent_with_anytime_routing,28,9,0,95079,1440.0,28139,7.268527,,mixed,28,2,2,75147,410.0,65147,4975.843611,20.963619726753542
2021-02-16,agent_with_anytime_routing,125,23,0,309024,3680.0,120984,67.496415,,mixed,125,7,7,253047,1390.0,218047,12718.305423,18.114127058092574
2021-02-02,agent_with_anytime_routing,153,28,0,379937,4480.0,148379,102.825508,,mixed,150,9,8,300133,1740.0,255133,15230.473269,21.00453496237534
2021-02-23,agent_with_anytime_routing,163,35,0,432970,5600.0,156696,112.332493,,mixed,162,9,8,319011,1800.0,274011,16742.27087,26.320299327898006
2021-02-04,agent_with_anytime_routing,159,29,0,397181,4640.0,151553,132.007967,,mixed,156,9,8,302072,1770.0,257072,16990.414963,23.9460095019651
2021-02-09,agent_with_anytime_routing,163,30,0,392219,4800.0,144135,113.849583,,mixed,162,10,9,314523,1870.0,264523,17063.819193,19.809341209885293
2021-02-11,agent_with_anytime_routing,159,28,0,412200,4480.0,156929,115.576068,,mixed,158,9,8,313433,1740.0,268433,17367.427164,23.960941290635613
2021-02-18,agent_with_anytime_routing,168,30,0,419026,4800.0,156763,119.699152,,mixed,167,9,8,335491,1860.0,290491,17970.89703,19.93551712781546
2021-02-25,agent_with_anytime_routing,167,35,0,446564,5600.0,162731,99.912489,,mixed,167,9,8,336058,1890.0,291058,18529.556447,24.745837102856477
2021-02-01,agent_with_anytime_routing,175,31,0,415313,4960.0,146310,126.013377,,mixed,174,9,8,320813,1830.0,275813,20829.456128,22.753922944863273
2021-02-22,agent_with_anytime_routing,181,33,0,425978,5280.0,150152,147.107823,,mixed,180,9,9,327312,1860.0,282312,21251.088416,23.162229035302293
2021-02-03,agent_with_anytime_routing,188,35,0,445565,5600.0,159598,207.588614,,mixed,188,10,9,357240,2080.0,307240,21578.218681,19.823145893416225
2021-02-17,agent_with_anytime_routing,186,34,0,452735,5440.0,154120,125.74038,,mixed,185,10,9,351610,2080.0,301610,21617.779496,22.336466144654157
2021-02-15,agent_with_anytime_routing,182,34,0,431946,5440.0,152519,157.792439,,mixed,182,9,8,335847,1860.0,290847,21625.844205,22.24791987887375
2021-02-10,agent_with_anytime_routing,185,34,0,438844,5440.0,150943,162.684975,,mixed,185,10,9,345137,2020.0,295137,21772.122199,21.353145992653427
2021-02-24,agent_with_anytime_routing,197,38,0,476151,6080.0,166854,179.920942,,mixed,196,10,9,362403,1960.0,312403,22432.272333,23.88906040310742
2021-02-08,agent_with_anytime_routing,199,36,0,474435,5760.0,164885,184.953394,,mixed,198,10,9,378437,2080.0,328437,22743.630995,20.234173279795968
2021-02-27,agent_with_anytime_routing,29,7,0,83900,1120.0,33227,9.092123,,mixed,29,3,2,77158,540.0,62158,25012.525903,8.0357568533969
2021-02-06,agent_with_anytime_routing,35,9,0,111756,1440.0,38110,9.207526,,mixed,35,4,2,93070,760.0,73070,29486.806042,16.720355059236194
2021-02-20,agent_with_anytime_routing,36,9,0,104769,1440.0,38652,12.626177,,mixed,36,3,2,90181,540.0,75181,30286.698539,13.92396605866239
2021-02-13,agent_with_anytime_routing,41,9,0,127123,1440.0,45991,7.763467,,mixed,41,3,3,97269,570.0,82269,33962.839827,23.48434193654964
2021-02-19,agent_with_anytime_routing,182,36,0,437902,5760.0,144685,138.063065,,mixed,182,9,9,324737,1800.0,279737,62698.250628,25.84254011171449
2021-02-12,agent_with_anytime_routing,192,35,0,442655,5600.0,151840,170.813885,,mixed,192,9,8,320272,1770.0,275272,66128.688242,27.647490709469
2021-02-05,agent_with_anytime_routing,200,38,0,476800,6080.0,161710,221.598652,,mixed,200,10,9,353000,2020.0,303000,68763.200604,25.96476510067114
2021-02-26,agent_with_anytime_routing,205,38,0,494882,6080.0,164051,216.491771,,mixed,204,11,10,352484,2060.0,297484,70060.166481,28.774132015308698
2021-03-21,agent_with_anytime_routing,16,6,0,58921,960.0,21121,4.929203,,mixed,16,2,2,49388,380.0,39388,3814.240117,16.17929091495392
2021-03-07,agent_with_anytime_routing,23,6,0,77743,960.0,23250,4.240142,,mixed,23,2,2,62499,320.0,52499,4420.569419,19.608196236317095
2021-03-14,agent_with_anytime_routing,25,7,0,80079,1120.0,26931,5.693704,,mixed,25,2,2,81043,440.0,71043,4665.164423,-1.203811236404051
2021-03-02,agent_with_anytime_routing,159,28,0,391678,4480.0,151764,91.846492,,mixed,158,9,9,320820,1830.0,275820,15962.662973,18.09088077451376
2021-03-25,agent_with_anytime_routing,149,26,0,365117,4160.0,135901,57.51625,,mixed,148,9,9,279662,1590.0,234662,16413.725998,23.40482639811348
2021-03-16,agent_with_anytime_routing,168,33,0,425203,5280.0,155939,92.907639,,mixed,167,9,8,321820,1770.0,276820,17149.744895,24.31379835043497
2021-03-09,agent_with_anytime_routing,173,31,0,427762,4960.0,168463,108.54454,,mixed,172,9,9,331123,1890.0,286123,17566.653373,22.5917683197666
2021-03-11,agent_with_anytime_routing,169,32,0,441394,5120.0,162608,90.311744,,mixed,168,9,9,325984,1770.0,280984,18167.247255,26.146707929876708
2021-03-18,agent_with_anytime_routing,174,32,0,421267,5120.0,152997,102.44838,,mixed,172,9,9,323903,1800.0,278903,19181.43949,23.112183009825124
2021-03-04,agent_with_anytime_routing,178,32,0,432840,5120.0,166114,130.829241,,mixed,177,10,9,342565,1930.0,292565,19487.381946,20.85643655854357
2021-03-03,agent_with_anytime_routing,175,30,0,403012,4800.0,145629,117.941818,,mixed,174,9,8,319261,1830.0,274261,19956.00518,20.781267059045387
2021-03-01,agent_with_anytime_routing,170,30,0,403634,4800.0,142248,103.817235,,mixed,169,8,8,297015,1700.0,257015,20200.691374,26.414771798213234
2021-03-23,agent_with_anytime_routing,197,38,0,481313,6080.0,171837,135.038356,,mixed,196,10,10,362859,1990.0,312859,20290.076521,24.610596431012667
2021-03-10,agent_with_anytime_routing,202,37,0,478755,5920.0,168818,267.818893,,mixed,201,11,10,376648,2120.0,321648,22507.603329,21.327610155507514
2021-03-24,agent_with_anytime_routing,210,39,0,525166,6240.0,193799,128.576987,,mixed,209,11,10,399684,2210.0,344684,23020.970494,23.89377834817943
2021-03-08,agent_with_anytime_routing,203,37,0,493741,5920.0,169219,151.006034,,mixed,202,10,10,377136,2020.0,327136,23254.534528,23.616633012044776
2021-03-15,agent_with_anytime_routing,210,39,0,505432,6240.0,172012,163.012366,,mixed,210,10,10,381195,2110.0,331195,24121.185432,24.580358980040835
2021-03-17,agent_with_anytime_routing,233,43,0,534139,6880.0,183047,208.411128,,mixed,232,12,10,408475,2430.0,348475,24793.828037,23.526460340847606
2021-03-22,agent_with_anytime_routing,233,40,0,557571,6400.0,192838,155.826835,,mixed,232,13,11,432780,2350.0,367780,25837.112292,22.38118553511571
2021-03-06,agent_with_anytime_routing,38,8,0,109340,1280.0,43370,6.41559,,mixed,38,3,3,98191,600.0,83191,31766.333662,10.19663435156393
2021-03-27,agent_with_anytime_routing,40,8,0,121846,1280.0,54014,6.19805,,mixed,40,4,3,118331,730.0,98331,33101.137515,2.884788995945702
2021-03-20,agent_with_anytime_routing,48,10,0,146670,1600.0,56827,9.380554,,mixed,48,4,3,125748,820.0,105748,39292.320857,14.264675802822664
2021-03-13,agent_with_anytime_routing,54,11,0,157940,1760.0,61618,10.457471,,mixed,54,3,3,119521,660.0,104521,43267.760769,24.32506014942383
2021-03-12,agent_with_anytime_routing,197,33,0,456628,5280.0,160723,191.781092,,mixed,197,10,9,340668,2080.0,290668,67829.194508,25.394850950883434
2021-03-05,agent_with_anytime_routing,204,39,0,502410,6240.0,173648,121.510968,,mixed,203,10,8,366449,2020.0,316449,69875.959014,27.061762305686592
2021-03-19,agent_with_anytime_routing,209,39,0,494865,6240.0,171301,157.629914,,mixed,208,9,9,349026,1950.0,304026,71363.085987,29.47046164105362
2021-03-26,agent_with_anytime_routing,225,46,0,568735,7360.0,191582,157.572071,,mixed,224,11,10,393201,2240.0,338201,76917.925836,30.86393487300764
2021-04-18,agent_with_anytime_routing,16,5,0,61255,800.0,17655,4.787712,,mixed,16,2,2,46842,350.0,36842,3811.125147,23.52950779528202
2021-04-11,agent_with_anytime_routing,17,5,0,58919,800.0,21847,4.863829,,mixed,17,2,2,54601,350.0,44601,3947.777787,7.328705510955719
2021-04-25,agent_with_anytime_routing,17,6,0,64409,960.0,24495,4.679436,,mixed,17,2,2,65877,380.0,55877,3965.038753,-2.2791845860050612
2021-04-27,agent_with_anytime_routing,167,33,0,426202,5280.0,158779,84.716136,,mixed,167,10,9,321551,1810.0,271551,17031.841578,24.554319313377224
2021-04-20,agent_with_anytime_routing,170,31,0,430647,4960.0,164046,98.325465,,mixed,169,10,8,332609,1990.0,282609,17224.933394,22.76528107707705
2021-04-06,agent_with_anytime_routing,170,32,0,425721,5120.0,158443,98.418427,,mixed,170,11,9,348918,1970.0,293918,17265.375563,18.040688620011696
2021-04-13,agent_with_anytime_routing,188,37,0,480353,5920.0,174532,91.536883,,mixed,187,12,10,372041,2400.0,312041,18697.855755,22.54841751795034
2021-04-01,agent_with_anytime_routing,181,34,0,460984,5440.0,171967,124.376046,,mixed,180,10,9,359106,1990.0,309106,19145.012941,22.100116273015985
2021-04-08,agent_with_anytime_routing,181,30,0,450435,4800.0,173419,123.454869,,mixed,181,11,10,368750,2150.0,313750,19180.570286,18.134692019936285
2021-04-15,agent_with_anytime_routing,188,35,0,494649,5600.0,190893,128.524146,,mixed,187,11,10,372200,2180.0,317200,19352.049712,24.75472506767425
2021-04-22,agent_with_anytime_routing,213,38,0,522763,6080.0,203248,140.139154,,mixed,212,12,11,418138,2310.0,358138,22472.871902,20.013849488200197
2021-04-19,agent_with_anytime_routing,196,36,0,462396,5760.0,157592,184.659739,,mixed,195,10,9,373556,2050.0,323556,23081.790696,19.212968970319814
2021-04-05,agent_with_anytime_routing,204,38,0,500267,6080.0,176428,119.65995,,mixed,204,11,10,384128,2300.0,329128,23801.153558,23.21540297481145
2021-04-07,agent_with_anytime_routing,212,39,0,492526,6240.0,173620,218.146055,,mixed,212,11,10,383769,2210.0,328769,23844.659329,22.081473871430138
2021-04-21,agent_with_anytime_routing,216,40,0,533258,6400.0,182489,138.297723,,mixed,215,11,10,402869,2300.0,347869,24006.37476,24.451391259015335
2021-04-12,agent_with_anytime_routing,213,39,0,503459,6240.0,180274,215.67013,,mixed,212,10,10,395693,2200.0,345693,24442.267334,21.40511938410079
2021-04-26,agent_with_anytime_routing,218,39,0,520089,6240.0,182767,147.934172,,mixed,217,11,10,404286,2300.0,349286,24869.132524,22.26599678132012
2021-04-14,agent_with_anytime_routing,235,45,0,559357,7200.0,193042,193.609712,,mixed,234,12,10,422332,2490.0,362332,25424.288732,24.49687766489022
2021-04-17,agent_with_anytime_routing,41,8,0,123699,1280.0,51620,7.730098,,mixed,41,3,2,103636,570.0,88636,33848.543296,16.219209532817565
2021-04-03,agent_with_anytime_routing,43,9,0,130449,1440.0,51386,7.026172,,mixed,43,4,3,100716,760.0,80716,35474.187138,22.792815583101444
2021-04-10,agent_with_anytime_routing,51,11,0,152439,1760.0,59517,9.751753,,mixed,51,4,4,123065,790.0,103065,41416.848165,19.269347083095532
2021-04-24,agent_with_anytime_routing,51,11,0,153436,1760.0,66012,13.67712,,mixed,51,4,3,137803,700.0,117803,41536.766969,10.188612841836335
2021-04-02,agent_with_anytime_routing,200,41,0,507663,6560.0,184464,119.530766,,mixed,200,10,9,362160,2080.0,312160,68747.294351,28.66133635896254
2021-04-23,agent_with_anytime_routing,204,39,0,500960,6240.0,178503,169.074933,,mixed,203,11,10,367412,2120.0,312412,69736.800413,26.65841584158416
2021-04-09,agent_with_anytime_routing,205,38,0,480869,6080.0,172186,158.886837,,mixed,205,11,9,369001,2210.0,314001,70372.175029,23.263716313590603
2021-04-16,agent_with_anytime_routing,218,39,0,506009,6240.0,184358,180.575695,,mixed,217,11,10,379818,2180.0,324818,74493.402464,24.938489236357455
2021-05-16,agent_with_anytime_routing,14,5,0,52545,800.0,20045,4.837939,,mixed,14,2,1,46550,380.0,36550,3465.945135,11.409268246265107
2021-05-02,agent_with_anytime_routing,15,5,0,54443,800.0,18435,4.777384,,mixed,15,2,2,44063,380.0,34063,3624.474884,19.065811950112963
2021-05-23,agent_with_anytime_routing,15,5,0,53254,800.0,19066,6.082287,,mixed,15,1,1,35470,190.0,30470,3680.098462,33.39467457843542
2021-05-09,agent_with_anytime_routing,24,5,0,74627,800.0,28957,5.310559,,mixed,24,2,2,75482,410.0,65482,4529.975657,-1.145697937743712
2021-05-27,agent_with_anytime_routing,141,26,0,370634,4160.0,144486,74.499649,,mixed,141,9,8,301319,1770.0,256319,14782.112106,18.701738102818414
2021-05-11,agent_with_anytime_routing,167,29,0,409635,4640.0,157453,111.526069,,mixed,166,10,9,324949,1960.0,274949,16623.86923,20.673526432067572
2021-05-25,agent_with_anytime_routing,167,29,0,413526,4640.0,163602,92.652912,,mixed,167,11,9,352394,2090.0,297394,16720.041265,14.78310916363179
2021-05-18,agent_with_anytime_routing,168,30,0,421492,4800.0,166250,110.921058,,mixed,167,10,8,330751,1990.0,280751,16977.869534,21.52852248678504
2021-05-04,agent_with_anytime_routing,171,31,0,430586,4960.0,156276,102.020031,,mixed,170,10,9,328997,1870.0,278997,17166.492089,23.593196248832985
2021-05-06,agent_with_anytime_routing,176,32,0,432280,5120.0,163343,188.589095,,mixed,175,10,9,340567,1960.0,290567,18257.119892,21.216109928749884
2021-05-13,agent_with_anytime_routing,191,31,0,463149,4960.0,181519,149.613041,,mixed,190,11,10,376031,2150.0,321031,19797.598902,18.809929417962685
2021-05-20,agent_with_anytime_routing,197,35,0,486652,5600.0,181626,131.638782,,mixed,195,11,10,383106,2180.0,328106,20074.505824,21.277216573650165
2021-05-26,agent_with_anytime_routing,196,35,0,466711,5600.0,169711,123.242991,,mixed,196,10,9,360773,2020.0,310773,21927.233489,22.698843609857065
2021-05-05,agent_with_anytime_routing,213,40,0,530141,6400.0,189076,180.112234,,mixed,212,12,10,402511,2400.0,342511,23062.24391,24.074727289532408
2021-05-19,agent_with_anytime_routing,217,38,0,505566,6080.0,185180,170.096851,,mixed,215,10,10,390972,2170.0,340972,23550.349219,22.6664767804797
2021-05-12,agent_with_anytime_routing,218,40,0,512396,6400.0,176770,199.658252,,mixed,218,11,11,396543,2240.0,341543,23958.460416,22.61005160071507
2021-05-24,agent_with_anytime_routing,215,38,0,509585,6080.0,184771,159.820247,,mixed,215,12,11,422580,2430.0,362580,24433.830638,17.07369722421186
2021-05-10,agent_with_anytime_routing,218,37,0,501301,5920.0,183634,218.638307,,mixed,217,12,12,421739,2430.0,361739,24826.632797,15.871103388981869
2021-05-17,agent_with_anytime_routing,221,37,0,520366,5920.0,196888,178.705657,,mixed,220,11,10,414289,2270.0,359289,24894.140965,20.385075120203858
2021-05-03,agent_with_anytime_routing,218,39,0,503569,6240.0,182000,218.214794,,mixed,217,12,10,405427,2400.0,345427,24908.984219,19.48928548024203
2021-05-22,agent_with_anytime_routing,43,9,0,130855,1440.0,50001,9.810129,,mixed,43,4,3,114706,730.0,94706,35645.376059,12.341140957548431
2021-05-08,agent_with_anytime_routing,44,9,0,134457,1440.0,49930,8.175651,,mixed,44,5,3,126603,920.0,101603,36339.133399,5.841272674535353
2021-05-01,agent_with_anytime_routing,47,9,0,134641,1440.0,59351,9.225404,,mixed,47,4,3,120304,790.0,100304,38638.793205,10.6483166346061
2021-05-15,agent_with_anytime_routing,47,9,0,136979,1440.0,53917,11.37846,,mixed,47,4,3,114840,760.0,94840,38671.281475,16.162331452266407
2021-05-21,agent_with_anytime_routing,188,34,0,445566,5440.0,161438,154.359822,,mixed,188,10,9,346429,1930.0,296429,64804.801323,22.249677937724154
2021-05-14,agent_with_anytime_routing,193,33,0,449721,5280.0,164881,141.463147,,mixed,192,10,9,341669,1930.0,291669,66164.428756,24.02645195576813
2021-05-07,agent_with_anytime_routing,194,32,0,452987,5120.0,168550,144.842265,,mixed,193,11,9,347211,2180.0,292211,66407.666542,23.350780485974212
2021-06-13,agent_with_anytime_routing,19,7,0,77256,1120.0,29150,5.576322,,mixed,19,2,2,65777,380.0,55777,3998.036494,14.858392875634255
2021-06-27,agent_with_anytime_routing,20,7,0,73655,1120.0,23242,5.686379,,mixed,20,2,2,55507,380.0,45507,4053.688748,24.639196252800218
2021-06-06,agent_with_anytime_routing,23,6,0,72845,960.0,26749,5.875118,,mixed,23,2,2,75747,410.0,65747,4317.494201,-3.9838012217722563
2021-06-20,agent_with_anytime_routing,25,5,0,90062,800.0,30012,5.844704,,mixed,25,2,2,80017,440.0,70017,4542.064347,11.153427638737758
2021-06-01,agent_with_anytime_routing,155,30,0,420932,4800.0,164008,81.648277,,mixed,155,9,8,320307,1860.0,275307,15416.444769,23.905286364543443
2021-06-03,agent_with_anytime_routing,156,29,0,403333,4640.0,157140,131.235584,,mixed,156,11,9,337935,2120.0,282935,16729.771907,16.214393565614518
2021-06-08,agent_with_anytime_routing,164,30,0,417998,4800.0,165224,114.959674,,mixed,162,10,8,331061,2020.0,281061,16991.616271,20.798424872846283
2021-06-22,agent_with_anytime_routing,165,30,0,418470,4800.0,162224,92.702115,,mixed,165,10,9,337238,1930.0,287238,17304.953844,19.41166630821803
2021-06-15,agent_with_anytime_routing,176,29,0,434902,4640.0,163475,128.28724,,mixed,174,10,9,340163,1990.0,290163,18564.397578,21.78398811686311
2021-06-10,agent_with_anytime_routing,174,32,0,433825,5120.0,167368,127.301071,,mixed,174,9,8,342320,1890.0,297320,18703.213779,21.092606465740793
2021-06-17,agent_with_anytime_routing,172,29,0,441609,4640.0,178567,111.225666,,mixed,172,10,9,352545,2050.0,302545,18807.485911,20.168067226890756
2021-06-24,agent_with_anytime_routing,176,34,0,462575,5440.0,179072,115.447139,,mixed,176,10,9,377918,2080.0,327918,19113.323435,18.301248446197913
2021-06-02,agent_with_anytime_routing,179,29,0,412695,4640.0,152229,137.05386,,mixed,179,11,9,343678,2150.0,288678,20508.758723,16.72348829038394
2021-06-09,agent_with_anytime_routing,195,36,0,478911,5760.0,174294,147.945171,,mixed,195,11,10,371695,2240.0,316695,22044.103063,22.387458212486244
2021-06-23,agent_with_anytime_routing,202,36,0,481838,5760.0,175836,202.277079,,mixed,202,12,10,394975,2400.0,334975,22473.855402,18.02742830577912
2021-06-16,agent_with_anytime_routing,206,38,0,514395,6080.0,177421,106.463469,,mixed,206,11,9,388050,2270.0,333050,22629.509595,24.561863937246667
2021-06-21,agent_with_anytime_routing,200,35,0,472163,5600.0,172804,145.736456,,mixed,200,11,10,379553,2240.0,324553,23087.398523,19.61398923676781
2021-06-14,agent_with_anytime_routing,207,35,0,498183,5600.0,180899,118.953831,,mixed,207,12,11,397888,2400.0,337888,23517.577449,20.132160270422716
2021-06-07,agent_with_anytime_routing,211,36,0,517498,5760.0,183347,141.133626,,mixed,211,12,10,396360,2370.0,336360,23895.940593,23.40839964598897
2021-06-19,agent_with_anytime_routing,37,7,0,106126,1120.0,44188,8.056419,,mixed,37,3,2,89930,570.0,74930,31050.109104,15.261104724572677
2021-06-05,agent_with_anytime_routing,40,6,0,116145,960.0,47321,8.314167,,mixed,40,3,2,104900,600.0,89900,33022.130467,9.68186318825606
2021-06-12,agent_with_anytime_routing,48,9,0,127870,1440.0,51501,10.747695,,mixed,48,4,3,116617,730.0,96617,39389.65173,8.80034409947603
2021-06-26,agent_with_anytime_routing,49,9,0,135400,1440.0,56765,12.764405,,mixed,49,4,3,118982,760.0,98982,40035.003789,12.125553914327917
2021-06-25,agent_with_anytime_routing,176,30,0,428178,4800.0,157753,83.817025,,mixed,176,9,8,324866,1800.0,279866,60520.549335,24.128283097216578
2021-06-04,agent_with_anytime_routing,181,31,0,427529,4960.0,155077,157.527781,,mixed,181,9,8,326834,1920.0,281834,62227.537181,23.552788231909414
2021-06-18,agent_with_anytime_routing,189,33,0,442304,5280.0,162069,151.884534,,mixed,187,9,9,340841,1890.0,295841,64293.674212,22.939652365793663
2021-06-11,agent_with_anytime_routing,205,38,0,490297,6080.0,182388,187.950807,,mixed,203,10,10,362100,2050.0,312100,69713.74969,26.14680489580805
2021-02-28,agent_with_anytime_routing,14,4,0,55008,640.0,16903,6.741094,,mixed,14,1,1,34144,190.0,29144,4514.73227,37.92902850494473
2021-01-31,agent_with_anytime_routing,17,4,0,65612,640.0,19382,6.530372,,mixed,17,2,2,73272,440.0,63272,5415.958458,-11.67469365359995
2021-03-28,agent_with_anytime_routing,19,6,0,71755,960.0,27334,2.892952,,mixed,19,2,2,57869,470.0,47869,6016.957874,19.351961535781477
2021-01-30,agent_with_anytime_routing,36,8,0,114193,1280.0,41521,11.912646,,mixed,36,3,2,92853,660.0,77853,11125.57742,18.687660364470677
2021-01-28,agent_with_anytime_routing,159,29,0,406931,4640.0,150896,107.817484,,mixed,159,9,9,377228,2190.0,332228,48662.322041,7.299271866729249
2021-01-29,agent_with_anytime_routing,180,31,0,420469,4960.0,151817,156.324549,,mixed,180,9,9,415226,2490.0,370226,55358.739691,1.246940915977159
2021-03-30,agent_with_anytime_routing,184,37,0,489838,5920.0,189903,111.775888,,mixed,184,11,10,467162,2870.0,412162,56444.112223,4.6292856005454865
2021-03-31,agent_with_anytime_routing,209,36,0,487656,5760.0,180327,136.179651,,mixed,209,11,11,496107,3200.0,441107,64703.576722,-1.7329839066883213
2021-03-29,agent_with_anytime_routing,221,42,0,537648,6720.0,185797,185.011425,,mixed,221,13,11,513929,3340.0,448929,68580.591093,4.411622474183853
2021-05-30,agent_with_anytime_routing,11,4,0,48573,640.0,16728,5.812616,,mixed,11,1,1,50542,310.0,45542,3611.958722,-4.05369238054063
2021-05-29,agent_with_anytime_routing,40,8,0,122316,1280.0,50831,8.892771,,mixed,40,4,3,155753,1090.0,135753,12325.98637,-27.336570849275645
2021-05-31,agent_with_anytime_routing,92,16,0,229159,2560.0,71987,33.287272,,mixed,92,6,5,213405,1380.0,183405,28104.842768,6.874702717327271
2021-06-29,agent_with_anytime_routing,165,29,0,418313,4640.0,158353,102.147063,,mixed,165,9,8,393969,2550.0,348969,50548.17993,5.8195657318801945
2021-04-29,agent_with_anytime_routing,190,33,0,476080,5280.0,173113,129.050122,,mixed,190,12,11,517053,3240.0,457053,58408.933944,-8.606326667786927
2021-06-30,agent_with_anytime_routing,200,36,0,484677,5760.0,170990,129.833782,,mixed,200,12,11,431785,2640.0,371785,62013.318389,10.91283473323471
2021-06-28,agent_with_anytime_routing,201,37,0,481484,5920.0,171743,190.101444,,mixed,201,10,9,474562,3070.0,424562,62231.621971,1.4376386338902227
2021-05-28,agent_with_anytime_routing,202,34,0,483880,5440.0,180974,158.226704,,mixed,202,10,10,464365,2800.0,414365,62455.039983,4.033024716871951
2021-04-28,agent_with_anytime_routing,208,39,0,499203,6240.0,177111,140.605378,,mixed,208,11,10,461802,2990.0,406802,64526.616836,7.492142475105318
2021-04-30,agent_with_anytime_routing,217,38,0,513529,6080.0,192832,205.722318,,mixed,217,11,11,555799,3470.0,500799,67275.23873,-8.231278077771655


==> data/comparison_6/comparison_n_routing_240_anytime_240.csv <==
date,algo_n_routing_240,no_of_requests_n_routing_240,no_of_runs_n_routing_240,no_of_vehicles_n_routing_240,objective_n_routing_240,operational_cost_n_routing_240,total_duration,total_travel_time_n_routing_240,computation_time_n_routing_240,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_n_routing_anytime
2021-01-03,agent_with_anytime_routing,7,3,0,26645,480.0,8180,5.712316,,mixed,7,1,1,21293,160.0,16293,2699.193296,20.086320135109776
2021-01-10,agent_with_anytime_routing,9,4,0,35866,640.0,11666,5.755968,,mixed,9,1,1,26969,160.0,21969,2909.975455,24.80622316399933
2021-01-24,agent_with_anytime_routing,11,4,0,38527,640.0,10778,5.856152,,mixed,11,1,1,32792,160.0,27792,3179.058593,14.885664598852753
2021-01-17,agent_with_anytime_routing,12,5,0,48819,800.0,15322,5.543679,,mixed,12,1,1,33389,160.0,28389,3319.673016,31.606546631434483
2021-01-12,agent_with_anytime_routing,118,23,0,304380,3680.0,118594,47.219966,,mixed,118,7,6,231515,1390.0,196515,12100.270152,23.938826466916353
2021-01-26,agent_with_anytime_routing,127,22,0,327304,3520.0,132564,68.789419,,mixed,127,7,7,264115,1480.0,229115,12730.749118,19.30590521350182
2021-01-07,agent_with_anytime_routing,139,25,0,352745,4000.0,131095,57.284517,,mixed,137,7,6,258494,1390.0,223494,15149.146906,26.71930147840508
2021-01-19,agent_with_anytime_routing,151,30,0,390842,4800.0,147049,92.646311,,mixed,149,9,8,292329,1770.0,247329,15727.997469,25.205325937335292
2021-01-05,agent_with_anytime_routing,155,33,0,412316,5280.0,151411,100.85308,,mixed,155,9,9,323545,1800.0,278545,16592.783626,21.529846040415602
2021-01-14,agent_with_anytime_routing,154,29,0,384188,4640.0,143554,85.468913,,mixed,154,9,8,300383,1770.0,255383,17111.538386,21.813539204764336
2021-01-21,agent_with_anytime_routing,165,30,0,407485,4800.0,157772,108.330733,,mixed,165,9,8,317934,1860.0,272934,17925.010299,21.976514472925384
2021-01-18,agent_with_anytime_routing,159,27,0,378659,4320.0,134531,80.723906,,mixed,159,8,7,277484,1640.0,237484,19457.05827,26.719290971560163
2021-01-04,agent_with_anytime_routing,174,34,0,426805,5440.0,149284,99.284195,,mixed,174,9,8,315448,1860.0,270448,20725.936613,26.090837736202715
2021-01-20,agent_with_anytime_routing,179,33,0,430448,5280.0,153250,108.535658,,mixed,179,10,9,334019,2020.0,284019,20914.318232,22.402009069620487
2021-01-25,agent_with_anytime_routing,175,32,0,415192,5120.0,146103,116.726013,,mixed,175,9,8,330690,1800.0,285690,20992.653967,20.352511609086882
2021-01-27,agent_with_anytime_routing,182,34,0,439919,5440.0,156101,120.133622,,mixed,182,9,8,333185,1920.0,288185,21074.736381,24.2621937220261
2021-01-11,agent_with_anytime_routing,180,31,0,423026,4960.0,151008,143.836196,,mixed,180,9,8,322826,1890.0,277826,21367.414147,23.68648735538714
2021-01-13,agent_with_anytime_routing,186,34,0,443951,5440.0,161683,130.842066,,mixed,186,10,9,345914,2020.0,295914,21634.396061,22.082842475858822
2021-01-06,agent_with_anytime_routing,193,36,0,475966,5760.0,160651,148.882867,,mixed,193,10,8,360515,2050.0,310515,21947.322298,24.256144346444913
2021-01-23,agent_with_anytime_routing,27,5,0,79151,800.0,33238,7.437528,,mixed,27,3,2,66661,540.0,51661,23536.764405,15.779964877259921
2021-01-09,agent_with_anytime_routing,27,6,0,83797,960.0,31554,12.769497,,mixed,27,3,2,82674,570.0,67674,23709.448759,1.3401434418893279
2021-01-02,agent_with_anytime_routing,28,5,0,81186,800.0,31059,6.57735,,mixed,28,2,2,78418,440.0,68418,24408.703662,3.4094548321139113
2021-01-01,agent_with_anytime_routing,79,15,0,180407,2400.0,57891,27.746192,,mixed,79,4,4,127205,820.0,107205,28814.875567,29.489986530456136
2021-01-16,agent_with_anytime_routing,36,7,0,105772,1120.0,38532,7.914624,,mixed,36,3,2,82077,540.0,67077,30093.444275,22.40195893052982
2021-01-08,agent_with_anytime_routing,156,27,0,365682,4320.0,130208,95.26751,,mixed,156,8,8,277553,1640.0,237553,53939.156691,24.099901006885766
2021-01-22,agent_with_anytime_routing,160,28,0,374407,4480.0,127749,81.57583,,mixed,160,7,7,271437,1510.0,236437,55161.482574,27.502156743864298
2021-01-15,agent_with_anytime_routing,165,31,0,395861,4960.0,141886,84.711544,,mixed,165,8,8,305172,1700.0,265172,56931.619984,22.909304023381946
2021-02-21,agent_with_anytime_routing,20,6,0,63085,960.0,20273,6.029457,,mixed,20,2,2,41113,320.0,31113,4103.289973,34.829198700166444
2021-02-14,agent_with_anytime_routing,22,5,0,66439,800.0,22679,5.960789,,mixed,22,2,2,48586,350.0,38586,4237.289481,26.871265371242796
2021-02-07,agent_with_anytime_routing,28,9,0,90423,1440.0,29056,6.758574,,mixed,28,2,2,54987,380.0,44987,4949.029777,39.18914435486546
2021-02-16,agent_with_anytime_routing,125,23,0,312830,3680.0,123878,56.994998,,mixed,125,8,6,250855,1610.0,210855,13044.858416,19.81107950004795
2021-02-02,agent_with_anytime_routing,153,27,0,397689,4320.0,155849,70.65499,,mixed,150,9,8,309861,1830.0,264861,15160.311968,22.084593740334785
2021-02-09,agent_with_anytime_routing,163,30,0,412159,4800.0,148714,96.332482,,mixed,162,8,8,316293,1760.0,276293,16366.384769,23.25947025298489
2021-02-23,agent_with_anytime_routing,163,34,0,449230,5440.0,164329,80.304498,,mixed,162,9,9,322330,1710.0,277330,16729.669134,28.248336041671305
2021-02-04,agent_with_anytime_routing,159,27,0,386907,4320.0,151278,80.540833,,mixed,156,9,8,306415,1740.0,261415,16876.672295,20.803965810905463
2021-02-11,agent_with_anytime_routing,159,28,0,390791,4480.0,148826,76.572486,,mixed,158,8,8,295417,1670.0,255417,17106.737966,24.40537269282046
2021-02-25,agent_with_anytime_routing,167,36,0,442735,5760.0,160166,86.273072,,mixed,167,9,8,345239,1890.0,300239,17523.223677,22.02129942290535
2021-02-18,agent_with_anytime_routing,168,31,0,412217,4960.0,154258,99.739234,,mixed,167,9,9,341302,1860.0,296302,17734.545532,17.203317670062127
2021-02-01,agent_with_anytime_routing,175,31,0,410123,4960.0,144446,102.778786,,mixed,174,9,8,317385,1860.0,272385,20444.066528,22.612240718028495
2021-02-10,agent_with_anytime_routing,185,34,0,441043,5440.0,157492,126.762033,,mixed,185,9,8,328798,1920.0,283798,20937.075396,25.449899442911462
2021-02-03,agent_with_anytime_routing,188,35,0,448181,5600.0,156022,105.211889,,mixed,188,9,8,342017,1860.0,297017,21191.841924,23.687751154109613
2021-02-22,agent_with_anytime_routing,181,33,0,439117,5280.0,155287,86.74276,,mixed,180,9,9,335688,1830.0,290688,21243.46548,23.553859222029665
2021-02-15,agent_with_anytime_routing,182,32,0,431490,5120.0,154890,104.547214,,mixed,182,9,9,341287,1890.0,296287,21289.512473,20.90500359220376
2021-02-17,agent_with_anytime_routing,186,35,0,470962,5600.0,158666,101.119685,,mixed,185,10,9,353420,2050.0,303420,21581.504235,24.957852225869605
2021-02-24,agent_with_anytime_routing,197,35,0,468610,5600.0,172033,153.061556,,mixed,196,10,9,364221,2140.0,314221,22176.426673,22.276306523548367
2021-02-08,agent_with_anytime_routing,199,36,0,473522,5760.0,158385,155.632765,,mixed,198,10,9,355251,2050.0,305251,22692.187307,24.97687541444748
2021-02-27,agent_with_anytime_routing,29,8,0,95755,1280.0,34230,7.379943,,mixed,29,3,2,87301,600.0,72301,25129.638872,8.828781786851861
2021-02-06,agent_with_anytime_routing,35,9,0,106744,1440.0,37582,7.539074,,mixed,35,4,2,96493,760.0,76493,29606.31091,9.603350071198381
2021-02-20,agent_with_anytime_routing,36,9,0,115349,1440.0,37765,7.279095,,mixed,36,3,2,93271,600.0,78271,30331.781247,19.14017460056004
2021-02-13,agent_with_anytime_routing,41,9,0,120761,1440.0,45590,8.423117,,mixed,41,3,3,99017,570.0,84017,33937.518234,18.005813135035318
2021-02-19,agent_with_anytime_routing,182,36,0,439034,5760.0,151930,130.395003,,mixed,182,9,8,315503,1830.0,270503,62668.773522,28.137000778982948
2021-02-12,agent_with_anytime_routing,192,34,0,438973,5440.0,151063,133.499749,,mixed,192,10,9,334305,1960.0,284305,66193.381996,23.84383549785522
2021-02-05,agent_with_anytime_routing,200,38,0,476616,6080.0,164620,152.506673,,mixed,200,10,9,341790,1990.0,291790,68785.087048,28.28818168084999
2021-02-26,agent_with_anytime_routing,205,38,0,498157,6080.0,169035,115.09848,,mixed,204,10,9,356273,2050.0,306273,70123.870774,28.4817838552906
2021-03-21,agent_with_anytime_routing,16,5,0,54087,800.0,20394,5.308933,,mixed,16,2,2,44763,350.0,34763,3842.427403,17.23889289478063
2021-03-07,agent_with_anytime_routing,23,7,0,76504,1120.0,25450,6.53139,,mixed,23,3,2,71412,540.0,56412,4432.415074,6.655861131444108
2021-03-14,agent_with_anytime_routing,25,7,0,75967,1120.0,25199,5.766935,,mixed,25,2,2,72765,380.0,62765,4722.807581,4.214988086932484
2021-03-02,agent_with_anytime_routing,159,28,0,392793,4480.0,145120,155.213284,,mixed,158,8,8,300993,1640.0,260993,16253.045461,23.37108858864593
2021-03-25,agent_with_anytime_routing,149,29,0,369557,4640.0,134590,102.012558,,mixed,148,8,8,275778,1580.0,235778,16300.490787,25.37605836176828
2021-03-16,agent_with_anytime_routing,168,33,0,432722,5280.0,163189,100.423843,,mixed,167,9,8,320442,1860.0,275442,17176.144112,25.947374989022975
2021-03-09,agent_with_anytime_routing,173,31,0,438580,4960.0,170251,87.780802,,mixed,172,9,9,332970,1800.0,287970,17701.276845,24.07998540745132
2021-03-11,agent_with_anytime_routing,169,32,0,432808,5120.0,162893,81.072504,,mixed,168,10,8,347685,2080.0,297685,17983.514846,19.667612428605757
2021-03-18,agent_with_anytime_routing,174,32,0,420811,5120.0,155235,120.526088,,mixed,172,9,8,328225,1800.0,283225,18286.072893,22.00180128371169
2021-03-04,agent_with_anytime_routing,178,33,0,438208,5280.0,162580,125.831097,,mixed,177,10,9,340293,2020.0,290293,19043.992275,22.34441178618373
2021-03-23,agent_with_anytime_routing,197,39,0,490934,6240.0,173918,126.167676,,mixed,196,11,9,369537,2180.0,314537,19621.607119,24.72776381346576
2021-03-03,agent_with_anytime_routing,175,32,0,417202,5120.0,149676,95.34932,,mixed,174,8,7,308978,1730.0,268978,19844.07245,25.940431733309044
2021-03-01,agent_with_anytime_routing,170,30,0,408145,4800.0,139370,93.656666,,mixed,169,8,8,304212,1670.0,264212,19964.076387,25.46472454642345
2021-03-10,agent_with_anytime_routing,202,36,0,474657,5760.0,168362,172.680873,,mixed,201,10,8,361599,2140.0,311599,22406.906742,23.818883951990596
2021-03-24,agent_with_anytime_routing,210,39,0,520163,6240.0,185382,150.688624,,mixed,209,11,10,396968,2330.0,341968,22736.70334,23.683922155170592
2021-03-08,agent_with_anytime_routing,203,37,0,477202,5920.0,170293,167.843405,,mixed,202,10,10,372317,1990.0,322317,23157.678737,21.97916186436771
2021-03-15,agent_with_anytime_routing,210,39,0,491828,6240.0,167150,189.939472,,mixed,210,10,10,379647,2080.0,329647,24095.264214,22.80899013476256
2021-03-17,agent_with_anytime_routing,233,43,0,545044,6880.0,187273,242.720629,,mixed,232,11,11,415083,2240.0,360083,25010.725251,23.844130015191435
2021-03-22,agent_with_anytime_routing,233,41,0,533519,6560.0,186344,246.534545,,mixed,232,12,11,436730,2400.0,376730,25740.166502,18.141621947859402
2021-03-06,agent_with_anytime_routing,38,8,0,110688,1280.0,42390,7.946309,,mixed,38,3,2,87478,600.0,72478,31701.621679,20.968849378433074
2021-03-27,agent_with_anytime_routing,40,7,0,123878,1120.0,50357,10.846577,,mixed,40,4,3,108509,730.0,88509,33163.303564,12.406561294176528
2021-03-20,agent_with_anytime_routing,48,11,0,144631,1760.0,58347,10.755748,,mixed,48,4,3,120900,790.0,100900,39290.986186,16.407962331726946
2021-03-13,agent_with_anytime_routing,54,11,0,156415,1760.0,59643,11.037851,,mixed,54,3,3,115540,630.0,100540,43251.934822,26.13240418118467
2021-03-12,agent_with_anytime_routing,197,33,0,455778,5280.0,158906,124.940089,,mixed,197,10,8,342762,2080.0,292762,67721.207741,24.79628240064242
2021-03-05,agent_with_anytime_routing,204,39,0,496457,6240.0,171491,119.419989,,mixed,203,9,8,341509,1920.0,296509,69586.312872,31.210759441401773
2021-03-19,agent_with_anytime_routing,209,39,0,490630,6240.0,166158,165.517536,,mixed,208,9,8,344045,1920.0,299045,71324.222018,29.876892974339114
2021-03-26,agent_with_anytime_routing,225,45,0,569956,7200.0,192968,188.221768,,mixed,224,10,10,393909,2170.0,343909,76862.120466,30.887822919663975
2021-04-18,agent_with_anytime_routing,16,6,0,58394,960.0,20594,5.534501,,mixed,16,2,2,41675,350.0,31675,3770.159653,28.63136623625715
2021-04-25,agent_with_anytime_routing,17,5,0,56677,800.0,20365,5.508071,,mixed,17,2,2,44712,380.0,34712,3959.437702,21.110856255623975
2021-04-11,agent_with_anytime_routing,17,5,0,63804,800.0,23454,5.573672,,mixed,17,2,2,44613,350.0,34613,4021.883177,30.07805153281926
2021-04-20,agent_with_anytime_routing,170,31,0,448787,4960.0,166511,87.264159,,mixed,169,9,9,342845,1860.0,297845,17147.653527,23.606298756425655
2021-04-27,agent_with_anytime_routing,167,32,0,419851,5120.0,152164,82.074677,,mixed,167,10,8,316563,1900.0,266563,17606.265092,24.601108488487583
2021-04-06,agent_with_anytime_routing,170,30,0,413651,4800.0,152745,119.21137,,mixed,170,9,8,318067,1770.0,273067,17613.836173,23.107402133682744
2021-04-13,agent_with_anytime_routing,188,37,0,487172,5920.0,177968,106.21823,,mixed,187,11,9,362933,2240.0,307933,19000.13477,25.50208140040889
2021-04-08,agent_with_anytime_routing,181,32,0,443324,5120.0,172630,139.184064,,mixed,181,10,9,361562,2020.0,311562,19130.487344,18.442944663496675
2021-04-01,agent_with_anytime_routing,181,35,0,465218,5600.0,175307,100.676017,,mixed,180,10,9,351302,1990.0,301302,19148.124853,24.48658478390776
2021-04-15,agent_with_anytime_routing,188,35,0,484902,5600.0,188676,127.181899,,mixed,187,11,10,368401,2180.0,313401,19552.027284,24.0256794156345
2021-04-22,agent_with_anytime_routing,213,38,0,535371,6080.0,209736,142.633938,,mixed,212,12,11,417006,2370.0,357006,22301.645465,22.10896742632679
2021-04-19,agent_with_anytime_routing,196,36,0,458784,5760.0,158813,163.26175,,mixed,195,10,9,356863,2110.0,306863,22393.915469,22.21546522982493
2021-04-07,agent_with_anytime_routing,212,39,0,497737,6240.0,176586,152.665302,,mixed,212,11,10,404582,2270.0,349582,23652.388277,18.715707291199973
2021-04-05,agent_with_anytime_routing,204,37,0,492810,5920.0,174054,166.683283,,mixed,204,11,10,379341,2180.0,324341,23777.94664,23.024898033724966
2021-04-21,agent_with_anytime_routing,216,41,0,522073,6560.0,181076,207.221769,,mixed,215,11,10,389096,2240.0,334096,23865.916318,25.470959042126292
2021-04-12,agent_with_anytime_routing,213,39,0,496722,6240.0,178586,179.71655,,mixed,212,11,10,393602,2270.0,338602,24573.911768,20.760103236820594
2021-04-26,agent_with_anytime_routing,218,40,0,520609,6400.0,180860,171.454692,,mixed,217,11,10,390833,2240.0,335833,24960.789127,24.92772887137948
2021-04-14,agent_with_anytime_routing,235,44,0,561815,7040.0,195556,170.223263,,mixed,234,13,11,434964,2590.0,369964,25610.991351,22.57878483130568
2021-04-17,agent_with_anytime_routing,41,8,0,122853,1280.0,50030,8.514073,,mixed,41,4,3,105812,760.0,85812,33937.162,13.871049140029141
2021-04-03,agent_with_anytime_routing,43,10,0,137501,1600.0,52983,8.698993,,mixed,43,4,3,102446,700.0,82446,35513.854555,25.494360041017885
2021-04-24,agent_with_anytime_routing,51,9,0,155463,1440.0,65419,10.773053,,mixed,51,4,3,131425,790.0,111425,41164.924356,15.462200009005358
2021-04-10,agent_with_anytime_routing,51,10,0,152954,1600.0,61114,12.128977,,mixed,51,4,3,119892,790.0,99892,41315.84763,21.61564914941747
2021-04-02,agent_with_anytime_routing,200,40,0,491709,6400.0,175486,145.672381,,mixed,200,10,9,354648,2050.0,304648,68676.427044,27.874413525072757
2021-04-23,agent_with_anytime_routing,204,36,0,482496,5760.0,180958,170.553643,,mixed,203,10,9,361530,2110.0,311530,69695.737689,25.070881416633505
2021-04-09,agent_with_anytime_routing,205,37,0,485798,5920.0,168104,169.647096,,mixed,205,11,9,359160,2210.0,304160,70333.281601,26.068036509001683
2021-04-16,agent_with_anytime_routing,218,40,0,522180,6400.0,183036,203.345647,,mixed,217,11,10,385595,2240.0,330595,74427.285714,26.156689264238384
2021-05-16,agent_with_anytime_routing,14,4,0,47884,640.0,20230,5.701096,,mixed,14,1,1,38755,220.0,33755,3467.688792,19.06482332303066
2021-05-02,agent_with_anytime_routing,15,5,0,54803,800.0,20317,5.693521,,mixed,15,2,2,41063,350.0,31063,3635.002042,25.07162016677919
2021-05-23,agent_with_anytime_routing,15,5,0,50580,800.0,17823,4.707658,,mixed,15,2,2,39270,320.0,29270,3646.144898,22.36061684460261
2021-05-09,agent_with_anytime_routing,24,6,0,73605,960.0,27867,6.511251,,mixed,24,2,2,73615,380.0,63615,4512.283615,-0.013586033557502887
2021-05-27,agent_with_anytime_routing,141,27,0,369852,4320.0,143782,61.112702,,mixed,141,8,7,288436,1670.0,248436,14404.30435,22.013129576154785
2021-05-11,agent_with_anytime_routing,167,29,0,417889,4640.0,160822,87.509844,,mixed,166,9,8,329209,1770.0,284209,16458.290641,21.220946232133414
2021-05-18,agent_with_anytime_routing,168,30,0,413273,4800.0,162239,90.622286,,mixed,167,9,9,324784,1800.0,279784,16525.092554,21.411754457707133
2021-05-04,agent_with_anytime_routing,171,31,0,423108,4960.0,158182,96.716719,,mixed,170,9,9,327117,1860.0,282117,16838.998897,22.68711534643637
2021-05-25,agent_with_anytime_routing,167,29,0,402576,4640.0,152932,118.831016,,mixed,167,10,8,320475,2020.0,270475,16969.005792,20.39391319899845
2021-05-06,agent_with_anytime_routing,176,33,0,459806,5280.0,172184,114.49417,,mixed,175,10,10,377803,2080.0,327803,18218.507238,17.834260535965168
2021-05-13,agent_with_anytime_routing,191,33,0,450545,5280.0,172988,179.406533,,mixed,190,10,9,352598,2020.0,302598,19693.968052,21.739670843090035
2021-05-20,agent_with_anytime_routing,197,34,0,485051,5440.0,183543,152.840313,,mixed,195,11,10,377066,2210.0,322066,20434.784929,22.262607437156092
2021-05-26,agent_with_anytime_routing,196,34,0,476983,5440.0,170980,120.384551,,mixed,196,10,9,358875,2110.0,308875,21821.76494,24.761469486333894
2021-05-05,agent_with_anytime_routing,213,40,0,519897,6400.0,185730,188.61117,,mixed,212,11,9,392931,2300.0,337931,23629.52794,24.421375772508785
2021-05-19,agent_with_anytime_routing,217,36,0,503895,5760.0,189187,187.955688,,mixed,215,11,10,393164,2300.0,338164,23786.897155,21.975014635985673
2021-05-12,agent_with_anytime_routing,218,39,0,505405,6240.0,181417,201.11194,,mixed,218,10,10,389857,2110.0,339857,24118.753077,22.862456841542922
2021-05-24,agent_with_anytime_routing,215,39,0,516285,6240.0,187079,167.096168,,mixed,215,11,10,399389,2300.0,344389,24635.89994,22.641757943771367
2021-05-03,agent_with_anytime_routing,218,37,0,517190,5920.0,188228,203.903157,,mixed,217,11,10,399555,2300.0,344555,24975.075133,22.74502600591659
2021-05-10,agent_with_anytime_routing,218,38,0,505377,6080.0,188695,181.852667,,mixed,217,11,10,399936,2300.0,344936,25122.168768,20.86383036822016
2021-05-17,agent_with_anytime_routing,221,38,0,512234,6080.0,188187,207.772785,,mixed,220,11,10,398839,2300.0,343839,25432.030857,22.137343479737776
2021-05-22,agent_with_anytime_routing,43,10,0,137525,1600.0,51596,8.107481,,mixed,43,3,2,104763,600.0,89763,35525.061922,23.822577713143065
2021-05-08,agent_with_anytime_routing,44,10,0,129521,1600.0,49790,11.490057,,mixed,44,4,3,116095,760.0,96095,36278.135116,10.36588661298168
2021-05-15,agent_with_anytime_routing,47,10,0,140417,1600.0,55068,10.53835,,mixed,47,4,3,109246,730.0,89246,38605.613712,22.198879053106104
2021-05-01,agent_with_anytime_routing,47,9,0,137572,1440.0,58860,10.732545,,mixed,47,3,3,117774,660.0,102774,38630.810808,14.39100979850551
2021-05-21,agent_with_anytime_routing,188,33,0,445460,5280.0,165784,150.378641,,mixed,188,10,9,348724,2080.0,298724,64685.483704,21.71597898801239
2021-05-14,agent_with_anytime_routing,193,32,0,465594,5120.0,171964,97.172089,,mixed,192,9,9,355008,1950.0,310008,65939.95801,23.75159473704558
2021-05-07,agent_with_anytime_routing,194,33,0,458280,5280.0,166917,148.276538,,mixed,193,10,8,339704,1960.0,289704,66323.879977,25.874138081522215
2021-06-13,agent_with_anytime_routing,19,6,0,69051,960.0,28157,5.058567,,mixed,19,2,2,52331,380.0,42331,4459.681927,24.21398676340676
2021-06-27,agent_with_anytime_routing,20,6,0,70048,960.0,26146,5.689003,,mixed,20,2,2,48098,380.0,38098,4530.029881,31.33565555047967
2021-06-06,agent_with_anytime_routing,23,5,0,66345,800.0,26462,5.336415,,mixed,23,2,2,53235,380.0,43235,4775.987551,19.76034365815058
2021-06-20,agent_with_anytime_routing,25,6,0,75268,960.0,27690,5.682979,,mixed,25,2,2,59074,380.0,49074,4956.025971,21.51511930700962
2021-06-01,agent_with_anytime_routing,155,31,0,403263,4960.0,157930,89.257816,,mixed,155,9,8,342633,1920.0,297633,16420.600142,15.034853185142202
2021-06-08,agent_with_anytime_routing,164,30,0,425780,4800.0,167419,94.063016,,mixed,162,9,8,322720,1890.0,277720,17386.015328,24.204988491709333
2021-06-03,agent_with_anytime_routing,156,29,0,399344,4640.0,153370,88.029764,,mixed,156,9,8,316507,1830.0,271507,17441.945981,20.7432689610962
2021-06-22,agent_with_anytime_routing,165,31,0,414158,4960.0,154743,106.243659,,mixed,165,10,9,341232,2020.0,291232,17724.205092,17.608255786438992
2021-06-15,agent_with_anytime_routing,176,31,0,432775,4960.0,162439,118.587501,,mixed,174,10,9,335961,1990.0,285961,18980.112898,22.370515856969558
2021-06-17,agent_with_anytime_routing,172,30,0,437589,4800.0,175099,107.435989,,mixed,172,9,9,348061,1920.0,303061,19235.324902,20.459380834527376
2021-06-10,agent_with_anytime_routing,174,32,0,432716,5120.0,168243,127.260515,,mixed,174,10,9,344788,2020.0,294788,19751.492052,20.32002514351214
2021-06-24,agent_with_anytime_routing,176,34,0,459050,5440.0,176986,86.275135,,mixed,176,10,9,363136,1960.0,313136,20014.062877,20.89402025923102
2021-06-02,agent_with_anytime_routing,179,28,0,422987,4480.0,161363,100.148469,,mixed,179,9,8,335882,1830.0,290882,21830.884833,20.5928314581772
2021-06-09,agent_with_anytime_routing,195,35,0,469762,5600.0,170252,126.910124,,mixed,195,10,9,358480,1990.0,308480,23135.284715,23.68901699158297
2021-06-16,agent_with_anytime_routing,206,38,0,498258,6080.0,183068,176.397683,,mixed,206,11,10,387361,2300.0,332361,23646.026783,22.256943190074217
2021-06-23,agent_with_anytime_routing,202,35,0,485434,5600.0,175260,152.965088,,mixed,202,10,9,370153,2080.0,320153,23811.293236,23.748027538244127
2021-06-21,agent_with_anytime_routing,200,34,0,456893,5440.0,167711,145.853121,,mixed,200,10,9,361440,2020.0,311440,24309.114044,20.891762403888876
2021-06-14,agent_with_anytime_routing,207,35,0,484954,5600.0,181290,204.311624,,mixed,207,11,11,420195,2300.0,365195,24714.103302,13.35363766460324
2021-06-07,agent_with_anytime_routing,211,37,0,498543,5920.0,183501,141.663141,,mixed,211,11,10,393949,2180.0,338949,25036.558749,20.979935532140658
2021-06-19,agent_with_anytime_routing,37,7,0,105592,1120.0,44464,8.029398,,mixed,37,3,2,90391,540.0,75391,31167.25037,14.395976967952118
2021-06-05,agent_with_anytime_routing,40,7,0,109484,1120.0,49327,10.00362,,mixed,40,3,3,112982,630.0,97982,33362.710007,-3.194987395418509
2021-06-12,agent_with_anytime_routing,48,9,0,125314,1440.0,50716,11.088655,,mixed,48,4,3,115597,760.0,95597,39476.555914,7.754121646424182
2021-06-26,agent_with_anytime_routing,49,8,0,144448,1280.0,56082,11.870478,,mixed,49,4,3,114051,760.0,94051,40135.09959,21.04355892778024
2021-06-25,agent_with_anytime_routing,176,31,0,425507,4960.0,155745,128.932193,,mixed,176,9,8,313154,1860.0,268154,60485.838982,26.404500983532586
2021-06-04,agent_with_anytime_routing,181,31,0,422270,4960.0,152380,143.83978,,mixed,181,9,8,316972,1860.0,271972,62180.542832,24.93617827456367
2021-06-18,agent_with_anytime_routing,189,34,0,449660,5440.0,164635,153.868265,,mixed,187,10,8,345035,1990.0,295035,64338.067907,23.267579949295023
2021-06-11,agent_with_anytime_routing,205,37,0,492360,5920.0,180175,122.496986,,mixed,203,10,10,371287,2050.0,321287,69601.412533,24.59034040133236
2021-02-28,agent_with_anytime_routing,14,4,0,51267,640.0,22240,5.785011,,mixed,14,1,1,35899,190.0,30899,4513.14743,29.976398072834378
2021-01-31,agent_with_anytime_routing,17,5,0,64209,800.0,21542,6.019743,,mixed,17,1,1,44503,250.0,39503,5415.156924,30.69040165708857
2021-03-28,agent_with_anytime_routing,19,6,0,78083,960.0,28458,5.883408,,mixed,19,2,2,60655,470.0,50655,6015.340891,22.319839145524632
2021-01-30,agent_with_anytime_routing,36,7,0,116163,1120.0,43982,7.440409,,mixed,36,4,3,101231,820.0,81231,11125.103907,12.854351213381197
2021-01-28,agent_with_anytime_routing,159,29,0,397343,4640.0,153377,107.617217,,mixed,159,9,8,387178,2490.0,342178,48630.295931,2.558243129990965
2021-01-29,agent_with_anytime_routing,180,32,0,433543,5120.0,153712,119.173777,,mixed,180,9,9,405365,2580.0,360365,55343.115703,6.499470640743825
2021-03-30,agent_with_anytime_routing,184,36,0,492081,5760.0,194153,99.641932,,mixed,184,11,10,481270,3050.0,426270,56490.452643,2.1969960230124714
2021-03-31,agent_with_anytime_routing,209,36,0,492164,5760.0,173557,162.778785,,mixed,209,11,10,468424,2930.0,413424,64763.377011,4.823595386903553
2021-03-29,agent_with_anytime_routing,221,40,0,532783,6400.0,183362,156.407539,,mixed,221,12,12,566104,3480.0,506104,68473.45573,-6.254140991735848
2021-05-30,agent_with_anytime_routing,11,4,0,46010,640.0,15712,4.70626,,mixed,11,1,1,45391,280.0,40391,3611.011487,1.3453597044120844
2021-05-29,agent_with_anytime_routing,40,7,0,118511,1120.0,48088,8.896689,,mixed,40,3,2,127946,780.0,112946,12324.674485,-7.961286294099282
2021-05-31,agent_with_anytime_routing,92,15,0,222325,2400.0,78319,31.598261,,mixed,92,4,4,189892,1180.0,169892,28096.556419,14.588103002361407
2021-06-29,agent_with_anytime_routing,165,30,0,413527,4800.0,161343,111.295894,,mixed,165,11,10,420200,2510.0,365200,50483.745137,-1.6136793969922159
2021-04-29,agent_with_anytime_routing,190,34,0,471318,5440.0,174557,111.009122,,mixed,190,11,10,473834,3020.0,418834,58497.35422,-0.5338221752617129
2021-06-30,agent_with_anytime_routing,200,36,0,477622,5760.0,173980,143.964832,,mixed,200,12,12,426030,2310.0,366030,61892.809041,10.801847486087324
2021-06-28,agent_with_anytime_routing,201,35,0,472989,5600.0,170590,175.334566,,mixed,201,10,10,454593,2740.0,404593,62067.953672,3.8893082080132944
2021-05-28,agent_with_anytime_routing,202,36,0,493897,5760.0,181400,135.176872,,mixed,202,11,10,469972,3110.0,414972,62350.634801,4.844127419279729
2021-04-28,agent_with_anytime_routing,208,39,0,494378,6240.0,170741,194.127202,,mixed,208,10,10,503966,3190.0,453966,64506.134641,-1.939406688808968
2021-04-30,agent_with_anytime_routing,217,37,0,529525,5920.0,194651,190.636054,,mixed,217,11,10,534680,3410.0,479680,67165.393132,-0.9735139983947878


==> data/comparison_6/comparison_routing_anytime_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration,total_travel_time_routing,computation_time_routing,algo_anytime_120,no_of_requests_anytime_120,no_of_runs_anytime_120,no_of_vehicles_anytime_120,objective_anytime_120,operational_cost_anytime_120,total_travel_time_anytime_120,computation_time_anytime_120,diff_routing_anytime
2021-01-03,routing,7,3,0,26375,480.0,8075,6.106256,,mixed,7,1,1,26071,160.0,21071,3210.556943,1.15260663507109
2021-01-10,routing,9,4,0,37117,640.0,11008,6.150977,,mixed,9,1,1,32837,160.0,27837,3434.533199,11.531104345717596
2021-01-24,routing,11,5,0,48486,800.0,11191,3.41718,,mixed,11,1,1,37608,220.0,32608,3757.951949,22.435342160623684
2021-01-17,routing,12,6,0,51571,960.0,15174,3.48797,,mixed,12,2,2,47691,380.0,37691,3816.611689,7.52360822943127
2021-01-12,routing,118,22,0,322723,3520.0,119728,69.492935,,mixed,118,8,6,246065,1490.0,206065,12863.545502,23.753497581517276
2021-01-26,routing,127,23,0,326493,3680.0,130021,63.171931,,mixed,127,8,7,276260,1640.0,236260,13431.432874,15.38562848208078
2021-01-07,routing,139,26,0,373905,4160.0,136723,67.207385,,mixed,137,8,7,276000,1610.0,236000,15382.886281,26.18445861916797
2021-01-19,routing,151,29,0,396987,4640.0,152510,81.907217,,mixed,149,10,8,307097,1930.0,257097,16088.791141,22.643058840717707
2021-01-05,routing,155,32,0,440339,5120.0,158872,70.404593,,mixed,155,9,9,308083,1680.0,263083,16244.018473,30.035041184178553
2021-01-14,routing,154,28,0,392030,4480.0,146170,116.231938,,mixed,154,9,8,311893,1740.0,266893,17278.104857,20.441547840726475
2021-01-21,routing,165,31,0,416440,4960.0,161523,137.654818,,mixed,165,10,9,333571,1900.0,283571,19143.841432,19.899385265584478
2021-01-18,routing,159,28,0,377777,4480.0,123462,110.679002,,mixed,159,10,8,310798,1840.0,260798,19960.947859,17.72977179658899
2021-01-20,routing,179,32,0,437771,5120.0,152949,144.5848,,mixed,179,10,9,347981,1930.0,297981,21190.79276,20.510723643183308
2021-01-04,routing,174,32,0,428453,5120.0,145632,119.546564,,mixed,174,9,8,330716,1770.0,285716,21463.617621,22.81160360646325
2021-01-25,routing,175,31,0,421881,4960.0,144799,128.042317,,mixed,175,9,8,340287,1890.0,295287,21552.500837,19.340524934756484
2021-01-27,routing,182,34,0,455757,5440.0,157480,161.448073,,mixed,182,10,10,350090,1840.0,300090,21967.305765,23.184942853318763
2021-01-13,routing,186,32,0,456567,5120.0,163319,153.297638,,mixed,186,10,9,352004,1960.0,302004,22421.406563,22.9020056202047
2021-01-11,routing,180,32,0,445702,5120.0,153828,154.304242,,mixed,180,10,8,351940,1960.0,301940,22472.484614,21.036926017832542
2021-01-06,routing,193,37,0,489972,5920.0,161592,167.315208,,mixed,193,9,9,351103,1950.0,306103,22549.804398,28.342231801000874
2021-01-23,routing,27,7,0,85896,1120.0,31544,5.090931,,mixed,27,3,2,91147,540.0,76147,24298.461856,-6.113206668529385
2021-01-09,routing,27,7,0,94176,1120.0,31715,7.588764,,mixed,27,3,2,86431,510.0,71431,24306.554256,8.223963642541625
2021-01-02,routing,28,7,0,91411,1120.0,30544,7.531009,,mixed,28,3,2,84009,540.0,69009,24747.86405,8.097493737077595
2021-01-01,routing,79,16,0,195295,2560.0,53524,26.881821,,mixed,79,4,4,139514,760.0,119514,28784.164566,28.562431193834968
2021-01-16,routing,36,9,0,119520,1440.0,39956,6.416406,,mixed,36,3,3,107307,600.0,92307,30446.48103,10.218373493975903
2021-01-08,routing,156,26,0,370862,4160.0,135169,127.988933,,mixed,156,9,7,282444,1710.0,237444,53879.951087,23.84121317363332
2021-01-22,routing,160,28,0,378916,4480.0,128495,152.618533,,mixed,160,8,7,285996,1580.0,245996,55272.804451,24.522585480687013
2021-01-15,routing,165,30,0,400900,4800.0,138230,112.50035,,mixed,165,9,8,301205,1770.0,256205,56960.821322,24.86779745572462
2021-02-21,routing,20,6,0,73705,960.0,17498,7.114617,,mixed,20,2,2,51904,380.0,41904,4203.663875,29.578726002306492
2021-02-14,routing,22,7,0,74940,1120.0,24292,8.039773,,mixed,22,2,2,61639,380.0,51639,4459.703256,17.748865759274086
2021-02-07,routing,28,9,0,103901,1440.0,29238,7.292223,,mixed,28,2,2,79003,440.0,69003,4978.380606,23.963195734401015
2021-02-16,routing,125,22,0,317471,3520.0,118898,61.533038,,mixed,125,8,7,265485,1580.0,225485,13047.545518,16.375038979938324
2021-02-02,routing,153,27,0,385160,4320.0,146866,82.683534,,mixed,150,10,9,313594,1870.0,263594,15621.072801,18.58084951708381
2021-02-23,routing,163,34,0,441075,5440.0,163536,83.29082,,mixed,162,9,8,314153,1800.0,269153,17107.334727,28.77560505582951
2021-02-04,routing,159,29,0,402300,4640.0,145690,132.183044,,mixed,156,9,8,307156,1770.0,262156,17116.975849,23.65001242853592
2021-02-09,routing,163,31,0,405565,4960.0,149322,147.090793,,mixed,162,9,9,334170,1800.0,289170,17220.755915,17.60383662298275
2021-02-11,routing,159,29,0,400801,4640.0,152599,127.633084,,mixed,158,10,10,360166,1990.0,310166,17521.142869,10.138447758363876
2021-02-18,routing,168,29,0,454106,4640.0,159742,98.507811,,mixed,167,9,9,332754,1800.0,287754,18253.97568,26.723276063297998
2021-02-25,routing,167,35,0,438071,5600.0,164999,108.977401,,mixed,167,9,9,335019,1830.0,290019,18352.706702,23.52404062355189
2021-02-01,routing,175,31,0,425791,4960.0,140919,150.638169,,mixed,174,10,8,321627,1990.0,271627,20648.567645,24.46364530955328
2021-02-17,routing,186,34,0,441674,5440.0,145922,170.061242,,mixed,185,10,9,379353,2080.0,329353,21142.060874,14.110180812092176
2021-02-10,routing,185,34,0,457799,5440.0,157060,161.278985,,mixed,185,10,9,359105,2050.0,309105,21181.821097,21.55836950277305
2021-02-22,routing,181,33,0,441198,5280.0,151309,196.623958,,mixed,180,9,8,334228,1860.0,289228,21272.669586,24.245350160245515
2021-02-15,routing,182,33,0,439181,5280.0,143588,194.723405,,mixed,182,9,8,335451,1860.0,290451,21341.918962,23.61896347974981
2021-02-03,routing,188,35,0,455685,5600.0,152165,168.480356,,mixed,188,10,9,349925,2020.0,299925,21457.155787,23.209014999396512
2021-02-24,routing,197,37,0,465944,5920.0,158759,147.061996,,mixed,196,10,9,374053,2050.0,324053,22038.551733,19.721468674347133
2021-02-08,routing,199,38,0,478068,6080.0,160954,188.385797,,mixed,198,11,10,374673,2240.0,319673,22551.957101,21.627676397499936
2021-02-27,routing,29,7,0,102309,1120.0,35731,8.939777,,mixed,29,3,2,99842,540.0,84842,25043.73873,2.41132256204244
2021-02-06,routing,35,10,0,116051,1600.0,38077,8.944131,,mixed,35,4,3,105294,700.0,85294,29653.692881,9.269200610076604
2021-02-20,routing,36,9,0,123880,1440.0,40795,9.79535,,mixed,36,3,3,104705,600.0,89705,30279.905657,15.478689053923151
2021-02-13,routing,41,10,0,123738,1600.0,50009,9.862444,,mixed,41,3,3,110616,600.0,95616,33850.164274,10.604664694758279
2021-02-19,routing,182,37,0,446045,5920.0,150925,209.763326,,mixed,182,9,8,320817,1770.0,275817,62634.96646,28.075194206862538
2021-02-12,routing,192,36,0,464946,5760.0,145686,197.823697,,mixed,192,9,8,336178,1860.0,291178,66002.577882,27.695259234405714
2021-02-05,routing,200,38,0,479586,6080.0,162029,200.611151,,mixed,200,10,9,347445,1990.0,297445,68680.707747,27.553139582890243
2021-02-26,routing,205,39,0,497818,6240.0,163893,188.680182,,mixed,204,10,9,364629,1990.0,314629,70026.858356,26.754556886251603
2021-03-21,routing,16,6,0,61879,960.0,23528,6.016475,,mixed,16,2,2,61758,380.0,51758,3699.869721,0.19554291439745308
2021-03-07,routing,23,6,0,82933,960.0,21792,6.475194,,mixed,23,2,2,71923,380.0,61923,4292.817746,13.27577683190045
2021-03-14,routing,25,8,0,84751,1280.0,22720,6.379055,,mixed,25,3,2,77755,510.0,62755,4570.33304,8.254769855222948
2021-03-02,routing,159,27,0,426071,4350.0,149302,137.064696,,mixed,158,10,9,317845,1840.0,267845,16521.34922,25.400930830777032
2021-03-25,routing,149,27,0,367772,4320.0,138942,118.102235,,mixed,148,10,10,284350,1780.0,234350,17028.654398,22.683075383661617
2021-03-16,routing,168,32,0,433206,5120.0,156125,122.409786,,mixed,167,10,9,329859,1900.0,279859,17746.690065,23.85631777953214
2021-03-09,routing,173,30,0,431844,4800.0,168480,168.329357,,mixed,172,10,9,343549,1990.0,293549,18448.444189,20.446040699882364
2021-03-11,routing,169,31,0,430377,4960.0,163779,137.282567,,mixed,168,10,9,339824,2080.0,289824,18840.171435,21.040390169549024
2021-03-18,routing,174,32,0,446050,5120.0,160374,136.760677,,mixed,172,9,9,329481,1860.0,284481,18850.657317,26.13361730747674
2021-03-04,routing,178,31,0,433313,4960.0,157559,143.857191,,mixed,177,10,9,340608,1960.0,290608,19866.546978,21.39446543260876
2021-03-03,routing,175,31,0,408144,4960.0,140527,135.864239,,mixed,174,9,8,324059,1740.0,279059,20051.744152,20.60179740483751
2021-03-23,routing,197,37,0,493172,5920.0,173691,177.74129,,mixed,196,11,9,373770,2240.0,318770,20060.064036,24.211025767886255
2021-03-01,routing,170,31,0,406799,4960.0,131472,140.928127,,mixed,169,9,8,321607,1860.0,276607,20093.274199,20.942037713957017
2021-03-10,routing,202,36,0,483751,5760.0,167594,206.099856,,mixed,201,10,9,362716,2020.0,312716,22669.312153,25.02010331761588
2021-03-24,routing,210,39,0,515997,6240.0,181921,203.054025,,mixed,209,11,10,398857,2270.0,343857,22897.183354,22.70168237412233
2021-03-08,routing,203,38,0,480811,6080.0,166482,220.58446,,mixed,202,10,10,378733,2110.0,328733,23181.745213,21.230379504628637
2021-03-15,routing,210,40,0,501634,6400.0,161674,210.038911,,mixed,210,11,10,388157,2240.0,333157,24068.302101,22.62147302615054
2021-03-17,routing,233,42,0,551171,6720.0,180011,257.141622,,mixed,232,11,10,407779,2210.0,352779,25065.794121,26.015882548247276
2021-03-22,routing,233,41,0,540749,6560.0,187507,368.774302,,mixed,232,12,11,443976,2430.0,383976,25730.017479,17.89610336773623
2021-03-06,routing,38,9,0,110956,1440.0,40290,10.500535,,mixed,38,3,3,110708,600.0,95708,31746.90485,0.2235120227838062
2021-03-27,routing,40,8,0,135843,1280.0,52289,8.3227,,mixed,40,5,3,119242,860.0,94242,33267.768435,12.22072539622947
2021-03-20,routing,48,10,0,142001,1600.0,54130,13.888,,mixed,48,4,3,125202,790.0,105202,39311.3338,11.830198378884656
2021-03-13,routing,54,11,0,165142,1760.0,57212,13.726633,,mixed,54,4,3,140153,790.0,120153,43058.059914,15.131825943733272
2021-03-12,routing,197,35,0,470069,5600.0,158456,169.517808,,mixed,197,10,9,346509,1900.0,296509,67672.910973,26.285502766615114
2021-03-05,routing,204,40,0,500181,6400.0,164536,139.096884,,mixed,203,10,9,367318,2050.0,317318,69676.427073,26.5629841997197
2021-03-19,routing,209,39,0,501286,6240.0,160859,235.878764,,mixed,208,10,9,357939,1990.0,307939,71356.383936,28.59585147001911
2021-03-26,routing,225,46,0,575503,7360.0,190569,236.067009,,mixed,224,12,10,405344,2340.0,345344,76753.130522,29.56700486357152
2021-04-18,routing,16,6,0,64092,960.0,18372,6.030712,,mixed,16,2,2,52211,380.0,42211,3701.895295,18.537414965986393
2021-04-25,routing,17,5,0,70736,800.0,25242,5.47052,,mixed,17,2,2,57718,380.0,47718,3865.5863,18.403641710020356
2021-04-11,routing,17,6,0,69144,960.0,25044,5.962597,,mixed,17,2,2,53490,350.0,43490,3896.551819,22.63970843457133
2021-04-27,routing,167,32,0,431275,5120.0,161182,122.455301,,mixed,167,10,9,335821,1900.0,285821,25431.409086,22.1329777983885
2021-04-20,routing,170,33,0,433456,5280.0,164001,139.268302,,mixed,169,10,8,338814,1960.0,288814,25507.963972,21.83428075744712
2021-04-06,routing,170,31,0,432100,4960.0,161559,150.097643,,mixed,170,10,10,347483,1840.0,297483,25812.133607,19.582735477898634
2021-04-13,routing,188,36,0,475770,5760.0,177770,140.615322,,mixed,187,11,10,370371,2120.0,315371,26263.445218,22.153351409294405
2021-04-08,routing,181,30,0,447228,4830.0,164485,134.476867,,mixed,181,12,10,383562,2280.0,323562,26355.803828,14.235691861869114
2021-04-01,routing,181,35,0,463912,5600.0,174711,132.765339,,mixed,180,10,10,365576,1960.0,315576,26358.129654,21.197123592405458
2021-04-15,routing,188,35,0,475408,5600.0,179539,156.166665,,mixed,187,12,11,409726,2280.0,349726,26516.252728,13.815922323562077
2021-04-19,routing,196,36,0,470062,5760.0,160215,165.907344,,mixed,195,10,10,375150,2050.0,325150,27514.121467,20.19137900957746
2021-04-22,routing,213,39,0,527412,6240.0,195848,156.188316,,mixed,212,13,12,427241,2500.0,362241,27579.210961,18.992931522225508
2021-04-21,routing,216,41,0,535728,6560.0,183220,188.254718,,mixed,215,12,11,429459,2460.0,369459,27608.200584,19.836372188871966
2021-04-05,routing,204,37,0,485669,5920.0,169305,194.202469,,mixed,204,11,11,399829,2180.0,344829,27673.38724,17.674589071981124
2021-04-07,routing,212,37,0,511295,5920.0,175451,209.825396,,mixed,212,11,10,395291,2270.0,340291,27733.268895,22.688271936944425
2021-04-12,routing,213,38,0,493857,6080.0,170300,257.647092,,mixed,212,10,10,395763,2200.0,345763,27751.381498,19.862834788207923
2021-04-26,routing,218,40,0,532739,6400.0,179046,234.188904,,mixed,217,11,10,415193,2270.0,360193,27924.721375,22.064463086051518
2021-04-14,routing,235,45,0,571839,7200.0,190314,290.326436,,mixed,234,13,11,444225,2680.0,379225,28212.966088,22.31642123045123
2021-04-17,routing,41,8,0,127191,1280.0,47538,11.967973,,mixed,41,3,2,109214,600.0,94214,36098.841832,14.133861672602622
2021-04-03,routing,43,12,0,142945,1920.0,50586,9.719716,,mixed,43,4,3,117270,700.0,97270,37845.053076,17.96145370597083
2021-04-24,routing,51,11,0,167473,1760.0,62156,12.340327,,mixed,51,4,3,132093,700.0,112093,43051.833985,21.125793411475282
2021-04-10,routing,51,11,0,161728,1760.0,59057,14.490003,,mixed,51,4,4,122703,790.0,102703,43097.659772,24.13002077562327
2021-04-02,routing,200,40,0,518950,6400.0,182814,121.773689,,mixed,200,12,10,376002,2220.0,316002,70748.868014,27.545620965410926
2021-04-23,routing,204,36,0,497166,5760.0,176003,272.71991,,mixed,203,11,10,369640,2210.0,314640,71725.061069,25.650587530120724
2021-04-09,routing,205,37,0,510241,5920.0,167547,164.583342,,mixed,205,11,10,365961,2210.0,310961,72459.103973,28.276833888299844
2021-04-16,routing,218,39,0,519296,6240.0,178179,281.984929,,mixed,217,11,10,381002,2180.0,326002,76503.703492,26.6310543505053
2021-05-16,routing,14,4,0,54307,640.0,19488,5.395064,,mixed,14,2,1,45864,350.0,35864,3413.674223,15.546798755224925
2021-05-23,routing,15,5,0,64464,800.0,21925,6.120011,,mixed,15,1,1,39070,220.0,34070,3522.19091,39.39252916356416
2021-05-02,routing,15,7,0,72923,1120.0,20730,6.107594,,mixed,15,2,2,46355,380.0,36355,3534.601866,36.432949823786736
2021-05-09,routing,24,6,0,75119,960.0,25974,6.759304,,mixed,24,2,2,78922,440.0,68922,4360.60153,-5.06263395412612
2021-05-27,routing,141,27,0,363045,4320.0,143823,114.076274,,mixed,141,9,8,306719,1800.0,261719,14612.171315,15.514881075348786
2021-05-25,routing,167,28,0,424770,4480.0,165758,114.516583,,mixed,167,11,9,339583,2090.0,284583,16848.109939,20.054853214680886
2021-05-11,routing,167,29,0,404217,4640.0,149232,181.461364,,mixed,166,10,9,340138,1900.0,290138,17290.264505,15.852623714489988
2021-05-18,routing,168,30,0,430172,4800.0,166862,143.573097,,mixed,167,11,9,348741,2180.0,293741,17409.696398,18.929869912500116
2021-05-04,routing,171,32,0,433288,5120.0,164978,126.13557,,mixed,170,10,9,340809,1990.0,290809,17670.348017,21.34354055501191
2021-05-06,routing,176,33,0,478129,5280.0,174271,125.58461,,mixed,175,11,9,365902,2090.0,310902,18381.79999,23.47211735744956
2021-05-13,routing,191,33,0,465856,5280.0,170125,147.577782,,mixed,190,11,10,384078,2120.0,329078,19961.776993,17.55435155928012
2021-05-20,routing,197,34,0,487606,5440.0,187344,176.849873,,mixed,195,11,10,375752,2180.0,320752,20630.696917,22.939422402513504
2021-05-26,routing,196,34,0,459025,5440.0,163300,233.373313,,mixed,196,11,10,385924,2240.0,330924,22147.660911,15.92527640106748
2021-05-05,routing,213,40,0,529492,6400.0,187707,195.225462,,mixed,212,12,10,418660,2460.0,358660,23722.802074,20.93176100866491
2021-05-19,routing,217,37,0,519116,5920.0,182074,212.708987,,mixed,215,11,10,424229,2330.0,369229,23873.649594,18.278573575077633
2021-05-12,routing,218,40,0,514144,6400.0,172515,254.965844,,mixed,218,11,11,423577,2360.0,368577,24283.178769,17.615103939752288
2021-05-24,routing,215,40,0,514373,6400.0,180228,220.880527,,mixed,215,12,12,408195,2490.0,348195,24756.56442,20.642218778979455
2021-05-03,routing,218,36,0,505260,5760.0,180716,245.403427,,mixed,217,11,10,405688,2240.0,350688,24884.326164,19.707081502592725
2021-05-10,routing,218,37,0,511777,5920.0,185067,263.132725,,mixed,217,12,10,419608,2400.0,359608,24913.808778,18.009601838300664
2021-05-17,routing,221,37,0,509338,5920.0,185623,239.271522,,mixed,220,11,11,421133,2330.0,366133,25070.415344,17.31757693319564
2021-05-22,routing,43,10,0,147659,1600.0,49160,9.513695,,mixed,43,4,3,118987,730.0,98987,35552.322008,19.41771243202243
2021-05-08,routing,44,9,0,134510,1440.0,49447,12.843282,,mixed,44,4,3,113095,700.0,93095,36237.834402,15.9207493866627
2021-05-01,routing,47,11,0,143392,1760.0,56942,12.180883,,mixed,47,4,3,123343,760.0,103343,38574.520374,13.981951573309528
2021-05-15,routing,47,11,0,145430,1760.0,57559,11.397799,,mixed,47,4,3,119280,760.0,99280,38589.009511,17.981159320635356
2021-05-21,routing,188,34,0,459753,5440.0,163442,117.899728,,mixed,188,9,8,339231,1860.0,294231,64646.748545,26.21451083516584
2021-05-14,routing,193,34,0,462592,5440.0,164578,192.967513,,mixed,192,10,10,371388,1990.0,321388,66035.697519,19.71586192584394
2021-05-07,routing,194,34,0,456610,5440.0,162389,209.676837,,mixed,193,11,9,341742,2180.0,286742,66303.672053,25.15669827642846
2021-06-13,routing,19,5,0,78538,800.0,27861,6.121456,,mixed,19,2,2,60479,350.0,50479,3937.528277,22.993964704983576
2021-06-27,routing,20,7,0,75021,1120.0,23992,6.576942,,mixed,20,2,2,75607,410.0,65607,4113.836007,-0.7811146212393864
2021-06-06,routing,23,5,0,82952,800.0,27857,6.04475,,mixed,23,2,2,75833,410.0,65833,4259.592048,8.582071559456072
2021-06-20,routing,25,6,0,81868,960.0,27637,7.002769,,mixed,25,2,2,76514,410.0,66514,4465.424509,6.5397957687985535
2021-06-01,routing,155,29,0,402954,4640.0,155765,150.602881,,mixed,155,9,9,328081,1770.0,283081,15833.924513,18.581029100095794
2021-06-08,routing,164,31,0,429367,4960.0,163283,117.191143,,mixed,162,11,9,345132,2060.0,290132,16640.76739,19.61841501559272
2021-06-22,routing,165,30,0,441667,4800.0,161528,118.828049,,mixed,165,10,8,348304,1930.0,298304,16740.133029,21.138776499036606
2021-06-03,routing,156,28,0,404371,4480.0,161150,128.155175,,mixed,156,10,9,326883,1930.0,276883,17064.502463,19.162600681057743
2021-06-15,routing,176,31,0,428921,4960.0,162007,170.930135,,mixed,174,11,10,354288,2150.0,299288,18299.828965,17.400173924802004
2021-06-17,routing,172,30,0,451738,4800.0,167989,106.379398,,mixed,172,11,10,369901,2180.0,314901,18483.578025,18.11603185917501
2021-06-10,routing,174,32,0,438887,5120.0,167869,148.59558,,mixed,174,10,9,355386,1990.0,305386,18962.864614,19.025626186239283
2021-06-24,routing,176,34,0,463410,5440.0,173093,148.317464,,mixed,176,12,10,377305,2310.0,317305,18991.669546,18.580738438963337
2021-06-02,routing,179,29,0,422948,4640.0,152542,143.200152,,mixed,179,11,9,352545,2150.0,297545,20483.89175,16.64578151451242
2021-06-09,routing,195,35,0,467243,5600.0,168233,214.559559,,mixed,195,10,9,373604,2110.0,323604,22051.32695,20.040749674152423
2021-06-23,routing,202,36,0,483492,5760.0,174844,182.32058,,mixed,202,11,10,380387,2210.0,325387,22480.372073,21.32506846028476
2021-06-16,routing,206,38,0,507140,6080.0,184179,206.379308,,mixed,206,11,10,394097,2180.0,339097,22676.620849,22.290294593208976
2021-06-21,routing,200,34,0,484728,5440.0,167293,214.454269,,mixed,200,10,9,382505,2110.0,332505,22869.528958,21.088734300473668
2021-06-14,routing,207,35,0,504631,5600.0,177240,251.764471,,mixed,207,11,10,411639,2270.0,356639,23628.017984,18.4277224348088
2021-06-07,routing,211,38,0,508634,6080.0,182751,223.415026,,mixed,211,11,10,398143,2240.0,343143,23995.020927,21.72308575517956
2021-06-19,routing,37,7,0,110721,1120.0,43921,9.838549,,mixed,37,3,2,105580,570.0,90580,31018.080745,4.643202283216373
2021-06-05,routing,40,9,0,127954,1440.0,49140,9.747731,,mixed,40,3,3,112103,630.0,97103,33179.898147,12.388045703924847
2021-06-12,routing,48,8,0,145403,1280.0,51924,16.689535,,mixed,48,4,3,118220,760.0,98220,39393.887894,18.694937518483112
2021-06-26,routing,49,9,0,146666,1440.0,58152,13.70573,,mixed,49,4,3,123104,730.0,103104,40059.237108,16.065073023059195
2021-06-25,routing,176,33,0,440077,5280.0,151194,157.323288,,mixed,176,10,8,327894,1930.0,277894,60595.567415,25.491675320455283
2021-06-04,routing,181,32,0,428048,5120.0,150826,144.5172,,mixed,181,9,8,329514,1800.0,284514,62129.975711,23.019381003999552
2021-06-18,routing,189,33,0,463475,5280.0,173926,152.500748,,mixed,187,10,9,341299,1990.0,291299,64370.10792,26.360860887858028
2021-06-11,routing,205,38,0,508904,6080.0,181357,205.17216,,mixed,203,10,10,373183,2050.0,323183,69635.011874,26.669273576155817
2021-02-28,routing,14,5,0,53263,800.0,18281,6.857657,,agent_with_anytime,14,2,2,52774,320.0,42774,4513.080807,0.9180857255505698
2021-01-31,routing,17,4,0,67452,640.0,18753,6.680128,,agent_with_anytime,17,2,2,70221,440.0,60221,5414.536766,-4.105141433908557
2021-03-28,routing,19,6,0,77607,960.0,25425,6.133779,,agent_with_anytime,19,2,2,73605,410.0,63605,6015.277457,5.156751323978507
2021-01-30,routing,36,10,0,122828,1600.0,41420,6.54416,,agent_with_anytime,36,4,3,117468,760.0,97468,11124.678451,4.363825837756863
2021-01-28,routing,159,27,0,411328,4320.0,150638,124.227181,,agent_with_anytime,159,10,9,380082,2350.0,330082,48613.387177,7.596370779523884
2021-01-29,routing,180,31,0,425696,4960.0,145889,113.632664,,agent_with_anytime,180,9,9,405394,2430.0,360394,55394.245984,4.7691310230775015
2021-03-30,routing,184,35,0,490235,5600.0,178566,134.209136,,agent_with_anytime,184,13,11,487367,3250.0,422367,56429.506523,0.5850255489714117
2021-03-31,routing,209,36,0,495901,5760.0,179287,229.938045,,agent_with_anytime,209,13,11,474502,3070.0,409502,64885.262788,4.315175811301046
2021-03-29,routing,221,41,0,532293,6560.0,182697,196.717266,,agent_with_anytime,221,12,12,512755,2970.0,452755,68484.540073,3.670534837016455
2021-05-30,routing,11,4,0,42875,640.0,15620,5.851406,,agent_with_anytime,11,1,1,46003,280.0,41003,3611.053332,-7.295626822157434
2021-05-29,routing,40,8,0,128794,1280.0,45067,9.368967,,agent_with_anytime,40,3,3,136056,810.0,121056,12325.622556,-5.638461419010202
2021-05-31,routing,92,16,0,224908,2560.0,69376,48.269886,,agent_with_anytime,92,8,6,222884,1550.0,182884,28071.750508,0.8999235242854856
2021-06-29,routing,165,29,0,410881,4640.0,160718,128.549437,,agent_with_anytime,165,10,9,418417,2740.0,368417,50527.797235,-1.834107685680282
2021-04-29,routing,190,34,0,461345,5440.0,165708,194.308731,,agent_with_anytime,190,11,11,515390,3110.0,460390,58344.080941,-11.714660395148966
2021-06-30,routing,200,36,0,476624,5760.0,177368,167.605017,,agent_with_anytime,200,12,11,436154,2580.0,376154,61932.841326,8.490969821074893
2021-06-28,routing,201,37,0,489491,5920.0,171647,213.2872,,agent_with_anytime,201,11,10,472435,3170.0,417435,62066.528904,3.4844358731825507
2021-05-28,routing,202,35,0,488123,5600.0,170520,189.391698,,agent_with_anytime,202,13,11,484163,3130.0,419163,62326.304425,0.8112709296632201
2021-04-28,routing,208,38,0,495918,6080.0,163912,194.563341,,agent_with_anytime,208,11,10,473780,3050.0,418780,64331.272637,4.464044458962974
2021-04-30,routing,217,36,0,529226,5760.0,184924,293.216905,,agent_with_anytime,217,12,11,570308,3660.0,510308,67107.030352,-7.762657163480252


==> data/comparison_6/comparison_routing_anytime_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration,total_travel_time_routing,computation_time_routing,algo_anytime_180,no_of_requests_anytime_180,no_of_runs_anytime_180,no_of_vehicles_anytime_180,objective_anytime_180,operational_cost_anytime_180,total_travel_time_anytime_180,computation_time_anytime_180,diff_routing_anytime
2021-01-03,routing,7,3,0,26375,480.0,8075,6.106256,,mixed,7,1,1,24271,160.0,19271,2604.249436,7.977251184834123
2021-01-10,routing,9,4,0,37117,640.0,11008,6.150977,,mixed,9,1,1,29443,160.0,24443,2816.18559,20.675162324541315
2021-01-24,routing,11,5,0,48486,800.0,11191,3.41718,,mixed,11,1,1,34911,190.0,29911,3126.986549,27.997772552901868
2021-01-17,routing,12,6,0,51571,960.0,15174,3.48797,,mixed,12,1,1,35889,190.0,30889,3223.151612,30.408562952046694
2021-01-12,routing,118,22,0,322723,3520.0,119728,69.492935,,mixed,118,7,6,232624,1300.0,197624,11668.441709,27.918369623485155
2021-01-26,routing,127,23,0,326493,3680.0,130021,63.171931,,mixed,127,8,7,269348,1640.0,229348,12817.244509,17.502672339070056
2021-01-07,routing,139,26,0,373905,4160.0,136723,67.207385,,mixed,137,8,7,273140,1550.0,233140,14829.713487,26.949358794346157
2021-01-19,routing,151,29,0,396987,4640.0,152510,81.907217,,mixed,149,9,8,294526,1770.0,249526,15218.825826,25.80966127354296
2021-01-05,routing,155,32,0,440339,5120.0,158872,70.404593,,mixed,155,10,9,315369,1930.0,265369,15663.320891,28.38040691376417
2021-01-14,routing,154,28,0,392030,4480.0,146170,116.231938,,mixed,154,10,9,306793,1870.0,256793,16207.807239,21.742468688620768
2021-01-21,routing,165,31,0,416440,4960.0,161523,137.654818,,mixed,165,9,9,337016,1830.0,292016,16692.29177,19.072135241571416
2021-01-18,routing,159,28,0,377777,4480.0,123462,110.679002,,mixed,159,8,8,283727,1640.0,243727,18312.496957,24.895639491022482
2021-01-20,routing,179,32,0,437771,5120.0,152949,144.5848,,mixed,179,10,9,336780,1930.0,286780,19800.710163,23.069367317615832
2021-01-04,routing,174,32,0,428453,5120.0,145632,119.546564,,mixed,174,8,8,312821,1730.0,272821,19990.049778,26.98825775522636
2021-01-27,routing,182,34,0,455757,5440.0,157480,161.448073,,mixed,182,9,8,340246,1860.0,295246,19997.013324,25.344865794710778
2021-01-25,routing,175,31,0,421881,4960.0,144799,128.042317,,mixed,175,9,8,317805,1800.0,272805,20347.336763,24.669515811330683
2021-01-13,routing,186,32,0,456567,5120.0,163319,153.297638,,mixed,186,11,10,355352,2150.0,300352,20499.992661,22.16870689296423
2021-01-11,routing,180,32,0,445702,5120.0,153828,154.304242,,mixed,180,10,8,328003,2050.0,278003,20965.241003,26.407554823626548
2021-01-06,routing,193,37,0,489972,5920.0,161592,167.315208,,mixed,193,10,9,354819,2080.0,304819,21384.975893,27.583821116308687
2021-01-09,routing,27,7,0,94176,1120.0,31715,7.588764,,mixed,27,3,2,84097,570.0,69097,23421.714315,10.702302072714916
2021-01-23,routing,27,7,0,85896,1120.0,31544,5.090931,,mixed,27,3,2,75037,540.0,60037,23458.944643,12.6420322250163
2021-01-02,routing,28,7,0,91411,1120.0,30544,7.531009,,mixed,28,3,2,75397,540.0,60397,24126.254331,17.518679371191652
2021-01-01,routing,79,16,0,195295,2560.0,53524,26.881821,,mixed,79,4,4,133174,760.0,113174,28398.177997,31.80880206866535
2021-01-16,routing,36,9,0,119520,1440.0,39956,6.416406,,mixed,36,3,3,84626,600.0,69626,30275.983973,29.195113788487284
2021-01-08,routing,156,26,0,370862,4160.0,135169,127.988933,,mixed,156,8,7,274885,1610.0,234885,53769.265065,25.879437634483985
2021-01-22,routing,160,28,0,378916,4480.0,128495,152.618533,,mixed,160,8,7,282715,1580.0,242715,55007.636102,25.38847660167425
2021-01-15,routing,165,30,0,400900,4800.0,138230,112.50035,,mixed,165,9,8,296928,1860.0,251928,56639.33408,25.934647044150662
2021-02-21,routing,20,6,0,73705,960.0,17498,7.114617,,mixed,20,2,2,47190,350.0,37190,4085.84835,35.9744929109287
2021-02-14,routing,22,7,0,74940,1120.0,24292,8.039773,,mixed,22,2,2,54995,380.0,44995,4219.464255,26.61462503336002
2021-02-07,routing,28,9,0,103901,1440.0,29238,7.292223,,mixed,28,2,2,75147,410.0,65147,4975.843611,27.674420842917776
2021-02-16,routing,125,22,0,317471,3520.0,118898,61.533038,,mixed,125,7,7,253047,1390.0,218047,12718.305423,20.29287714468408
2021-02-02,routing,153,27,0,385160,4320.0,146866,82.683534,,mixed,150,9,8,300133,1740.0,255133,15230.473269,22.075760722816494
2021-02-23,routing,163,34,0,441075,5440.0,163536,83.29082,,mixed,162,9,8,319011,1800.0,274011,16742.27087,27.67420506716545
2021-02-04,routing,159,29,0,402300,4640.0,145690,132.183044,,mixed,156,9,8,302072,1770.0,257072,16990.414963,24.913745960725826
2021-02-09,routing,163,31,0,405565,4960.0,149322,147.090793,,mixed,162,10,9,314523,1870.0,264523,17063.819193,22.448189562708812
2021-02-11,routing,159,29,0,400801,4640.0,152599,127.633084,,mixed,158,9,8,313433,1740.0,268433,17367.427164,21.798348806514955
2021-02-18,routing,168,29,0,454106,4640.0,159742,98.507811,,mixed,167,9,8,335491,1860.0,290491,17970.89703,26.120553350979726
2021-02-25,routing,167,35,0,438071,5600.0,164999,108.977401,,mixed,167,9,8,336058,1890.0,291058,18529.556447,23.286864458044473
2021-02-01,routing,175,31,0,425791,4960.0,140919,150.638169,,mixed,174,9,8,320813,1830.0,275813,20829.456128,24.654818913504513
2021-02-22,routing,181,33,0,441198,5280.0,151309,196.623958,,mixed,180,9,9,327312,1860.0,282312,21251.088416,25.812900330463872
2021-02-03,routing,188,35,0,455685,5600.0,152165,168.480356,,mixed,188,10,9,357240,2080.0,307240,21578.218681,21.603739425260873
2021-02-17,routing,186,34,0,441674,5440.0,145922,170.061242,,mixed,185,10,9,351610,2080.0,301610,21617.779496,20.3915104805807
2021-02-15,routing,182,33,0,439181,5280.0,143588,194.723405,,mixed,182,9,8,335847,1860.0,290847,21625.844205,23.528795644620327
2021-02-10,routing,185,34,0,457799,5440.0,157060,161.278985,,mixed,185,10,9,345137,2020.0,295137,21772.122199,24.609490191110073
2021-02-24,routing,197,37,0,465944,5920.0,158759,147.061996,,mixed,196,10,9,362403,1960.0,312403,22432.272333,22.221769139639097
2021-02-08,routing,199,38,0,478068,6080.0,160954,188.385797,,mixed,198,10,9,378437,2080.0,328437,22743.630995,20.84034070466963
2021-02-27,routing,29,7,0,102309,1120.0,35731,8.939777,,mixed,29,3,2,77158,540.0,62158,25012.525903,24.583369987000165
2021-02-06,routing,35,10,0,116051,1600.0,38077,8.944131,,mixed,35,4,2,93070,760.0,73070,29486.806042,19.802500624725337
2021-02-20,routing,36,9,0,123880,1440.0,40795,9.79535,,mixed,36,3,2,90181,540.0,75181,30286.698539,27.202938327413626
2021-02-13,routing,41,10,0,123738,1600.0,50009,9.862444,,mixed,41,3,3,97269,570.0,82269,33962.839827,21.39116520389856
2021-02-19,routing,182,37,0,446045,5920.0,150925,209.763326,,mixed,182,9,9,324737,1800.0,279737,62698.250628,27.196359111748816
2021-02-12,routing,192,36,0,464946,5760.0,145686,197.823697,,mixed,192,9,8,320272,1770.0,275272,66128.688242,31.116301678044334
2021-02-05,routing,200,38,0,479586,6080.0,162029,200.611151,,mixed,200,10,9,353000,2020.0,303000,68763.200604,26.39484889050139
2021-02-26,routing,205,39,0,497818,6240.0,163893,188.680182,,mixed,204,11,10,352484,2060.0,297484,70060.166481,29.194203504091856
2021-03-21,routing,16,6,0,61879,960.0,23528,6.016475,,mixed,16,2,2,49388,380.0,39388,3814.240117,20.186169782963525
2021-03-07,routing,23,6,0,82933,960.0,21792,6.475194,,mixed,23,2,2,62499,320.0,52499,4420.569419,24.639166556135677
2021-03-14,routing,25,8,0,84751,1280.0,22720,6.379055,,mixed,25,2,2,81043,440.0,71043,4665.164423,4.375169614517823
2021-03-02,routing,159,27,0,426071,4350.0,149302,137.064696,,mixed,158,9,9,320820,1830.0,275820,15962.662973,24.702690396670977
2021-03-25,routing,149,27,0,367772,4320.0,138942,118.102235,,mixed,148,9,9,279662,1590.0,234662,16413.725998,23.957778188660367
2021-03-16,routing,168,32,0,433206,5120.0,156125,122.409786,,mixed,167,9,8,321820,1770.0,276820,17149.744895,25.712016915739856
2021-03-09,routing,173,30,0,431844,4800.0,168480,168.329357,,mixed,172,9,9,331123,1890.0,286123,17566.653373,23.323468659979067
2021-03-11,routing,169,31,0,430377,4960.0,163779,137.282567,,mixed,168,9,9,325984,1770.0,280984,18167.247255,24.256175399707697
2021-03-18,routing,174,32,0,446050,5120.0,160374,136.760677,,mixed,172,9,9,323903,1800.0,278903,19181.43949,27.38414975899563
2021-03-04,routing,178,31,0,433313,4960.0,157559,143.857191,,mixed,177,10,9,342565,1930.0,292565,19487.381946,20.94282885581554
2021-03-03,routing,175,31,0,408144,4960.0,140527,135.864239,,mixed,174,9,8,319261,1830.0,274261,19956.00518,21.77736289152848
2021-03-01,routing,170,31,0,406799,4960.0,131472,140.928127,,mixed,169,8,8,297015,1700.0,257015,20200.691374,26.987283646223318
2021-03-23,routing,197,37,0,493172,5920.0,173691,177.74129,,mixed,196,10,10,362859,1990.0,312859,20290.076521,26.42343847582588
2021-03-10,routing,202,36,0,483751,5760.0,167594,206.099856,,mixed,201,11,10,376648,2120.0,321648,22507.603329,22.140109271091948
2021-03-24,routing,210,39,0,515997,6240.0,181921,203.054025,,mixed,209,11,10,399684,2210.0,344684,23020.970494,22.54141012447747
2021-03-08,routing,203,38,0,480811,6080.0,166482,220.58446,,mixed,202,10,10,377136,2020.0,327136,23254.534528,21.562526647684848
2021-03-15,routing,210,40,0,501634,6400.0,161674,210.038911,,mixed,210,10,10,381195,2110.0,331195,24121.185432,24.009337485098698
2021-03-17,routing,233,42,0,551171,6720.0,180011,257.141622,,mixed,232,12,10,408475,2430.0,348475,24793.828037,25.889605948063306
2021-03-22,routing,233,41,0,540749,6560.0,187507,368.774302,,mixed,232,13,11,432780,2350.0,367780,25837.112292,19.966564894248535
2021-03-06,routing,38,9,0,110956,1440.0,40290,10.500535,,mixed,38,3,3,98191,600.0,83191,31766.333662,11.504560366271315
2021-03-27,routing,40,8,0,135843,1280.0,52289,8.3227,,mixed,40,4,3,118331,730.0,98331,33101.137515,12.891352517244172
2021-03-20,routing,48,10,0,142001,1600.0,54130,13.888,,mixed,48,4,3,125748,820.0,105748,39292.320857,11.445694044408137
2021-03-13,routing,54,11,0,165142,1760.0,57212,13.726633,,mixed,54,3,3,119521,660.0,104521,43267.760769,27.625316394375748
2021-03-12,routing,197,35,0,470069,5600.0,158456,169.517808,,mixed,197,10,9,340668,2080.0,290668,67829.194508,27.528086302223716
2021-03-05,routing,204,40,0,500181,6400.0,164536,139.096884,,mixed,203,10,8,366449,2020.0,316449,69875.959014,26.736721306886906
2021-03-19,routing,209,39,0,501286,6240.0,160859,235.878764,,mixed,208,9,9,349026,1950.0,304026,71363.085987,30.37387838479431
2021-03-26,routing,225,46,0,575503,7360.0,190569,236.067009,,mixed,224,11,10,393201,2240.0,338201,76917.925836,31.676985176445648
2021-04-18,routing,16,6,0,64092,960.0,18372,6.030712,,mixed,16,2,2,46842,350.0,36842,3811.125147,26.91443549897023
2021-04-11,routing,17,6,0,69144,960.0,25044,5.962597,,mixed,17,2,2,54601,350.0,44601,3947.777787,21.032916811292374
2021-04-25,routing,17,5,0,70736,800.0,25242,5.47052,,mixed,17,2,2,65877,380.0,55877,3965.038753,6.869203800045239
2021-04-27,routing,167,32,0,431275,5120.0,161182,122.455301,,mixed,167,10,9,321551,1810.0,271551,17031.841578,25.44177149150774
2021-04-20,routing,170,33,0,433456,5280.0,164001,139.268302,,mixed,169,10,8,332609,1990.0,282609,17224.933394,23.26579860470267
2021-04-06,routing,170,31,0,432100,4960.0,161559,150.097643,,mixed,170,11,9,348918,1970.0,293918,17265.375563,19.250636426753065
2021-04-13,routing,188,36,0,475770,5760.0,177770,140.615322,,mixed,187,12,10,372041,2400.0,312041,18697.855755,21.802341467515816
2021-04-01,routing,181,35,0,463912,5600.0,174711,132.765339,,mixed,180,10,9,359106,1990.0,309106,19145.012941,22.591784648812705
2021-04-08,routing,181,30,0,447228,4830.0,164485,134.476867,,mixed,181,11,10,368750,2150.0,313750,19180.570286,17.547649073850476
2021-04-15,routing,188,35,0,475408,5600.0,179539,156.166665,,mixed,187,11,10,372200,2180.0,317200,19352.049712,21.709352808534984
2021-04-22,routing,213,39,0,527412,6240.0,195848,156.188316,,mixed,212,12,11,418138,2310.0,358138,22472.871902,20.71890666120604
2021-04-19,routing,196,36,0,470062,5760.0,160215,165.907344,,mixed,195,10,9,373556,2050.0,323556,23081.790696,20.530483212852772
2021-04-05,routing,204,37,0,485669,5920.0,169305,194.202469,,mixed,204,11,10,384128,2300.0,329128,23801.153558,20.90744931218587
2021-04-07,routing,212,37,0,511295,5920.0,175451,209.825396,,mixed,212,11,10,383769,2210.0,328769,23844.659329,24.94176551697161
2021-04-21,routing,216,41,0,535728,6560.0,183220,188.254718,,mixed,215,11,10,402869,2300.0,347869,24006.37476,24.79971179404474
2021-04-12,routing,213,38,0,493857,6080.0,170300,257.647092,,mixed,212,10,10,395693,2200.0,345693,24442.267334,19.8770089317353
2021-04-26,routing,218,40,0,532739,6400.0,179046,234.188904,,mixed,217,11,10,404286,2300.0,349286,24869.132524,24.111807095031526
2021-04-14,routing,235,45,0,571839,7200.0,190314,290.326436,,mixed,234,12,10,422332,2490.0,362332,25424.288732,26.144946392253765
2021-04-17,routing,41,8,0,127191,1280.0,47538,11.967973,,mixed,41,3,2,103636,570.0,88636,33848.543296,18.519392095352657
2021-04-03,routing,43,12,0,142945,1920.0,50586,9.719716,,mixed,43,4,3,100716,760.0,80716,35474.187138,29.54213158907272
2021-04-10,routing,51,11,0,161728,1760.0,59057,14.490003,,mixed,51,4,4,123065,790.0,103065,41416.848165,23.906188167787892
2021-04-24,routing,51,11,0,167473,1760.0,62156,12.340327,,mixed,51,4,3,137803,700.0,117803,41536.766969,17.716288595773648
2021-04-02,routing,200,40,0,518950,6400.0,182814,121.773689,,mixed,200,10,9,362160,2080.0,312160,68747.294351,30.212929954716255
2021-04-23,routing,204,36,0,497166,5760.0,176003,272.71991,,mixed,203,11,10,367412,2120.0,312412,69736.800413,26.098727587968607
2021-04-09,routing,205,37,0,510241,5920.0,167547,164.583342,,mixed,205,11,9,369001,2210.0,314001,70372.175029,27.681037000162668
2021-04-16,routing,218,39,0,519296,6240.0,178179,281.984929,,mixed,217,11,10,379818,2180.0,324818,74493.402464,26.85905533645551
2021-05-16,routing,14,4,0,54307,640.0,19488,5.395064,,mixed,14,2,1,46550,380.0,36550,3465.945135,14.283609847717605
2021-05-02,routing,15,7,0,72923,1120.0,20730,6.107594,,mixed,15,2,2,44063,380.0,34063,3624.474884,39.575991113914675
2021-05-23,routing,15,5,0,64464,800.0,21925,6.120011,,mixed,15,1,1,35470,190.0,30470,3680.098462,44.97704144949119
2021-05-09,routing,24,6,0,75119,960.0,25974,6.759304,,mixed,24,2,2,75482,410.0,65482,4529.975657,-0.4832332698784595
2021-05-27,routing,141,27,0,363045,4320.0,143823,114.076274,,mixed,141,9,8,301319,1770.0,256319,14782.112106,17.002299990359322
2021-05-11,routing,167,29,0,404217,4640.0,149232,181.461364,,mixed,166,10,9,324949,1960.0,274949,16623.86923,19.610258846114835
2021-05-25,routing,167,28,0,424770,4480.0,165758,114.516583,,mixed,167,11,9,352394,2090.0,297394,16720.041265,17.038868093321092
2021-05-18,routing,168,30,0,430172,4800.0,166862,143.573097,,mixed,167,10,8,330751,1990.0,280751,16977.869534,23.11191802348828
2021-05-04,routing,171,32,0,433288,5120.0,164978,126.13557,,mixed,170,10,9,328997,1870.0,278997,17166.492089,24.069671904137664
2021-05-06,routing,176,33,0,478129,5280.0,174271,125.58461,,mixed,175,10,9,340567,1960.0,290567,18257.119892,28.770896557205273
2021-05-13,routing,191,33,0,465856,5280.0,170125,147.577782,,mixed,190,11,10,376031,2150.0,321031,19797.598902,19.281709369418877
2021-05-20,routing,197,34,0,487606,5440.0,187344,176.849873,,mixed,195,11,10,383106,2180.0,328106,20074.505824,21.431237515535084
2021-05-26,routing,196,34,0,459025,5440.0,163300,233.373313,,mixed,196,10,9,360773,2020.0,310773,21927.233489,21.40449866565002
2021-05-05,routing,213,40,0,529492,6400.0,187707,195.225462,,mixed,212,12,10,402511,2400.0,342511,23062.24391,23.98166544537028
2021-05-19,routing,217,37,0,519116,5920.0,182074,212.708987,,mixed,215,10,10,390972,2170.0,340972,23550.349219,24.68504149361607
2021-05-12,routing,218,40,0,514144,6400.0,172515,254.965844,,mixed,218,11,11,396543,2240.0,341543,23958.460416,22.8731639385075
2021-05-24,routing,215,40,0,514373,6400.0,180228,220.880527,,mixed,215,12,11,422580,2430.0,362580,24433.830638,17.845610092287114
2021-05-10,routing,218,37,0,511777,5920.0,185067,263.132725,,mixed,217,12,12,421739,2430.0,361739,24826.632797,17.593209542437428
2021-05-17,routing,221,37,0,509338,5920.0,185623,239.271522,,mixed,220,11,10,414289,2270.0,359289,24894.140965,18.661281899249616
2021-05-03,routing,218,36,0,505260,5760.0,180716,245.403427,,mixed,217,12,10,405427,2400.0,345427,24908.984219,19.758738075446306
2021-05-22,routing,43,10,0,147659,1600.0,49160,9.513695,,mixed,43,4,3,114706,730.0,94706,35645.376059,22.316960022755133
2021-05-08,routing,44,9,0,134510,1440.0,49447,12.843282,,mixed,44,5,3,126603,920.0,101603,36339.133399,5.878373355140882
2021-05-01,routing,47,11,0,143392,1760.0,56942,12.180883,,mixed,47,4,3,120304,790.0,100304,38638.793205,16.101316670386076
2021-05-15,routing,47,11,0,145430,1760.0,57559,11.397799,,mixed,47,4,3,114840,760.0,94840,38671.281475,21.034174516949736
2021-05-21,routing,188,34,0,459753,5440.0,163442,117.899728,,mixed,188,10,9,346429,1930.0,296429,64804.801323,24.648887554839227
2021-05-14,routing,193,34,0,462592,5440.0,164578,192.967513,,mixed,192,10,9,341669,1930.0,291669,66164.428756,26.140313710570005
2021-05-07,routing,194,34,0,456610,5440.0,162389,209.676837,,mixed,193,11,9,347211,2180.0,292211,66407.666542,23.958958410897704
2021-06-13,routing,19,5,0,78538,800.0,27861,6.121456,,mixed,19,2,2,65777,380.0,55777,3998.036494,16.2481855916881
2021-06-27,routing,20,7,0,75021,1120.0,23992,6.576942,,mixed,20,2,2,55507,380.0,45507,4053.688748,26.011383479292466
2021-06-06,routing,23,5,0,82952,800.0,27857,6.04475,,mixed,23,2,2,75747,410.0,65747,4317.494201,8.685745973575079
2021-06-20,routing,25,6,0,81868,960.0,27637,7.002769,,mixed,25,2,2,80017,440.0,70017,4542.064347,2.2609566619436166
2021-06-01,routing,155,29,0,402954,4640.0,155765,150.602881,,mixed,155,9,8,320307,1860.0,275307,15416.444769,20.510281570601112
2021-06-03,routing,156,28,0,404371,4480.0,161150,128.155175,,mixed,156,11,9,337935,2120.0,282935,16729.771907,16.429466999364443
2021-06-08,routing,164,31,0,429367,4960.0,163283,117.191143,,mixed,162,10,8,331061,2020.0,281061,16991.616271,22.895564866419637
2021-06-22,routing,165,30,0,441667,4800.0,161528,118.828049,,mixed,165,10,9,337238,1930.0,287238,17304.953844,23.64428404204978
2021-06-15,routing,176,31,0,428921,4960.0,162007,170.930135,,mixed,174,10,9,340163,1990.0,290163,18564.397578,20.693321147717178
2021-06-10,routing,174,32,0,438887,5120.0,167869,148.59558,,mixed,174,9,8,342320,1890.0,297320,18703.213779,22.002702290111124
2021-06-17,routing,172,30,0,451738,4800.0,167989,106.379398,,mixed,172,10,9,352545,2050.0,302545,18807.485911,21.95808189702881
2021-06-24,routing,176,34,0,463410,5440.0,173093,148.317464,,mixed,176,10,9,377918,2080.0,327918,19113.323435,18.448458168792214
2021-06-02,routing,179,29,0,422948,4640.0,152542,143.200152,,mixed,179,11,9,343678,2150.0,288678,20508.758723,18.742256731323945
2021-06-09,routing,195,35,0,467243,5600.0,168233,214.559559,,mixed,195,11,10,371695,2240.0,316695,22044.103063,20.449316522665935
2021-06-23,routing,202,36,0,483492,5760.0,174844,182.32058,,mixed,202,12,10,394975,2400.0,334975,22473.855402,18.30785204305345
2021-06-16,routing,206,38,0,507140,6080.0,184179,206.379308,,mixed,206,11,9,388050,2270.0,333050,22629.509595,23.482667507985962
2021-06-21,routing,200,34,0,484728,5440.0,167293,214.454269,,mixed,200,11,10,379553,2240.0,324553,23087.398523,21.697735637305872
2021-06-14,routing,207,35,0,504631,5600.0,177240,251.764471,,mixed,207,12,11,397888,2400.0,337888,23517.577449,21.15268384225305
2021-06-07,routing,211,38,0,508634,6080.0,182751,223.415026,,mixed,211,12,10,396360,2370.0,336360,23895.940593,22.07363251375252
2021-06-19,routing,37,7,0,110721,1120.0,43921,9.838549,,mixed,37,3,2,89930,570.0,74930,31050.109104,18.777828957469676
2021-06-05,routing,40,9,0,127954,1440.0,49140,9.747731,,mixed,40,3,2,104900,600.0,89900,33022.130467,18.017412507619927
2021-06-12,routing,48,8,0,145403,1280.0,51924,16.689535,,mixed,48,4,3,116617,730.0,96617,39389.65173,19.79739070032943
2021-06-26,routing,49,9,0,146666,1440.0,58152,13.70573,,mixed,49,4,3,118982,760.0,98982,40035.003789,18.8755403433652
2021-06-25,routing,176,33,0,440077,5280.0,151194,157.323288,,mixed,176,9,8,324866,1800.0,279866,60520.549335,26.179736727890802
2021-06-04,routing,181,32,0,428048,5120.0,150826,144.5172,,mixed,181,9,8,326834,1920.0,281834,62227.537181,23.64547901169962
2021-06-18,routing,189,33,0,463475,5280.0,173926,152.500748,,mixed,187,9,9,340841,1890.0,295841,64293.674212,26.459679594368627
2021-06-11,routing,205,38,0,508904,6080.0,181357,205.17216,,mixed,203,10,10,362100,2050.0,312100,69713.74969,28.84709100341125
2021-02-28,routing,14,5,0,53263,800.0,18281,6.857657,,mixed,14,1,1,34144,190.0,29144,4514.73227,35.895462140698044
2021-01-31,routing,17,4,0,67452,640.0,18753,6.680128,,mixed,17,2,2,73272,440.0,63272,5415.958458,-8.628357943426437
2021-03-28,routing,19,6,0,77607,960.0,25425,6.133779,,mixed,19,2,2,57869,470.0,47869,6016.957874,25.43327277178605
2021-01-30,routing,36,10,0,122828,1600.0,41420,6.54416,,mixed,36,3,2,92853,660.0,77853,11125.57742,24.40404468036604
2021-01-28,routing,159,27,0,411328,4320.0,150638,124.227181,,mixed,159,9,9,377228,2190.0,332228,48662.322041,8.290220942897152
2021-01-29,routing,180,31,0,425696,4960.0,145889,113.632664,,mixed,180,9,9,415226,2490.0,370226,55358.739691,2.4595016161768024
2021-03-30,routing,184,35,0,490235,5600.0,178566,134.209136,,mixed,184,11,10,467162,2870.0,412162,56444.112223,4.706518302446786
2021-03-31,routing,209,36,0,495901,5760.0,179287,229.938045,,mixed,209,11,11,496107,3200.0,441107,64703.576722,-0.041540549424179424
2021-03-29,routing,221,41,0,532293,6560.0,182697,196.717266,,mixed,221,13,11,513929,3340.0,448929,68580.591093,3.4499796164894145
2021-05-30,routing,11,4,0,42875,640.0,15620,5.851406,,mixed,11,1,1,50542,310.0,45542,3611.958722,-17.882215743440234
2021-05-29,routing,40,8,0,128794,1280.0,45067,9.368967,,mixed,40,4,3,155753,1090.0,135753,12325.98637,-20.93187570849574
2021-05-31,routing,92,16,0,224908,2560.0,69376,48.269886,,mixed,92,6,5,213405,1380.0,183405,28104.842768,5.1145357212726985
2021-06-29,routing,165,29,0,410881,4640.0,160718,128.549437,,mixed,165,9,8,393969,2550.0,348969,50548.17993,4.116033596102034
2021-04-29,routing,190,34,0,461345,5440.0,165708,194.308731,,mixed,190,12,11,517053,3240.0,457053,58408.933944,-12.07512815788618
2021-06-30,routing,200,36,0,476624,5760.0,177368,167.605017,,mixed,200,12,11,431785,2640.0,371785,62013.318389,9.407625297928766
2021-06-28,routing,201,37,0,489491,5920.0,171647,213.2872,,mixed,201,10,9,474562,3070.0,424562,62231.621971,3.0499028582752286
2021-05-28,routing,202,35,0,488123,5600.0,170520,189.391698,,mixed,202,10,10,464365,2800.0,414365,62455.039983,4.8672158451865615
2021-04-28,routing,208,38,0,495918,6080.0,163912,194.563341,,mixed,208,11,10,461802,2990.0,406802,64526.616836,6.879363120515892
2021-04-30,routing,217,36,0,529226,5760.0,184924,293.216905,,mixed,217,11,11,555799,3470.0,500799,67275.23873,-5.021106294853238


==> data/comparison_6/comparison_routing_anytime_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration,total_travel_time_routing,computation_time_routing,algo_anytime_240,no_of_requests_anytime_240,no_of_runs_anytime_240,no_of_vehicles_anytime_240,objective_anytime_240,operational_cost_anytime_240,total_travel_time_anytime_240,computation_time_anytime_240,diff_routing_anytime
2021-01-03,routing,7,3,0,26375,480.0,8075,6.106256,,mixed,7,1,1,21293,160.0,16293,2699.193296,19.26824644549763
2021-01-10,routing,9,4,0,37117,640.0,11008,6.150977,,mixed,9,1,1,26969,160.0,21969,2909.975455,27.34057170568742
2021-01-24,routing,11,5,0,48486,800.0,11191,3.41718,,mixed,11,1,1,32792,160.0,27792,3179.058593,32.368106257476384
2021-01-17,routing,12,6,0,51571,960.0,15174,3.48797,,mixed,12,1,1,33389,160.0,28389,3319.673016,35.25624866688643
2021-01-12,routing,118,22,0,322723,3520.0,119728,69.492935,,mixed,118,7,6,231515,1390.0,196515,12100.270152,28.262007975880245
2021-01-26,routing,127,23,0,326493,3680.0,130021,63.171931,,mixed,127,7,7,264115,1480.0,229115,12730.749118,19.105463210543565
2021-01-07,routing,139,26,0,373905,4160.0,136723,67.207385,,mixed,137,7,6,258494,1390.0,223494,15149.146906,30.86639654457683
2021-01-19,routing,151,29,0,396987,4640.0,152510,81.907217,,mixed,149,9,8,292329,1770.0,247329,15727.997469,26.36307989934179
2021-01-05,routing,155,32,0,440339,5120.0,158872,70.404593,,mixed,155,9,9,323545,1800.0,278545,16592.783626,26.52365563804251
2021-01-14,routing,154,28,0,392030,4480.0,146170,116.231938,,mixed,154,9,8,300383,1770.0,255383,17111.538386,23.37754763666046
2021-01-21,routing,165,31,0,416440,4960.0,161523,137.654818,,mixed,165,9,8,317934,1860.0,272934,17925.010299,23.654307943521275
2021-01-18,routing,159,28,0,377777,4480.0,123462,110.679002,,mixed,159,8,7,277484,1640.0,237484,19457.05827,26.548201716885888
2021-01-04,routing,174,32,0,428453,5120.0,145632,119.546564,,mixed,174,9,8,315448,1860.0,270448,20725.936613,26.375121658618333
2021-01-20,routing,179,32,0,437771,5120.0,152949,144.5848,,mixed,179,10,9,334019,2020.0,284019,20914.318232,23.700062361371586
2021-01-25,routing,175,31,0,421881,4960.0,144799,128.042317,,mixed,175,9,8,330690,1800.0,285690,20992.653967,21.61533702631785
2021-01-27,routing,182,34,0,455757,5440.0,157480,161.448073,,mixed,182,9,8,333185,1920.0,288185,21074.736381,26.894156315755986
2021-01-11,routing,180,32,0,445702,5120.0,153828,154.304242,,mixed,180,9,8,322826,1890.0,277826,21367.414147,27.569093250647292
2021-01-13,routing,186,32,0,456567,5120.0,163319,153.297638,,mixed,186,10,9,345914,2020.0,295914,21634.396061,24.235873376744266
2021-01-06,routing,193,37,0,489972,5920.0,161592,167.315208,,mixed,193,10,8,360515,2050.0,310515,21947.322298,26.421305707264906
2021-01-23,routing,27,7,0,85896,1120.0,31544,5.090931,,mixed,27,3,2,66661,540.0,51661,23536.764405,22.393359411381205
2021-01-09,routing,27,7,0,94176,1120.0,31715,7.588764,,mixed,27,3,2,82674,570.0,67674,23709.448759,12.213302752293577
2021-01-02,routing,28,7,0,91411,1120.0,30544,7.531009,,mixed,28,2,2,78418,440.0,68418,24408.703662,14.213825469582435
2021-01-01,routing,79,16,0,195295,2560.0,53524,26.881821,,mixed,79,4,4,127205,820.0,107205,28814.875567,34.865203922271434
2021-01-16,routing,36,9,0,119520,1440.0,39956,6.416406,,mixed,36,3,2,82077,540.0,67077,30093.444275,31.32781124497992
2021-01-08,routing,156,26,0,370862,4160.0,135169,127.988933,,mixed,156,8,8,277553,1640.0,237553,53939.156691,25.160032572762915
2021-01-22,routing,160,28,0,378916,4480.0,128495,152.618533,,mixed,160,7,7,271437,1510.0,236437,55161.482574,28.364861869121388
2021-01-15,routing,165,30,0,400900,4800.0,138230,112.50035,,mixed,165,8,8,305172,1700.0,265172,56931.619984,23.878273883761537
2021-02-21,routing,20,6,0,73705,960.0,17498,7.114617,,mixed,20,2,2,41113,320.0,31113,4103.289973,44.21952377722
2021-02-14,routing,22,7,0,74940,1120.0,24292,8.039773,,mixed,22,2,2,48586,350.0,38586,4237.289481,35.16680010675207
2021-02-07,routing,28,9,0,103901,1440.0,29238,7.292223,,mixed,28,2,2,54987,380.0,44987,4949.029777,47.07750647250748
2021-02-16,routing,125,22,0,317471,3520.0,118898,61.533038,,mixed,125,8,6,250855,1610.0,210855,13044.858416,20.9833339108139
2021-02-02,routing,153,27,0,385160,4320.0,146866,82.683534,,mixed,150,9,8,309861,1830.0,264861,15160.311968,19.550057119119327
2021-02-09,routing,163,31,0,405565,4960.0,149322,147.090793,,mixed,162,8,8,316293,1760.0,276293,16366.384769,22.0117613699407
2021-02-23,routing,163,34,0,441075,5440.0,163536,83.29082,,mixed,162,9,9,322330,1710.0,277330,16729.669134,26.92172533015927
2021-02-04,routing,159,29,0,402300,4640.0,145690,132.183044,,mixed,156,9,8,306415,1740.0,261415,16876.672295,23.834203330847625
2021-02-11,routing,159,29,0,400801,4640.0,152599,127.633084,,mixed,158,8,8,295417,1670.0,255417,17106.737966,26.293347571488095
2021-02-25,routing,167,35,0,438071,5600.0,164999,108.977401,,mixed,167,9,8,345239,1890.0,300239,17523.223677,21.191085463315307
2021-02-18,routing,168,29,0,454106,4640.0,159742,98.507811,,mixed,167,9,9,341302,1860.0,296302,17734.545532,24.8408961784253
2021-02-01,routing,175,31,0,425791,4960.0,140919,150.638169,,mixed,174,9,8,317385,1860.0,272385,20444.066528,25.45990873456696
2021-02-10,routing,185,34,0,457799,5440.0,157060,161.278985,,mixed,185,9,8,328798,1920.0,283798,20937.075396,28.178523762611977
2021-02-03,routing,188,35,0,455685,5600.0,152165,168.480356,,mixed,188,9,8,342017,1860.0,297017,21191.841924,24.94442432820918
2021-02-22,routing,181,33,0,441198,5280.0,151309,196.623958,,mixed,180,9,9,335688,1830.0,290688,21243.46548,23.91443297567079
2021-02-15,routing,182,33,0,439181,5280.0,143588,194.723405,,mixed,182,9,9,341287,1890.0,296287,21289.512473,22.29012639435677
2021-02-17,routing,186,34,0,441674,5440.0,145922,170.061242,,mixed,185,10,9,353420,2050.0,303420,21581.504235,19.98170596412739
2021-02-24,routing,197,37,0,465944,5920.0,158759,147.061996,,mixed,196,10,9,364221,2140.0,314221,22176.426673,21.831593496214136
2021-02-08,routing,199,38,0,478068,6080.0,160954,188.385797,,mixed,198,10,9,355251,2050.0,305251,22692.187307,25.690278370441025
2021-02-27,routing,29,7,0,102309,1120.0,35731,8.939777,,mixed,29,3,2,87301,600.0,72301,25129.638872,14.66928618205632
2021-02-06,routing,35,10,0,116051,1600.0,38077,8.944131,,mixed,35,4,2,96493,760.0,76493,29606.31091,16.85293534739037
2021-02-20,routing,36,9,0,123880,1440.0,40795,9.79535,,mixed,36,3,2,93271,600.0,78271,30331.781247,24.708588957055216
2021-02-13,routing,41,10,0,123738,1600.0,50009,9.862444,,mixed,41,3,3,99017,570.0,84017,33937.518234,19.978502965944173
2021-02-19,routing,182,37,0,446045,5920.0,150925,209.763326,,mixed,182,9,8,315503,1830.0,270503,62668.773522,29.26655382304476
2021-02-12,routing,192,36,0,464946,5760.0,145686,197.823697,,mixed,192,10,9,334305,1960.0,284305,66193.381996,28.098101715037874
2021-02-05,routing,200,38,0,479586,6080.0,162029,200.611151,,mixed,200,10,9,341790,1990.0,291790,68785.087048,28.732281592873854
2021-02-26,routing,205,39,0,497818,6240.0,163893,188.680182,,mixed,204,10,9,356273,2050.0,306273,70123.870774,28.43308196971584
2021-03-21,routing,16,6,0,61879,960.0,23528,6.016475,,mixed,16,2,2,44763,350.0,34763,3842.427403,27.66043407294882
2021-03-07,routing,23,6,0,82933,960.0,21792,6.475194,,mixed,23,3,2,71412,540.0,56412,4432.415074,13.891936864698009
2021-03-14,routing,25,8,0,84751,1280.0,22720,6.379055,,mixed,25,2,2,72765,380.0,62765,4722.807581,14.142605986950006
2021-03-02,routing,159,27,0,426071,4350.0,149302,137.064696,,mixed,158,8,8,300993,1640.0,260993,16253.045461,29.356140173820794
2021-03-25,routing,149,27,0,367772,4320.0,138942,118.102235,,mixed,148,8,8,275778,1580.0,235778,16300.490787,25.01386728734107
2021-03-16,routing,168,32,0,433206,5120.0,156125,122.409786,,mixed,167,9,8,320442,1860.0,275442,17176.144112,26.03011038628274
2021-03-09,routing,173,30,0,431844,4800.0,168480,168.329357,,mixed,172,9,9,332970,1800.0,287970,17701.276845,22.895767916191957
2021-03-11,routing,169,31,0,430377,4960.0,163779,137.282567,,mixed,168,10,8,347685,2080.0,297685,17983.514846,19.213852041349792
2021-03-18,routing,174,32,0,446050,5120.0,160374,136.760677,,mixed,172,9,8,328225,1800.0,283225,18286.072893,26.415200089676045
2021-03-04,routing,178,31,0,433313,4960.0,157559,143.857191,,mixed,177,10,9,340293,2020.0,290293,19043.992275,21.467161151407876
2021-03-23,routing,197,37,0,493172,5920.0,173691,177.74129,,mixed,196,11,9,369537,2180.0,314537,19621.607119,25.06934700266844
2021-03-03,routing,175,31,0,408144,4960.0,140527,135.864239,,mixed,174,8,7,308978,1730.0,268978,19844.07245,24.29681680975342
2021-03-01,routing,170,31,0,406799,4960.0,131472,140.928127,,mixed,169,8,8,304212,1670.0,264212,19964.076387,25.218105255912626
2021-03-10,routing,202,36,0,483751,5760.0,167594,206.099856,,mixed,201,10,8,361599,2140.0,311599,22406.906742,25.251007233059983
2021-03-24,routing,210,39,0,515997,6240.0,181921,203.054025,,mixed,209,11,10,396968,2330.0,341968,22736.70334,23.067769773855275
2021-03-08,routing,203,38,0,480811,6080.0,166482,220.58446,,mixed,202,10,10,372317,1990.0,322317,23157.678737,22.56479157090832
2021-03-15,routing,210,40,0,501634,6400.0,161674,210.038911,,mixed,210,10,10,379647,2080.0,329647,24095.264214,24.31792900800185
2021-03-17,routing,233,42,0,551171,6720.0,180011,257.141622,,mixed,232,11,11,415083,2240.0,360083,25010.725251,24.690703973902835
2021-03-22,routing,233,41,0,540749,6560.0,187507,368.774302,,mixed,232,12,11,436730,2400.0,376730,25740.166502,19.23609659934646
2021-03-06,routing,38,9,0,110956,1440.0,40290,10.500535,,mixed,38,3,2,87478,600.0,72478,31701.621679,21.15973899563791
2021-03-27,routing,40,8,0,135843,1280.0,52289,8.3227,,mixed,40,4,3,108509,730.0,88509,33163.303564,20.12175820616447
2021-03-20,routing,48,10,0,142001,1600.0,54130,13.888,,mixed,48,4,3,120900,790.0,100900,39290.986186,14.859754508771065
2021-03-13,routing,54,11,0,165142,1760.0,57212,13.726633,,mixed,54,3,3,115540,630.0,100540,43251.934822,30.035969044822032
2021-03-12,routing,197,35,0,470069,5600.0,158456,169.517808,,mixed,197,10,8,342762,2080.0,292762,67721.207741,27.082619785605942
2021-03-05,routing,204,40,0,500181,6400.0,164536,139.096884,,mixed,203,9,8,341509,1920.0,296509,69586.312872,31.722916304297843
2021-03-19,routing,209,39,0,501286,6240.0,160859,235.878764,,mixed,208,9,8,344045,1920.0,299045,71324.222018,31.367522731534493
2021-03-26,routing,225,46,0,575503,7360.0,190569,236.067009,,mixed,224,10,10,393909,2170.0,343909,76862.120466,31.553962359883442
2021-04-18,routing,16,6,0,64092,960.0,18372,6.030712,,mixed,16,2,2,41675,350.0,31675,3770.159653,34.9762840916183
2021-04-25,routing,17,5,0,70736,800.0,25242,5.47052,,mixed,17,2,2,44712,380.0,34712,3959.437702,36.790318932368244
2021-04-11,routing,17,6,0,69144,960.0,25044,5.962597,,mixed,17,2,2,44613,350.0,34613,4021.883177,35.478132592849704
2021-04-20,routing,170,33,0,433456,5280.0,164001,139.268302,,mixed,169,9,9,342845,1860.0,297845,17147.653527,20.904313240559595
2021-04-27,routing,167,32,0,431275,5120.0,161182,122.455301,,mixed,167,10,8,316563,1900.0,266563,17606.265092,26.5983421250942
2021-04-06,routing,170,31,0,432100,4960.0,161559,150.097643,,mixed,170,9,8,318067,1770.0,273067,17613.836173,26.390418884517473
2021-04-13,routing,188,36,0,475770,5760.0,177770,140.615322,,mixed,187,11,9,362933,2240.0,307933,19000.13477,23.71671185656935
2021-04-08,routing,181,30,0,447228,4830.0,164485,134.476867,,mixed,181,10,9,361562,2020.0,311562,19130.487344,19.154882967971595
2021-04-01,routing,181,35,0,463912,5600.0,174711,132.765339,,mixed,180,10,9,351302,1990.0,301302,19148.124853,24.2740002414251
2021-04-15,routing,188,35,0,475408,5600.0,179539,156.166665,,mixed,187,11,10,368401,2180.0,313401,19552.027284,22.508455894726215
2021-04-22,routing,213,39,0,527412,6240.0,195848,156.188316,,mixed,212,12,11,417006,2370.0,357006,22301.645465,20.933539623671816
2021-04-19,routing,196,36,0,470062,5760.0,160215,165.907344,,mixed,195,10,9,356863,2110.0,306863,22393.915469,24.08171687990095
2021-04-07,routing,212,37,0,511295,5920.0,175451,209.825396,,mixed,212,11,10,404582,2270.0,349582,23652.388277,20.87112136829032
2021-04-05,routing,204,37,0,485669,5920.0,169305,194.202469,,mixed,204,11,10,379341,2180.0,324341,23777.94664,21.893100033150148
2021-04-21,routing,216,41,0,535728,6560.0,183220,188.254718,,mixed,215,11,10,389096,2240.0,334096,23865.916318,27.370605979153602
2021-04-12,routing,213,38,0,493857,6080.0,170300,257.647092,,mixed,212,11,10,393602,2270.0,338602,24573.911768,20.30041084767453
2021-04-26,routing,218,40,0,532739,6400.0,179046,234.188904,,mixed,217,11,10,390833,2240.0,335833,24960.789127,26.637058672257897
2021-04-14,routing,235,45,0,571839,7200.0,190314,290.326436,,mixed,234,13,11,434964,2590.0,369964,25610.991351,23.93593301611118
2021-04-17,routing,41,8,0,127191,1280.0,47538,11.967973,,mixed,41,4,3,105812,760.0,85812,33937.162,16.80857922337272
2021-04-03,routing,43,12,0,142945,1920.0,50586,9.719716,,mixed,43,4,3,102446,700.0,82446,35513.854555,28.331875896323762
2021-04-24,routing,51,11,0,167473,1760.0,62156,12.340327,,mixed,51,4,3,131425,790.0,111425,41164.924356,21.524663677130047
2021-04-10,routing,51,11,0,161728,1760.0,59057,14.490003,,mixed,51,4,3,119892,790.0,99892,41315.84763,25.868124258013456
2021-04-02,routing,200,40,0,518950,6400.0,182814,121.773689,,mixed,200,10,9,354648,2050.0,304648,68676.427044,31.660468253203586
2021-04-23,routing,204,36,0,497166,5760.0,176003,272.71991,,mixed,203,10,9,361530,2110.0,311530,69695.737689,27.281833431891965
2021-04-09,routing,205,37,0,510241,5920.0,167547,164.583342,,mixed,205,11,9,359160,2210.0,304160,70333.281601,29.609733439688306
2021-04-16,routing,218,39,0,519296,6240.0,178179,281.984929,,mixed,217,11,10,385595,2240.0,330595,74427.285714,25.746587687946757
2021-05-16,routing,14,4,0,54307,640.0,19488,5.395064,,mixed,14,1,1,38755,220.0,33755,3467.688792,28.63719225882483
2021-05-02,routing,15,7,0,72923,1120.0,20730,6.107594,,mixed,15,2,2,41063,350.0,31063,3635.002042,43.6899195041345
2021-05-23,routing,15,5,0,64464,800.0,21925,6.120011,,mixed,15,2,2,39270,320.0,29270,3646.144898,39.08227848101266
2021-05-09,routing,24,6,0,75119,960.0,25974,6.759304,,mixed,24,2,2,73615,380.0,63615,4512.283615,2.0021565782292097
2021-05-27,routing,141,27,0,363045,4320.0,143823,114.076274,,mixed,141,8,7,288436,1670.0,248436,14404.30435,20.550895894448345
2021-05-11,routing,167,29,0,404217,4640.0,149232,181.461364,,mixed,166,9,8,329209,1770.0,284209,16458.290641,18.556369474811795
2021-05-18,routing,168,30,0,430172,4800.0,166862,143.573097,,mixed,167,9,9,324784,1800.0,279784,16525.092554,24.49903759426462
2021-05-04,routing,171,32,0,433288,5120.0,164978,126.13557,,mixed,170,9,9,327117,1860.0,282117,16838.998897,24.50356344971474
2021-05-25,routing,167,28,0,424770,4480.0,165758,114.516583,,mixed,167,10,8,320475,2020.0,270475,16969.005792,24.55328766155802
2021-05-06,routing,176,33,0,478129,5280.0,174271,125.58461,,mixed,175,10,10,377803,2080.0,327803,18218.507238,20.983040141886395
2021-05-13,routing,191,33,0,465856,5280.0,170125,147.577782,,mixed,190,10,9,352598,2020.0,302598,19693.968052,24.31180450611348
2021-05-20,routing,197,34,0,487606,5440.0,187344,176.849873,,mixed,195,11,10,377066,2210.0,322066,20434.784929,22.669942535571753
2021-05-26,routing,196,34,0,459025,5440.0,163300,233.373313,,mixed,196,10,9,358875,2110.0,308875,21821.76494,21.81798376994717
2021-05-05,routing,213,40,0,529492,6400.0,187707,195.225462,,mixed,212,11,9,392931,2300.0,337931,23629.52794,25.790946794285844
2021-05-19,routing,217,37,0,519116,5920.0,182074,212.708987,,mixed,215,11,10,393164,2300.0,338164,23786.897155,24.262785196372295
2021-05-12,routing,218,40,0,514144,6400.0,172515,254.965844,,mixed,218,10,10,389857,2110.0,339857,24118.753077,24.17357783033547
2021-05-24,routing,215,40,0,514373,6400.0,180228,220.880527,,mixed,215,11,10,399389,2300.0,344389,24635.89994,22.3542059944826
2021-05-03,routing,218,36,0,505260,5760.0,180716,245.403427,,mixed,217,11,10,399555,2300.0,344555,24975.075133,20.920912005700036
2021-05-10,routing,218,37,0,511777,5920.0,185067,263.132725,,mixed,217,11,10,399936,2300.0,344936,25122.168768,21.85346352024417
2021-05-17,routing,221,37,0,509338,5920.0,185623,239.271522,,mixed,220,11,10,398839,2300.0,343839,25432.030857,21.694631070134175
2021-05-22,routing,43,10,0,147659,1600.0,49160,9.513695,,mixed,43,3,2,104763,600.0,89763,35525.061922,29.050718208846057
2021-05-08,routing,44,9,0,134510,1440.0,49447,12.843282,,mixed,44,4,3,116095,760.0,96095,36278.135116,13.690431938145863
2021-05-15,routing,47,11,0,145430,1760.0,57559,11.397799,,mixed,47,4,3,109246,730.0,89246,38605.613712,24.88069861789177
2021-05-01,routing,47,11,0,143392,1760.0,56942,12.180883,,mixed,47,3,3,117774,660.0,102774,38630.810808,17.865710778844008
2021-05-21,routing,188,34,0,459753,5440.0,163442,117.899728,,mixed,188,10,9,348724,2080.0,298724,64685.483704,24.14970647282345
2021-05-14,routing,193,34,0,462592,5440.0,164578,192.967513,,mixed,192,9,9,355008,1950.0,310008,65939.95801,23.25677919203099
2021-05-07,routing,194,34,0,456610,5440.0,162389,209.676837,,mixed,193,10,8,339704,1960.0,289704,66323.879977,25.603031033047895
2021-06-13,routing,19,5,0,78538,800.0,27861,6.121456,,mixed,19,2,2,52331,380.0,42331,4459.681927,33.368560442078994
2021-06-27,routing,20,7,0,75021,1120.0,23992,6.576942,,mixed,20,2,2,48098,380.0,38098,4530.029881,35.887284893563134
2021-06-06,routing,23,5,0,82952,800.0,27857,6.04475,,mixed,23,2,2,53235,380.0,43235,4775.987551,35.824332143890445
2021-06-20,routing,25,6,0,81868,960.0,27637,7.002769,,mixed,25,2,2,59074,380.0,49074,4956.025971,27.842380417257047
2021-06-01,routing,155,29,0,402954,4640.0,155765,150.602881,,mixed,155,9,8,342633,1920.0,297633,16420.600142,14.969698774549949
2021-06-08,routing,164,31,0,429367,4960.0,163283,117.191143,,mixed,162,9,8,322720,1890.0,277720,17386.015328,24.838192036183496
2021-06-03,routing,156,28,0,404371,4480.0,161150,128.155175,,mixed,156,9,8,316507,1830.0,271507,17441.945981,21.728561148054634
2021-06-22,routing,165,30,0,441667,4800.0,161528,118.828049,,mixed,165,10,9,341232,2020.0,291232,17724.205092,22.7399828377488
2021-06-15,routing,176,31,0,428921,4960.0,162007,170.930135,,mixed,174,10,9,335961,1990.0,285961,18980.112898,21.672988732190777
2021-06-17,routing,172,30,0,451738,4800.0,167989,106.379398,,mixed,172,9,9,348061,1920.0,303061,19235.324902,22.950692658133697
2021-06-10,routing,174,32,0,438887,5120.0,167869,148.59558,,mixed,174,10,9,344788,2020.0,294788,19751.492052,21.440370756026038
2021-06-24,routing,176,34,0,463410,5440.0,173093,148.317464,,mixed,176,10,9,363136,1960.0,313136,20014.062877,21.638290067111196
2021-06-02,routing,179,29,0,422948,4640.0,152542,143.200152,,mixed,179,9,8,335882,1830.0,290882,21830.884833,20.58550932975212
2021-06-09,routing,195,35,0,467243,5600.0,168233,214.559559,,mixed,195,10,9,358480,1990.0,308480,23135.284715,23.277609295377353
2021-06-16,routing,206,38,0,507140,6080.0,184179,206.379308,,mixed,206,11,10,387361,2300.0,332361,23646.026783,23.61852742832354
2021-06-23,routing,202,36,0,483492,5760.0,174844,182.32058,,mixed,202,10,9,370153,2080.0,320153,23811.293236,23.441752914215748
2021-06-21,routing,200,34,0,484728,5440.0,167293,214.454269,,mixed,200,10,9,361440,2020.0,311440,24309.114044,25.434470465910778
2021-06-14,routing,207,35,0,504631,5600.0,177240,251.764471,,mixed,207,11,11,420195,2300.0,365195,24714.103302,16.732226121661174
2021-06-07,routing,211,38,0,508634,6080.0,182751,223.415026,,mixed,211,11,10,393949,2180.0,338949,25036.558749,22.54764722767255
2021-06-19,routing,37,7,0,110721,1120.0,43921,9.838549,,mixed,37,3,2,90391,540.0,75391,31167.25037,18.361467111026816
2021-06-05,routing,40,9,0,127954,1440.0,49140,9.747731,,mixed,40,3,3,112982,630.0,97982,33362.710007,11.701080075652188
2021-06-12,routing,48,8,0,145403,1280.0,51924,16.689535,,mixed,48,4,3,115597,760.0,95597,39476.555914,20.498889293893523
2021-06-26,routing,49,9,0,146666,1440.0,58152,13.70573,,mixed,49,4,3,114051,760.0,94051,40135.09959,22.23760108000491
2021-06-25,routing,176,33,0,440077,5280.0,151194,157.323288,,mixed,176,9,8,313154,1860.0,268154,60485.838982,28.841089173031083
2021-06-04,routing,181,32,0,428048,5120.0,150826,144.5172,,mixed,181,9,8,316972,1860.0,271972,62180.542832,25.949426232572048
2021-06-18,routing,189,33,0,463475,5280.0,173926,152.500748,,mixed,187,10,8,345035,1990.0,295035,64338.067907,25.554776417282486
2021-06-11,routing,205,38,0,508904,6080.0,181357,205.17216,,mixed,203,10,10,371287,2050.0,321287,69601.412533,27.041838932293714
2021-02-28,routing,14,5,0,53263,800.0,18281,6.857657,,mixed,14,1,1,35899,190.0,30899,4513.14743,32.6004918986914
2021-01-31,routing,17,4,0,67452,640.0,18753,6.680128,,mixed,17,1,1,44503,250.0,39503,5415.156924,34.02271244736998
2021-03-28,routing,19,6,0,77607,960.0,25425,6.133779,,mixed,19,2,2,60655,470.0,50655,6015.340891,21.84339041581301
2021-01-30,routing,36,10,0,122828,1600.0,41420,6.54416,,mixed,36,4,3,101231,820.0,81231,11125.103907,17.583124369036376
2021-01-28,routing,159,27,0,411328,4320.0,150638,124.227181,,mixed,159,9,8,387178,2490.0,342178,48630.295931,5.871226855453555
2021-01-29,routing,180,31,0,425696,4960.0,145889,113.632664,,mixed,180,9,9,405365,2580.0,360365,55343.115703,4.775943396226415
2021-03-30,routing,184,35,0,490235,5600.0,178566,134.209136,,mixed,184,11,10,481270,3050.0,426270,56490.452643,1.8287148000448765
2021-03-31,routing,209,36,0,495901,5760.0,179287,229.938045,,mixed,209,11,10,468424,2930.0,413424,64763.377011,5.540823672466884
2021-03-29,routing,221,41,0,532293,6560.0,182697,196.717266,,mixed,221,12,12,566104,3480.0,506104,68473.45573,-6.351952777887367
2021-05-30,routing,11,4,0,42875,640.0,15620,5.851406,,mixed,11,1,1,45391,280.0,40391,3611.011487,-5.868221574344023
2021-05-29,routing,40,8,0,128794,1280.0,45067,9.368967,,mixed,40,3,2,127946,780.0,112946,12324.674485,0.6584157647095361
2021-05-31,routing,92,16,0,224908,2560.0,69376,48.269886,,mixed,92,4,4,189892,1180.0,169892,28096.556419,15.569032671136643
2021-06-29,routing,165,29,0,410881,4640.0,160718,128.549437,,mixed,165,11,10,420200,2510.0,365200,50483.745137,-2.2680532806335654
2021-04-29,routing,190,34,0,461345,5440.0,165708,194.308731,,mixed,190,11,10,473834,3020.0,418834,58497.35422,-2.7070847196783316
2021-06-30,routing,200,36,0,476624,5760.0,177368,167.605017,,mixed,200,12,12,426030,2310.0,366030,61892.809041,10.615076034777939
2021-06-28,routing,201,37,0,489491,5920.0,171647,213.2872,,mixed,201,10,10,454593,2740.0,404593,62067.953672,7.129446710971193
2021-05-28,routing,202,35,0,488123,5600.0,170520,189.391698,,mixed,202,11,10,469972,3110.0,414972,62350.634801,3.7185299606861384
2021-04-28,routing,208,38,0,495918,6080.0,163912,194.563341,,mixed,208,10,10,503966,3190.0,453966,64506.134641,-1.6228489387358394
2021-04-30,routing,217,36,0,529226,5760.0,184924,293.216905,,mixed,217,11,10,534680,3410.0,479680,67165.393132,-1.0305616126191834


==> data/comparison_6/comparison_routing_routing_120_routing.csv <==
date,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_duration_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_routing
2021-04-11,agent_with_anytime_routing,17,6,0,68973,960.0,25302,14.927411,,routing,17,6,0,69144,960.0,25044,5.962597,,-0.24792310034361273
2021-04-03,agent_with_anytime_routing,43,10,0,138375,1600.0,49505,84.081569,,routing,43,12,0,142945,1920.0,50586,9.719716,,-3.3026196928635954
2021-04-10,agent_with_anytime_routing,51,11,0,173180,1760.0,57980,127.671594,,routing,51,11,0,161728,1760.0,59057,14.490003,,6.612772837510105
2021-04-02,agent_with_anytime_routing,200,38,0,516319,6080.0,176184,10251.667048,,routing,200,40,0,518950,6400.0,182814,121.773689,,-0.5095686968715077
2021-04-01,agent_with_anytime_routing,181,33,0,467932,5280.0,178176,7572.889931,,routing,181,35,0,463912,5600.0,174711,132.765339,,0.8590991853517178
2021-04-08,agent_with_anytime_routing,181,30,0,454818,4800.0,177473,8308.136716,,routing,181,30,0,447228,4830.0,164485,134.476867,,1.6687993878870229
2021-04-06,agent_with_anytime_routing,170,32,0,427321,5120.0,153612,7054.688728,,routing,170,31,0,432100,4960.0,161559,150.097643,,-1.1183630104769013
2021-04-09,agent_with_anytime_routing,205,38,0,489842,6080.0,170765,11996.354346,,routing,205,37,0,510241,5920.0,167547,164.583342,,-4.1644040323206255
2021-04-05,agent_with_anytime_routing,204,37,0,499363,5920.0,174112,12249.168467,,routing,204,37,0,485669,5920.0,169305,194.202469,,2.7422936821510606
2021-04-07,agent_with_anytime_routing,212,38,0,507140,6080.0,176776,13393.280354,,routing,212,37,0,511295,5920.0,175451,209.825396,,-0.8193003904247348
2021-03-28,agent_with_anytime_routing,19,6,0,74316,960.0,27588,15.895754,,routing,19,6,0,77607,960.0,25425,6.133779,,-4.428386888422413
2021-03-27,agent_with_anytime_routing,40,8,0,124479,1280.0,51854,72.878305,,routing,40,8,0,135843,1280.0,52289,8.3227,,-9.129250716988407
2021-03-25,agent_with_anytime_routing,149,28,0,379434,4480.0,139600,3986.558611,,routing,149,27,0,367772,4320.0,138942,118.102235,,3.073525303478339
2021-03-30,agent_with_anytime_routing,184,37,0,492848,5920.0,183546,7748.814601,,routing,184,35,0,490235,5600.0,178566,134.209136,,0.530183748336201
2021-03-23,agent_with_anytime_routing,197,37,0,487655,5920.0,170775,10797.378394,,routing,197,37,0,493172,5920.0,173691,177.74129,,-1.1313326019419467
2021-03-29,agent_with_anytime_routing,221,41,0,528542,6560.0,179568,15029.297719,,routing,221,41,0,532293,6560.0,182697,196.717266,,-0.7096881610165323
2021-03-24,agent_with_anytime_routing,210,39,0,514915,6240.0,183125,12842.863337,,routing,210,39,0,515997,6240.0,181921,203.054025,,-0.2101317693211501
2021-03-31,agent_with_anytime_routing,209,36,0,483185,5760.0,176606,14515.300368,,routing,209,36,0,495901,5760.0,179287,229.938045,,-2.631704212672165
2021-03-26,agent_with_anytime_routing,225,45,0,573642,7200.0,205893,14894.736516,,routing,225,46,0,575503,7360.0,190569,236.067009,,-0.3244183654613853
2021-03-22,agent_with_anytime_routing,233,41,0,552029,6560.0,195060,18967.72995,,routing,233,41,0,540749,6560.0,187507,368.774302,,2.0433709098616197
2021-01-03,agent_with_anytime_routing,7,3,0,27095,480.0,8795,11.780765,,routing,7,3,0,26375,480.0,8075,6.106256,,2.657316848126961
2021-01-10,agent_with_anytime_routing,9,4,0,35655,640.0,11455,12.226217,,routing,9,4,0,37117,640.0,11008,6.150977,,-4.100406675080634
2021-01-02,agent_with_anytime_routing,28,6,0,95097,960.0,32023,33.725455,,routing,28,7,0,91411,1120.0,30544,7.531009,,3.8760423567515274
2021-01-09,agent_with_anytime_routing,27,5,0,95339,800.0,30252,31.614591,,routing,27,7,0,94176,1120.0,31715,7.588764,,1.2198575609142115
2021-01-01,agent_with_anytime_routing,79,16,0,196263,2560.0,62529,608.740699,,routing,79,16,0,195295,2560.0,53524,26.881821,,0.49321573602767715
2021-01-07,agent_with_anytime_routing,139,24,0,364129,3840.0,132030,3553.668865,,routing,139,26,0,373905,4160.0,136723,67.207385,,-2.684762817572893
2021-01-05,agent_with_anytime_routing,155,33,0,421118,5280.0,152921,4090.092589,,routing,155,32,0,440339,5120.0,158872,70.404593,,-4.564278895701443
2021-01-04,agent_with_anytime_routing,174,34,0,437904,5440.0,150021,6852.644202,,routing,174,32,0,428453,5120.0,145632,119.546564,,2.1582355950162593
2021-01-08,agent_with_anytime_routing,156,28,0,375397,4480.0,129443,5314.394851,,routing,156,26,0,370862,4160.0,135169,127.988933,,1.208054406401756
2021-01-06,agent_with_anytime_routing,193,37,0,482127,5920.0,165960,9219.707699,,routing,193,37,0,489972,5920.0,161592,167.315208,,-1.6271646267477242
2021-05-30,agent_with_anytime_routing,11,4,0,48523,640.0,15369,9.823797,,routing,11,4,0,42875,640.0,15620,5.851406,,11.639840900191661
2021-05-23,agent_with_anytime_routing,15,5,0,60524,800.0,22780,11.638349,,routing,15,5,0,64464,800.0,21925,6.120011,,-6.509814288546692
2021-05-29,agent_with_anytime_routing,40,8,0,122627,1280.0,47051,82.842881,,routing,40,8,0,128794,1280.0,45067,9.368967,,-5.029071900967976
2021-05-22,agent_with_anytime_routing,43,9,0,130927,1440.0,47987,85.604905,,routing,43,10,0,147659,1600.0,49160,9.513695,,-12.779640563061859
2021-05-31,agent_with_anytime_routing,92,16,0,220491,2560.0,75815,1015.624619,,routing,92,16,0,224908,2560.0,69376,48.269886,,-2.0032563687406744
2021-05-27,agent_with_anytime_routing,141,26,0,380976,4160.0,150176,3416.158682,,routing,141,27,0,363045,4320.0,143823,114.076274,,4.706595691067154
2021-05-25,agent_with_anytime_routing,167,30,0,420591,4800.0,162294,6284.167707,,routing,167,28,0,424770,4480.0,165758,114.516583,,-0.9936018602395201
2021-05-28,agent_with_anytime_routing,202,33,0,474563,5280.0,176857,12115.237528,,routing,202,35,0,488123,5600.0,170520,189.391698,,-2.8573656184742595
2021-05-24,agent_with_anytime_routing,215,39,0,527102,6240.0,185839,13758.11157,,routing,215,40,0,514373,6400.0,180228,220.880527,,2.4149026184685316
2021-05-26,agent_with_anytime_routing,196,34,0,481840,5440.0,169818,9928.652519,,routing,196,34,0,459025,5440.0,163300,233.373313,,4.734974265316287
2021-06-06,agent_with_anytime_routing,23,6,0,87610,960.0,29594,22.684534,,routing,23,5,0,82952,800.0,27857,6.04475,,5.316744663851159
2021-06-05,agent_with_anytime_routing,40,7,0,123041,1120.0,51669,86.358339,,routing,40,9,0,127954,1440.0,49140,9.747731,,-3.9929779504392844
2021-06-08,agent_with_anytime_routing,164,29,0,449473,4640.0,165843,5966.900175,,routing,164,31,0,429367,4960.0,163283,117.191143,,4.473238659496788
2021-06-03,agent_with_anytime_routing,156,28,0,408619,4480.0,155313,5260.583025,,routing,156,28,0,404371,4480.0,161150,128.155175,,1.0395992354736319
2021-06-02,agent_with_anytime_routing,179,29,0,423051,4640.0,159722,8871.565309,,routing,179,29,0,422948,4640.0,152542,143.200152,,0.024346946349258127
2021-06-04,agent_with_anytime_routing,181,31,0,438816,4960.0,157489,8252.366425,,routing,181,32,0,428048,5120.0,150826,144.5172,,2.453875884197477
2021-06-10,agent_with_anytime_routing,174,30,0,471040,4800.0,181481,7172.012079,,routing,174,32,0,438887,5120.0,167869,148.59558,,6.825959578804348
2021-06-01,agent_with_anytime_routing,155,29,0,414005,4640.0,157987,4791.993626,,routing,155,29,0,402954,4640.0,155765,150.602881,,2.669291433678337
2021-06-09,agent_with_anytime_routing,195,36,0,478176,5760.0,164286,10142.58309,,routing,195,35,0,467243,5600.0,168233,214.559559,,2.2863966405674896
2021-06-07,agent_with_anytime_routing,211,38,0,510591,6080.0,179246,14467.354294,,routing,211,38,0,508634,6080.0,182751,223.415026,,0.38328133476696613
2021-01-17,agent_with_anytime_routing,12,6,0,55492,960.0,15801,12.669431,,routing,12,6,0,51571,960.0,15174,3.48797,,7.065883370575939
2021-01-16,agent_with_anytime_routing,36,8,0,111939,1280.0,42053,53.759412,,routing,36,9,0,119520,1440.0,39956,6.416406,,-6.772438560287299
2021-01-12,agent_with_anytime_routing,118,22,0,325167,3520.0,122146,1974.758275,,routing,118,22,0,322723,3520.0,119728,69.492935,,0.7516137861468107
2021-01-19,agent_with_anytime_routing,151,31,0,403027,4960.0,148049,4425.714792,,routing,151,29,0,396987,4640.0,152510,81.907217,,1.4986588987834562
2021-01-18,agent_with_anytime_routing,159,27,0,373825,4320.0,125786,5643.782161,,routing,159,28,0,377777,4480.0,123462,110.679002,,-1.0571791613722998
2021-01-15,agent_with_anytime_routing,165,28,0,394836,4480.0,148466,6556.64108,,routing,165,30,0,400900,4800.0,138230,112.50035,,-1.535827533456929
2021-01-14,agent_with_anytime_routing,154,29,0,405811,4640.0,143244,4529.508839,,routing,154,28,0,392030,4480.0,146170,116.231938,,3.3959158327398713
2021-01-20,agent_with_anytime_routing,179,32,0,444121,5120.0,158314,8047.239407,,routing,179,32,0,437771,5120.0,152949,144.5848,,1.4297905300582499
2021-01-13,agent_with_anytime_routing,186,33,0,456156,5280.0,162679,9358.779835,,routing,186,32,0,456567,5120.0,163319,153.297638,,-0.09010075500486675
2021-01-11,agent_with_anytime_routing,180,33,0,427965,5280.0,151731,7960.269937,,routing,180,32,0,445702,5120.0,153828,154.304242,,-4.144497797717103
2021-01-31,agent_with_anytime_routing,17,5,0,55652,800.0,19484,14.409184,,routing,17,4,0,67452,640.0,18753,6.680128,,-21.203191259972687
2021-02-07,agent_with_anytime_routing,28,9,0,112427,1440.0,32601,25.28612,,routing,28,9,0,103901,1440.0,29238,7.292223,,7.5835875723803
2021-02-06,agent_with_anytime_routing,35,9,0,119610,1440.0,39000,48.47288,,routing,35,10,0,116051,1600.0,38077,8.944131,,2.9755037204247134
2021-02-02,agent_with_anytime_routing,153,28,0,384065,4480.0,148408,4879.651902,,routing,153,27,0,385160,4320.0,146866,82.683534,,-0.28510798953302174
2021-02-04,agent_with_anytime_routing,159,28,0,394657,4480.0,148829,5583.55672,,routing,159,29,0,402300,4640.0,145690,132.183044,,-1.9366183800109968
2021-02-09,agent_with_anytime_routing,163,31,0,424533,4960.0,146817,5638.793796,,routing,163,31,0,405565,4960.0,149322,147.090793,,4.4679683322615675
2021-02-01,agent_with_anytime_routing,175,31,0,420281,4960.0,150175,7795.008194,,routing,175,31,0,425791,4960.0,140919,150.638169,,-1.31102762199576
2021-02-03,agent_with_anytime_routing,188,35,0,441035,5600.0,154325,9091.161189,,routing,188,35,0,455685,5600.0,152165,168.480356,,-3.321731835341866
2021-02-08,agent_with_anytime_routing,199,37,0,478589,5920.0,164385,11121.606249,,routing,199,38,0,478068,6080.0,160954,188.385797,,0.10886167463105086
2021-02-05,agent_with_anytime_routing,200,38,0,476989,6080.0,158380,11064.529235,,routing,200,38,0,479586,6080.0,162029,200.611151,,-0.5444570000566051
2021-06-27,agent_with_anytime_routing,20,8,0,82964,1280.0,27186,17.898775,,routing,20,7,0,75021,1120.0,23992,6.576942,,9.574032110312906
2021-06-26,agent_with_anytime_routing,49,10,0,146162,1600.0,57042,161.388336,,routing,49,9,0,146666,1440.0,58152,13.70573,,-0.34482286777685034
2021-06-22,agent_with_anytime_routing,165,30,0,419450,4800.0,164190,5920.010295,,routing,165,30,0,441667,4800.0,161528,118.828049,,-5.296698056979378
2021-06-29,agent_with_anytime_routing,165,29,0,418794,4640.0,158985,6460.58899,,routing,165,29,0,410881,4640.0,160718,128.549437,,1.8894731061094476
2021-06-24,agent_with_anytime_routing,176,35,0,470468,5600.0,178046,7266.030014,,routing,176,34,0,463410,5440.0,173093,148.317464,,1.500208303221473
2021-06-25,agent_with_anytime_routing,176,32,0,438704,5120.0,153004,8029.355795,,routing,176,33,0,440077,5280.0,151194,157.323288,,-0.3129672854589883
2021-06-30,agent_with_anytime_routing,200,37,0,476045,5920.0,168512,11610.971336,,routing,200,36,0,476624,5760.0,177368,167.605017,,-0.12162715709649298
2021-06-23,agent_with_anytime_routing,202,36,0,495157,5760.0,178586,11253.282781,,routing,202,36,0,483492,5760.0,174844,182.32058,,2.355818457580121
2021-06-28,agent_with_anytime_routing,201,36,0,484217,5760.0,165820,11838.487669,,routing,201,37,0,489491,5920.0,171647,213.2872,,-1.0891810902962928
2021-06-21,agent_with_anytime_routing,200,35,0,469014,5600.0,167984,12109.021702,,routing,200,34,0,484728,5440.0,167293,214.454269,,-3.3504330361140604
2021-06-13,agent_with_anytime_routing,19,5,0,80872,800.0,30984,15.29562,,routing,19,5,0,78538,800.0,27861,6.121456,,2.8860421406667327
2021-06-20,agent_with_anytime_routing,25,6,0,79244,960.0,29766,25.245877,,routing,25,6,0,81868,960.0,27637,7.002769,,-3.3112917066276313
2021-06-19,agent_with_anytime_routing,37,6,0,110429,960.0,45317,70.255579,,routing,37,7,0,110721,1120.0,43921,9.838549,,-0.26442329460558367
2021-06-12,agent_with_anytime_routing,48,9,0,156443,1440.0,54637,137.864669,,routing,48,8,0,145403,1280.0,51924,16.689535,,7.056883337701271
2021-06-17,agent_with_anytime_routing,172,30,0,450416,4800.0,167414,6791.001376,,routing,172,30,0,451738,4800.0,167989,106.379398,,-0.2935064473730951
2021-06-18,agent_with_anytime_routing,189,32,0,448628,5120.0,166745,10054.439577,,routing,189,33,0,463475,5280.0,173926,152.500748,,-3.309423397558779
2021-06-15,agent_with_anytime_routing,176,30,0,437845,4800.0,168555,7767.979016,,routing,176,31,0,428921,4960.0,162007,170.930135,,2.0381641905240437
2021-06-11,agent_with_anytime_routing,205,39,0,502682,6240.0,179042,11892.7829,,routing,205,38,0,508904,6080.0,181357,205.17216,,-1.2377606518634048
2021-06-16,agent_with_anytime_routing,206,38,0,507240,6080.0,182407,11937.987347,,routing,206,38,0,507140,6080.0,184179,206.379308,,0.019714533554136108
2021-06-14,agent_with_anytime_routing,207,36,0,508167,5760.0,182159,12741.517157,,routing,207,35,0,504631,5600.0,177240,251.764471,,0.6958342434672067
2021-01-24,agent_with_anytime_routing,11,4,0,43631,640.0,13216,12.152308,,routing,11,5,0,48486,800.0,11191,3.41718,,-11.12740941074007
2021-01-23,agent_with_anytime_routing,27,6,0,79824,960.0,31961,34.448571,,routing,27,7,0,85896,1120.0,31544,5.090931,,-7.6067348165965125
2021-01-30,agent_with_anytime_routing,36,7,0,129969,1120.0,39666,59.938128,,routing,36,10,0,122828,1600.0,41420,6.54416,,5.494387123083197
2021-01-26,agent_with_anytime_routing,127,22,0,336318,3520.0,137940,2707.926303,,routing,127,23,0,326493,3680.0,130021,63.171931,,2.921342301036519
2021-01-29,agent_with_anytime_routing,180,32,0,426110,5120.0,146210,8740.012435,,routing,180,31,0,425696,4960.0,145889,113.632664,,0.09715801084227077
2021-01-28,agent_with_anytime_routing,159,27,0,409605,4320.0,148574,5134.415382,,routing,159,27,0,411328,4320.0,150638,124.227181,,-0.4206491619975342
2021-01-25,agent_with_anytime_routing,175,32,0,426406,5120.0,147467,7546.568897,,routing,175,31,0,421881,4960.0,144799,128.042317,,1.0611951989418535
2021-01-21,agent_with_anytime_routing,165,30,0,433115,4800.0,163320,5519.485501,,routing,165,31,0,416440,4960.0,161523,137.654818,,3.850016739203214
2021-01-22,agent_with_anytime_routing,160,30,0,389195,4800.0,133475,6034.164625,,routing,160,28,0,378916,4480.0,128495,152.618533,,2.6410925114659745
2021-01-27,agent_with_anytime_routing,182,34,0,440464,5440.0,156084,7932.393684,,routing,182,34,0,455757,5440.0,157480,161.448073,,-3.4720204148352645
2021-03-07,agent_with_anytime_routing,23,6,0,76379,960.0,24758,22.478984,,routing,23,6,0,82933,960.0,21792,6.475194,,-8.580892653739902
2021-03-06,agent_with_anytime_routing,38,9,0,124882,1440.0,45257,63.520177,,routing,38,9,0,110956,1440.0,40290,10.500535,,11.151326852548806
2021-03-03,agent_with_anytime_routing,175,31,0,418925,4960.0,151495,7460.99962,,routing,175,31,0,408144,4960.0,140527,135.864239,,2.573491675120845
2021-03-02,agent_with_anytime_routing,159,28,0,423043,4480.0,152581,5383.122494,,routing,159,27,0,426071,4350.0,149302,137.064696,,-0.7157664823670407
2021-03-11,agent_with_anytime_routing,169,32,0,441945,5120.0,159057,6321.713274,,routing,169,31,0,430377,4960.0,163779,137.282567,,2.61752027967281
2021-03-05,agent_with_anytime_routing,204,40,0,503389,6400.0,170496,10789.797831,,routing,204,40,0,500181,6400.0,164536,139.096884,,0.637280512685021
2021-03-04,agent_with_anytime_routing,178,31,0,453078,4960.0,160905,7975.455071,,routing,178,31,0,433313,4960.0,157559,143.857191,,4.362383518952586
2021-03-09,agent_with_anytime_routing,173,30,0,439603,4800.0,168918,6654.745989,,routing,173,30,0,431844,4800.0,168480,168.329357,,1.7650016037197198
2021-03-10,agent_with_anytime_routing,202,35,0,472649,5600.0,166746,12451.317399,,routing,202,36,0,483751,5760.0,167594,206.099856,,-2.348888921800321
2021-03-08,agent_with_anytime_routing,203,38,0,491591,6080.0,173772,11114.655503,,routing,203,38,0,480811,6080.0,166482,220.58446,,2.192879853374045
2021-05-02,agent_with_anytime_routing,15,6,0,57895,960.0,19296,13.411358,,routing,15,7,0,72923,1120.0,20730,6.107594,,-25.957336557561103
2021-05-09,agent_with_anytime_routing,24,5,0,74013,800.0,31412,23.463289,,routing,24,6,0,75119,960.0,25974,6.759304,,-1.4943320767973194
2021-05-08,agent_with_anytime_routing,44,8,0,128361,1280.0,53691,115.085782,,routing,44,9,0,134510,1440.0,49447,12.843282,,-4.7903958367416895
2021-05-06,agent_with_anytime_routing,176,33,0,449517,5280.0,168275,6956.054199,,routing,176,33,0,478129,5280.0,174271,125.58461,,-6.365054046899227
2021-05-04,agent_with_anytime_routing,171,31,0,438365,4960.0,166132,7118.714669,,routing,171,32,0,433288,5120.0,164978,126.13557,,1.1581672806907486
2021-05-11,agent_with_anytime_routing,167,29,0,419559,4640.0,157751,6597.146569,,routing,167,29,0,404217,4640.0,149232,181.461364,,3.6566966743652265
2021-05-05,agent_with_anytime_routing,213,40,0,525848,6400.0,182108,12484.324297,,routing,213,40,0,529492,6400.0,187707,195.225462,,-0.6929759169950251
2021-05-07,agent_with_anytime_routing,194,33,0,463073,5280.0,167502,10851.906604,,routing,194,34,0,456610,5440.0,162389,209.676837,,1.3956762756628005
2021-05-03,agent_with_anytime_routing,218,38,0,521818,6080.0,187021,15561.422947,,routing,218,36,0,505260,5760.0,180716,245.403427,,3.173136994124388
2021-05-10,agent_with_anytime_routing,218,36,0,510059,5760.0,188623,16653.070732,,routing,218,37,0,511777,5920.0,185067,263.132725,,-0.3368237792098561
2021-05-16,agent_with_anytime_routing,14,5,0,52588,800.0,19744,11.998895,,routing,14,4,0,54307,640.0,19488,5.395064,,-3.268806571841485
2021-05-15,agent_with_anytime_routing,47,9,0,150601,1440.0,57207,115.277204,,routing,47,11,0,145430,1760.0,57559,11.397799,,3.433576138272654
2021-05-21,agent_with_anytime_routing,188,33,0,454816,5280.0,160798,9908.58769,,routing,188,34,0,459753,5440.0,163442,117.899728,,-1.0854939140223738
2021-05-18,agent_with_anytime_routing,168,30,0,425645,4800.0,164055,6279.525803,,routing,168,30,0,430172,4800.0,166862,143.573097,,-1.063562358303281
2021-05-13,agent_with_anytime_routing,191,34,0,469385,5440.0,179826,10911.852901,,routing,191,33,0,465856,5280.0,170125,147.577782,,0.7518348477262802
2021-05-20,agent_with_anytime_routing,197,33,0,499275,5280.0,180763,11917.970768,,routing,197,34,0,487606,5440.0,187344,176.849873,,2.3371889239397126
2021-05-14,agent_with_anytime_routing,193,33,0,469299,5280.0,174725,10904.231134,,routing,193,34,0,462592,5440.0,164578,192.967513,,1.4291528428571125
2021-05-19,agent_with_anytime_routing,217,35,0,514102,5600.0,192523,15875.777873,,routing,217,37,0,519116,5920.0,182074,212.708987,,-0.975292840720324
2021-05-17,agent_with_anytime_routing,221,39,0,517855,6240.0,184997,16587.212942,,routing,221,37,0,509338,5920.0,185623,239.271522,,1.6446688744918945
2021-05-12,agent_with_anytime_routing,218,39,0,518771,6240.0,185470,15208.425998,,routing,218,40,0,514144,6400.0,172515,254.965844,,0.8919157007619932
2021-03-21,agent_with_anytime_routing,16,6,0,63236,960.0,22690,13.137851,,routing,16,6,0,61879,960.0,23528,6.016475,,2.145929533809855
2021-03-14,agent_with_anytime_routing,25,8,0,84958,1280.0,26059,21.773598,,routing,25,8,0,84751,1280.0,22720,6.379055,,0.24364980343228418
2021-03-13,agent_with_anytime_routing,54,12,0,166337,1920.0,59591,175.548177,,routing,54,11,0,165142,1760.0,57212,13.726633,,0.7184210368108118
2021-03-20,agent_with_anytime_routing,48,10,0,158798,1600.0,51752,117.929431,,routing,48,10,0,142001,1600.0,54130,13.888,,10.577589138402248
2021-03-16,agent_with_anytime_routing,168,33,0,439659,5280.0,160676,5772.099033,,routing,168,32,0,433206,5120.0,156125,122.409786,,1.467728398599824
2021-03-18,agent_with_anytime_routing,174,33,0,429565,5280.0,157512,6741.85977,,routing,174,32,0,446050,5120.0,160374,136.760677,,-3.8376031566817597
2021-03-12,agent_with_anytime_routing,197,34,0,464415,5440.0,158761,11248.969429,,routing,197,35,0,470069,5600.0,158456,169.517808,,-1.2174456036088412
2021-03-15,agent_with_anytime_routing,210,39,0,505225,6240.0,169742,12769.220509,,routing,210,40,0,501634,6400.0,161674,210.038911,,0.7107724281260824
2021-03-19,agent_with_anytime_routing,209,40,0,508232,6400.0,172732,12718.81314,,routing,209,39,0,501286,6240.0,160859,235.878764,,1.366698673046955
2021-03-17,agent_with_anytime_routing,233,44,0,561324,7040.0,188307,17637.769042,,routing,233,42,0,551171,6720.0,180011,257.141622,,1.808759290534522
2021-02-28,agent_with_anytime_routing,14,6,0,58610,960.0,19063,11.965857,,routing,14,5,0,53263,800.0,18281,6.857657,,9.123016550076779
2021-02-21,agent_with_anytime_routing,20,6,0,66245,960.0,19210,16.356843,,routing,20,6,0,73705,960.0,17498,7.114617,,-11.2612272624349
2021-02-27,agent_with_anytime_routing,29,7,0,107402,1120.0,37986,34.233328,,routing,29,7,0,102309,1120.0,35731,8.939777,,4.741997355728944
2021-02-20,agent_with_anytime_routing,36,8,0,119690,1280.0,40644,52.302985,,routing,36,9,0,123880,1440.0,40795,9.79535,,-3.5007101679338293
2021-02-23,agent_with_anytime_routing,163,34,0,444028,5440.0,160916,4992.391463,,routing,163,34,0,441075,5440.0,163536,83.29082,,0.6650481501166593
2021-02-25,agent_with_anytime_routing,167,35,0,448107,5600.0,167611,5353.716663,,routing,167,35,0,438071,5600.0,164999,108.977401,,2.2396436565373894
2021-03-01,agent_with_anytime_routing,170,30,0,407754,4800.0,138802,6661.978595,,routing,170,31,0,406799,4960.0,131472,140.928127,,0.23420984220878274
2021-02-24,agent_with_anytime_routing,197,35,0,483159,5600.0,172883,11103.18315,,routing,197,37,0,465944,5920.0,158759,147.061996,,3.5630092785190794
2021-02-26,agent_with_anytime_routing,205,37,0,489571,5920.0,170099,11677.250546,,routing,205,39,0,497818,6240.0,163893,188.680182,,-1.684536052993335
2021-02-22,agent_with_anytime_routing,181,34,0,453545,5440.0,155600,8109.705037,,routing,181,33,0,441198,5280.0,151309,196.623958,,2.722331852407148
2021-04-25,agent_with_anytime_routing,17,6,0,66394,960.0,26124,17.262507,,routing,17,5,0,70736,800.0,25242,5.47052,,-6.539747567551284
2021-05-01,agent_with_anytime_routing,47,9,0,153901,1440.0,60981,130.458124,,routing,47,11,0,143392,1760.0,56942,12.180883,,6.828415669813712
2021-04-24,agent_with_anytime_routing,51,11,0,178603,1790.0,62955,148.69608,,routing,51,11,0,167473,1760.0,62156,12.340327,,6.231698235751919
2021-04-27,agent_with_anytime_routing,167,31,0,429838,4960.0,158309,5937.163117,,routing,167,32,0,431275,5120.0,161182,122.455301,,-0.33431199661267735
2021-04-22,agent_with_anytime_routing,213,39,0,534909,6240.0,205530,13659.244777,,routing,213,39,0,527412,6240.0,195848,156.188316,,1.4015468051575128
2021-04-29,agent_with_anytime_routing,190,33,0,482123,5280.0,176605,9222.350516,,routing,190,34,0,461345,5440.0,165708,194.308731,,4.309688606434458
2021-04-28,agent_with_anytime_routing,208,38,0,520950,6080.0,174075,12981.364896,,routing,208,38,0,495918,6080.0,163912,194.563341,,4.805067664843075
2021-04-26,agent_with_anytime_routing,218,39,0,515974,6240.0,176935,14952.853794,,routing,218,40,0,532739,6400.0,179046,234.188904,,-3.2491947268660826
2021-04-23,agent_with_anytime_routing,204,37,0,491682,5920.0,184667,11871.252979,,routing,204,36,0,497166,5760.0,176003,272.71991,,-1.1153550465544804
2021-04-30,agent_with_anytime_routing,217,37,0,501508,5920.0,184426,17064.110469,,routing,217,36,0,529226,5760.0,184924,293.216905,,-5.52693077677724
2021-04-18,agent_with_anytime_routing,16,6,0,63077,960.0,19309,11.774984,,routing,16,6,0,64092,960.0,18372,6.030712,,-1.6091443790922206
2021-04-17,agent_with_anytime_routing,41,8,0,135225,1280.0,52510,76.847875,,routing,41,8,0,127191,1280.0,47538,11.967973,,5.9412090959511925
2021-04-20,agent_with_anytime_routing,170,32,0,436899,5120.0,165956,6979.449517,,routing,170,33,0,433456,5280.0,164001,139.268302,,0.7880539895948492
2021-04-13,agent_with_anytime_routing,188,36,0,489260,5760.0,175247,8749.597653,,routing,188,36,0,475770,5760.0,177770,140.615322,,2.757225197236643
2021-04-15,agent_with_anytime_routing,188,35,0,476045,5600.0,182431,9317.253815,,routing,188,35,0,475408,5600.0,179539,156.166665,,0.13381087922360282
2021-04-19,agent_with_anytime_routing,196,35,0,472879,5600.0,165652,10847.704606,,routing,196,36,0,470062,5760.0,160215,165.907344,,0.5957126453067275
2021-04-21,agent_with_anytime_routing,216,40,0,537433,6400.0,190774,13814.358278,,routing,216,41,0,535728,6560.0,183220,188.254718,,0.3172488477633491
2021-04-12,agent_with_anytime_routing,213,38,0,516513,6080.0,183431,13989.453642,,routing,213,38,0,493857,6080.0,170300,257.647092,,4.386336839537437
2021-04-16,agent_with_anytime_routing,218,39,0,514643,6240.0,182496,15475.344079,,routing,218,39,0,519296,6240.0,178179,281.984929,,-0.9041218864338969
2021-04-14,agent_with_anytime_routing,235,44,0,576211,7040.0,201307,17754.698101,,routing,235,45,0,571839,7200.0,190314,290.326436,,0.7587498329604954
2021-02-14,agent_with_anytime_routing,22,6,0,74442,960.0,26862,21.358017,,routing,22,7,0,74940,1120.0,24292,8.039773,,-0.6689771902958007
2021-02-13,agent_with_anytime_routing,41,10,0,130454,1600.0,52203,78.585796,,routing,41,10,0,123738,1600.0,50009,9.862444,,5.148174835574226
2021-02-16,agent_with_anytime_routing,125,23,0,331096,3680.0,123393,2628.806569,,routing,125,22,0,317471,3520.0,118898,61.533038,,4.115120690071762
2021-02-18,agent_with_anytime_routing,168,32,0,428483,5120.0,160138,6667.858471,,routing,168,29,0,454106,4640.0,159742,98.507811,,-5.979933859686382
2021-02-11,agent_with_anytime_routing,159,28,0,396751,4480.0,150763,5446.622864,,routing,159,29,0,400801,4640.0,152599,127.633084,,-1.0207913779675413
2021-02-10,agent_with_anytime_routing,185,33,0,441795,5280.0,160289,8860.024259,,routing,185,34,0,457799,5440.0,157060,161.278985,,-3.6224945959098678
2021-02-17,agent_with_anytime_routing,186,35,0,457578,5600.0,161121,9196.537255,,routing,186,34,0,441674,5440.0,145922,170.061242,,3.475691576081018
2021-02-15,agent_with_anytime_routing,182,33,0,447678,5280.0,154932,8824.16873,,routing,182,33,0,439181,5280.0,143588,194.723405,,1.8980159847032911
2021-02-12,agent_with_anytime_routing,192,35,0,448966,5600.0,146553,9717.290677,,routing,192,36,0,464946,5760.0,145686,197.823697,,-3.5592895675841825
2021-02-19,agent_with_anytime_routing,182,36,0,460424,5760.0,154392,8061.124735,,routing,182,37,0,446045,5920.0,150925,209.763326,,3.1229909822250796


==> data/comparison_6/comparison_routing_routing_180_routing.csv <==
date,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_duration_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_routing
2021-04-11,agent_with_anytime_routing,17,6,0,76897,960.0,22923,12.257919,,routing,17,6,0,69144,960.0,25044,5.962597,,10.082317905770056
2021-04-03,agent_with_anytime_routing,43,10,0,139387,1600.0,49792,69.062887,,routing,43,12,0,142945,1920.0,50586,9.719716,,-2.552605336222173
2021-04-10,agent_with_anytime_routing,51,11,0,173496,1760.0,58837,107.75716,,routing,51,11,0,161728,1760.0,59057,14.490003,,6.782865311015816
2021-04-02,agent_with_anytime_routing,200,39,0,503853,6240.0,181666,8420.810844,,routing,200,40,0,518950,6400.0,182814,121.773689,,-2.996310431812453
2021-04-01,agent_with_anytime_routing,181,33,0,453634,5280.0,169012,5814.467973,,routing,181,35,0,463912,5600.0,174711,132.765339,,-2.265703188032643
2021-04-08,agent_with_anytime_routing,181,31,0,462841,4960.0,177106,6450.081413,,routing,181,30,0,447228,4830.0,164485,134.476867,,3.3732966612724455
2021-04-06,agent_with_anytime_routing,170,31,0,438170,4960.0,167728,5159.143561,,routing,170,31,0,432100,4960.0,161559,150.097643,,1.3853070725973937
2021-04-09,agent_with_anytime_routing,205,37,0,488658,5920.0,172940,9912.96404,,routing,205,37,0,510241,5920.0,167547,164.583342,,-4.416790475138031
2021-04-05,agent_with_anytime_routing,204,37,0,483298,5920.0,169675,9998.268884,,routing,204,37,0,485669,5920.0,169305,194.202469,,-0.49058758778227923
2021-04-07,agent_with_anytime_routing,212,38,0,515286,6080.0,178501,10611.709534,,routing,212,37,0,511295,5920.0,175451,209.825396,,0.7745213337835687
2021-03-28,agent_with_anytime_routing,19,6,0,71711,960.0,30092,12.298413,,routing,19,6,0,77607,960.0,25425,6.133779,,-8.221890644392074
2021-03-27,agent_with_anytime_routing,40,8,0,130651,1280.0,54073,62.790429,,routing,40,8,0,135843,1280.0,52289,8.3227,,-3.9739458557531133
2021-03-25,agent_with_anytime_routing,149,27,0,376231,4320.0,145023,3091.737277,,routing,149,27,0,367772,4320.0,138942,118.102235,,2.2483527407364092
2021-03-30,agent_with_anytime_routing,184,37,0,491916,5920.0,182290,6349.439761,,routing,184,35,0,490235,5600.0,178566,134.209136,,0.34172500996105026
2021-03-23,agent_with_anytime_routing,197,38,0,494501,6080.0,175487,8413.95218,,routing,197,37,0,493172,5920.0,173691,177.74129,,0.2687557760247199
2021-03-29,agent_with_anytime_routing,221,42,0,535679,6720.0,183539,12465.64654,,routing,221,41,0,532293,6560.0,182697,196.717266,,0.6320949673218476
2021-03-24,agent_with_anytime_routing,210,38,0,520269,6080.0,189450,10740.171663,,routing,210,39,0,515997,6240.0,181921,203.054025,,0.8211136931087571
2021-03-31,agent_with_anytime_routing,209,35,0,494257,5600.0,178549,10801.081508,,routing,209,36,0,495901,5760.0,179287,229.938045,,-0.33262047881972334
2021-03-26,agent_with_anytime_routing,225,44,0,577897,7040.0,201995,12418.425453,,routing,225,46,0,575503,7360.0,190569,236.067009,,0.41426067274964223
2021-03-22,agent_with_anytime_routing,233,42,0,571482,6720.0,196298,14191.53511,,routing,233,41,0,540749,6560.0,187507,368.774302,,5.377772178301329
2021-01-03,agent_with_anytime_routing,7,3,0,28425,480.0,8793,8.693864,,routing,7,3,0,26375,480.0,8075,6.106256,,7.211961301671065
2021-01-10,agent_with_anytime_routing,9,4,0,40522,640.0,11327,9.101778,,routing,9,4,0,37117,640.0,11008,6.150977,,8.402842900153003
2021-01-02,agent_with_anytime_routing,28,6,0,94344,960.0,29901,25.298196,,routing,28,7,0,91411,1120.0,30544,7.531009,,3.108835750021199
2021-01-09,agent_with_anytime_routing,27,6,0,92055,960.0,33048,25.423422,,routing,27,7,0,94176,1120.0,31715,7.588764,,-2.304057357014828
2021-01-01,agent_with_anytime_routing,79,16,0,194419,2560.0,59079,495.027867,,routing,79,16,0,195295,2560.0,53524,26.881821,,-0.450573246441963
2021-01-07,agent_with_anytime_routing,139,26,0,361551,4160.0,127250,2772.877126,,routing,139,26,0,373905,4160.0,136723,67.207385,,-3.4169453272152475
2021-01-05,agent_with_anytime_routing,155,33,0,423245,5280.0,154194,3311.387905,,routing,155,32,0,440339,5120.0,158872,70.404593,,-4.03879549669813
2021-01-04,agent_with_anytime_routing,174,33,0,430986,5280.0,145263,5173.703406,,routing,174,32,0,428453,5120.0,145632,119.546564,,0.5877221069825934
2021-01-08,agent_with_anytime_routing,156,28,0,378511,4480.0,131557,4183.855254,,routing,156,26,0,370862,4160.0,135169,127.988933,,2.020813133568113
2021-01-06,agent_with_anytime_routing,193,37,0,476201,5920.0,167054,7499.810821,,routing,193,37,0,489972,5920.0,161592,167.315208,,-2.8918460902014065
2021-05-30,agent_with_anytime_routing,11,3,0,46958,480.0,16064,8.725782,,routing,11,4,0,42875,640.0,15620,5.851406,,8.695004046168917
2021-05-23,agent_with_anytime_routing,15,5,0,61610,800.0,20492,10.4483,,routing,15,5,0,64464,800.0,21925,6.120011,,-4.632364875831845
2021-05-29,agent_with_anytime_routing,40,9,0,134307,1440.0,44537,75.304283,,routing,40,8,0,128794,1280.0,45067,9.368967,,4.104774881428369
2021-05-22,agent_with_anytime_routing,43,9,0,136592,1440.0,53438,89.608069,,routing,43,10,0,147659,1600.0,49160,9.513695,,-8.102231463043223
2021-05-31,agent_with_anytime_routing,92,15,0,228787,2400.0,74133,1030.549199,,routing,92,16,0,224908,2560.0,69376,48.269886,,1.6954634660186112
2021-05-27,agent_with_anytime_routing,141,27,0,376999,4320.0,146112,3443.419329,,routing,141,27,0,363045,4320.0,143823,114.076274,,3.70133607781453
2021-05-25,agent_with_anytime_routing,167,30,0,429647,4800.0,155762,6156.979928,,routing,167,28,0,424770,4480.0,165758,114.516583,,1.1351178991125273
2021-05-28,agent_with_anytime_routing,202,36,0,487988,5760.0,175799,12253.676241,,routing,202,35,0,488123,5600.0,170520,189.391698,,-0.027664614703640254
2021-05-24,agent_with_anytime_routing,215,39,0,523920,6240.0,192310,13379.894717,,routing,215,40,0,514373,6400.0,180228,220.880527,,1.8222247671400214
2021-05-26,agent_with_anytime_routing,196,35,0,469309,5600.0,167362,10718.861029,,routing,196,34,0,459025,5440.0,163300,233.373313,,2.191306793605066
2021-06-06,agent_with_anytime_routing,23,7,0,93579,1120.0,29407,22.869415,,routing,23,5,0,82952,800.0,27857,6.04475,,11.356180339606109
2021-06-05,agent_with_anytime_routing,40,7,0,118181,1120.0,48610,93.655791,,routing,40,9,0,127954,1440.0,49140,9.747731,,-8.269518788976232
2021-06-08,agent_with_anytime_routing,164,30,0,428379,4800.0,166515,6359.48192,,routing,164,31,0,429367,4960.0,163283,117.191143,,-0.2306368892966275
2021-06-03,agent_with_anytime_routing,156,28,0,415387,4480.0,153024,4930.299192,,routing,156,28,0,404371,4480.0,161150,128.155175,,2.6519847756429544
2021-06-02,agent_with_anytime_routing,179,29,0,420431,4640.0,158128,8373.084729,,routing,179,29,0,422948,4640.0,152542,143.200152,,-0.5986713634341901
2021-06-04,agent_with_anytime_routing,181,31,0,436010,4960.0,156964,8440.432083,,routing,181,32,0,428048,5120.0,150826,144.5172,,1.8261049058507832
2021-06-10,agent_with_anytime_routing,174,32,0,460499,5120.0,167244,7392.674425,,routing,174,32,0,438887,5120.0,167869,148.59558,,4.693169800585887
2021-06-01,agent_with_anytime_routing,155,30,0,417061,4800.0,156015,5012.130875,,routing,155,29,0,402954,4640.0,155765,150.602881,,3.3824788220428186
2021-06-09,agent_with_anytime_routing,195,36,0,483386,5760.0,170269,10082.964394,,routing,195,35,0,467243,5600.0,168233,214.559559,,3.3395671368223323
2021-06-07,agent_with_anytime_routing,211,38,0,503259,6080.0,175490,14405.06098,,routing,211,38,0,508634,6080.0,182751,223.415026,,-1.0680385248947362
2021-01-17,agent_with_anytime_routing,12,5,0,51319,800.0,15688,6.930513,,routing,12,6,0,51571,960.0,15174,3.48797,,-0.49104620121202674
2021-01-16,agent_with_anytime_routing,36,9,0,117263,1440.0,42310,47.194107,,routing,36,9,0,119520,1440.0,39956,6.416406,,-1.9247332918311828
2021-01-12,agent_with_anytime_routing,118,22,0,319277,3520.0,121628,1513.228437,,routing,118,22,0,322723,3520.0,119728,69.492935,,-1.079313574106497
2021-01-19,agent_with_anytime_routing,151,29,0,401462,4640.0,148590,3440.983105,,routing,151,29,0,396987,4640.0,152510,81.907217,,1.1146758597326771
2021-01-18,agent_with_anytime_routing,159,28,0,372016,4480.0,130508,4603.941016,,routing,159,28,0,377777,4480.0,123462,110.679002,,-1.5485893079867532
2021-01-15,agent_with_anytime_routing,165,30,0,403371,4800.0,144293,5313.82107,,routing,165,30,0,400900,4800.0,138230,112.50035,,0.6125874195219785
2021-01-14,agent_with_anytime_routing,154,27,0,394422,4320.0,147610,3859.721289,,routing,154,28,0,392030,4480.0,146170,116.231938,,0.606457043471206
2021-01-20,agent_with_anytime_routing,179,33,0,454827,5280.0,162579,6562.649527,,routing,179,32,0,437771,5120.0,152949,144.5848,,3.7499972517022955
2021-01-13,agent_with_anytime_routing,186,33,0,455805,5280.0,160648,7201.762448,,routing,186,32,0,456567,5120.0,163319,153.297638,,-0.16717675321683614
2021-01-11,agent_with_anytime_routing,180,31,0,445896,4960.0,154218,6375.094882,,routing,180,32,0,445702,5120.0,153828,154.304242,,0.04350790318818738
2021-01-31,agent_with_anytime_routing,17,5,0,63279,800.0,20730,11.988649,,routing,17,4,0,67452,640.0,18753,6.680128,,-6.594604845209311
2021-02-07,agent_with_anytime_routing,28,9,0,101857,1440.0,31698,21.591282,,routing,28,9,0,103901,1440.0,29238,7.292223,,-2.006734932307058
2021-02-06,agent_with_anytime_routing,35,9,0,110005,1440.0,37217,41.094992,,routing,35,10,0,116051,1600.0,38077,8.944131,,-5.4961138130085
2021-02-02,agent_with_anytime_routing,153,29,0,403623,4640.0,149711,4102.960947,,routing,153,27,0,385160,4320.0,146866,82.683534,,4.574318113685296
2021-02-04,agent_with_anytime_routing,159,29,0,406920,4640.0,153112,4630.713317,,routing,159,29,0,402300,4640.0,145690,132.183044,,1.1353583013860218
2021-02-09,agent_with_anytime_routing,163,29,0,424078,4640.0,150957,4648.817987,,routing,163,31,0,405565,4960.0,149322,147.090793,,4.365470503067832
2021-02-01,agent_with_anytime_routing,175,32,0,422581,5120.0,142498,6674.698753,,routing,175,31,0,425791,4960.0,140919,150.638169,,-0.7596176827637778
2021-02-03,agent_with_anytime_routing,188,35,0,450083,5600.0,153949,7612.977568,,routing,188,35,0,455685,5600.0,152165,168.480356,,-1.2446593183923853
2021-02-08,agent_with_anytime_routing,199,35,0,492239,5600.0,162505,9246.478209,,routing,199,38,0,478068,6080.0,160954,188.385797,,2.878886069571895
2021-02-05,agent_with_anytime_routing,200,39,0,483724,6240.0,167226,9252.594989,,routing,200,38,0,479586,6080.0,162029,200.611151,,0.8554464942818633
2021-06-27,agent_with_anytime_routing,20,7,0,77394,1120.0,26482,14.65237,,routing,20,7,0,75021,1120.0,23992,6.576942,,3.0661291572990153
2021-06-26,agent_with_anytime_routing,49,9,0,152014,1440.0,56663,114.328591,,routing,49,9,0,146666,1440.0,58152,13.70573,,3.5180970173799784
2021-06-22,agent_with_anytime_routing,165,31,0,426612,4960.0,161452,4681.094275,,routing,165,30,0,441667,4800.0,161528,118.828049,,-3.5289677739960434
2021-06-29,agent_with_anytime_routing,165,28,0,409703,4480.0,160566,5216.203788,,routing,165,29,0,410881,4640.0,160718,128.549437,,-0.2875253537318497
2021-06-24,agent_with_anytime_routing,176,34,0,469457,5440.0,177269,5731.069439,,routing,176,34,0,463410,5440.0,173093,148.317464,,1.288083892667486
2021-06-25,agent_with_anytime_routing,176,30,0,433923,4800.0,152269,6141.75833,,routing,176,33,0,440077,5280.0,151194,157.323288,,-1.4182239706122977
2021-06-30,agent_with_anytime_routing,200,36,0,484030,5760.0,180132,9111.483728,,routing,200,36,0,476624,5760.0,177368,167.605017,,1.530070450178708
2021-06-23,agent_with_anytime_routing,202,36,0,491541,5760.0,177335,8836.135051,,routing,202,36,0,483492,5760.0,174844,182.32058,,1.6375032804994905
2021-06-28,agent_with_anytime_routing,201,36,0,491336,5760.0,177558,9209.340654,,routing,201,37,0,489491,5920.0,171647,213.2872,,0.3755067815100054
2021-06-21,agent_with_anytime_routing,200,35,0,481786,5600.0,172129,9090.844761,,routing,200,34,0,484728,5440.0,167293,214.454269,,-0.6106445600328777
2021-06-13,agent_with_anytime_routing,19,5,0,78785,800.0,30203,16.330131,,routing,19,5,0,78538,800.0,27861,6.121456,,0.3135114552262486
2021-06-20,agent_with_anytime_routing,25,6,0,86820,960.0,30168,24.198802,,routing,25,6,0,81868,960.0,27637,7.002769,,5.703754895185441
2021-06-19,agent_with_anytime_routing,37,7,0,118691,1120.0,42731,70.503787,,routing,37,7,0,110721,1120.0,43921,9.838549,,6.714915199973039
2021-06-12,agent_with_anytime_routing,48,9,0,149013,1440.0,53942,141.717778,,routing,48,8,0,145403,1280.0,51924,16.689535,,2.4226074235133845
2021-06-17,agent_with_anytime_routing,172,30,0,439590,4800.0,168984,6854.351963,,routing,172,30,0,451738,4800.0,167989,106.379398,,-2.76348415569053
2021-06-18,agent_with_anytime_routing,189,32,0,460078,5120.0,171036,9559.173658,,routing,189,33,0,463475,5280.0,173926,152.500748,,-0.7383530618721174
2021-06-15,agent_with_anytime_routing,176,30,0,439752,4800.0,165655,7736.956743,,routing,176,31,0,428921,4960.0,162007,170.930135,,2.4629791336935365
2021-06-11,agent_with_anytime_routing,205,38,0,507485,6080.0,178406,11877.288812,,routing,205,38,0,508904,6080.0,181357,205.17216,,-0.27961417578844694
2021-06-16,agent_with_anytime_routing,206,38,0,515433,6080.0,177098,11548.671866,,routing,206,38,0,507140,6080.0,184179,206.379308,,1.6089385041314779
2021-06-14,agent_with_anytime_routing,207,35,0,494680,5600.0,178293,12811.850615,,routing,207,35,0,504631,5600.0,177240,251.764471,,-2.0116034608231583
2021-01-24,agent_with_anytime_routing,11,4,0,41181,640.0,13182,9.324001,,routing,11,5,0,48486,800.0,11191,3.41718,,-17.73876302178189
2021-01-23,agent_with_anytime_routing,27,5,0,88466,800.0,32669,27.688539,,routing,27,7,0,85896,1120.0,31544,5.090931,,2.90507087468632
2021-01-30,agent_with_anytime_routing,36,9,0,117095,1440.0,40406,51.835527,,routing,36,10,0,122828,1600.0,41420,6.54416,,-4.89602459541398
2021-01-26,agent_with_anytime_routing,127,24,0,347317,3840.0,130143,2317.782531,,routing,127,23,0,326493,3680.0,130021,63.171931,,5.995675420437237
2021-01-29,agent_with_anytime_routing,180,30,0,437291,4800.0,155265,7451.237746,,routing,180,31,0,425696,4960.0,145889,113.632664,,2.651552398745915
2021-01-28,agent_with_anytime_routing,159,28,0,384583,4480.0,147971,4860.126201,,routing,159,27,0,411328,4320.0,150638,124.227181,,-6.954285550843381
2021-01-25,agent_with_anytime_routing,175,32,0,426479,5120.0,150658,6562.880165,,routing,175,31,0,421881,4960.0,144799,128.042317,,1.0781304589440512
2021-01-21,agent_with_anytime_routing,165,30,0,431385,4800.0,161309,5230.773619,,routing,165,31,0,416440,4960.0,161523,137.654818,,3.464422731434797
2021-01-22,agent_with_anytime_routing,160,29,0,382068,4640.0,134802,4958.025244,,routing,160,28,0,378916,4480.0,128495,152.618533,,0.8249840342556822
2021-01-27,agent_with_anytime_routing,182,35,0,466304,5600.0,159669,6860.567892,,routing,182,34,0,455757,5440.0,157480,161.448073,,2.2618291929728245
2021-03-07,agent_with_anytime_routing,23,6,0,79563,960.0,28772,22.577754,,routing,23,6,0,82933,960.0,21792,6.475194,,-4.235637168030366
2021-03-06,agent_with_anytime_routing,38,8,0,113183,1280.0,44593,69.837392,,routing,38,9,0,110956,1440.0,40290,10.500535,,1.9676099767632949
2021-03-03,agent_with_anytime_routing,175,31,0,433846,4960.0,149698,8094.055884,,routing,175,31,0,408144,4960.0,140527,135.864239,,5.924221958943957
2021-03-02,agent_with_anytime_routing,159,28,0,411910,4480.0,150009,5179.979262,,routing,159,27,0,426071,4350.0,149302,137.064696,,-3.4378869170449855
2021-03-11,agent_with_anytime_routing,169,32,0,428643,5120.0,160485,6410.690315,,routing,169,31,0,430377,4960.0,163779,137.282567,,-0.4045324430820053
2021-03-05,agent_with_anytime_routing,204,39,0,503863,6240.0,169393,11003.556065,,routing,204,40,0,500181,6400.0,164536,139.096884,,0.7307541931040779
2021-03-04,agent_with_anytime_routing,178,32,0,436135,5120.0,163219,8237.444696,,routing,178,31,0,433313,4960.0,157559,143.857191,,0.6470473591892418
2021-03-09,agent_with_anytime_routing,173,31,0,442399,4960.0,169694,7424.872116,,routing,173,30,0,431844,4800.0,168480,168.329357,,2.3858553025662355
2021-03-10,agent_with_anytime_routing,202,35,0,467375,5600.0,165891,12503.654548,,routing,202,36,0,483751,5760.0,167594,206.099856,,-3.5038245520192564
2021-03-08,agent_with_anytime_routing,203,37,0,484894,5920.0,166748,11475.294632,,routing,203,38,0,480811,6080.0,166482,220.58446,,0.8420397035228318
2021-05-02,agent_with_anytime_routing,15,6,0,65523,960.0,21112,13.901881,,routing,15,7,0,72923,1120.0,20730,6.107594,,-11.293744181432475
2021-05-09,agent_with_anytime_routing,24,6,0,90284,960.0,29352,24.084449,,routing,24,6,0,75119,960.0,25974,6.759304,,16.796996145496433
2021-05-08,agent_with_anytime_routing,44,9,0,134950,1440.0,52180,106.053121,,routing,44,9,0,134510,1440.0,49447,12.843282,,0.32604668395702113
2021-05-06,agent_with_anytime_routing,176,32,0,450299,5120.0,177431,7032.654749,,routing,176,33,0,478129,5280.0,174271,125.58461,,-6.180337953226634
2021-05-04,agent_with_anytime_routing,171,31,0,429159,4960.0,156842,6843.228562,,routing,171,32,0,433288,5120.0,164978,126.13557,,-0.9621142746627707
2021-05-11,agent_with_anytime_routing,167,28,0,418177,4480.0,156843,6686.037872,,routing,167,29,0,404217,4640.0,149232,181.461364,,3.3382993325792665
2021-05-05,agent_with_anytime_routing,213,40,0,531643,6400.0,188772,13382.359326,,routing,213,40,0,529492,6400.0,187707,195.225462,,0.4045948126844518
2021-05-07,agent_with_anytime_routing,194,32,0,473041,5120.0,169201,10924.192244,,routing,194,34,0,456610,5440.0,162389,209.676837,,3.473483271006107
2021-05-03,agent_with_anytime_routing,218,37,0,513948,5920.0,187087,15490.592136,,routing,218,36,0,505260,5760.0,180716,245.403427,,1.6904433911601953
2021-05-10,agent_with_anytime_routing,218,36,0,529651,5760.0,191060,15967.753243,,routing,218,37,0,511777,5920.0,185067,263.132725,,3.374675021854013
2021-05-16,agent_with_anytime_routing,14,5,0,57096,800.0,20347,11.760223,,routing,14,4,0,54307,640.0,19488,5.395064,,4.884755499509598
2021-05-15,agent_with_anytime_routing,47,10,0,151867,1600.0,55969,122.001478,,routing,47,11,0,145430,1760.0,57559,11.397799,,4.238577176081703
2021-05-21,agent_with_anytime_routing,188,32,0,450514,5120.0,159534,10435.224336,,routing,188,34,0,459753,5440.0,163442,117.899728,,-2.0507686775549705
2021-05-18,agent_with_anytime_routing,168,30,0,430263,4800.0,165768,7156.318967,,routing,168,30,0,430172,4800.0,166862,143.573097,,0.02114985485621585
2021-05-13,agent_with_anytime_routing,191,33,0,474153,5280.0,181246,11663.174538,,routing,191,33,0,465856,5280.0,170125,147.577782,,1.7498571136320977
2021-05-20,agent_with_anytime_routing,197,34,0,494576,5440.0,186882,11249.215352,,routing,197,34,0,487606,5440.0,187344,176.849873,,1.40928795574391
2021-05-14,agent_with_anytime_routing,193,32,0,472075,5120.0,176047,10943.671789,,routing,193,34,0,462592,5440.0,164578,192.967513,,2.008790976010168
2021-05-19,agent_with_anytime_routing,217,36,0,513369,5760.0,187370,16038.637918,,routing,217,37,0,519116,5920.0,182074,212.708987,,-1.1194676733499684
2021-05-17,agent_with_anytime_routing,221,38,0,523914,6080.0,191474,16200.520633,,routing,221,37,0,509338,5920.0,185623,239.271522,,2.782135999419752
2021-05-12,agent_with_anytime_routing,218,38,0,525773,6080.0,183070,15366.450968,,routing,218,40,0,514144,6400.0,172515,254.965844,,2.2117910200790076
2021-03-21,agent_with_anytime_routing,16,6,0,65948,960.0,24526,12.046526,,routing,16,6,0,61879,960.0,23528,6.016475,,6.170012737308182
2021-03-14,agent_with_anytime_routing,25,8,0,86442,1280.0,28029,19.038513,,routing,25,8,0,84751,1280.0,22720,6.379055,,1.9562249832257468
2021-03-13,agent_with_anytime_routing,54,11,0,168488,1760.0,59887,138.655096,,routing,54,11,0,165142,1760.0,57212,13.726633,,1.9858981055030624
2021-03-20,agent_with_anytime_routing,48,10,0,160486,1600.0,55497,96.379726,,routing,48,10,0,142001,1600.0,54130,13.888,,11.518138653838964
2021-03-16,agent_with_anytime_routing,168,32,0,451528,5120.0,166445,4415.412524,,routing,168,32,0,433206,5120.0,156125,122.409786,,4.057777147818076
2021-03-18,agent_with_anytime_routing,174,33,0,432313,5280.0,158743,5470.136796,,routing,174,32,0,446050,5120.0,160374,136.760677,,-3.1775588520354465
2021-03-12,agent_with_anytime_routing,197,34,0,476770,5440.0,155478,8521.36794,,routing,197,35,0,470069,5600.0,158456,169.517808,,1.4054995070998595
2021-03-15,agent_with_anytime_routing,210,39,0,511454,6240.0,171815,9970.894053,,routing,210,40,0,501634,6400.0,161674,210.038911,,1.9200162673476011
2021-03-19,agent_with_anytime_routing,209,39,0,495230,6240.0,167353,9732.506212,,routing,209,39,0,501286,6240.0,160859,235.878764,,-1.2228661430042607
2021-03-17,agent_with_anytime_routing,233,43,0,546030,6880.0,182484,13366.478665,,routing,233,42,0,551171,6720.0,180011,257.141622,,-0.9415233595223705
2021-02-28,agent_with_anytime_routing,14,5,0,55113,800.0,18647,10.927187,,routing,14,5,0,53263,800.0,18281,6.857657,,3.3567397891604522
2021-02-21,agent_with_anytime_routing,20,6,0,70346,960.0,19822,14.785159,,routing,20,6,0,73705,960.0,17498,7.114617,,-4.774969436783897
2021-02-27,agent_with_anytime_routing,29,7,0,98305,1120.0,35867,30.087694,,routing,29,7,0,102309,1120.0,35731,8.939777,,-4.073037993998271
2021-02-20,agent_with_anytime_routing,36,8,0,121097,1280.0,43481,48.682526,,routing,36,9,0,123880,1440.0,40795,9.79535,,-2.2981576752520705
2021-02-23,agent_with_anytime_routing,163,35,0,453414,5600.0,161702,4374.530226,,routing,163,34,0,441075,5440.0,163536,83.29082,,2.721353994362768
2021-02-25,agent_with_anytime_routing,167,37,0,459915,5920.0,164050,4631.040041,,routing,167,35,0,438071,5600.0,164999,108.977401,,4.7495732907167625
2021-03-01,agent_with_anytime_routing,170,31,0,397711,4960.0,132972,6032.793161,,routing,170,31,0,406799,4960.0,131472,140.928127,,-2.2850763494094957
2021-02-24,agent_with_anytime_routing,197,37,0,492992,5920.0,172847,8677.162219,,routing,197,37,0,465944,5920.0,158759,147.061996,,5.486498766714267
2021-02-26,agent_with_anytime_routing,205,38,0,496237,6080.0,176885,9785.036697,,routing,205,39,0,497818,6240.0,163893,188.680182,,-0.31859776679288326
2021-02-22,agent_with_anytime_routing,181,34,0,440509,5440.0,155511,6889.61312,,routing,181,33,0,441198,5280.0,151309,196.623958,,-0.15640997119241604
2021-04-25,agent_with_anytime_routing,17,6,0,72965,960.0,25565,14.02087,,routing,17,5,0,70736,800.0,25242,5.47052,,3.054889330500925
2021-05-01,agent_with_anytime_routing,47,10,0,152539,1600.0,58520,116.342725,,routing,47,11,0,143392,1760.0,56942,12.180883,,5.996499255927993
2021-04-24,agent_with_anytime_routing,51,10,0,160494,1600.0,62661,143.102837,,routing,51,11,0,167473,1760.0,62156,12.340327,,-4.348449163208594
2021-04-27,agent_with_anytime_routing,167,32,0,436718,5120.0,159573,6184.211288,,routing,167,32,0,431275,5120.0,161182,122.455301,,1.2463420330739745
2021-04-22,agent_with_anytime_routing,213,37,0,543483,5920.0,203945,12911.80472,,routing,213,39,0,527412,6240.0,195848,156.188316,,2.9570382146267686
2021-04-29,agent_with_anytime_routing,190,33,0,480628,5280.0,172987,9900.919941,,routing,190,34,0,461345,5440.0,165708,194.308731,,4.012042577627604
2021-04-28,agent_with_anytime_routing,208,38,0,513566,6080.0,174416,12519.462033,,routing,208,38,0,495918,6080.0,163912,194.563341,,3.4363645568437162
2021-04-26,agent_with_anytime_routing,218,39,0,515201,6240.0,179684,15218.739214,,routing,218,40,0,532739,6400.0,179046,234.188904,,-3.4041082994792324
2021-04-23,agent_with_anytime_routing,204,36,0,499739,5760.0,181925,11550.686658,,routing,204,36,0,497166,5760.0,176003,272.71991,,0.5148687614934996
2021-04-30,agent_with_anytime_routing,217,37,0,522324,5920.0,184646,15148.155698,,routing,217,36,0,529226,5760.0,184924,293.216905,,-1.3214020416446497
2021-04-18,agent_with_anytime_routing,16,6,0,62222,960.0,18677,13.419611,,routing,16,6,0,64092,960.0,18372,6.030712,,-3.005367876313844
2021-04-17,agent_with_anytime_routing,41,8,0,128485,1280.0,54495,82.509212,,routing,41,8,0,127191,1280.0,47538,11.967973,,1.00712145386621
2021-04-20,agent_with_anytime_routing,170,31,0,442586,4960.0,171829,7028.368119,,routing,170,33,0,433456,5280.0,164001,139.268302,,2.062875915641254
2021-04-13,agent_with_anytime_routing,188,36,0,492074,5760.0,177550,8583.465164,,routing,188,36,0,475770,5760.0,177770,140.615322,,3.313322792913261
2021-04-15,agent_with_anytime_routing,188,34,0,480530,5440.0,188068,9390.176896,,routing,188,35,0,475408,5600.0,179539,156.166665,,1.065906395022163
2021-04-19,agent_with_anytime_routing,196,37,0,490755,5920.0,161235,11075.171131,,routing,196,36,0,470062,5760.0,160215,165.907344,,4.216564273415452
2021-04-21,agent_with_anytime_routing,216,40,0,549487,6400.0,184426,13351.699017,,routing,216,41,0,535728,6560.0,183220,188.254718,,2.5039718865050493
2021-04-12,agent_with_anytime_routing,213,38,0,521465,6080.0,179258,14523.887864,,routing,213,38,0,493857,6080.0,170300,257.647092,,5.2943150547016575
2021-04-16,agent_with_anytime_routing,218,39,0,522748,6240.0,185857,15768.61057,,routing,218,39,0,519296,6240.0,178179,281.984929,,0.6603564241278781
2021-04-14,agent_with_anytime_routing,235,44,0,569899,7040.0,200797,18512.172484,,routing,235,45,0,571839,7200.0,190314,290.326436,,-0.3404111956680043
2021-02-14,agent_with_anytime_routing,22,6,0,74475,960.0,28614,15.154908,,routing,22,7,0,74940,1120.0,24292,8.039773,,-0.6243705941591138
2021-02-13,agent_with_anytime_routing,41,9,0,126583,1440.0,50111,66.271472,,routing,41,10,0,123738,1600.0,50009,9.862444,,2.2475371890380225
2021-02-16,agent_with_anytime_routing,125,23,0,327064,3680.0,127883,2177.397761,,routing,125,22,0,317471,3520.0,118898,61.533038,,2.9330650881784606
2021-02-18,agent_with_anytime_routing,168,31,0,430395,4960.0,162039,5995.773989,,routing,168,29,0,454106,4640.0,159742,98.507811,,-5.509125338351979
2021-02-11,agent_with_anytime_routing,159,28,0,400874,4480.0,152024,4558.727005,,routing,159,29,0,400801,4640.0,152599,127.633084,,0.01821021068964313
2021-02-10,agent_with_anytime_routing,185,33,0,446673,5280.0,157791,7650.543657,,routing,185,34,0,457799,5440.0,157060,161.278985,,-2.490860204220985
2021-02-17,agent_with_anytime_routing,186,33,0,445584,5280.0,158197,7147.831533,,routing,186,34,0,441674,5440.0,145922,170.061242,,0.8775000897698302
2021-02-15,agent_with_anytime_routing,182,34,0,442988,5440.0,149052,7246.122216,,routing,182,33,0,439181,5280.0,143588,194.723405,,0.8593912250444707
2021-02-12,agent_with_anytime_routing,192,35,0,444297,5600.0,152840,8880.367507,,routing,192,36,0,464946,5760.0,145686,197.823697,,-4.6475668302959505
2021-02-19,agent_with_anytime_routing,182,35,0,457296,5600.0,157399,6894.661338,,routing,182,37,0,446045,5920.0,150925,209.763326,,2.460332038767013


==> data/comparison_6/comparison_routing_routing_240_routing.csv <==
date,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_duration_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,diff_routing_routing_routing
2021-04-11,agent_with_anytime_routing,17,6,0,76878,960.0,24230,11.749461,,routing,17,6,0,69144,960.0,25044,5.962597,,10.060095215796457
2021-04-03,agent_with_anytime_routing,43,10,0,146703,1600.0,54097,71.721873,,routing,43,12,0,142945,1920.0,50586,9.719716,,2.5616381396426795
2021-04-10,agent_with_anytime_routing,51,12,0,169619,1920.0,68274,109.965155,,routing,51,11,0,161728,1760.0,59057,14.490003,,4.652191087083405
2021-04-02,agent_with_anytime_routing,200,39,0,516697,6240.0,188083,8028.149738,,routing,200,40,0,518950,6400.0,182814,121.773689,,-0.43603891642490666
2021-04-01,agent_with_anytime_routing,181,33,0,470798,5280.0,177126,6076.444682,,routing,181,35,0,463912,5600.0,174711,132.765339,,1.4626230357818002
2021-04-08,agent_with_anytime_routing,181,30,0,487495,4800.0,174577,6309.630887,,routing,181,30,0,447228,4830.0,164485,134.476867,,8.259982153663115
2021-04-06,agent_with_anytime_routing,170,33,0,437099,5280.0,161134,5337.465498,,routing,170,31,0,432100,4960.0,161559,150.097643,,1.1436768329371607
2021-04-09,agent_with_anytime_routing,205,40,0,504332,6400.0,166870,10061.484564,,routing,205,37,0,510241,5920.0,167547,164.583342,,-1.1716488344979101
2021-04-05,agent_with_anytime_routing,204,37,0,490849,5920.0,170786,9379.952673,,routing,204,37,0,485669,5920.0,169305,194.202469,,1.0553143634804185
2021-04-07,agent_with_anytime_routing,212,38,0,522489,6080.0,181179,10476.620098,,routing,212,37,0,511295,5920.0,175451,209.825396,,2.1424374484438906
2021-03-28,agent_with_anytime_routing,19,6,0,78241,960.0,28487,14.944186,,routing,19,6,0,77607,960.0,25425,6.133779,,0.8103168415536611
2021-03-27,agent_with_anytime_routing,40,8,0,143095,1280.0,49980,60.087759,,routing,40,8,0,135843,1280.0,52289,8.3227,,5.067961843530521
2021-03-25,agent_with_anytime_routing,149,28,0,378971,4480.0,143529,3166.483828,,routing,149,27,0,367772,4320.0,138942,118.102235,,2.9551073828868173
2021-03-30,agent_with_anytime_routing,184,36,0,494769,5760.0,191112,6102.590038,,routing,184,35,0,490235,5600.0,178566,134.209136,,0.9163872433398212
2021-03-23,agent_with_anytime_routing,197,38,0,502732,6080.0,177690,9008.56514,,routing,197,37,0,493172,5920.0,173691,177.74129,,1.9016096051176372
2021-03-29,agent_with_anytime_routing,221,40,0,524525,6400.0,181195,12430.330616,,routing,221,41,0,532293,6560.0,182697,196.717266,,-1.4809589628711692
2021-03-24,agent_with_anytime_routing,210,38,0,513466,6080.0,184227,10045.186363,,routing,210,39,0,515997,6240.0,181921,203.054025,,-0.4929245558615371
2021-03-31,agent_with_anytime_routing,209,36,0,504856,5760.0,179059,11503.558716,,routing,209,36,0,495901,5760.0,179287,229.938045,,1.7737731155022423
2021-03-26,agent_with_anytime_routing,225,45,0,571689,7200.0,198551,12153.512866,,routing,225,46,0,575503,7360.0,190569,236.067009,,-0.6671459482340923
2021-03-22,agent_with_anytime_routing,233,43,0,555688,6880.0,192823,14103.957256,,routing,233,41,0,540749,6560.0,187507,368.774302,,2.6883790904248426
2021-01-03,agent_with_anytime_routing,7,3,0,28131,480.0,8475,8.522863,,routing,7,3,0,26375,480.0,8075,6.106256,,6.242223881127582
2021-01-10,agent_with_anytime_routing,9,4,0,40020,640.0,10928,8.817074,,routing,9,4,0,37117,640.0,11008,6.150977,,7.253873063468266
2021-01-02,agent_with_anytime_routing,28,5,0,100119,800.0,28581,25.9628,,routing,28,7,0,91411,1120.0,30544,7.531009,,8.697649796741878
2021-01-09,agent_with_anytime_routing,27,6,0,91196,960.0,36536,25.151653,,routing,27,7,0,94176,1120.0,31715,7.588764,,-3.267687179262248
2021-01-01,agent_with_anytime_routing,79,16,0,196412,2560.0,62017,465.367894,,routing,79,16,0,195295,2560.0,53524,26.881821,,0.5687025232674174
2021-01-07,agent_with_anytime_routing,139,25,0,378373,4000.0,135270,2841.433226,,routing,139,26,0,373905,4160.0,136723,67.207385,,1.1808453563018504
2021-01-05,agent_with_anytime_routing,155,32,0,436918,5120.0,159850,3328.734895,,routing,155,32,0,440339,5120.0,158872,70.404593,,-0.782984450171428
2021-01-04,agent_with_anytime_routing,174,33,0,432360,5280.0,153321,5226.814593,,routing,174,32,0,428453,5120.0,145632,119.546564,,0.9036451105560181
2021-01-08,agent_with_anytime_routing,156,28,0,376251,4480.0,133662,4126.242956,,routing,156,26,0,370862,4160.0,135169,127.988933,,1.4322885520570046
2021-01-06,agent_with_anytime_routing,193,37,0,488372,5920.0,161023,7833.273634,,routing,193,37,0,489972,5920.0,161592,167.315208,,-0.3276191100226876
2021-05-30,agent_with_anytime_routing,11,4,0,44438,640.0,16549,9.760446,,routing,11,4,0,42875,640.0,15620,5.851406,,3.5172600027003917
2021-05-23,agent_with_anytime_routing,15,5,0,61994,800.0,22336,11.17639,,routing,15,5,0,64464,800.0,21925,6.120011,,-3.984256540955576
2021-05-29,agent_with_anytime_routing,40,8,0,140562,1280.0,44623,60.608337,,routing,40,8,0,128794,1280.0,45067,9.368967,,8.37210625915966
2021-05-22,agent_with_anytime_routing,43,10,0,134181,1600.0,52961,75.803619,,routing,43,10,0,147659,1600.0,49160,9.513695,,-10.044641193611614
2021-05-31,agent_with_anytime_routing,92,15,0,229448,2400.0,70821,852.717146,,routing,92,16,0,224908,2560.0,69376,48.269886,,1.9786618318747602
2021-05-27,agent_with_anytime_routing,141,28,0,382464,4480.0,146839,2804.457859,,routing,141,27,0,363045,4320.0,143823,114.076274,,5.077340612449799
2021-05-25,agent_with_anytime_routing,167,29,0,420741,4640.0,157954,4907.585768,,routing,167,28,0,424770,4480.0,165758,114.516583,,-0.9575962409178093
2021-05-28,agent_with_anytime_routing,202,36,0,502341,5760.0,178732,9042.730711,,routing,202,35,0,488123,5600.0,170520,189.391698,,2.8303483092162494
2021-05-24,agent_with_anytime_routing,215,38,0,514662,6080.0,184384,10711.670827,,routing,215,40,0,514373,6400.0,180228,220.880527,,0.056153358903513376
2021-05-26,agent_with_anytime_routing,196,34,0,478360,5440.0,179126,8120.916152,,routing,196,34,0,459025,5440.0,163300,233.373313,,4.041934944393344
2021-06-06,agent_with_anytime_routing,23,5,0,100005,800.0,34184,19.741878,,routing,23,5,0,82952,800.0,27857,6.04475,,17.052147392630367
2021-06-05,agent_with_anytime_routing,40,7,0,131876,1120.0,50447,67.33501,,routing,40,9,0,127954,1440.0,49140,9.747731,,2.9740058843155692
2021-06-08,agent_with_anytime_routing,164,31,0,440226,4960.0,173419,4712.028624,,routing,164,31,0,429367,4960.0,163283,117.191143,,2.46668756502342
2021-06-03,agent_with_anytime_routing,156,28,0,416795,4480.0,169717,4090.407465,,routing,156,28,0,404371,4480.0,161150,128.155175,,2.980841900694586
2021-06-02,agent_with_anytime_routing,179,30,0,424414,4800.0,160667,6517.673635,,routing,179,29,0,422948,4640.0,152542,143.200152,,0.34541744617284065
2021-06-04,agent_with_anytime_routing,181,32,0,438616,5120.0,157228,6519.557087,,routing,181,32,0,428048,5120.0,150826,144.5172,,2.4093968300290003
2021-06-10,agent_with_anytime_routing,174,31,0,456586,4960.0,169880,5534.200485,,routing,174,32,0,438887,5120.0,167869,148.59558,,3.876378163149987
2021-06-01,agent_with_anytime_routing,155,30,0,426840,4800.0,163546,3730.502788,,routing,155,29,0,402954,4640.0,155765,150.602881,,5.5960078718020805
2021-06-09,agent_with_anytime_routing,195,36,0,476861,5760.0,169212,7564.150689,,routing,195,35,0,467243,5600.0,168233,214.559559,,2.016939946860825
2021-06-07,agent_with_anytime_routing,211,38,0,505769,6080.0,181194,11117.587277,,routing,211,38,0,508634,6080.0,182751,223.415026,,-0.5664641367897202
2021-01-17,agent_with_anytime_routing,12,5,0,55320,800.0,13926,11.455201,,routing,12,6,0,51571,960.0,15174,3.48797,,6.776934201012292
2021-01-16,agent_with_anytime_routing,36,9,0,131264,1440.0,42414,46.695046,,routing,36,9,0,119520,1440.0,39956,6.416406,,8.94685519258898
2021-01-12,agent_with_anytime_routing,118,23,0,320328,3680.0,122597,1446.668902,,routing,118,22,0,322723,3520.0,119728,69.492935,,-0.7476711370844884
2021-01-19,agent_with_anytime_routing,151,29,0,414101,4640.0,155024,3320.823722,,routing,151,29,0,396987,4640.0,152510,81.907217,,4.132808179646994
2021-01-18,agent_with_anytime_routing,159,27,0,385758,4320.0,130819,4445.904987,,routing,159,28,0,377777,4480.0,123462,110.679002,,2.068913671265405
2021-01-15,agent_with_anytime_routing,165,28,0,409160,4480.0,148442,4949.25775,,routing,165,30,0,400900,4800.0,138230,112.50035,,2.018770163261316
2021-01-14,agent_with_anytime_routing,154,28,0,403020,4480.0,149813,3635.71914,,routing,154,28,0,392030,4480.0,146170,116.231938,,2.7269118157907797
2021-01-20,agent_with_anytime_routing,179,33,0,439245,5280.0,158439,6275.77059,,routing,179,32,0,437771,5120.0,152949,144.5848,,0.3355758175961024
2021-01-13,agent_with_anytime_routing,186,31,0,476327,4960.0,170025,6684.226065,,routing,186,32,0,456567,5120.0,163319,153.297638,,4.148410650666454
2021-01-11,agent_with_anytime_routing,180,32,0,430325,5120.0,150044,6261.209649,,routing,180,32,0,445702,5120.0,153828,154.304242,,-3.573345727066752
2021-01-31,agent_with_anytime_routing,17,5,0,59577,800.0,22408,12.236222,,routing,17,4,0,67452,640.0,18753,6.680128,,-13.218188227000352
2021-02-07,agent_with_anytime_routing,28,10,0,101092,1600.0,30275,20.717157,,routing,28,9,0,103901,1440.0,29238,7.292223,,-2.778657064851818
2021-02-06,agent_with_anytime_routing,35,9,0,116736,1440.0,39064,38.276075,,routing,35,10,0,116051,1600.0,38077,8.944131,,0.5867941337719298
2021-02-02,agent_with_anytime_routing,153,29,0,396921,4640.0,145464,3774.512042,,routing,153,27,0,385160,4320.0,146866,82.683534,,2.9630581400329032
2021-02-04,agent_with_anytime_routing,159,28,0,403200,4480.0,154508,4018.724366,,routing,159,29,0,402300,4640.0,145690,132.183044,,0.22321428571428573
2021-02-09,agent_with_anytime_routing,163,30,0,412472,4800.0,157750,4370.422114,,routing,163,31,0,405565,4960.0,149322,147.090793,,1.6745379080276965
2021-02-01,agent_with_anytime_routing,175,31,0,427614,4960.0,144700,5522.106215,,routing,175,31,0,425791,4960.0,140919,150.638169,,0.42631906345442383
2021-02-03,agent_with_anytime_routing,188,35,0,477504,5600.0,159975,7028.300469,,routing,188,35,0,455685,5600.0,152165,168.480356,,4.5693858061922
2021-02-08,agent_with_anytime_routing,199,37,0,481974,5920.0,162302,8703.685814,,routing,199,38,0,478068,6080.0,160954,188.385797,,0.8104171594318366
2021-02-05,agent_with_anytime_routing,200,38,0,498601,6080.0,166346,8485.274602,,routing,200,38,0,479586,6080.0,162029,200.611151,,3.8136706504800433
2021-06-27,agent_with_anytime_routing,20,8,0,76908,1280.0,23975,13.774566,,routing,20,7,0,75021,1120.0,23992,6.576942,,2.453580901856764
2021-06-26,agent_with_anytime_routing,49,9,0,158375,1440.0,53873,109.346358,,routing,49,9,0,146666,1440.0,58152,13.70573,,7.393212312549329
2021-06-22,agent_with_anytime_routing,165,30,0,432599,4800.0,158374,4517.665562,,routing,165,30,0,441667,4800.0,161528,118.828049,,-2.0961675824493353
2021-06-29,agent_with_anytime_routing,165,28,0,424787,4480.0,167539,5029.329457,,routing,165,29,0,410881,4640.0,160718,128.549437,,3.2736406716778057
2021-06-24,agent_with_anytime_routing,176,34,0,458731,5440.0,173977,5993.551731,,routing,176,34,0,463410,5440.0,173093,148.317464,,-1.0199877488113949
2021-06-25,agent_with_anytime_routing,176,31,0,442996,4960.0,144706,5906.97172,,routing,176,33,0,440077,5280.0,151194,157.323288,,0.6589224281934826
2021-06-30,agent_with_anytime_routing,200,36,0,471366,5760.0,168448,8901.638659,,routing,200,36,0,476624,5760.0,177368,167.605017,,-1.1154813881357586
2021-06-23,agent_with_anytime_routing,202,37,0,494957,5920.0,176296,9397.535689,,routing,202,36,0,483492,5760.0,174844,182.32058,,2.3163628355594525
2021-06-28,agent_with_anytime_routing,201,35,0,486360,5600.0,176178,9347.286255,,routing,201,37,0,489491,5920.0,171647,213.2872,,-0.6437618225182992
2021-06-21,agent_with_anytime_routing,200,35,0,481160,5600.0,169267,9071.097891,,routing,200,34,0,484728,5440.0,167293,214.454269,,-0.7415412752514756
2021-06-13,agent_with_anytime_routing,19,5,0,84287,800.0,32118,12.806389,,routing,19,5,0,78538,800.0,27861,6.121456,,6.820743412388625
2021-06-20,agent_with_anytime_routing,25,5,0,105335,860.0,29595,21.021522,,routing,25,6,0,81868,960.0,27637,7.002769,,22.2784449613139
2021-06-19,agent_with_anytime_routing,37,8,0,123658,1280.0,43925,49.731013,,routing,37,7,0,110721,1120.0,43921,9.838549,,10.461919164146275
2021-06-12,agent_with_anytime_routing,48,9,0,147407,1440.0,56757,106.777362,,routing,48,8,0,145403,1280.0,51924,16.689535,,1.3595012448526869
2021-06-17,agent_with_anytime_routing,172,31,0,455640,4960.0,175733,5300.47946,,routing,172,30,0,451738,4800.0,167989,106.379398,,0.8563778421560881
2021-06-18,agent_with_anytime_routing,189,33,0,465826,5280.0,166848,7419.294507,,routing,189,33,0,463475,5280.0,173926,152.500748,,0.5046948860733407
2021-06-15,agent_with_anytime_routing,176,30,0,447982,4800.0,168185,6073.340149,,routing,176,31,0,428921,4960.0,162007,170.930135,,4.254858454134318
2021-06-11,agent_with_anytime_routing,205,37,0,494307,5920.0,180222,8919.575628,,routing,205,38,0,508904,6080.0,181357,205.17216,,-2.953023121258651
2021-06-16,agent_with_anytime_routing,206,39,0,526577,6240.0,193229,9621.92022,,routing,206,38,0,507140,6080.0,184179,206.379308,,3.6911980584036144
2021-06-14,agent_with_anytime_routing,207,35,0,497322,5600.0,182070,10528.790991,,routing,207,35,0,504631,5600.0,177240,251.764471,,-1.4696715608800737
2021-01-24,agent_with_anytime_routing,11,4,0,40753,640.0,13583,9.643929,,routing,11,5,0,48486,800.0,11191,3.41718,,-18.975290162687408
2021-01-23,agent_with_anytime_routing,27,5,0,89088,800.0,35213,27.246114,,routing,27,7,0,85896,1120.0,31544,5.090931,,3.5829741379310347
2021-01-30,agent_with_anytime_routing,36,8,0,122625,1280.0,41405,47.130493,,routing,36,10,0,122828,1600.0,41420,6.54416,,-0.1655453618756371
2021-01-26,agent_with_anytime_routing,127,24,0,353069,3840.0,135369,2062.761675,,routing,127,23,0,326493,3680.0,130021,63.171931,,7.527140587250651
2021-01-29,agent_with_anytime_routing,180,31,0,426940,4960.0,154509,6913.286312,,routing,180,31,0,425696,4960.0,145889,113.632664,,0.291375837354195
2021-01-28,agent_with_anytime_routing,159,29,0,406078,4640.0,143526,4520.951979,,routing,159,27,0,411328,4320.0,150638,124.227181,,-1.2928550672530894
2021-01-25,agent_with_anytime_routing,175,32,0,438145,5120.0,151480,5777.398901,,routing,175,31,0,421881,4960.0,144799,128.042317,,3.712013146332835
2021-01-21,agent_with_anytime_routing,165,30,0,424055,4800.0,158037,4499.533646,,routing,165,31,0,416440,4960.0,161523,137.654818,,1.7957576257796748
2021-01-22,agent_with_anytime_routing,160,28,0,379842,4480.0,135833,4321.072712,,routing,160,28,0,378916,4480.0,128495,152.618533,,0.2437855740018218
2021-01-27,agent_with_anytime_routing,182,34,0,451272,5440.0,164068,6382.153971,,routing,182,34,0,455757,5440.0,157480,161.448073,,-0.9938573631867256
2021-03-07,agent_with_anytime_routing,23,6,0,79413,960.0,31232,19.748614,,routing,23,6,0,82933,960.0,21792,6.475194,,-4.432523642224825
2021-03-06,agent_with_anytime_routing,38,7,0,119037,1120.0,44370,55.890075,,routing,38,9,0,110956,1440.0,40290,10.500535,,6.788645547182809
2021-03-03,agent_with_anytime_routing,175,31,0,431390,4960.0,149217,5817.371395,,routing,175,31,0,408144,4960.0,140527,135.864239,,5.388627460070934
2021-03-02,agent_with_anytime_routing,159,28,0,402877,4480.0,147054,4166.825718,,routing,159,27,0,426071,4350.0,149302,137.064696,,-5.757092114963128
2021-03-11,agent_with_anytime_routing,169,31,0,435697,4960.0,158375,4906.084167,,routing,169,31,0,430377,4960.0,163779,137.282567,,1.2210320475009009
2021-03-05,agent_with_anytime_routing,204,39,0,510292,6240.0,164986,8476.868934,,routing,204,40,0,500181,6400.0,164536,139.096884,,1.9814145626425654
2021-03-04,agent_with_anytime_routing,178,32,0,454781,5120.0,168292,6106.07358,,routing,178,31,0,433313,4960.0,157559,143.857191,,4.720513829733432
2021-03-09,agent_with_anytime_routing,173,30,0,433107,4800.0,170060,5410.709336,,routing,173,30,0,431844,4800.0,168480,168.329357,,0.29161385061890016
2021-03-10,agent_with_anytime_routing,202,35,0,482341,5600.0,173474,9981.052144,,routing,202,36,0,483751,5760.0,167594,206.099856,,-0.292324309979869
2021-03-08,agent_with_anytime_routing,203,38,0,492542,6080.0,167086,9038.071496,,routing,203,38,0,480811,6080.0,166482,220.58446,,2.3817258223664175
2021-05-02,agent_with_anytime_routing,15,5,0,60707,800.0,22192,10.914544,,routing,15,7,0,72923,1120.0,20730,6.107594,,-20.12288533447543
2021-05-09,agent_with_anytime_routing,24,5,0,92763,800.0,30588,19.714414,,routing,24,6,0,75119,960.0,25974,6.759304,,19.020514644847623
2021-05-08,agent_with_anytime_routing,44,10,0,141161,1600.0,50909,86.011546,,routing,44,9,0,134510,1440.0,49447,12.843282,,4.711641317361027
2021-05-06,agent_with_anytime_routing,176,32,0,465151,5120.0,182113,5641.414703,,routing,176,33,0,478129,5280.0,174271,125.58461,,-2.7900617218924606
2021-05-04,agent_with_anytime_routing,171,32,0,432281,5120.0,162271,5217.256153,,routing,171,32,0,433288,5120.0,164978,126.13557,,-0.23295032629238852
2021-05-11,agent_with_anytime_routing,167,28,0,423864,4480.0,158996,5395.573724,,routing,167,29,0,404217,4640.0,149232,181.461364,,4.635213181586547
2021-05-05,agent_with_anytime_routing,213,40,0,527729,6400.0,185397,10290.944173,,routing,213,40,0,529492,6400.0,187707,195.225462,,-0.3340729806396844
2021-05-07,agent_with_anytime_routing,194,34,0,478241,5440.0,171688,8324.691815,,routing,194,34,0,456610,5440.0,162389,209.676837,,4.52303336602257
2021-05-03,agent_with_anytime_routing,218,38,0,540801,6080.0,189309,11304.819965,,routing,218,36,0,505260,5760.0,180716,245.403427,,6.571918321156951
2021-05-10,agent_with_anytime_routing,218,36,0,516713,5760.0,187365,12587.110033,,routing,218,37,0,511777,5920.0,185067,263.132725,,0.9552691726354863
2021-05-16,agent_with_anytime_routing,14,4,0,56702,640.0,20115,9.999955,,routing,14,4,0,54307,640.0,19488,5.395064,,4.223836901696589
2021-05-15,agent_with_anytime_routing,47,9,0,174120,1500.0,56893,97.720443,,routing,47,11,0,145430,1760.0,57559,11.397799,,16.47714220078107
2021-05-21,agent_with_anytime_routing,188,33,0,461847,5280.0,163212,7474.678256,,routing,188,34,0,459753,5440.0,163442,117.899728,,0.45339690416956263
2021-05-18,agent_with_anytime_routing,168,31,0,433690,4960.0,157724,5134.918379,,routing,168,30,0,430172,4800.0,166862,143.573097,,0.8111784915492632
2021-05-13,agent_with_anytime_routing,191,32,0,505709,5120.0,182422,7382.418961,,routing,191,33,0,465856,5280.0,170125,147.577782,,7.88061909121649
2021-05-20,agent_with_anytime_routing,197,33,0,496591,5280.0,191484,8954.706376,,routing,197,34,0,487606,5440.0,187344,176.849873,,1.8093360532107912
2021-05-14,agent_with_anytime_routing,193,32,0,498667,5120.0,171017,8974.358871,,routing,193,34,0,462592,5440.0,164578,192.967513,,7.234286608097187
2021-05-19,agent_with_anytime_routing,217,36,0,518178,5760.0,194713,12126.632259,,routing,217,37,0,519116,5920.0,182074,212.708987,,-0.18101887768295838
2021-05-17,agent_with_anytime_routing,221,37,0,537307,5920.0,189143,12655.715685,,routing,221,37,0,509338,5920.0,185623,239.271522,,5.205403986919954
2021-05-12,agent_with_anytime_routing,218,38,0,511054,6080.0,181078,12098.199186,,routing,218,40,0,514144,6400.0,172515,254.965844,,-0.6046327785322099
2021-03-21,agent_with_anytime_routing,16,5,0,58220,800.0,23178,12.852437,,routing,16,6,0,61879,960.0,23528,6.016475,,-6.284781861903126
2021-03-14,agent_with_anytime_routing,25,8,0,94057,1280.0,29724,20.331575,,routing,25,8,0,84751,1280.0,22720,6.379055,,9.894000446537738
2021-03-13,agent_with_anytime_routing,54,11,0,184272,1760.0,63635,126.170635,,routing,54,11,0,165142,1760.0,57212,13.726633,,10.3813927237996
2021-03-20,agent_with_anytime_routing,48,11,0,160195,1760.0,61265,94.048165,,routing,48,10,0,142001,1600.0,54130,13.888,,11.357408158806455
2021-03-16,agent_with_anytime_routing,168,32,0,455382,5120.0,170671,4553.729155,,routing,168,32,0,433206,5120.0,156125,122.409786,,4.869757697932725
2021-03-18,agent_with_anytime_routing,174,33,0,443191,5280.0,157829,5706.00243,,routing,174,32,0,446050,5120.0,160374,136.760677,,-0.6450943272765015
2021-03-12,agent_with_anytime_routing,197,33,0,472850,5280.0,166604,8362.105188,,routing,197,35,0,470069,5600.0,158456,169.517808,,0.5881357724436925
2021-03-15,agent_with_anytime_routing,210,40,0,504692,6400.0,170172,10037.614792,,routing,210,40,0,501634,6400.0,161674,210.038911,,0.6059141020662107
2021-03-19,agent_with_anytime_routing,209,40,0,519089,6400.0,167942,9662.757179,,routing,209,39,0,501286,6240.0,160859,235.878764,,3.4296623507722184
2021-03-17,agent_with_anytime_routing,233,44,0,568156,7040.0,189468,13013.533924,,routing,233,42,0,551171,6720.0,180011,257.141622,,2.989495842691092
2021-02-28,agent_with_anytime_routing,14,5,0,56334,800.0,18924,10.492264,,routing,14,5,0,53263,800.0,18281,6.857657,,5.451414776156495
2021-02-21,agent_with_anytime_routing,20,6,0,64857,960.0,23020,13.100591,,routing,20,6,0,73705,960.0,17498,7.114617,,-13.642320798063432
2021-02-27,agent_with_anytime_routing,29,8,0,95812,1280.0,34951,29.470804,,routing,29,7,0,102309,1120.0,35731,8.939777,,-6.7809877677117685
2021-02-20,agent_with_anytime_routing,36,9,0,110409,1440.0,38985,43.546367,,routing,36,9,0,123880,1440.0,40795,9.79535,,-12.200998107038375
2021-02-23,agent_with_anytime_routing,163,35,0,447374,5600.0,160529,3899.928305,,routing,163,34,0,441075,5440.0,163536,83.29082,,1.4079942061898993
2021-02-25,agent_with_anytime_routing,167,36,0,455436,5760.0,165597,4275.36358,,routing,167,35,0,438071,5600.0,164999,108.977401,,3.8128299036527635
2021-03-01,agent_with_anytime_routing,170,30,0,401397,4800.0,138359,5635.734771,,routing,170,31,0,406799,4960.0,131472,140.928127,,-1.3457997942186912
2021-02-24,agent_with_anytime_routing,197,37,0,491619,5920.0,178615,8649.931979,,routing,197,37,0,465944,5920.0,158759,147.061996,,5.2225402191534505
2021-02-26,agent_with_anytime_routing,205,40,0,508727,6400.0,171824,9346.101338,,routing,205,39,0,497818,6240.0,163893,188.680182,,2.144372128862828
2021-02-22,agent_with_anytime_routing,181,34,0,445635,5440.0,151576,6326.037323,,routing,181,33,0,441198,5280.0,151309,196.623958,,0.9956578814500656
2021-04-25,agent_with_anytime_routing,17,6,0,70319,960.0,26251,11.41903,,routing,17,5,0,70736,800.0,25242,5.47052,,-0.5930118460160128
2021-05-01,agent_with_anytime_routing,47,9,0,153860,1440.0,59285,95.908168,,routing,47,11,0,143392,1760.0,56942,12.180883,,6.80358767710906
2021-04-24,agent_with_anytime_routing,51,10,0,161027,1600.0,58208,121.23923,,routing,51,11,0,167473,1760.0,62156,12.340327,,-4.003055388226819
2021-04-27,agent_with_anytime_routing,167,33,0,445050,5280.0,164535,4698.557454,,routing,167,32,0,431275,5120.0,161182,122.455301,,3.0951578474328727
2021-04-22,agent_with_anytime_routing,213,37,0,533930,5920.0,206347,10550.524832,,routing,213,39,0,527412,6240.0,195848,156.188316,,1.2207592755604668
2021-04-29,agent_with_anytime_routing,190,33,0,464652,5280.0,173184,7618.307134,,routing,190,34,0,461345,5440.0,165708,194.308731,,0.7117154343465647
2021-04-28,agent_with_anytime_routing,208,37,0,512759,5920.0,180460,10079.188209,,routing,208,38,0,495918,6080.0,163912,194.563341,,3.2843889624560467
2021-04-26,agent_with_anytime_routing,218,39,0,527525,6240.0,182311,11656.470726,,routing,218,40,0,532739,6400.0,179046,234.188904,,-0.9883891758684422
2021-04-23,agent_with_anytime_routing,204,37,0,502847,5920.0,179076,9557.517165,,routing,204,36,0,497166,5760.0,176003,272.71991,,1.1297671060978787
2021-04-30,agent_with_anytime_routing,217,38,0,526987,6080.0,191986,11921.32386,,routing,217,36,0,529226,5760.0,184924,293.216905,,-0.42486816562837415
2021-04-18,agent_with_anytime_routing,16,6,0,61742,960.0,20759,9.118181,,routing,16,6,0,64092,960.0,18372,6.030712,,-3.8061611220886915
2021-04-17,agent_with_anytime_routing,41,7,0,154185,1120.0,50742,60.95899,,routing,41,8,0,127191,1280.0,47538,11.967973,,17.507539643934233
2021-04-20,agent_with_anytime_routing,170,32,0,443421,5120.0,165778,5290.875501,,routing,170,33,0,433456,5280.0,164001,139.268302,,2.247299970005931
2021-04-13,agent_with_anytime_routing,188,36,0,488282,5760.0,178375,6499.142686,,routing,188,36,0,475770,5760.0,177770,140.615322,,2.562453664071172
2021-04-15,agent_with_anytime_routing,188,35,0,487895,5600.0,185183,7121.516459,,routing,188,35,0,475408,5600.0,179539,156.166665,,2.559362157841339
2021-04-19,agent_with_anytime_routing,196,35,0,465677,5600.0,160626,8444.194514,,routing,196,36,0,470062,5760.0,160215,165.907344,,-0.9416398061317179
2021-04-21,agent_with_anytime_routing,216,40,0,538847,6400.0,181939,11024.080604,,routing,216,41,0,535728,6560.0,183220,188.254718,,0.5788284986276253
2021-04-12,agent_with_anytime_routing,213,39,0,517544,6240.0,180987,10886.718393,,routing,213,38,0,493857,6080.0,170300,257.647092,,4.576808928323002
2021-04-16,agent_with_anytime_routing,218,39,0,537917,6240.0,192943,11654.002271,,routing,218,39,0,519296,6240.0,178179,281.984929,,3.4616864683585016
2021-04-14,agent_with_anytime_routing,235,44,0,566661,7040.0,200272,13360.489416,,routing,235,45,0,571839,7200.0,190314,290.326436,,-0.9137738436207892
2021-02-14,agent_with_anytime_routing,22,6,0,79865,960.0,28072,16.37231,,routing,22,7,0,74940,1120.0,24292,8.039773,,6.166656232392162
2021-02-13,agent_with_anytime_routing,41,9,0,134250,1440.0,46169,57.694863,,routing,41,10,0,123738,1600.0,50009,9.862444,,7.830167597765363
2021-02-16,agent_with_anytime_routing,125,22,0,329329,3520.0,125778,1943.266984,,routing,125,22,0,317471,3520.0,118898,61.533038,,3.600654664484452
2021-02-18,agent_with_anytime_routing,168,31,0,431949,4960.0,161951,5317.336154,,routing,168,29,0,454106,4640.0,159742,98.507811,,-5.129540755968876
2021-02-11,agent_with_anytime_routing,159,27,0,404746,4320.0,148630,4211.310857,,routing,159,29,0,400801,4640.0,152599,127.633084,,0.9746853582246644
2021-02-10,agent_with_anytime_routing,185,35,0,449903,5600.0,158601,6718.878232,,routing,185,34,0,457799,5440.0,157060,161.278985,,-1.7550449763615712
2021-02-17,agent_with_anytime_routing,186,34,0,448779,5440.0,155545,6858.827093,,routing,186,34,0,441674,5440.0,145922,170.061242,,1.5831845964271947
2021-02-15,agent_with_anytime_routing,182,33,0,436584,5280.0,153316,6387.758207,,routing,182,33,0,439181,5280.0,143588,194.723405,,-0.5948454363879574
2021-02-12,agent_with_anytime_routing,192,35,0,460572,5600.0,159484,7622.99495,,routing,192,36,0,464946,5760.0,145686,197.823697,,-0.9496886480289727
2021-02-19,agent_with_anytime_routing,182,36,0,446038,5760.0,154030,6394.612023,,routing,182,37,0,446045,5920.0,150925,209.763326,,-0.0015693730130616674


==> data/comparison_6/comparison_routing_routing_routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_120,no_of_requests_routing_routing_120,no_of_runs_routing_routing_120,no_of_vehicles_routing_routing_120,objective_routing_routing_120,operational_cost_routing_routing_120,total_duration_routing_routing_120,total_travel_time_routing_routing_120,computation_time_routing_routing_120,diff_routing_routing_routing
2021-04-11,routing,17,6,0,69144,960.0,25044,5.962597,,agent_with_anytime_routing,17,6,0,68973,960.0,25302,14.927411,,0.2473099618188129
2021-04-03,routing,43,12,0,142945,1920.0,50586,9.719716,,agent_with_anytime_routing,43,10,0,138375,1600.0,49505,84.081569,,3.197033824198118
2021-04-10,routing,51,11,0,161728,1760.0,59057,14.490003,,agent_with_anytime_routing,51,11,0,173180,1760.0,57980,127.671594,,-7.0810249307479225
2021-04-06,routing,170,31,0,432100,4960.0,161559,150.097643,,agent_with_anytime_routing,170,32,0,427321,5120.0,153612,7054.688728,,1.1059939828743346
2021-04-01,routing,181,35,0,463912,5600.0,174711,132.765339,,agent_with_anytime_routing,181,33,0,467932,5280.0,178176,7572.889931,,-0.8665436548310886
2021-04-08,routing,181,30,0,447228,4830.0,164485,134.476867,,agent_with_anytime_routing,181,30,0,454818,4800.0,177473,8308.136716,,-1.6971209316053557
2021-04-02,routing,200,40,0,518950,6400.0,182814,121.773689,,agent_with_anytime_routing,200,38,0,516319,6080.0,176184,10251.667048,,0.5069852586954428
2021-04-09,routing,205,37,0,510241,5920.0,167547,164.583342,,agent_with_anytime_routing,205,38,0,489842,6080.0,170765,11996.354346,,3.99791471089152
2021-04-05,routing,204,37,0,485669,5920.0,169305,194.202469,,agent_with_anytime_routing,204,37,0,499363,5920.0,174112,12249.168467,,-2.8196158288875757
2021-04-07,routing,212,37,0,511295,5920.0,175451,209.825396,,agent_with_anytime_routing,212,38,0,507140,6080.0,176776,13393.280354,,0.8126424080032075
2021-03-28,routing,19,6,0,77607,960.0,25425,6.133779,,agent_with_anytime_routing,19,6,0,74316,960.0,27588,15.895754,,4.240596853376628
2021-03-27,routing,40,8,0,135843,1280.0,52289,8.3227,,agent_with_anytime_routing,40,8,0,124479,1280.0,51854,72.878305,,8.365539630308518
2021-03-25,routing,149,27,0,367772,4320.0,138942,118.102235,,agent_with_anytime_routing,149,28,0,379434,4480.0,139600,3986.558611,,-3.1709863719913423
2021-03-30,routing,184,35,0,490235,5600.0,178566,134.209136,,agent_with_anytime_routing,184,37,0,492848,5920.0,183546,7748.814601,,-0.5330096790314849
2021-03-23,routing,197,37,0,493172,5920.0,173691,177.74129,,agent_with_anytime_routing,197,37,0,487655,5920.0,170775,10797.378394,,1.118676648309312
2021-03-24,routing,210,39,0,515997,6240.0,181921,203.054025,,agent_with_anytime_routing,210,39,0,514915,6240.0,183125,12842.863337,,0.20969114161516442
2021-03-31,routing,209,36,0,495901,5760.0,179287,229.938045,,agent_with_anytime_routing,209,36,0,483185,5760.0,176606,14515.300368,,2.5642214877566287
2021-03-26,routing,225,46,0,575503,7360.0,190569,236.067009,,agent_with_anytime_routing,225,45,0,573642,7200.0,205893,14894.736516,,0.3233692960766495
2021-03-29,routing,221,41,0,532293,6560.0,182697,196.717266,,agent_with_anytime_routing,221,41,0,528542,6560.0,179568,15029.297719,,0.7046870802358851
2021-03-22,routing,233,41,0,540749,6560.0,187507,368.774302,,agent_with_anytime_routing,233,41,0,552029,6560.0,195060,18967.72995,,-2.0859955358216102
2021-06-13,routing,19,5,0,78538,800.0,27861,6.121456,,agent_with_anytime_routing,19,5,0,80872,800.0,30984,15.29562,,-2.971809824543533
2021-06-20,routing,25,6,0,81868,960.0,27637,7.002769,,agent_with_anytime_routing,25,6,0,79244,960.0,29766,25.245877,,3.205159525089168
2021-06-19,routing,37,7,0,110721,1120.0,43921,9.838549,,agent_with_anytime_routing,37,6,0,110429,960.0,45317,70.255579,,0.2637259417815952
2021-06-12,routing,48,8,0,145403,1280.0,51924,16.689535,,agent_with_anytime_routing,48,9,0,156443,1440.0,54637,137.864669,,-7.59269065975255
2021-06-17,routing,172,30,0,451738,4800.0,167989,106.379398,,agent_with_anytime_routing,172,30,0,450416,4800.0,167414,6791.001376,,0.2926475080688364
2021-06-15,routing,176,31,0,428921,4960.0,162007,170.930135,,agent_with_anytime_routing,176,30,0,437845,4800.0,168555,7767.979016,,-2.0805696153837188
2021-06-18,routing,189,33,0,463475,5280.0,173926,152.500748,,agent_with_anytime_routing,189,32,0,448628,5120.0,166745,10054.439577,,3.2034090296132476
2021-06-11,routing,205,38,0,508904,6080.0,181357,205.17216,,agent_with_anytime_routing,205,39,0,502682,6240.0,179042,11892.7829,,1.2226274503639194
2021-06-16,routing,206,38,0,507140,6080.0,184179,206.379308,,agent_with_anytime_routing,206,38,0,507240,6080.0,182407,11937.987347,,-0.019718420948850415
2021-06-14,routing,207,35,0,504631,5600.0,177240,251.764471,,agent_with_anytime_routing,207,36,0,508167,5760.0,182159,12741.517157,,-0.7007100237599355
2021-06-27,routing,20,7,0,75021,1120.0,23992,6.576942,,agent_with_anytime_routing,20,8,0,82964,1280.0,27186,17.898775,,-10.587702110075845
2021-06-26,routing,49,9,0,146666,1440.0,58152,13.70573,,agent_with_anytime_routing,49,10,0,146162,1600.0,57042,161.388336,,0.3436379256269347
2021-06-22,routing,165,30,0,441667,4800.0,161528,118.828049,,agent_with_anytime_routing,165,30,0,419450,4800.0,164190,5920.010295,,5.030260354520487
2021-06-29,routing,165,29,0,410881,4640.0,160718,128.549437,,agent_with_anytime_routing,165,29,0,418794,4640.0,158985,6460.58899,,-1.9258617458582898
2021-06-24,routing,176,34,0,463410,5440.0,173093,148.317464,,agent_with_anytime_routing,176,35,0,470468,5600.0,178046,7266.030014,,-1.5230573358365163
2021-06-25,routing,176,33,0,440077,5280.0,151194,157.323288,,agent_with_anytime_routing,176,32,0,438704,5120.0,153004,8029.355795,,0.31199085614562905
2021-06-23,routing,202,36,0,483492,5760.0,174844,182.32058,,agent_with_anytime_routing,202,36,0,495157,5760.0,178586,11253.282781,,-2.4126562590487537
2021-06-30,routing,200,36,0,476624,5760.0,177368,167.605017,,agent_with_anytime_routing,200,37,0,476045,5920.0,168512,11610.971336,,0.12147940514955184
2021-06-28,routing,201,37,0,489491,5920.0,171647,213.2872,,agent_with_anytime_routing,201,36,0,484217,5760.0,165820,11838.487669,,1.0774457548759835
2021-06-21,routing,200,34,0,484728,5440.0,167293,214.454269,,agent_with_anytime_routing,200,35,0,469014,5600.0,167984,12109.021702,,3.2418180917958113
2021-06-06,routing,23,5,0,82952,800.0,27857,6.04475,,agent_with_anytime_routing,23,6,0,87610,960.0,29594,22.684534,,-5.615295592631884
2021-06-05,routing,40,9,0,127954,1440.0,49140,9.747731,,agent_with_anytime_routing,40,7,0,123041,1120.0,51669,86.358339,,3.839661128217953
2021-06-01,routing,155,29,0,402954,4640.0,155765,150.602881,,agent_with_anytime_routing,155,29,0,414005,4640.0,157987,4791.993626,,-2.742496662150022
2021-06-03,routing,156,28,0,404371,4480.0,161150,128.155175,,agent_with_anytime_routing,156,28,0,408619,4480.0,155313,5260.583025,,-1.0505204379146873
2021-06-08,routing,164,31,0,429367,4960.0,163283,117.191143,,agent_with_anytime_routing,164,29,0,449473,4640.0,165843,5966.900175,,-4.682707334285122
2021-06-10,routing,174,32,0,438887,5120.0,167869,148.59558,,agent_with_anytime_routing,174,30,0,471040,4800.0,181481,7172.012079,,-7.326031529755951
2021-06-04,routing,181,32,0,428048,5120.0,150826,144.5172,,agent_with_anytime_routing,181,31,0,438816,4960.0,157489,8252.366425,,-2.515605726460584
2021-06-02,routing,179,29,0,422948,4640.0,152542,143.200152,,agent_with_anytime_routing,179,29,0,423051,4640.0,159722,8871.565309,,-0.024352875530798113
2021-06-09,routing,195,35,0,467243,5600.0,168233,214.559559,,agent_with_anytime_routing,195,36,0,478176,5760.0,164286,10142.58309,,-2.339895942796361
2021-06-07,routing,211,38,0,508634,6080.0,182751,223.415026,,agent_with_anytime_routing,211,38,0,510591,6080.0,179246,14467.354294,,-0.3847560328251749
2021-05-30,routing,11,4,0,42875,640.0,15620,5.851406,,agent_with_anytime_routing,11,4,0,48523,640.0,15369,9.823797,,-13.173177842565599
2021-05-23,routing,15,5,0,64464,800.0,21925,6.120011,,agent_with_anytime_routing,15,5,0,60524,800.0,22780,11.638349,,6.111938446264582
2021-05-29,routing,40,8,0,128794,1280.0,45067,9.368967,,agent_with_anytime_routing,40,8,0,122627,1280.0,47051,82.842881,,4.7882665341553174
2021-05-22,routing,43,10,0,147659,1600.0,49160,9.513695,,agent_with_anytime_routing,43,9,0,130927,1440.0,47987,85.604905,,11.33151382577425
2021-05-31,routing,92,16,0,224908,2560.0,69376,48.269886,,agent_with_anytime_routing,92,16,0,220491,2560.0,75815,1015.624619,,1.9639141337791453
2021-05-27,routing,141,27,0,363045,4320.0,143823,114.076274,,agent_with_anytime_routing,141,26,0,380976,4160.0,150176,3416.158682,,-4.939057141676652
2021-05-25,routing,167,28,0,424770,4480.0,165758,114.516583,,agent_with_anytime_routing,167,30,0,420591,4800.0,162294,6284.167707,,0.9838265414224169
2021-05-26,routing,196,34,0,459025,5440.0,163300,233.373313,,agent_with_anytime_routing,196,34,0,481840,5440.0,169818,9928.652519,,-4.970317520832198
2021-05-28,routing,202,35,0,488123,5600.0,170520,189.391698,,agent_with_anytime_routing,202,33,0,474563,5280.0,176857,12115.237528,,2.77798833490739
2021-05-24,routing,215,40,0,514373,6400.0,180228,220.880527,,agent_with_anytime_routing,215,39,0,527102,6240.0,185839,13758.11157,,-2.4746633279740577
2021-04-18,routing,16,6,0,64092,960.0,18372,6.030712,,agent_with_anytime_routing,16,6,0,63077,960.0,19309,11.774984,,1.5836609873307121
2021-04-17,routing,41,8,0,127191,1280.0,47538,11.967973,,agent_with_anytime_routing,41,8,0,135225,1280.0,52510,76.847875,,-6.316484656933274
2021-04-20,routing,170,33,0,433456,5280.0,164001,139.268302,,agent_with_anytime_routing,170,32,0,436899,5120.0,165956,6979.449517,,-0.7943136096858735
2021-04-13,routing,188,36,0,475770,5760.0,177770,140.615322,,agent_with_anytime_routing,188,36,0,489260,5760.0,175247,8749.597653,,-2.8354036614330456
2021-04-15,routing,188,35,0,475408,5600.0,179539,156.166665,,agent_with_anytime_routing,188,35,0,476045,5600.0,182431,9317.253815,,-0.13399017265170127
2021-04-19,routing,196,36,0,470062,5760.0,160215,165.907344,,agent_with_anytime_routing,196,35,0,472879,5600.0,165652,10847.704606,,-0.5992826478209258
2021-04-21,routing,216,41,0,535728,6560.0,183220,188.254718,,agent_with_anytime_routing,216,40,0,537433,6400.0,190774,13814.358278,,-0.3182585192485739
2021-04-12,routing,213,38,0,493857,6080.0,170300,257.647092,,agent_with_anytime_routing,213,38,0,516513,6080.0,183431,13989.453642,,-4.587562796518021
2021-04-16,routing,218,39,0,519296,6240.0,178179,281.984929,,agent_with_anytime_routing,218,39,0,514643,6240.0,182496,15475.344079,,0.8960207665762879
2021-04-14,routing,235,45,0,571839,7200.0,190314,290.326436,,agent_with_anytime_routing,235,44,0,576211,7040.0,201307,17754.698101,,-0.7645508613438398
2021-04-25,routing,17,5,0,70736,800.0,25242,5.47052,,agent_with_anytime_routing,17,6,0,66394,960.0,26124,17.262507,,6.13831712282289
2021-05-01,routing,47,11,0,143392,1760.0,56942,12.180883,,agent_with_anytime_routing,47,9,0,153901,1440.0,60981,130.458124,,-7.3288607453693375
2021-04-24,routing,51,11,0,167473,1760.0,62156,12.340327,,agent_with_anytime_routing,51,11,0,178603,1790.0,62955,148.69608,,-6.645847390325605
2021-04-27,routing,167,32,0,431275,5120.0,161182,122.455301,,agent_with_anytime_routing,167,31,0,429838,4960.0,158309,5937.163117,,0.3331980754738856
2021-04-29,routing,190,34,0,461345,5440.0,165708,194.308731,,agent_with_anytime_routing,190,33,0,482123,5280.0,176605,9222.350516,,-4.5037878377353175
2021-04-23,routing,204,36,0,497166,5760.0,176003,272.71991,,agent_with_anytime_routing,204,37,0,491682,5920.0,184667,11871.252979,,1.1030520992988258
2021-04-28,routing,208,38,0,495918,6080.0,163912,194.563341,,agent_with_anytime_routing,208,38,0,520950,6080.0,174075,12981.364896,,-5.047608677240995
2021-04-22,routing,213,39,0,527412,6240.0,195848,156.188316,,agent_with_anytime_routing,213,39,0,534909,6240.0,205530,13659.244777,,-1.4214693636094742
2021-04-26,routing,218,40,0,532739,6400.0,179046,234.188904,,agent_with_anytime_routing,218,39,0,515974,6240.0,176935,14952.853794,,3.1469443761391602
2021-04-30,routing,217,36,0,529226,5760.0,184924,293.216905,,agent_with_anytime_routing,217,37,0,501508,5920.0,184426,17064.110469,,5.23745998873827
2021-05-16,routing,14,4,0,54307,640.0,19488,5.395064,,agent_with_anytime_routing,14,5,0,52588,800.0,19744,11.998895,,3.16533780175668
2021-05-15,routing,47,11,0,145430,1760.0,57559,11.397799,,agent_with_anytime_routing,47,9,0,150601,1440.0,57207,115.277204,,-3.555662518049921
2021-05-18,routing,168,30,0,430172,4800.0,166862,143.573097,,agent_with_anytime_routing,168,30,0,425645,4800.0,164055,6279.525803,,1.0523697497745088
2021-05-21,routing,188,34,0,459753,5440.0,163442,117.899728,,agent_with_anytime_routing,188,33,0,454816,5280.0,160798,9908.58769,,1.0738374735999547
2021-05-14,routing,193,34,0,462592,5440.0,164578,192.967513,,agent_with_anytime_routing,193,33,0,469299,5280.0,174725,10904.231134,,-1.44987375484228
2021-05-13,routing,191,33,0,465856,5280.0,170125,147.577782,,agent_with_anytime_routing,191,34,0,469385,5440.0,179826,10911.852901,,-0.7575302239318588
2021-05-20,routing,197,34,0,487606,5440.0,187344,176.849873,,agent_with_anytime_routing,197,33,0,499275,5280.0,180763,11917.970768,,-2.3931206752993197
2021-05-12,routing,218,40,0,514144,6400.0,172515,254.965844,,agent_with_anytime_routing,218,39,0,518771,6240.0,185470,15208.425998,,-0.8999424285803199
2021-05-19,routing,217,37,0,519116,5920.0,182074,212.708987,,agent_with_anytime_routing,217,35,0,514102,5600.0,192523,15875.777873,,0.9658727529107175
2021-05-17,routing,221,37,0,509338,5920.0,185623,239.271522,,agent_with_anytime_routing,221,39,0,517855,6240.0,184997,16587.212942,,-1.6721705429400515
2021-05-02,routing,15,7,0,72923,1120.0,20730,6.107594,,agent_with_anytime_routing,15,6,0,57895,960.0,19296,13.411358,,20.608038616074488
2021-05-09,routing,24,6,0,75119,960.0,25974,6.759304,,agent_with_anytime_routing,24,5,0,74013,800.0,31412,23.463289,,1.4723305688307884
2021-05-08,routing,44,9,0,134510,1440.0,49447,12.843282,,agent_with_anytime_routing,44,8,0,128361,1280.0,53691,115.085782,,4.571407330310014
2021-05-11,routing,167,29,0,404217,4640.0,149232,181.461364,,agent_with_anytime_routing,167,29,0,419559,4640.0,157751,6597.146569,,-3.7954860879181234
2021-05-06,routing,176,33,0,478129,5280.0,174271,125.58461,,agent_with_anytime_routing,176,33,0,449517,5280.0,168275,6956.054199,,5.984159086773653
2021-05-04,routing,171,32,0,433288,5120.0,164978,126.13557,,agent_with_anytime_routing,171,31,0,438365,4960.0,166132,7118.714669,,-1.1717379664334115
2021-05-07,routing,194,34,0,456610,5440.0,162389,209.676837,,agent_with_anytime_routing,194,33,0,463073,5280.0,167502,10851.906604,,-1.4154311118897966
2021-05-05,routing,213,40,0,529492,6400.0,187707,195.225462,,agent_with_anytime_routing,213,40,0,525848,6400.0,182108,12484.324297,,0.6882068095457533
2021-05-03,routing,218,36,0,505260,5760.0,180716,245.403427,,agent_with_anytime_routing,218,38,0,521818,6080.0,187021,15561.422947,,-3.277124648695721
2021-05-10,routing,218,37,0,511777,5920.0,185067,263.132725,,agent_with_anytime_routing,218,36,0,510059,5760.0,188623,16653.070732,,0.3356930850741632
2021-03-07,routing,23,6,0,82933,960.0,21792,6.475194,,agent_with_anytime_routing,23,6,0,76379,960.0,24758,22.478984,,7.902764882495508
2021-03-06,routing,38,9,0,110956,1440.0,40290,10.500535,,agent_with_anytime_routing,38,9,0,124882,1440.0,45257,63.520177,,-12.550921085835826
2021-03-02,routing,159,27,0,426071,4350.0,149302,137.064696,,agent_with_anytime_routing,159,28,0,423043,4480.0,152581,5383.122494,,0.7106796754531521
2021-03-11,routing,169,31,0,430377,4960.0,163779,137.282567,,agent_with_anytime_routing,169,32,0,441945,5120.0,159057,6321.713274,,-2.6878759785025688
2021-03-09,routing,173,30,0,431844,4800.0,168480,168.329357,,agent_with_anytime_routing,173,30,0,439603,4800.0,168918,6654.745989,,-1.7967136280693954
2021-03-03,routing,175,31,0,408144,4960.0,140527,135.864239,,agent_with_anytime_routing,175,31,0,418925,4960.0,151495,7460.99962,,-2.6414696773687716
2021-03-04,routing,178,31,0,433313,4960.0,157559,143.857191,,agent_with_anytime_routing,178,31,0,453078,4960.0,160905,7975.455071,,-4.561367879569733
2021-03-05,routing,204,40,0,500181,6400.0,164536,139.096884,,agent_with_anytime_routing,204,40,0,503389,6400.0,170496,10789.797831,,-0.6413678248474053
2021-03-08,routing,203,38,0,480811,6080.0,166482,220.58446,,agent_with_anytime_routing,203,38,0,491591,6080.0,173772,11114.655503,,-2.2420452111120586
2021-03-10,routing,202,36,0,483751,5760.0,167594,206.099856,,agent_with_anytime_routing,202,35,0,472649,5600.0,166746,12451.317399,,2.2949823359538275
2021-03-21,routing,16,6,0,61879,960.0,23528,6.016475,,agent_with_anytime_routing,16,6,0,63236,960.0,22690,13.137851,,-2.19298954411028
2021-03-14,routing,25,8,0,84751,1280.0,22720,6.379055,,agent_with_anytime_routing,25,8,0,84958,1280.0,26059,21.773598,,-0.24424490566482993
2021-03-20,routing,48,10,0,142001,1600.0,54130,13.888,,agent_with_anytime_routing,48,10,0,158798,1600.0,51752,117.929431,,-11.828789938099028
2021-03-13,routing,54,11,0,165142,1760.0,57212,13.726633,,agent_with_anytime_routing,54,12,0,166337,1920.0,59591,175.548177,,-0.7236196727664677
2021-03-16,routing,168,32,0,433206,5120.0,156125,122.409786,,agent_with_anytime_routing,168,33,0,439659,5280.0,160676,5772.099033,,-1.489591556903644
2021-03-18,routing,174,32,0,446050,5120.0,160374,136.760677,,agent_with_anytime_routing,174,33,0,429565,5280.0,157512,6741.85977,,3.695774016365878
2021-03-12,routing,197,35,0,470069,5600.0,158456,169.517808,,agent_with_anytime_routing,197,34,0,464415,5440.0,158761,11248.969429,,1.202802141813223
2021-03-19,routing,209,39,0,501286,6240.0,160859,235.878764,,agent_with_anytime_routing,209,40,0,508232,6400.0,172732,12718.81314,,-1.3856361438380485
2021-03-15,routing,210,40,0,501634,6400.0,161674,210.038911,,agent_with_anytime_routing,210,39,0,505225,6240.0,169742,12769.220509,,-0.7158605676648712
2021-03-17,routing,233,42,0,551171,6720.0,180011,257.141622,,agent_with_anytime_routing,233,44,0,561324,7040.0,188307,17637.769042,,-1.8420780483733723
2021-02-28,routing,14,5,0,53263,800.0,18281,6.857657,,agent_with_anytime_routing,14,6,0,58610,960.0,19063,11.965857,,-10.038863751572386
2021-02-21,routing,20,6,0,73705,960.0,17498,7.114617,,agent_with_anytime_routing,20,6,0,66245,960.0,19210,16.356843,,10.12143002510006
2021-02-27,routing,29,7,0,102309,1120.0,35731,8.939777,,agent_with_anytime_routing,29,7,0,107402,1120.0,37986,34.233328,,-4.978056671456079
2021-02-20,routing,36,9,0,123880,1440.0,40795,9.79535,,agent_with_anytime_routing,36,8,0,119690,1280.0,40644,52.302985,,3.3823054568937683
2021-02-23,routing,163,34,0,441075,5440.0,163536,83.29082,,agent_with_anytime_routing,163,34,0,444028,5440.0,160916,4992.391463,,-0.6695006518165845
2021-02-25,routing,167,35,0,438071,5600.0,164999,108.977401,,agent_with_anytime_routing,167,35,0,448107,5600.0,167611,5353.716663,,-2.2909528364123624
2021-03-01,routing,170,31,0,406799,4960.0,131472,140.928127,,agent_with_anytime_routing,170,30,0,407754,4800.0,138802,6661.978595,,-0.2347596724672381
2021-02-22,routing,181,33,0,441198,5280.0,151309,196.623958,,agent_with_anytime_routing,181,34,0,453545,5440.0,155600,8109.705037,,-2.7985167657151666
2021-02-24,routing,197,37,0,465944,5920.0,158759,147.061996,,agent_with_anytime_routing,197,35,0,483159,5600.0,172883,11103.18315,,-3.694650000858472
2021-02-26,routing,205,39,0,497818,6240.0,163893,188.680182,,agent_with_anytime_routing,205,37,0,489571,5920.0,170099,11677.250546,,1.6566295312744819
2021-02-14,routing,22,7,0,74940,1120.0,24292,8.039773,,agent_with_anytime_routing,22,6,0,74442,960.0,26862,21.358017,,0.6645316253002402
2021-02-13,routing,41,10,0,123738,1600.0,50009,9.862444,,agent_with_anytime_routing,41,10,0,130454,1600.0,52203,78.585796,,-5.427597019508963
2021-02-16,routing,125,22,0,317471,3520.0,118898,61.533038,,agent_with_anytime_routing,125,23,0,331096,3680.0,123393,2628.806569,,-4.291730583265873
2021-02-11,routing,159,29,0,400801,4640.0,152599,127.633084,,agent_with_anytime_routing,159,28,0,396751,4480.0,150763,5446.622864,,1.0104765207671638
2021-02-18,routing,168,29,0,454106,4640.0,159742,98.507811,,agent_with_anytime_routing,168,32,0,428483,5120.0,160138,6667.858471,,5.642515183679581
2021-02-19,routing,182,37,0,446045,5920.0,150925,209.763326,,agent_with_anytime_routing,182,36,0,460424,5760.0,154392,8061.124735,,-3.223665773632705
2021-02-15,routing,182,33,0,439181,5280.0,143588,194.723405,,agent_with_anytime_routing,182,33,0,447678,5280.0,154932,8824.16873,,-1.9347376138767387
2021-02-10,routing,185,34,0,457799,5440.0,157060,161.278985,,agent_with_anytime_routing,185,33,0,441795,5280.0,160289,8860.024259,,3.495857352244107
2021-02-17,routing,186,34,0,441674,5440.0,145922,170.061242,,agent_with_anytime_routing,186,35,0,457578,5600.0,161121,9196.537255,,-3.6008458727477732
2021-02-12,routing,192,36,0,464946,5760.0,145686,197.823697,,agent_with_anytime_routing,192,35,0,448966,5600.0,146553,9717.290677,,3.4369582704228017
2021-01-03,routing,7,3,0,26375,480.0,8075,6.106256,,agent_with_anytime_routing,7,3,0,27095,480.0,8795,11.780765,,-2.7298578199052135
2021-01-10,routing,9,4,0,37117,640.0,11008,6.150977,,agent_with_anytime_routing,9,4,0,35655,640.0,11455,12.226217,,3.93889592370073
2021-01-09,routing,27,7,0,94176,1120.0,31715,7.588764,,agent_with_anytime_routing,27,5,0,95339,800.0,30252,31.614591,,-1.2349218484539586
2021-01-02,routing,28,7,0,91411,1120.0,30544,7.531009,,agent_with_anytime_routing,28,6,0,95097,960.0,32023,33.725455,,-4.0323374648565276
2021-01-01,routing,79,16,0,195295,2560.0,53524,26.881821,,agent_with_anytime_routing,79,16,0,196263,2560.0,62529,608.740699,,-0.4956604111728411
2021-01-07,routing,139,26,0,373905,4160.0,136723,67.207385,,agent_with_anytime_routing,139,24,0,364129,3840.0,132030,3553.668865,,2.614567871518166
2021-01-05,routing,155,32,0,440339,5120.0,158872,70.404593,,agent_with_anytime_routing,155,33,0,421118,5280.0,152921,4090.092589,,4.365046021360815
2021-01-08,routing,156,26,0,370862,4160.0,135169,127.988933,,agent_with_anytime_routing,156,28,0,375397,4480.0,129443,5314.394851,,-1.2228268196795573
2021-01-04,routing,174,32,0,428453,5120.0,145632,119.546564,,agent_with_anytime_routing,174,34,0,437904,5440.0,150021,6852.644202,,-2.2058428812495188
2021-01-06,routing,193,37,0,489972,5920.0,161592,167.315208,,agent_with_anytime_routing,193,37,0,482127,5920.0,165960,9219.707699,,1.6011119002718524
2021-01-17,routing,12,6,0,51571,960.0,15174,3.48797,,agent_with_anytime_routing,12,6,0,55492,960.0,15801,12.669431,,-7.603110275154641
2021-01-16,routing,36,9,0,119520,1440.0,39956,6.416406,,agent_with_anytime_routing,36,8,0,111939,1280.0,42053,53.759412,,6.342871485943775
2021-01-12,routing,118,22,0,322723,3520.0,119728,69.492935,,agent_with_anytime_routing,118,22,0,325167,3520.0,122146,1974.758275,,-0.7573058009500407
2021-01-19,routing,151,29,0,396987,4640.0,152510,81.907217,,agent_with_anytime_routing,151,31,0,403027,4960.0,148049,4425.714792,,-1.521460400466514
2021-01-14,routing,154,28,0,392030,4480.0,146170,116.231938,,agent_with_anytime_routing,154,29,0,405811,4640.0,143244,4529.508839,,-3.515292197025738
2021-01-18,routing,159,28,0,377777,4480.0,123462,110.679002,,agent_with_anytime_routing,159,27,0,373825,4320.0,125786,5643.782161,,1.046119800834884
2021-01-15,routing,165,30,0,400900,4800.0,138230,112.50035,,agent_with_anytime_routing,165,28,0,394836,4480.0,148466,6556.64108,,1.5125966575205787
2021-01-11,routing,180,32,0,445702,5120.0,153828,154.304242,,agent_with_anytime_routing,180,33,0,427965,5280.0,151731,7960.269937,,3.979564821338024
2021-01-20,routing,179,32,0,437771,5120.0,152949,144.5848,,agent_with_anytime_routing,179,32,0,444121,5120.0,158314,8047.239407,,-1.45053007165847
2021-01-13,routing,186,32,0,456567,5120.0,163319,153.297638,,agent_with_anytime_routing,186,33,0,456156,5280.0,162679,9358.779835,,0.09001964662360618
2021-01-31,routing,17,4,0,67452,640.0,18753,6.680128,,agent_with_anytime_routing,17,5,0,55652,800.0,19484,14.409184,,17.493921603510646
2021-02-07,routing,28,9,0,103901,1440.0,29238,7.292223,,agent_with_anytime_routing,28,9,0,112427,1440.0,32601,25.28612,,-8.20588829751398
2021-02-06,routing,35,10,0,116051,1600.0,38077,8.944131,,agent_with_anytime_routing,35,9,0,119610,1440.0,39000,48.47288,,-3.066755133518884
2021-02-02,routing,153,27,0,385160,4320.0,146866,82.683534,,agent_with_anytime_routing,153,28,0,384065,4480.0,148408,4879.651902,,0.2842974348322775
2021-02-04,routing,159,29,0,402300,4640.0,145690,132.183044,,agent_with_anytime_routing,159,28,0,394657,4480.0,148829,5583.55672,,1.8998260004971415
2021-02-09,routing,163,31,0,405565,4960.0,149322,147.090793,,agent_with_anytime_routing,163,31,0,424533,4960.0,146817,5638.793796,,-4.6769321810314
2021-02-01,routing,175,31,0,425791,4960.0,140919,150.638169,,agent_with_anytime_routing,175,31,0,420281,4960.0,150175,7795.008194,,1.2940621102841534
2021-02-03,routing,188,35,0,455685,5600.0,152165,168.480356,,agent_with_anytime_routing,188,35,0,441035,5600.0,154325,9091.161189,,3.2149401450563437
2021-02-05,routing,200,38,0,479586,6080.0,162029,200.611151,,agent_with_anytime_routing,200,38,0,476989,6080.0,158380,11064.529235,,0.5415087179358864
2021-02-08,routing,199,38,0,478068,6080.0,160954,188.385797,,agent_with_anytime_routing,199,37,0,478589,5920.0,164385,11121.606249,,-0.10898031242417397
2021-01-24,routing,11,5,0,48486,800.0,11191,3.41718,,agent_with_anytime_routing,11,4,0,43631,640.0,13216,12.152308,,10.013199686507445
2021-01-23,routing,27,7,0,85896,1120.0,31544,5.090931,,agent_with_anytime_routing,27,6,0,79824,960.0,31961,34.448571,,7.069013690975133
2021-01-30,routing,36,10,0,122828,1600.0,41420,6.54416,,agent_with_anytime_routing,36,7,0,129969,1120.0,39666,59.938128,,-5.813820952877194
2021-01-26,routing,127,23,0,326493,3680.0,130021,63.171931,,agent_with_anytime_routing,127,22,0,336318,3520.0,137940,2707.926303,,-3.009252878315921
2021-01-28,routing,159,27,0,411328,4320.0,150638,124.227181,,agent_with_anytime_routing,159,27,0,409605,4320.0,148574,5134.415382,,0.4188871168507857
2021-01-21,routing,165,31,0,416440,4960.0,161523,137.654818,,agent_with_anytime_routing,165,30,0,433115,4800.0,163320,5519.485501,,-4.004178272980502
2021-01-22,routing,160,28,0,378916,4480.0,128495,152.618533,,agent_with_anytime_routing,160,30,0,389195,4800.0,133475,6034.164625,,-2.7127384433489214
2021-01-25,routing,175,31,0,421881,4960.0,144799,128.042317,,agent_with_anytime_routing,175,32,0,426406,5120.0,147467,7546.568897,,-1.0725773381593389
2021-01-27,routing,182,34,0,455757,5440.0,157480,161.448073,,agent_with_anytime_routing,182,34,0,440464,5440.0,156084,7932.393684,,3.3555162071015916
2021-01-29,routing,180,31,0,425696,4960.0,145889,113.632664,,agent_with_anytime_routing,180,32,0,426110,5120.0,146210,8740.012435,,-0.09725249943621739


==> data/comparison_6/comparison_routing_routing_routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_180,no_of_requests_routing_routing_180,no_of_runs_routing_routing_180,no_of_vehicles_routing_routing_180,objective_routing_routing_180,operational_cost_routing_routing_180,total_duration_routing_routing_180,total_travel_time_routing_routing_180,computation_time_routing_routing_180,diff_routing_routing_routing
2021-02-28,routing,14,5,0,53263,800.0,18281,6.857657,,agent_with_anytime_routing,14,5,0,55113,800.0,18647,10.927187,,-3.4733304545369204
2021-02-21,routing,20,6,0,73705,960.0,17498,7.114617,,agent_with_anytime_routing,20,6,0,70346,960.0,19822,14.785159,,4.557357031408995
2021-02-27,routing,29,7,0,102309,1120.0,35731,8.939777,,agent_with_anytime_routing,29,7,0,98305,1120.0,35867,30.087694,,3.913634186630697
2021-02-20,routing,36,9,0,123880,1440.0,40795,9.79535,,agent_with_anytime_routing,36,8,0,121097,1280.0,43481,48.682526,,2.2465288989344527
2021-02-23,routing,163,34,0,441075,5440.0,163536,83.29082,,agent_with_anytime_routing,163,35,0,453414,5600.0,161702,4374.530226,,-2.797483421186873
2021-02-25,routing,167,35,0,438071,5600.0,164999,108.977401,,agent_with_anytime_routing,167,37,0,459915,5920.0,164050,4631.040041,,-4.98640631313189
2021-03-01,routing,170,31,0,406799,4960.0,131472,140.928127,,agent_with_anytime_routing,170,31,0,397711,4960.0,132972,6032.793161,,2.2340271239604816
2021-02-22,routing,181,33,0,441198,5280.0,151309,196.623958,,agent_with_anytime_routing,181,34,0,440509,5440.0,155511,6889.61312,,0.15616571244656594
2021-02-24,routing,197,37,0,465944,5920.0,158759,147.061996,,agent_with_anytime_routing,197,37,0,492992,5920.0,172847,8677.162219,,-5.804989440791168
2021-02-26,routing,205,39,0,497818,6240.0,163893,188.680182,,agent_with_anytime_routing,205,38,0,496237,6080.0,176885,9785.036697,,0.3175859450642604
2021-02-14,routing,22,7,0,74940,1120.0,24292,8.039773,,agent_with_anytime_routing,22,6,0,74475,960.0,28614,15.154908,,0.6204963971176941
2021-02-13,routing,41,10,0,123738,1600.0,50009,9.862444,,agent_with_anytime_routing,41,9,0,126583,1440.0,50111,66.271472,,-2.2992128529635196
2021-02-16,routing,125,22,0,317471,3520.0,118898,61.533038,,agent_with_anytime_routing,125,23,0,327064,3680.0,127883,2177.397761,,-3.0216933200197813
2021-02-11,routing,159,29,0,400801,4640.0,152599,127.633084,,agent_with_anytime_routing,159,28,0,400874,4480.0,152024,4558.727005,,-0.018213527411358753
2021-02-18,routing,168,29,0,454106,4640.0,159742,98.507811,,agent_with_anytime_routing,168,31,0,430395,4960.0,162039,5995.773989,,5.221468115373944
2021-02-19,routing,182,37,0,446045,5920.0,150925,209.763326,,agent_with_anytime_routing,182,35,0,457296,5600.0,157399,6894.661338,,-2.522391238552164
2021-02-17,routing,186,34,0,441674,5440.0,145922,170.061242,,agent_with_anytime_routing,186,33,0,445584,5280.0,158197,7147.831533,,-0.8852683200731761
2021-02-15,routing,182,33,0,439181,5280.0,143588,194.723405,,agent_with_anytime_routing,182,34,0,442988,5440.0,149052,7246.122216,,-0.8668407786311338
2021-02-10,routing,185,34,0,457799,5440.0,157060,161.278985,,agent_with_anytime_routing,185,33,0,446673,5280.0,157791,7650.543657,,2.430324225260431
2021-02-12,routing,192,36,0,464946,5760.0,145686,197.823697,,agent_with_anytime_routing,192,35,0,444297,5600.0,152840,8880.367507,,4.441160909008788
2021-01-03,routing,7,3,0,26375,480.0,8075,6.106256,,agent_with_anytime_routing,7,3,0,28425,480.0,8793,8.693864,,-7.7725118483412325
2021-01-10,routing,9,4,0,37117,640.0,11008,6.150977,,agent_with_anytime_routing,9,4,0,40522,640.0,11327,9.101778,,-9.173693994665516
2021-01-02,routing,28,7,0,91411,1120.0,30544,7.531009,,agent_with_anytime_routing,28,6,0,94344,960.0,29901,25.298196,,-3.2085854000065637
2021-01-09,routing,27,7,0,94176,1120.0,31715,7.588764,,agent_with_anytime_routing,27,6,0,92055,960.0,33048,25.423422,,2.2521661569826708
2021-01-01,routing,79,16,0,195295,2560.0,53524,26.881821,,agent_with_anytime_routing,79,16,0,194419,2560.0,59079,495.027867,,0.44855219027624876
2021-01-07,routing,139,26,0,373905,4160.0,136723,67.207385,,agent_with_anytime_routing,139,26,0,361551,4160.0,127250,2772.877126,,3.3040478196333294
2021-01-05,routing,155,32,0,440339,5120.0,158872,70.404593,,agent_with_anytime_routing,155,33,0,423245,5280.0,154194,3311.387905,,3.882009088452306
2021-01-08,routing,156,26,0,370862,4160.0,135169,127.988933,,agent_with_anytime_routing,156,28,0,378511,4480.0,131557,4183.855254,,-2.062492247790283
2021-01-04,routing,174,32,0,428453,5120.0,145632,119.546564,,agent_with_anytime_routing,174,33,0,430986,5280.0,145263,5173.703406,,-0.5911967006882902
2021-01-06,routing,193,37,0,489972,5920.0,161592,167.315208,,agent_with_anytime_routing,193,37,0,476201,5920.0,167054,7499.810821,,2.81056876719486
2021-01-17,routing,12,6,0,51571,960.0,15174,3.48797,,agent_with_anytime_routing,12,5,0,51319,800.0,15688,6.930513,,0.48864672005584536
2021-01-16,routing,36,9,0,119520,1440.0,39956,6.416406,,agent_with_anytime_routing,36,9,0,117263,1440.0,42310,47.194107,,1.8883868808567603
2021-01-12,routing,118,22,0,322723,3520.0,119728,69.492935,,agent_with_anytime_routing,118,22,0,319277,3520.0,121628,1513.228437,,1.0677887848092638
2021-01-19,routing,151,29,0,396987,4640.0,152510,81.907217,,agent_with_anytime_routing,151,29,0,401462,4640.0,148590,3440.983105,,-1.1272409423986176
2021-01-14,routing,154,28,0,392030,4480.0,146170,116.231938,,agent_with_anytime_routing,154,27,0,394422,4320.0,147610,3859.721289,,-0.6101573859143433
2021-01-18,routing,159,28,0,377777,4480.0,123462,110.679002,,agent_with_anytime_routing,159,28,0,372016,4480.0,130508,4603.941016,,1.5249737278870867
2021-01-15,routing,165,30,0,400900,4800.0,138230,112.50035,,agent_with_anytime_routing,165,30,0,403371,4800.0,144293,5313.82107,,-0.6163631828386131
2021-01-11,routing,180,32,0,445702,5120.0,153828,154.304242,,agent_with_anytime_routing,180,31,0,445896,4960.0,154218,6375.094882,,-0.043526840803945234
2021-01-20,routing,179,32,0,437771,5120.0,152949,144.5848,,agent_with_anytime_routing,179,33,0,454827,5280.0,162579,6562.649527,,-3.8961009294813955
2021-01-13,routing,186,32,0,456567,5120.0,163319,153.297638,,agent_with_anytime_routing,186,33,0,455805,5280.0,160648,7201.762448,,0.16689773899559102
2021-01-31,routing,17,4,0,67452,640.0,18753,6.680128,,agent_with_anytime_routing,17,5,0,63279,800.0,20730,11.988649,,6.186621597580502
2021-02-07,routing,28,9,0,103901,1440.0,29238,7.292223,,agent_with_anytime_routing,28,9,0,101857,1440.0,31698,21.591282,,1.9672572930000674
2021-02-06,routing,35,10,0,116051,1600.0,38077,8.944131,,agent_with_anytime_routing,35,9,0,110005,1440.0,37217,41.094992,,5.209778459470405
2021-02-02,routing,153,27,0,385160,4320.0,146866,82.683534,,agent_with_anytime_routing,153,29,0,403623,4640.0,149711,4102.960947,,-4.793592273340949
2021-02-04,routing,159,29,0,402300,4640.0,145690,132.183044,,agent_with_anytime_routing,159,29,0,406920,4640.0,153112,4630.713317,,-1.1483967188665176
2021-02-09,routing,163,31,0,405565,4960.0,149322,147.090793,,agent_with_anytime_routing,163,29,0,424078,4640.0,150957,4648.817987,,-4.564743012833948
2021-02-01,routing,175,31,0,425791,4960.0,140919,150.638169,,agent_with_anytime_routing,175,32,0,422581,5120.0,142498,6674.698753,,0.7538909934686266
2021-02-03,routing,188,35,0,455685,5600.0,152165,168.480356,,agent_with_anytime_routing,188,35,0,450083,5600.0,153949,7612.977568,,1.2293579994952655
2021-02-08,routing,199,38,0,478068,6080.0,160954,188.385797,,agent_with_anytime_routing,199,35,0,492239,5600.0,162505,9246.478209,,-2.964222662884778
2021-02-05,routing,200,38,0,479586,6080.0,162029,200.611151,,agent_with_anytime_routing,200,39,0,483724,6240.0,167226,9252.594989,,-0.8628275220711197
2021-01-24,routing,11,5,0,48486,800.0,11191,3.41718,,agent_with_anytime_routing,11,4,0,41181,640.0,13182,9.324001,,15.066204677638906
2021-01-23,routing,27,7,0,85896,1120.0,31544,5.090931,,agent_with_anytime_routing,27,5,0,88466,800.0,32669,27.688539,,-2.9919903138679333
2021-01-30,routing,36,10,0,122828,1600.0,41420,6.54416,,agent_with_anytime_routing,36,9,0,117095,1440.0,40406,51.835527,,4.667502523854496
2021-01-26,routing,127,23,0,326493,3680.0,130021,63.171931,,agent_with_anytime_routing,127,24,0,347317,3840.0,130143,2317.782531,,-6.378084675628574
2021-01-28,routing,159,27,0,411328,4320.0,150638,124.227181,,agent_with_anytime_routing,159,28,0,384583,4480.0,147971,4860.126201,,6.502110238058192
2021-01-22,routing,160,28,0,378916,4480.0,128495,152.618533,,agent_with_anytime_routing,160,29,0,382068,4640.0,134802,4958.025244,,-0.8318466361937739
2021-01-21,routing,165,31,0,416440,4960.0,161523,137.654818,,agent_with_anytime_routing,165,30,0,431385,4800.0,161309,5230.773619,,-3.5887522812409953
2021-01-25,routing,175,31,0,421881,4960.0,144799,128.042317,,agent_with_anytime_routing,175,32,0,426479,5120.0,150658,6562.880165,,-1.0898807957694232
2021-01-27,routing,182,34,0,455757,5440.0,157480,161.448073,,agent_with_anytime_routing,182,35,0,466304,5600.0,159669,6860.567892,,-2.314171806467043
2021-01-29,routing,180,31,0,425696,4960.0,145889,113.632664,,agent_with_anytime_routing,180,30,0,437291,4800.0,155265,7451.237746,,-2.7237747124708713
2021-03-07,routing,23,6,0,82933,960.0,21792,6.475194,,agent_with_anytime_routing,23,6,0,79563,960.0,28772,22.577754,,4.063521155631655
2021-03-06,routing,38,9,0,110956,1440.0,40290,10.500535,,agent_with_anytime_routing,38,8,0,113183,1280.0,44593,69.837392,,-2.007101914272324
2021-03-02,routing,159,27,0,426071,4350.0,149302,137.064696,,agent_with_anytime_routing,159,28,0,411910,4480.0,150009,5179.979262,,3.323624466344811
2021-03-11,routing,169,31,0,430377,4960.0,163779,137.282567,,agent_with_anytime_routing,169,32,0,428643,5120.0,160485,6410.690315,,0.402902571466412
2021-03-09,routing,173,30,0,431844,4800.0,168480,168.329357,,agent_with_anytime_routing,173,31,0,442399,4960.0,169694,7424.872116,,-2.444169653856485
2021-03-03,routing,175,31,0,408144,4960.0,140527,135.864239,,agent_with_anytime_routing,175,31,0,433846,4960.0,149698,8094.055884,,-6.297287231957348
2021-03-04,routing,178,31,0,433313,4960.0,157559,143.857191,,agent_with_anytime_routing,178,32,0,436135,5120.0,163219,8237.444696,,-0.6512613284161796
2021-03-05,routing,204,40,0,500181,6400.0,164536,139.096884,,agent_with_anytime_routing,204,39,0,503863,6240.0,169393,11003.556065,,-0.7361335196658809
2021-03-08,routing,203,38,0,480811,6080.0,166482,220.58446,,agent_with_anytime_routing,203,37,0,484894,5920.0,166748,11475.294632,,-0.849190222353482
2021-03-10,routing,202,36,0,483751,5760.0,167594,206.099856,,agent_with_anytime_routing,202,35,0,467375,5600.0,165891,12503.654548,,3.385212640387307
2021-04-11,routing,17,6,0,69144,960.0,25044,5.962597,,agent_with_anytime_routing,17,6,0,76897,960.0,22923,12.257919,,-11.212831192872844
2021-04-03,routing,43,12,0,142945,1920.0,50586,9.719716,,agent_with_anytime_routing,43,10,0,139387,1600.0,49792,69.062887,,2.4890692224282067
2021-04-10,routing,51,11,0,161728,1760.0,59057,14.490003,,agent_with_anytime_routing,51,11,0,173496,1760.0,58837,107.75716,,-7.276414721013059
2021-04-06,routing,170,31,0,432100,4960.0,161559,150.097643,,agent_with_anytime_routing,170,31,0,438170,4960.0,167728,5159.143561,,-1.404767414950243
2021-04-01,routing,181,35,0,463912,5600.0,174711,132.765339,,agent_with_anytime_routing,181,33,0,453634,5280.0,169012,5814.467973,,2.2155063891427687
2021-04-08,routing,181,30,0,447228,4830.0,164485,134.476867,,agent_with_anytime_routing,181,31,0,462841,4960.0,177106,6450.081413,,-3.4910604881626375
2021-04-02,routing,200,40,0,518950,6400.0,182814,121.773689,,agent_with_anytime_routing,200,39,0,503853,6240.0,181666,8420.810844,,2.909143462761345
2021-04-09,routing,205,37,0,510241,5920.0,167547,164.583342,,agent_with_anytime_routing,205,37,0,488658,5920.0,172940,9912.96404,,4.229961919955472
2021-04-05,routing,204,37,0,485669,5920.0,169305,194.202469,,agent_with_anytime_routing,204,37,0,483298,5920.0,169675,9998.268884,,0.4881925756019017
2021-04-07,routing,212,37,0,511295,5920.0,175451,209.825396,,agent_with_anytime_routing,212,38,0,515286,6080.0,178501,10611.709534,,-0.7805669916584359
2021-03-28,routing,19,6,0,77607,960.0,25425,6.133779,,agent_with_anytime_routing,19,6,0,71711,960.0,30092,12.298413,,7.597252825131753
2021-03-27,routing,40,8,0,135843,1280.0,52289,8.3227,,agent_with_anytime_routing,40,8,0,130651,1280.0,54073,62.790429,,3.8220592890321914
2021-03-25,routing,149,27,0,367772,4320.0,138942,118.102235,,agent_with_anytime_routing,149,27,0,376231,4320.0,145023,3091.737277,,-2.3000663454531614
2021-03-30,routing,184,35,0,490235,5600.0,178566,134.209136,,agent_with_anytime_routing,184,37,0,491916,5920.0,182290,6349.439761,,-0.3428967739961447
2021-03-23,routing,197,37,0,493172,5920.0,173691,177.74129,,agent_with_anytime_routing,197,38,0,494501,6080.0,175487,8413.95218,,-0.2694800191413949
2021-03-24,routing,210,39,0,515997,6240.0,181921,203.054025,,agent_with_anytime_routing,210,38,0,520269,6080.0,189450,10740.171663,,-0.8279117901848266
2021-03-31,routing,209,36,0,495901,5760.0,179287,229.938045,,agent_with_anytime_routing,209,35,0,494257,5600.0,178549,10801.081508,,0.33151778278325716
2021-03-26,routing,225,46,0,575503,7360.0,190569,236.067009,,agent_with_anytime_routing,225,44,0,577897,7040.0,201995,12418.425453,,-0.41598393057898914
2021-03-29,routing,221,41,0,532293,6560.0,182697,196.717266,,agent_with_anytime_routing,221,42,0,535679,6720.0,183539,12465.64654,,-0.6361158234280744
2021-03-22,routing,233,41,0,540749,6560.0,187507,368.774302,,agent_with_anytime_routing,233,42,0,571482,6720.0,196298,14191.53511,,-5.68341319170262
2021-06-13,routing,19,5,0,78538,800.0,27861,6.121456,,agent_with_anytime_routing,19,5,0,78785,800.0,30203,16.330131,,-0.3144974407293285
2021-06-20,routing,25,6,0,81868,960.0,27637,7.002769,,agent_with_anytime_routing,25,6,0,86820,960.0,30168,24.198802,,-6.048761420823765
2021-06-19,routing,37,7,0,110721,1120.0,43921,9.838549,,agent_with_anytime_routing,37,7,0,118691,1120.0,42731,70.503787,,-7.198273136983951
2021-06-12,routing,48,8,0,145403,1280.0,51924,16.689535,,agent_with_anytime_routing,48,9,0,149013,1440.0,53942,141.717778,,-2.4827548262415493
2021-06-17,routing,172,30,0,451738,4800.0,167989,106.379398,,agent_with_anytime_routing,172,30,0,439590,4800.0,168984,6854.351963,,2.6891693857944206
2021-06-15,routing,176,31,0,428921,4960.0,162007,170.930135,,agent_with_anytime_routing,176,30,0,439752,4800.0,165655,7736.956743,,-2.5251736333730452
2021-06-18,routing,189,33,0,463475,5280.0,173926,152.500748,,agent_with_anytime_routing,189,32,0,460078,5120.0,171036,9559.173658,,0.7329413668482658
2021-06-16,routing,206,38,0,507140,6080.0,184179,206.379308,,agent_with_anytime_routing,206,38,0,515433,6080.0,177098,11548.671866,,-1.635248649288165
2021-06-11,routing,205,38,0,508904,6080.0,181357,205.17216,,agent_with_anytime_routing,205,38,0,507485,6080.0,178406,11877.288812,,0.27883451495763445
2021-06-14,routing,207,35,0,504631,5600.0,177240,251.764471,,agent_with_anytime_routing,207,35,0,494680,5600.0,178293,12811.850615,,1.9719359294216963
2021-06-27,routing,20,7,0,75021,1120.0,23992,6.576942,,agent_with_anytime_routing,20,7,0,77394,1120.0,26482,14.65237,,-3.1631143279881635
2021-06-26,routing,49,9,0,146666,1440.0,58152,13.70573,,agent_with_anytime_routing,49,9,0,152014,1440.0,56663,114.328591,,-3.64638021081914
2021-06-22,routing,165,30,0,441667,4800.0,161528,118.828049,,agent_with_anytime_routing,165,31,0,426612,4960.0,161452,4681.094275,,3.408676672696851
2021-06-29,routing,165,29,0,410881,4640.0,160718,128.549437,,agent_with_anytime_routing,165,28,0,409703,4480.0,160566,5216.203788,,0.2867010156225282
2021-06-24,routing,176,34,0,463410,5440.0,173093,148.317464,,agent_with_anytime_routing,176,34,0,469457,5440.0,177269,5731.069439,,-1.304891996288384
2021-06-25,routing,176,33,0,440077,5280.0,151194,157.323288,,agent_with_anytime_routing,176,30,0,433923,4800.0,152269,6141.75833,,1.3983916450984715
2021-06-23,routing,202,36,0,483492,5760.0,174844,182.32058,,agent_with_anytime_routing,202,36,0,491541,5760.0,177335,8836.135051,,-1.6647638430418703
2021-06-21,routing,200,34,0,484728,5440.0,167293,214.454269,,agent_with_anytime_routing,200,35,0,481786,5600.0,172129,9090.844761,,0.6069383241735571
2021-06-30,routing,200,36,0,476624,5760.0,177368,167.605017,,agent_with_anytime_routing,200,36,0,484030,5760.0,180132,9111.483728,,-1.5538453791668065
2021-06-28,routing,201,37,0,489491,5920.0,171647,213.2872,,agent_with_anytime_routing,201,36,0,491336,5760.0,177558,9209.340654,,-0.3769221497433048
2021-06-06,routing,23,5,0,82952,800.0,27857,6.04475,,agent_with_anytime_routing,23,7,0,93579,1120.0,29407,22.869415,,-12.811023242357026
2021-06-05,routing,40,9,0,127954,1440.0,49140,9.747731,,agent_with_anytime_routing,40,7,0,118181,1120.0,48610,93.655791,,7.637901120715257
2021-06-03,routing,156,28,0,404371,4480.0,161150,128.155175,,agent_with_anytime_routing,156,28,0,415387,4480.0,153024,4930.299192,,-2.7242309661177484
2021-06-01,routing,155,29,0,402954,4640.0,155765,150.602881,,agent_with_anytime_routing,155,30,0,417061,4800.0,156015,5012.130875,,-3.500895883897418
2021-06-08,routing,164,31,0,429367,4960.0,163283,117.191143,,agent_with_anytime_routing,164,30,0,428379,4800.0,166515,6359.48192,,0.2301061795620064
2021-06-10,routing,174,32,0,438887,5120.0,167869,148.59558,,agent_with_anytime_routing,174,32,0,460499,5120.0,167244,7392.674425,,-4.924274357636476
2021-06-02,routing,179,29,0,422948,4640.0,152542,143.200152,,agent_with_anytime_routing,179,29,0,420431,4640.0,158128,8373.084729,,0.5951086185535811
2021-06-04,routing,181,32,0,428048,5120.0,150826,144.5172,,agent_with_anytime_routing,181,31,0,436010,4960.0,156964,8440.432083,,-1.8600717676522258
2021-06-09,routing,195,35,0,467243,5600.0,168233,214.559559,,agent_with_anytime_routing,195,36,0,483386,5760.0,170269,10082.964394,,-3.4549474256436157
2021-06-07,routing,211,38,0,508634,6080.0,182751,223.415026,,agent_with_anytime_routing,211,38,0,503259,6080.0,175490,14405.06098,,1.0567520063542744
2021-05-30,routing,11,4,0,42875,640.0,15620,5.851406,,agent_with_anytime_routing,11,3,0,46958,480.0,16064,8.725782,,-9.523032069970846
2021-05-23,routing,15,5,0,64464,800.0,21925,6.120011,,agent_with_anytime_routing,15,5,0,61610,800.0,20492,10.4483,,4.427277240009928
2021-05-29,routing,40,8,0,128794,1280.0,45067,9.368967,,agent_with_anytime_routing,40,9,0,134307,1440.0,44537,75.304283,,-4.280478904296784
2021-05-22,routing,43,10,0,147659,1600.0,49160,9.513695,,agent_with_anytime_routing,43,9,0,136592,1440.0,53438,89.608069,,7.494971522223501
2021-05-31,routing,92,16,0,224908,2560.0,69376,48.269886,,agent_with_anytime_routing,92,15,0,228787,2400.0,74133,1030.549199,,-1.724705212798122
2021-05-27,routing,141,27,0,363045,4320.0,143823,114.076274,,agent_with_anytime_routing,141,27,0,376999,4320.0,146112,3443.419329,,-3.843600655566114
2021-05-25,routing,167,28,0,424770,4480.0,165758,114.516583,,agent_with_anytime_routing,167,30,0,429647,4800.0,155762,6156.979928,,-1.1481507639428397
2021-05-26,routing,196,34,0,459025,5440.0,163300,233.373313,,agent_with_anytime_routing,196,35,0,469309,5600.0,167362,10718.861029,,-2.2404008496269268
2021-05-28,routing,202,35,0,488123,5600.0,170520,189.391698,,agent_with_anytime_routing,202,36,0,487988,5760.0,175799,12253.676241,,0.027656963511246142
2021-05-24,routing,215,40,0,514373,6400.0,180228,220.880527,,agent_with_anytime_routing,215,39,0,523920,6240.0,192310,13379.894717,,-1.8560460988426686
2021-04-18,routing,16,6,0,64092,960.0,18372,6.030712,,agent_with_anytime_routing,16,6,0,62222,960.0,18677,13.419611,,2.9176808338014104
2021-04-17,routing,41,8,0,127191,1280.0,47538,11.967973,,agent_with_anytime_routing,41,8,0,128485,1280.0,54495,82.509212,,-1.017367581039539
2021-04-20,routing,170,33,0,433456,5280.0,164001,139.268302,,agent_with_anytime_routing,170,31,0,442586,4960.0,171829,7028.368119,,-2.1063268244066293
2021-04-13,routing,188,36,0,475770,5760.0,177770,140.615322,,agent_with_anytime_routing,188,36,0,492074,5760.0,177550,8583.465164,,-3.4268659226096645
2021-04-15,routing,188,35,0,475408,5600.0,179539,156.166665,,agent_with_anytime_routing,188,34,0,480530,5440.0,188068,9390.176896,,-1.0773903678524552
2021-04-19,routing,196,36,0,470062,5760.0,160215,165.907344,,agent_with_anytime_routing,196,37,0,490755,5920.0,161235,11075.171131,,-4.40218524364871
2021-04-21,routing,216,41,0,535728,6560.0,183220,188.254718,,agent_with_anytime_routing,216,40,0,549487,6400.0,184426,13351.699017,,-2.5682809186751485
2021-04-12,routing,213,38,0,493857,6080.0,170300,257.647092,,agent_with_anytime_routing,213,38,0,521465,6080.0,179258,14523.887864,,-5.59028220719763
2021-04-16,routing,218,39,0,519296,6240.0,178179,281.984929,,agent_with_anytime_routing,218,39,0,522748,6240.0,185857,15768.61057,,-0.6647461178210501
2021-04-14,routing,235,45,0,571839,7200.0,190314,290.326436,,agent_with_anytime_routing,235,44,0,569899,7040.0,200797,18512.172484,,0.33925632914159404
2021-04-25,routing,17,5,0,70736,800.0,25242,5.47052,,agent_with_anytime_routing,17,6,0,72965,960.0,25565,14.02087,,-3.1511535851617283
2021-05-01,routing,47,11,0,143392,1760.0,56942,12.180883,,agent_with_anytime_routing,47,10,0,152539,1600.0,58520,116.342725,,-6.3790169604998885
2021-04-24,routing,51,11,0,167473,1760.0,62156,12.340327,,agent_with_anytime_routing,51,10,0,160494,1600.0,62661,143.102837,,4.167238898210458
2021-04-27,routing,167,32,0,431275,5120.0,161182,122.455301,,agent_with_anytime_routing,167,32,0,436718,5120.0,159573,6184.211288,,-1.2620717639557126
2021-04-29,routing,190,34,0,461345,5440.0,165708,194.308731,,agent_with_anytime_routing,190,33,0,480628,5280.0,172987,9900.919941,,-4.179735339062957
2021-04-23,routing,204,36,0,497166,5760.0,176003,272.71991,,agent_with_anytime_routing,204,36,0,499739,5760.0,181925,11550.686658,,-0.5175333791932675
2021-04-28,routing,208,38,0,495918,6080.0,163912,194.563341,,agent_with_anytime_routing,208,38,0,513566,6080.0,174416,12519.462033,,-3.558652841800459
2021-04-22,routing,213,39,0,527412,6240.0,195848,156.188316,,agent_with_anytime_routing,213,37,0,543483,5920.0,203945,12911.80472,,-3.0471434097062637
2021-04-30,routing,217,36,0,529226,5760.0,184924,293.216905,,agent_with_anytime_routing,217,37,0,522324,5920.0,184646,15148.155698,,1.3041687294275035
2021-04-26,routing,218,40,0,532739,6400.0,179046,234.188904,,agent_with_anytime_routing,218,39,0,515201,6240.0,179684,15218.739214,,3.292043571054494
2021-05-16,routing,14,4,0,54307,640.0,19488,5.395064,,agent_with_anytime_routing,14,5,0,57096,800.0,20347,11.760223,,-5.1356178761485625
2021-05-15,routing,47,11,0,145430,1760.0,57559,11.397799,,agent_with_anytime_routing,47,10,0,151867,1600.0,55969,122.001478,,-4.426184418620642
2021-05-18,routing,168,30,0,430172,4800.0,166862,143.573097,,agent_with_anytime_routing,168,30,0,430263,4800.0,165768,7156.318967,,-0.021154328966087984
2021-05-21,routing,188,34,0,459753,5440.0,163442,117.899728,,agent_with_anytime_routing,188,32,0,450514,5120.0,159534,10435.224336,,2.0095573057707075
2021-05-14,routing,193,34,0,462592,5440.0,164578,192.967513,,agent_with_anytime_routing,193,32,0,472075,5120.0,176047,10943.671789,,-2.0499706004427227
2021-05-20,routing,197,34,0,487606,5440.0,187344,176.849873,,agent_with_anytime_routing,197,34,0,494576,5440.0,186882,11249.215352,,-1.4294327797443018
2021-05-13,routing,191,33,0,465856,5280.0,170125,147.577782,,agent_with_anytime_routing,191,33,0,474153,5280.0,181246,11663.174538,,-1.7810224618766315
2021-05-12,routing,218,40,0,514144,6400.0,172515,254.965844,,agent_with_anytime_routing,218,38,0,525773,6080.0,183070,15366.450968,,-2.2618177008775753
2021-05-19,routing,217,37,0,519116,5920.0,182074,212.708987,,agent_with_anytime_routing,217,36,0,513369,5760.0,187370,16038.637918,,1.10707433406021
2021-05-17,routing,221,37,0,509338,5920.0,185623,239.271522,,agent_with_anytime_routing,221,38,0,523914,6080.0,191474,16200.520633,,-2.8617538844539383
2021-05-02,routing,15,7,0,72923,1120.0,20730,6.107594,,agent_with_anytime_routing,15,6,0,65523,960.0,21112,13.901881,,10.147690029208892
2021-05-09,routing,24,6,0,75119,960.0,25974,6.759304,,agent_with_anytime_routing,24,6,0,90284,960.0,29352,24.084449,,-20.187968423434818
2021-05-08,routing,44,9,0,134510,1440.0,49447,12.843282,,agent_with_anytime_routing,44,9,0,134950,1440.0,52180,106.053121,,-0.3271132257824697
2021-05-11,routing,167,29,0,404217,4640.0,149232,181.461364,,agent_with_anytime_routing,167,28,0,418177,4480.0,156843,6686.037872,,-3.4535905219226306
2021-05-04,routing,171,32,0,433288,5120.0,164978,126.13557,,agent_with_anytime_routing,171,31,0,429159,4960.0,156842,6843.228562,,0.952945846642418
2021-05-06,routing,176,33,0,478129,5280.0,174271,125.58461,,agent_with_anytime_routing,176,32,0,450299,5120.0,177431,7032.654749,,5.820604899514566
2021-05-07,routing,194,34,0,456610,5440.0,162389,209.676837,,agent_with_anytime_routing,194,32,0,473041,5120.0,169201,10924.192244,,-3.5984757232649307
2021-05-05,routing,213,40,0,529492,6400.0,187707,195.225462,,agent_with_anytime_routing,213,40,0,531643,6400.0,188772,13382.359326,,-0.40623843230870343
2021-05-03,routing,218,36,0,505260,5760.0,180716,245.403427,,agent_with_anytime_routing,218,37,0,513948,5920.0,187087,15490.592136,,-1.7195107469421684
2021-05-10,routing,218,37,0,511777,5920.0,185067,263.132725,,agent_with_anytime_routing,218,36,0,529651,5760.0,191060,15967.753243,,-3.492536788484047
2021-03-21,routing,16,6,0,61879,960.0,23528,6.016475,,agent_with_anytime_routing,16,6,0,65948,960.0,24526,12.046526,,-6.575736518043278
2021-03-14,routing,25,8,0,84751,1280.0,22720,6.379055,,agent_with_anytime_routing,25,8,0,86442,1280.0,28029,19.038513,,-1.9952566931363642
2021-03-20,routing,48,10,0,142001,1600.0,54130,13.888,,agent_with_anytime_routing,48,10,0,160486,1600.0,55497,96.379726,,-13.017513961169287
2021-03-13,routing,54,11,0,165142,1760.0,57212,13.726633,,agent_with_anytime_routing,54,11,0,168488,1760.0,59887,138.655096,,-2.0261350837461096
2021-03-16,routing,168,32,0,433206,5120.0,156125,122.409786,,agent_with_anytime_routing,168,32,0,451528,5120.0,166445,4415.412524,,-4.229396638089039
2021-03-18,routing,174,32,0,446050,5120.0,160374,136.760677,,agent_with_anytime_routing,174,33,0,432313,5280.0,158743,5470.136796,,3.0796995852482905
2021-03-12,routing,197,35,0,470069,5600.0,158456,169.517808,,agent_with_anytime_routing,197,34,0,476770,5440.0,155478,8521.36794,,-1.4255354001221097
2021-03-19,routing,209,39,0,501286,6240.0,160859,235.878764,,agent_with_anytime_routing,209,39,0,495230,6240.0,167353,9732.506212,,1.2080927853560641
2021-03-15,routing,210,40,0,501634,6400.0,161674,210.038911,,agent_with_anytime_routing,210,39,0,511454,6240.0,171815,9970.894053,,-1.9576025548507479
2021-03-17,routing,233,42,0,551171,6720.0,180011,257.141622,,agent_with_anytime_routing,233,43,0,546030,6880.0,182484,13366.478665,,0.9327413815313215


==> data/comparison_6/comparison_routing_routing_routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_duration_routing,total_travel_time_routing,computation_time_routing,algo_routing_routing_240,no_of_requests_routing_routing_240,no_of_runs_routing_routing_240,no_of_vehicles_routing_routing_240,objective_routing_routing_240,operational_cost_routing_routing_240,total_duration_routing_routing_240,total_travel_time_routing_routing_240,computation_time_routing_routing_240,diff_routing_routing_routing
2021-04-11,routing,17,6,0,69144,960.0,25044,5.962597,,agent_with_anytime_routing,17,6,0,76878,960.0,24230,11.749461,,-11.18535230822631
2021-04-03,routing,43,12,0,142945,1920.0,50586,9.719716,,agent_with_anytime_routing,43,10,0,146703,1600.0,54097,71.721873,,-2.6289831753471615
2021-04-10,routing,51,11,0,161728,1760.0,59057,14.490003,,agent_with_anytime_routing,51,12,0,169619,1920.0,68274,109.965155,,-4.879179857538583
2021-04-06,routing,170,31,0,432100,4960.0,161559,150.097643,,agent_with_anytime_routing,170,33,0,437099,5280.0,161134,5337.465498,,-1.1569081231196483
2021-04-01,routing,181,35,0,463912,5600.0,174711,132.765339,,agent_with_anytime_routing,181,33,0,470798,5280.0,177126,6076.444682,,-1.484333235613651
2021-04-08,routing,181,30,0,447228,4830.0,164485,134.476867,,agent_with_anytime_routing,181,30,0,487495,4800.0,174577,6309.630887,,-9.003684921337662
2021-04-02,routing,200,40,0,518950,6400.0,182814,121.773689,,agent_with_anytime_routing,200,39,0,516697,6240.0,188083,8028.149738,,0.43414587147124
2021-04-05,routing,204,37,0,485669,5920.0,169305,194.202469,,agent_with_anytime_routing,204,37,0,490849,5920.0,170786,9379.952673,,-1.0665700302057575
2021-04-09,routing,205,37,0,510241,5920.0,167547,164.583342,,agent_with_anytime_routing,205,40,0,504332,6400.0,166870,10061.484564,,1.1580802013166327
2021-04-07,routing,212,37,0,511295,5920.0,175451,209.825396,,agent_with_anytime_routing,212,38,0,522489,6080.0,181179,10476.620098,,-2.189342747337643
2021-03-28,routing,19,6,0,77607,960.0,25425,6.133779,,agent_with_anytime_routing,19,6,0,78241,960.0,28487,14.944186,,-0.8169366165423222
2021-03-27,routing,40,8,0,135843,1280.0,52289,8.3227,,agent_with_anytime_routing,40,8,0,143095,1280.0,49980,60.087759,,-5.338515786606598
2021-03-25,routing,149,27,0,367772,4320.0,138942,118.102235,,agent_with_anytime_routing,149,28,0,378971,4480.0,143529,3166.483828,,-3.0450931555420206
2021-03-30,routing,184,35,0,490235,5600.0,178566,134.209136,,agent_with_anytime_routing,184,36,0,494769,5760.0,191112,6102.590038,,-0.9248625659122666
2021-03-23,routing,197,37,0,493172,5920.0,173691,177.74129,,agent_with_anytime_routing,197,38,0,502732,6080.0,177690,9008.56514,,-1.9384717704979195
2021-03-24,routing,210,39,0,515997,6240.0,181921,203.054025,,agent_with_anytime_routing,210,38,0,513466,6080.0,184227,10045.186363,,0.49050672775229315
2021-03-31,routing,209,36,0,495901,5760.0,179287,229.938045,,agent_with_anytime_routing,209,36,0,504856,5760.0,179059,11503.558716,,-1.8058039810365376
2021-03-26,routing,225,46,0,575503,7360.0,190569,236.067009,,agent_with_anytime_routing,225,45,0,571689,7200.0,198551,12153.512866,,0.6627246078647722
2021-03-29,routing,221,41,0,532293,6560.0,182697,196.717266,,agent_with_anytime_routing,221,40,0,524525,6400.0,181195,12430.330616,,1.4593466380358187
2021-03-22,routing,233,41,0,540749,6560.0,187507,368.774302,,agent_with_anytime_routing,233,43,0,555688,6880.0,192823,14103.957256,,-2.7626495841878578
2021-06-13,routing,19,5,0,78538,800.0,27861,6.121456,,agent_with_anytime_routing,19,5,0,84287,800.0,32118,12.806389,,-7.3200234281494305
2021-06-20,routing,25,6,0,81868,960.0,27637,7.002769,,agent_with_anytime_routing,25,5,0,105335,860.0,29595,21.021522,,-28.664435432647675
2021-06-19,routing,37,7,0,110721,1120.0,43921,9.838549,,agent_with_anytime_routing,37,8,0,123658,1280.0,43925,49.731013,,-11.684323660371565
2021-06-12,routing,48,8,0,145403,1280.0,51924,16.689535,,agent_with_anytime_routing,48,9,0,147407,1440.0,56757,106.777362,,-1.378238413237691
2021-06-17,routing,172,30,0,451738,4800.0,167989,106.379398,,agent_with_anytime_routing,172,31,0,455640,4960.0,175733,5300.47946,,-0.8637750200337364
2021-06-15,routing,176,31,0,428921,4960.0,162007,170.930135,,agent_with_anytime_routing,176,30,0,447982,4800.0,168185,6073.340149,,-4.44394189139725
2021-06-18,routing,189,33,0,463475,5280.0,173926,152.500748,,agent_with_anytime_routing,189,33,0,465826,5280.0,166848,7419.294507,,-0.5072549759965478
2021-06-11,routing,205,38,0,508904,6080.0,181357,205.17216,,agent_with_anytime_routing,205,37,0,494307,5920.0,180222,8919.575628,,2.868320940688224
2021-06-16,routing,206,38,0,507140,6080.0,184179,206.379308,,agent_with_anytime_routing,206,39,0,526577,6240.0,193229,9621.92022,,-3.832669479828055
2021-06-14,routing,207,35,0,504631,5600.0,177240,251.764471,,agent_with_anytime_routing,207,35,0,497322,5600.0,182070,10528.790991,,1.448385057596541
2021-06-27,routing,20,7,0,75021,1120.0,23992,6.576942,,agent_with_anytime_routing,20,8,0,76908,1280.0,23975,13.774566,,-2.515295717199184
2021-06-26,routing,49,9,0,146666,1440.0,58152,13.70573,,agent_with_anytime_routing,49,9,0,158375,1440.0,53873,109.346358,,-7.983445379297178
2021-06-22,routing,165,30,0,441667,4800.0,161528,118.828049,,agent_with_anytime_routing,165,30,0,432599,4800.0,158374,4517.665562,,2.053130525939226
2021-06-29,routing,165,29,0,410881,4640.0,160718,128.549437,,agent_with_anytime_routing,165,28,0,424787,4480.0,167539,5029.329457,,-3.3844349093776542
2021-06-25,routing,176,33,0,440077,5280.0,151194,157.323288,,agent_with_anytime_routing,176,31,0,442996,4960.0,144706,5906.97172,,-0.6632930146315303
2021-06-24,routing,176,34,0,463410,5440.0,173093,148.317464,,agent_with_anytime_routing,176,34,0,458731,5440.0,173977,5993.551731,,1.0096890442588637
2021-06-30,routing,200,36,0,476624,5760.0,177368,167.605017,,agent_with_anytime_routing,200,36,0,471366,5760.0,168448,8901.638659,,1.10317566887106
2021-06-21,routing,200,34,0,484728,5440.0,167293,214.454269,,agent_with_anytime_routing,200,35,0,481160,5600.0,169267,9071.097891,,0.7360829166047763
2021-06-28,routing,201,37,0,489491,5920.0,171647,213.2872,,agent_with_anytime_routing,201,35,0,486360,5600.0,176178,9347.286255,,0.6396440383990717
2021-06-23,routing,202,36,0,483492,5760.0,174844,182.32058,,agent_with_anytime_routing,202,37,0,494957,5920.0,176296,9397.535689,,-2.3712905280749217
2021-06-06,routing,23,5,0,82952,800.0,27857,6.04475,,agent_with_anytime_routing,23,5,0,100005,800.0,34184,19.741878,,-20.557671906644806
2021-06-05,routing,40,9,0,127954,1440.0,49140,9.747731,,agent_with_anytime_routing,40,7,0,131876,1120.0,50447,67.33501,,-3.065164043328071
2021-06-01,routing,155,29,0,402954,4640.0,155765,150.602881,,agent_with_anytime_routing,155,30,0,426840,4800.0,163546,3730.502788,,-5.927723760032163
2021-06-03,routing,156,28,0,404371,4480.0,161150,128.155175,,agent_with_anytime_routing,156,28,0,416795,4480.0,169717,4090.407465,,-3.072426064183633
2021-06-08,routing,164,31,0,429367,4960.0,163283,117.191143,,agent_with_anytime_routing,164,31,0,440226,4960.0,173419,4712.028624,,-2.529071866258935
2021-06-10,routing,174,32,0,438887,5120.0,167869,148.59558,,agent_with_anytime_routing,174,31,0,456586,4960.0,169880,5534.200485,,-4.032700900231722
2021-06-02,routing,179,29,0,422948,4640.0,152542,143.200152,,agent_with_anytime_routing,179,30,0,424414,4800.0,160667,6517.673635,,-0.3466147138655343
2021-06-04,routing,181,32,0,428048,5120.0,150826,144.5172,,agent_with_anytime_routing,181,32,0,438616,5120.0,157228,6519.557087,,-2.4688819945426683
2021-06-09,routing,195,35,0,467243,5600.0,168233,214.559559,,agent_with_anytime_routing,195,36,0,476861,5760.0,169212,7564.150689,,-2.058457804611305
2021-06-07,routing,211,38,0,508634,6080.0,182751,223.415026,,agent_with_anytime_routing,211,38,0,505769,6080.0,181194,11117.587277,,0.563273395014883
2021-05-30,routing,11,4,0,42875,640.0,15620,5.851406,,agent_with_anytime_routing,11,4,0,44438,640.0,16549,9.760446,,-3.645481049562682
2021-05-23,routing,15,5,0,64464,800.0,21925,6.120011,,agent_with_anytime_routing,15,5,0,61994,800.0,22336,11.17639,,3.831595929511045
2021-05-29,routing,40,8,0,128794,1280.0,45067,9.368967,,agent_with_anytime_routing,40,8,0,140562,1280.0,44623,60.608337,,-9.137071602714412
2021-05-22,routing,43,10,0,147659,1600.0,49160,9.513695,,agent_with_anytime_routing,43,10,0,134181,1600.0,52961,75.803619,,9.12778767294916
2021-05-31,routing,92,16,0,224908,2560.0,69376,48.269886,,agent_with_anytime_routing,92,15,0,229448,2400.0,70821,852.717146,,-2.01860316218187
2021-05-27,routing,141,27,0,363045,4320.0,143823,114.076274,,agent_with_anytime_routing,141,28,0,382464,4480.0,146839,2804.457859,,-5.348923687146222
2021-05-25,routing,167,28,0,424770,4480.0,165758,114.516583,,agent_with_anytime_routing,167,29,0,420741,4640.0,157954,4907.585768,,0.9485133130870824
2021-05-26,routing,196,34,0,459025,5440.0,163300,233.373313,,agent_with_anytime_routing,196,34,0,478360,5440.0,179126,8120.916152,,-4.212188878601383
2021-05-28,routing,202,35,0,488123,5600.0,170520,189.391698,,agent_with_anytime_routing,202,36,0,502341,5760.0,178732,9042.730711,,-2.9127904237251676
2021-05-24,routing,215,40,0,514373,6400.0,180228,220.880527,,agent_with_anytime_routing,215,38,0,514662,6080.0,184384,10711.670827,,-0.056184908616898635
2021-04-18,routing,16,6,0,64092,960.0,18372,6.030712,,agent_with_anytime_routing,16,6,0,61742,960.0,20759,9.118181,,3.6666042563814516
2021-04-17,routing,41,8,0,127191,1280.0,47538,11.967973,,agent_with_anytime_routing,41,7,0,154185,1120.0,50742,60.95899,,-21.223199754699625
2021-04-20,routing,170,33,0,433456,5280.0,164001,139.268302,,agent_with_anytime_routing,170,32,0,443421,5120.0,165778,5290.875501,,-2.29896460078993
2021-04-13,routing,188,36,0,475770,5760.0,177770,140.615322,,agent_with_anytime_routing,188,36,0,488282,5760.0,178375,6499.142686,,-2.6298421506189964
2021-04-15,routing,188,35,0,475408,5600.0,179539,156.166665,,agent_with_anytime_routing,188,35,0,487895,5600.0,185183,7121.516459,,-2.626586006125265
2021-04-19,routing,196,36,0,470062,5760.0,160215,165.907344,,agent_with_anytime_routing,196,35,0,465677,5600.0,160626,8444.194514,,0.9328556658483349
2021-04-12,routing,213,38,0,493857,6080.0,170300,257.647092,,agent_with_anytime_routing,213,39,0,517544,6240.0,180987,10886.718393,,-4.796327681899821
2021-04-21,routing,216,41,0,535728,6560.0,183220,188.254718,,agent_with_anytime_routing,216,40,0,538847,6400.0,181939,11024.080604,,-0.5821984290535496
2021-04-16,routing,218,39,0,519296,6240.0,178179,281.984929,,agent_with_anytime_routing,218,39,0,537917,6240.0,192943,11654.002271,,-3.5858161819078136
2021-04-14,routing,235,45,0,571839,7200.0,190314,290.326436,,agent_with_anytime_routing,235,44,0,566661,7040.0,200272,13360.489416,,0.9054996248944196
2021-04-25,routing,17,5,0,70736,800.0,25242,5.47052,,agent_with_anytime_routing,17,6,0,70319,960.0,26251,11.41903,,0.5895159466184121
2021-05-01,routing,47,11,0,143392,1760.0,56942,12.180883,,agent_with_anytime_routing,47,9,0,153860,1440.0,59285,95.908168,,-7.30026779736666
2021-04-24,routing,51,11,0,167473,1760.0,62156,12.340327,,agent_with_anytime_routing,51,10,0,161027,1600.0,58208,121.23923,,3.84897864133323
2021-04-27,routing,167,32,0,431275,5120.0,161182,122.455301,,agent_with_anytime_routing,167,33,0,445050,5280.0,164535,4698.557454,,-3.194017738102139
2021-04-29,routing,190,34,0,461345,5440.0,165708,194.308731,,agent_with_anytime_routing,190,33,0,464652,5280.0,173184,7618.307134,,-0.7168171325147125
2021-04-23,routing,204,36,0,497166,5760.0,176003,272.71991,,agent_with_anytime_routing,204,37,0,502847,5920.0,179076,9557.517165,,-1.1426766914873503
2021-04-28,routing,208,38,0,495918,6080.0,163912,194.563341,,agent_with_anytime_routing,208,37,0,512759,5920.0,180460,10079.188209,,-3.3959243261990895
2021-04-22,routing,213,39,0,527412,6240.0,195848,156.188316,,agent_with_anytime_routing,213,37,0,533930,5920.0,206347,10550.524832,,-1.235845979992871
2021-04-26,routing,218,40,0,532739,6400.0,179046,234.188904,,agent_with_anytime_routing,218,39,0,527525,6240.0,182311,11656.470726,,0.9787156562594441
2021-04-30,routing,217,36,0,529226,5760.0,184924,293.216905,,agent_with_anytime_routing,217,38,0,526987,6080.0,191986,11921.32386,,0.4230706730205999
2021-05-16,routing,14,4,0,54307,640.0,19488,5.395064,,agent_with_anytime_routing,14,4,0,56702,640.0,20115,9.999955,,-4.410112876793047
2021-05-15,routing,47,11,0,145430,1760.0,57559,11.397799,,agent_with_anytime_routing,47,9,0,174120,1500.0,56893,97.720443,,-19.72770405005845
2021-05-18,routing,168,30,0,430172,4800.0,166862,143.573097,,agent_with_anytime_routing,168,31,0,433690,4960.0,157724,5134.918379,,-0.817812409919753
2021-05-13,routing,191,33,0,465856,5280.0,170125,147.577782,,agent_with_anytime_routing,191,32,0,505709,5120.0,182422,7382.418961,,-8.554789462838302
2021-05-21,routing,188,34,0,459753,5440.0,163442,117.899728,,agent_with_anytime_routing,188,33,0,461847,5280.0,163212,7474.678256,,-0.45546195457125893
2021-05-20,routing,197,34,0,487606,5440.0,187344,176.849873,,agent_with_anytime_routing,197,33,0,496591,5280.0,191484,8954.706376,,-1.8426762591108394
2021-05-14,routing,193,34,0,462592,5440.0,164578,192.967513,,agent_with_anytime_routing,193,32,0,498667,5120.0,171017,8974.358871,,-7.798448741007194
2021-05-12,routing,218,40,0,514144,6400.0,172515,254.965844,,agent_with_anytime_routing,218,38,0,511054,6080.0,181078,12098.199186,,0.6009989419306654
2021-05-19,routing,217,37,0,519116,5920.0,182074,212.708987,,agent_with_anytime_routing,217,36,0,518178,5760.0,194713,12126.632259,,0.18069179143004646
2021-05-17,routing,221,37,0,509338,5920.0,185623,239.271522,,agent_with_anytime_routing,221,37,0,537307,5920.0,189143,12655.715685,,-5.491245499059564
2021-05-02,routing,15,7,0,72923,1120.0,20730,6.107594,,agent_with_anytime_routing,15,5,0,60707,800.0,22192,10.914544,,16.75191640497511
2021-05-09,routing,24,6,0,75119,960.0,25974,6.759304,,agent_with_anytime_routing,24,5,0,92763,800.0,30588,19.714414,,-23.488065602577244
2021-05-08,routing,44,9,0,134510,1440.0,49447,12.843282,,agent_with_anytime_routing,44,10,0,141161,1600.0,50909,86.011546,,-4.944613783361832
2021-05-04,routing,171,32,0,433288,5120.0,164978,126.13557,,agent_with_anytime_routing,171,32,0,432281,5120.0,162271,5217.256153,,0.23240892893410386
2021-05-11,routing,167,29,0,404217,4640.0,149232,181.461364,,agent_with_anytime_routing,167,28,0,423864,4480.0,158996,5395.573724,,-4.860508093425066
2021-05-06,routing,176,33,0,478129,5280.0,174271,125.58461,,agent_with_anytime_routing,176,32,0,465151,5120.0,182113,5641.414703,,2.7143302330542594
2021-05-07,routing,194,34,0,456610,5440.0,162389,209.676837,,agent_with_anytime_routing,194,34,0,478241,5440.0,171688,8324.691815,,-4.737303169006373
2021-05-05,routing,213,40,0,529492,6400.0,187707,195.225462,,agent_with_anytime_routing,213,40,0,527729,6400.0,185397,10290.944173,,0.3329606490749624
2021-05-03,routing,218,36,0,505260,5760.0,180716,245.403427,,agent_with_anytime_routing,218,38,0,540801,6080.0,189309,11304.819965,,-7.034200213751336
2021-05-10,routing,218,37,0,511777,5920.0,185067,263.132725,,agent_with_anytime_routing,218,36,0,516713,5760.0,187365,12587.110033,,-0.9644825773725666
2021-03-07,routing,23,6,0,82933,960.0,21792,6.475194,,agent_with_anytime_routing,23,6,0,79413,960.0,31232,19.748614,,4.244390049799236
2021-03-06,routing,38,9,0,110956,1440.0,40290,10.500535,,agent_with_anytime_routing,38,7,0,119037,1120.0,44370,55.890075,,-7.283067161757814
2021-03-02,routing,159,27,0,426071,4350.0,149302,137.064696,,agent_with_anytime_routing,159,28,0,402877,4480.0,147054,4166.825718,,5.443693656691021
2021-03-11,routing,169,31,0,430377,4960.0,163779,137.282567,,agent_with_anytime_routing,169,31,0,435697,4960.0,158375,4906.084167,,-1.2361255364482768
2021-03-09,routing,173,30,0,431844,4800.0,168480,168.329357,,agent_with_anytime_routing,173,30,0,433107,4800.0,170060,5410.709336,,-0.292466724094812
2021-03-03,routing,175,31,0,408144,4960.0,140527,135.864239,,agent_with_anytime_routing,175,31,0,431390,4960.0,149217,5817.371395,,-5.695538829432749
2021-03-04,routing,178,31,0,433313,4960.0,157559,143.857191,,agent_with_anytime_routing,178,32,0,454781,5120.0,168292,6106.07358,,-4.954386321204303
2021-03-05,routing,204,40,0,500181,6400.0,164536,139.096884,,agent_with_anytime_routing,204,39,0,510292,6240.0,164986,8476.868934,,-2.0214682285012824
2021-03-08,routing,203,38,0,480811,6080.0,166482,220.58446,,agent_with_anytime_routing,203,38,0,492542,6080.0,167086,9038.071496,,-2.4398360270459705
2021-03-10,routing,202,36,0,483751,5760.0,167594,206.099856,,agent_with_anytime_routing,202,35,0,482341,5600.0,173474,9981.052144,,0.29147226569040685
2021-03-21,routing,16,6,0,61879,960.0,23528,6.016475,,agent_with_anytime_routing,16,5,0,58220,800.0,23178,12.852437,,5.91315308909323
2021-03-14,routing,25,8,0,84751,1280.0,22720,6.379055,,agent_with_anytime_routing,25,8,0,94057,1280.0,29724,20.331575,,-10.980401411192789
2021-03-20,routing,48,10,0,142001,1600.0,54130,13.888,,agent_with_anytime_routing,48,11,0,160195,1760.0,61265,94.048165,,-12.812585826860374
2021-03-13,routing,54,11,0,165142,1760.0,57212,13.726633,,agent_with_anytime_routing,54,11,0,184272,1760.0,63635,126.170635,,-11.583970159014665
2021-03-16,routing,168,32,0,433206,5120.0,156125,122.409786,,agent_with_anytime_routing,168,32,0,455382,5120.0,170671,4553.729155,,-5.119042672539162
2021-03-18,routing,174,32,0,446050,5120.0,160374,136.760677,,agent_with_anytime_routing,174,33,0,443191,5280.0,157829,5706.00243,,0.6409595336845645
2021-03-12,routing,197,35,0,470069,5600.0,158456,169.517808,,agent_with_anytime_routing,197,33,0,472850,5280.0,166604,8362.105188,,-0.5916152735024007
2021-03-19,routing,209,39,0,501286,6240.0,160859,235.878764,,agent_with_anytime_routing,209,40,0,519089,6400.0,167942,9662.757179,,-3.551465630398615
2021-03-15,routing,210,40,0,501634,6400.0,161674,210.038911,,agent_with_anytime_routing,210,40,0,504692,6400.0,170172,10037.614792,,-0.6096078017040312
2021-03-17,routing,233,42,0,551171,6720.0,180011,257.141622,,agent_with_anytime_routing,233,44,0,568156,7040.0,189468,13013.533924,,-3.0816207674206373
2021-02-28,routing,14,5,0,53263,800.0,18281,6.857657,,agent_with_anytime_routing,14,5,0,56334,800.0,18924,10.492264,,-5.765728554531288
2021-02-21,routing,20,6,0,73705,960.0,17498,7.114617,,agent_with_anytime_routing,20,6,0,64857,960.0,23020,13.100591,,12.004612984193745
2021-02-27,routing,29,7,0,102309,1120.0,35731,8.939777,,agent_with_anytime_routing,29,8,0,95812,1280.0,34951,29.470804,,6.350369957677232
2021-02-20,routing,36,9,0,123880,1440.0,40795,9.79535,,agent_with_anytime_routing,36,9,0,110409,1440.0,38985,43.546367,,10.874233128834355
2021-02-23,routing,163,34,0,441075,5440.0,163536,83.29082,,agent_with_anytime_routing,163,35,0,447374,5600.0,160529,3899.928305,,-1.428101796746585
2021-02-25,routing,167,35,0,438071,5600.0,164999,108.977401,,agent_with_anytime_routing,167,36,0,455436,5760.0,165597,4275.36358,,-3.9639693109107883
2021-03-01,routing,170,31,0,406799,4960.0,131472,140.928127,,agent_with_anytime_routing,170,30,0,401397,4800.0,138359,5635.734771,,1.3279285347309113
2021-02-22,routing,181,33,0,441198,5280.0,151309,196.623958,,agent_with_anytime_routing,181,34,0,445635,5440.0,151576,6326.037323,,-1.005670923258945
2021-02-24,routing,197,37,0,465944,5920.0,158759,147.061996,,agent_with_anytime_routing,197,37,0,491619,5920.0,178615,8649.931979,,-5.5103188365983895
2021-02-26,routing,205,39,0,497818,6240.0,163893,188.680182,,agent_with_anytime_routing,205,40,0,508727,6400.0,171824,9346.101338,,-2.191363108605956
2021-02-14,routing,22,7,0,74940,1120.0,24292,8.039773,,agent_with_anytime_routing,22,6,0,79865,960.0,28072,16.37231,,-6.5719242060314915
2021-02-13,routing,41,10,0,123738,1600.0,50009,9.862444,,agent_with_anytime_routing,41,9,0,134250,1440.0,46169,57.694863,,-8.495369247927071
2021-02-16,routing,125,22,0,317471,3520.0,118898,61.533038,,agent_with_anytime_routing,125,22,0,329329,3520.0,125778,1943.266984,,-3.735144312393888
2021-02-11,routing,159,29,0,400801,4640.0,152599,127.633084,,agent_with_anytime_routing,159,27,0,404746,4320.0,148630,4211.310857,,-0.9842789813398669
2021-02-18,routing,168,29,0,454106,4640.0,159742,98.507811,,agent_with_anytime_routing,168,31,0,431949,4960.0,161951,5317.336154,,4.8792572659246956
2021-02-15,routing,182,33,0,439181,5280.0,143588,194.723405,,agent_with_anytime_routing,182,33,0,436584,5280.0,153316,6387.758207,,0.5913279490688349
2021-02-19,routing,182,37,0,446045,5920.0,150925,209.763326,,agent_with_anytime_routing,182,36,0,446038,5760.0,154030,6394.612023,,0.001569348384131646
2021-02-10,routing,185,34,0,457799,5440.0,157060,161.278985,,agent_with_anytime_routing,185,35,0,449903,5600.0,158601,6718.878232,,1.7247744097300344
2021-02-17,routing,186,34,0,441674,5440.0,145922,170.061242,,agent_with_anytime_routing,186,34,0,448779,5440.0,155545,6858.827093,,-1.6086525355805412
2021-02-12,routing,192,36,0,464946,5760.0,145686,197.823697,,agent_with_anytime_routing,192,35,0,460572,5600.0,159484,7622.99495,,0.9407544101895704
2021-01-03,routing,7,3,0,26375,480.0,8075,6.106256,,agent_with_anytime_routing,7,3,0,28131,480.0,8475,8.522863,,-6.6578199052132705
2021-01-10,routing,9,4,0,37117,640.0,11008,6.150977,,agent_with_anytime_routing,9,4,0,40020,640.0,10928,8.817074,,-7.82121399897621
2021-01-09,routing,27,7,0,94176,1120.0,31715,7.588764,,agent_with_anytime_routing,27,6,0,91196,960.0,36536,25.151653,,3.1642881413523614
2021-01-02,routing,28,7,0,91411,1120.0,30544,7.531009,,agent_with_anytime_routing,28,5,0,100119,800.0,28581,25.9628,,-9.526205817680585
2021-01-01,routing,79,16,0,195295,2560.0,53524,26.881821,,agent_with_anytime_routing,79,16,0,196412,2560.0,62017,465.367894,,-0.5719552471901482
2021-01-07,routing,139,26,0,373905,4160.0,136723,67.207385,,agent_with_anytime_routing,139,25,0,378373,4000.0,135270,2841.433226,,-1.1949559380056431
2021-01-05,routing,155,32,0,440339,5120.0,158872,70.404593,,agent_with_anytime_routing,155,32,0,436918,5120.0,159850,3328.734895,,0.7769014327597601
2021-01-08,routing,156,26,0,370862,4160.0,135169,127.988933,,agent_with_anytime_routing,156,28,0,376251,4480.0,133662,4126.242956,,-1.4531011535288059
2021-01-04,routing,174,32,0,428453,5120.0,145632,119.546564,,agent_with_anytime_routing,174,33,0,432360,5280.0,153321,5226.814593,,-0.9118853176427753
2021-01-06,routing,193,37,0,489972,5920.0,161592,167.315208,,agent_with_anytime_routing,193,37,0,488372,5920.0,161023,7833.273634,,0.3265492722033096
2021-01-17,routing,12,6,0,51571,960.0,15174,3.48797,,agent_with_anytime_routing,12,5,0,55320,800.0,13926,11.455201,,-7.2695894979736675
2021-01-16,routing,36,9,0,119520,1440.0,39956,6.416406,,agent_with_anytime_routing,36,9,0,131264,1440.0,42414,46.695046,,-9.825970548862115
2021-01-12,routing,118,22,0,322723,3520.0,119728,69.492935,,agent_with_anytime_routing,118,23,0,320328,3680.0,122597,1446.668902,,0.7421225013401586
2021-01-19,routing,151,29,0,396987,4640.0,152510,81.907217,,agent_with_anytime_routing,151,29,0,414101,4640.0,155024,3320.823722,,-4.3109723995999865
2021-01-14,routing,154,28,0,392030,4480.0,146170,116.231938,,agent_with_anytime_routing,154,28,0,403020,4480.0,149813,3635.71914,,-2.8033568859526055
2021-01-18,routing,159,28,0,377777,4480.0,123462,110.679002,,agent_with_anytime_routing,159,27,0,385758,4320.0,130819,4445.904987,,-2.1126219965746986
2021-01-15,routing,165,30,0,400900,4800.0,138230,112.50035,,agent_with_anytime_routing,165,28,0,409160,4480.0,148442,4949.25775,,-2.0603641805936643
2021-01-11,routing,180,32,0,445702,5120.0,153828,154.304242,,agent_with_anytime_routing,180,32,0,430325,5120.0,150044,6261.209649,,3.450063046609618
2021-01-20,routing,179,32,0,437771,5120.0,152949,144.5848,,agent_with_anytime_routing,179,33,0,439245,5280.0,158439,6275.77059,,-0.3367057205708007
2021-01-13,routing,186,32,0,456567,5120.0,163319,153.297638,,agent_with_anytime_routing,186,31,0,476327,4960.0,170025,6684.226065,,-4.327951866867294
2021-01-31,routing,17,4,0,67452,640.0,18753,6.680128,,agent_with_anytime_routing,17,5,0,59577,800.0,22408,12.236222,,11.674968866749689
2021-02-07,routing,28,9,0,103901,1440.0,29238,7.292223,,agent_with_anytime_routing,28,10,0,101092,1600.0,30275,20.717157,,2.7035350959086055
2021-02-06,routing,35,10,0,116051,1600.0,38077,8.944131,,agent_with_anytime_routing,35,9,0,116736,1440.0,39064,38.276075,,-0.5902577315145927
2021-02-02,routing,153,27,0,385160,4320.0,146866,82.683534,,agent_with_anytime_routing,153,29,0,396921,4640.0,145464,3774.512042,,-3.0535361927510647
2021-02-04,routing,159,29,0,402300,4640.0,145690,132.183044,,agent_with_anytime_routing,159,28,0,403200,4480.0,154508,4018.724366,,-0.22371364653243847
2021-02-09,routing,163,31,0,405565,4960.0,149322,147.090793,,agent_with_anytime_routing,163,30,0,412472,4800.0,157750,4370.422114,,-1.703056230197379
2021-02-01,routing,175,31,0,425791,4960.0,140919,150.638169,,agent_with_anytime_routing,175,31,0,427614,4960.0,144700,5522.106215,,-0.4281443243281328
2021-02-03,routing,188,35,0,455685,5600.0,152165,168.480356,,agent_with_anytime_routing,188,35,0,477504,5600.0,159975,7028.300469,,-4.788176042661049
2021-02-05,routing,200,38,0,479586,6080.0,162029,200.611151,,agent_with_anytime_routing,200,38,0,498601,6080.0,166346,8485.274602,,-3.9648780406433883
2021-02-08,routing,199,38,0,478068,6080.0,160954,188.385797,,agent_with_anytime_routing,199,37,0,481974,5920.0,162302,8703.685814,,-0.8170385802856497
2021-01-24,routing,11,5,0,48486,800.0,11191,3.41718,,agent_with_anytime_routing,11,4,0,40753,640.0,13583,9.643929,,15.94893371282432
2021-01-23,routing,27,7,0,85896,1120.0,31544,5.090931,,agent_with_anytime_routing,27,5,0,89088,800.0,35213,27.246114,,-3.7161218217379157
2021-01-30,routing,36,10,0,122828,1600.0,41420,6.54416,,agent_with_anytime_routing,36,8,0,122625,1280.0,41405,47.130493,,0.16527176213892597
2021-01-26,routing,127,23,0,326493,3680.0,130021,63.171931,,agent_with_anytime_routing,127,24,0,353069,3840.0,135369,2062.761675,,-8.139837607544418
2021-01-22,routing,160,28,0,378916,4480.0,128495,152.618533,,agent_with_anytime_routing,160,28,0,379842,4480.0,135833,4321.072712,,-0.24438134045540436
2021-01-21,routing,165,31,0,416440,4960.0,161523,137.654818,,agent_with_anytime_routing,165,30,0,424055,4800.0,158037,4499.533646,,-1.8285947555470177
2021-01-28,routing,159,27,0,411328,4320.0,150638,124.227181,,agent_with_anytime_routing,159,29,0,406078,4640.0,143526,4520.951979,,1.2763536642290338
2021-01-25,routing,175,31,0,421881,4960.0,144799,128.042317,,agent_with_anytime_routing,175,32,0,438145,5120.0,151480,5777.398901,,-3.855115542060439
2021-01-27,routing,182,34,0,455757,5440.0,157480,161.448073,,agent_with_anytime_routing,182,34,0,451272,5440.0,164068,6382.153971,,0.9840770410547726
2021-01-29,routing,180,31,0,425696,4960.0,145889,113.632664,,agent_with_anytime_routing,180,31,0,426940,4960.0,154509,6913.286312,,-0.2922273171465083


==> data/model/models_nn.csv <==
model_idx,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time,sample_idx
0,183.0,10.6,9.8,412249.4,2284.0,359249.4,30.37645899999999,2.8
1,183.0,10.32,9.44,383794.52,2133.6,332194.52,14481.509360399998,2.8
2,183.0,9.92,9.2,378327.08,2094.8,328727.08,14754.681708240001,2.8
3,183.0,10.16,9.32,377507.72,2110.4,326707.72,14959.926177559997,2.8
4,183.0,10.12,9.24,376692.44,2096.8,326092.44,14570.265052,2.8
5,183.0,10.0,9.24,375619.8,2070.4,325619.8,14704.717439839998,2.8
6,183.0,9.8,9.08,375663.52,2070.8,326663.52,14610.589983359996,2.8
7,183.0,10.12,9.28,380523.24,2094.4,329923.24,14666.74667824,2.8
8,183.0,10.08,9.16,369680.16,2044.8,319280.16,14657.194027919999,2.8
9,183.0,10.08,9.0,371598.24,2061.6,321198.24,14788.754063159999,2.8
10,183.0,9.92,9.08,370096.68,2066.0,320496.68,14760.37759484,2.8
11,183.0,10.04,9.08,372926.24,2072.0,322726.24,14487.23007008,2.8
12,183.0,10.08,9.12,369664.84,2060.4,319264.84,14861.688031639997,2.8


==> data/model/models_nn_full.csv <==
model_0,model_1,model_2,model_3,model_4,model_5,model_6,model_7,model_8,model_9,model_10,model_11,model_12
412249.4,380995.2,373515.8,380294.4,384297.6,391265.4,388993.8,391849.8,387663,386882.6,380783,377469.8,382631.8
412249.4,366969.6,388488.6,385543.2,383491.6,380144.8,361840.2,371637.4,361609.6,372183.8,365784,381637.8,366890
412249.4,384402.6,380908,386266.6,373723,380865.6,393859.4,387851.2,363017.4,365767.6,365724,373157,367332
412249.4,398915,378589.2,351066.2,356512.2,347378.4,358900.4,375401,358227.8,364020,360019,357026.4,358956.8
412249.4,387690.2,370133.8,384368.2,385437.8,378444.8,374723.8,375876.8,377883,369137.2,378173.4,375340.2,372513.6

==> data/rq1/our_120.csv <==
date,algo_sa,no_of_requests_sa,no_of_runs_sa,no_of_vehicles_sa,objective_sa,operational_cost_sa,total_travel_time_sa,computation_time_sa,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_sa
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,26071,160.0,21071,3210.556943,11.395459488852637
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,32837,160.0,27837,3434.533199,14.122446844679237
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,37608,220.0,32608,3757.951949,30.627905260827863
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,2,2,47691,380.0,37691,3816.611689,27.22930908203125
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,8,6,246065,1490.0,206065,12863.545502,13.998469157722191
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,8,7,276260,1640.0,236260,13431.432874,1.9084985885987182
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,8,7,276000,1610.0,236000,15382.886281,19.787494986718436
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,10,8,307097,1930.0,257097,16088.791141,8.690675118783561
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,9,9,308083,1680.0,263083,16244.018473,16.13206186044106
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,9,8,311893,1740.0,266893,17278.104857,9.288865750906696
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,10,9,333571,1900.0,283571,19143.841432,12.707227140572948
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,10,8,310798,1840.0,260798,19960.947859,13.04866005108564
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,347981,1930.0,297981,21190.79276,14.073461324773135
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,9,8,330716,1770.0,285716,21463.617621,9.121236353044305
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,340287,1890.0,295287,21552.500837,11.37551599755186
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,10,10,350090,1840.0,300090,21967.305765,11.6817525908435
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,10,9,352004,1960.0,302004,22421.406563,12.364222104379996
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,10,8,351940,1960.0,301940,22472.484614,12.138884173315624
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,9,9,351103,1950.0,306103,22549.804398,12.763805860751253
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,91147,540.0,76147,24298.461856,26.319661132038867
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,86431,510.0,71431,24306.554256,27.10919579004183
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,3,2,84009,540.0,69009,24747.86405,12.638048293504712
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,139514,760.0,119514,28784.164566,28.35442257918738
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,3,107307,600.0,92307,30446.48103,23.956148307727194
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,9,7,282444,1710.0,237444,53879.951087,15.491845216189288
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,8,7,285996,1580.0,245996,55272.804451,18.064460678985817
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,9,8,301205,1770.0,256205,56960.821322,11.11304568512939
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,51904,380.0,41904,4203.663875,16.28657140092255
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,61639,380.0,51639,4459.703256,24.46108408191277
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,79003,440.0,69003,4978.380606,3.2809764577696705
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,8,7,265485,1580.0,225485,13047.545518,12.447935732164588
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,10,9,313594,1870.0,263594,15621.072801,6.532423676123883
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,8,314153,1800.0,269153,17107.334727,13.320365311922302
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,307156,1770.0,262156,17116.975849,11.305799156244856
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,9,9,334170,1800.0,289170,17220.755915,7.198458167518766
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,10,10,360166,1990.0,310166,17521.142869,-0.5631734278191479
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,9,332754,1800.0,287754,18253.97568,11.846940046043029
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,9,335019,1830.0,290019,18352.706702,16.61423202329691
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,10,8,321627,1990.0,271627,20648.567645,11.899668281886438
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,379353,2080.0,329353,21142.060874,-2.766700980657745
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,10,9,359105,2050.0,309105,21181.821097,14.673525637979376
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,8,334228,1860.0,289228,21272.669586,12.783618680799652
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,8,335451,1860.0,290451,21341.918962,13.562270024015419
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,10,9,349925,2020.0,299925,21457.155787,15.93130836518618
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,374053,2050.0,324053,22038.551733,10.927037195789875
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,11,10,374673,2240.0,319673,22551.957101,12.396742523258505
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,99842,540.0,84842,25043.73873,9.402562520416682
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,3,105294,700.0,85294,29653.692881,10.454386964545401
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,3,104705,600.0,89705,30279.905657,25.764826828317204
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,110616,600.0,95616,33850.164274,13.32053441993496
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,8,320817,1770.0,275817,62634.96646,20.96409821809107
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,9,8,336178,1860.0,291178,66002.577882,17.892818937177303
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,347445,1990.0,297445,68680.707747,18.326257739665166
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,10,9,364629,1990.0,314629,70026.858356,13.197831784778215
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,61758,380.0,51758,3699.869721,13.263672368753687
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,2,2,71923,380.0,61923,4292.817746,-1.9302447527671094
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,3,2,77755,510.0,62755,4570.33304,8.32508017355216
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,10,9,317845,1840.0,267845,16521.34922,11.246478145654681
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,10,10,284350,1780.0,234350,17028.654398,9.608776229667141
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,10,9,329859,1900.0,279859,17746.690065,7.4030614966131525
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,10,9,343549,1990.0,293549,18448.444189,9.138779644699989
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,10,9,339824,2080.0,289824,18840.171435,9.551515796758139
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,9,329481,1860.0,284481,18850.657317,12.696906987034941
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,340608,1960.0,290608,19866.546978,7.305443976356096
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,9,8,324059,1740.0,279059,20051.744152,16.97139109091002
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,11,9,373770,2240.0,318770,20060.064036,12.855031172331467
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,9,8,321607,1860.0,276607,20093.274199,12.462165752112185
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,10,9,362716,2020.0,312716,22669.312153,16.495113556571088
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,398857,2270.0,343857,22897.183354,9.91677300599641
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,378733,2110.0,328733,23181.745213,10.782650893038026
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,11,10,388157,2240.0,333157,24068.302101,13.998790266296508
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,11,10,407779,2210.0,352779,25065.794121,13.205454843440375
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,12,11,443976,2430.0,383976,25730.017479,5.977526567020046
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,3,110708,600.0,95708,31746.90485,-1.1419905351824444
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,5,3,119242,860.0,94242,33267.768435,15.332126247026663
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,125202,790.0,105202,39311.3338,8.932078381169898
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,4,3,140153,790.0,120153,43058.059914,14.329812464852441
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,9,346509,1900.0,296509,67672.910973,18.037443970054287
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,10,9,367318,2050.0,317318,69676.427073,13.65999736738186
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,10,9,357939,1990.0,307939,71356.383936,19.062273878437047
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,12,10,405344,2340.0,345344,76753.130522,16.29482170440184
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,52211,380.0,42211,3701.895295,19.876310176020134
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,57718,380.0,47718,3865.5863,29.750124755054102
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,53490,350.0,43490,3896.551819,19.037960888781257
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,9,335821,1900.0,285821,25431.409086,4.679982628885439
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,10,8,338814,1960.0,288814,25507.963972,11.167335680781948
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,10,10,347483,1840.0,297483,25812.133607,13.277545397370497
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,11,10,370371,2120.0,315371,26263.445218,8.173314126896367
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,12,10,383562,2280.0,323562,26355.803828,7.97964603680699
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,10,365576,1960.0,315576,26358.129654,12.67011454439043
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,12,11,409726,2280.0,349726,26516.252728,1.0414503016631325
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,10,375150,2050.0,325150,27514.121467,10.778626825631257
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,13,12,427241,2500.0,362241,27579.210961,8.634221241360432
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,12,11,429459,2460.0,369459,27608.200584,5.835882256207861
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,11,399829,2180.0,344829,27673.38724,6.092285000281843
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,395291,2270.0,340291,27733.268895,9.020166543147932
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,10,10,395763,2200.0,345763,27751.381498,13.694014715695724
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,415193,2270.0,360193,27924.721375,13.454399162878149
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,13,11,444225,2680.0,379225,28212.966088,8.479866497728608
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,3,2,109214,600.0,94214,36098.841832,33.094825315339044
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,117270,700.0,97270,37845.053076,13.359881199530118
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,132093,700.0,112093,43051.833985,29.439761546104293
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,4,122703,790.0,102703,43097.659772,31.212194260535153
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,12,10,376002,2220.0,316002,70748.868014,11.250371755108977
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,11,10,369640,2210.0,314640,71725.061069,14.9090942574458
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,10,365961,2210.0,310961,72459.103973,15.742808596070342
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,381002,2180.0,326002,76503.703492,14.204390640446224
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,2,1,45864,350.0,35864,3413.674223,16.623036649214658
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,1,1,39070,220.0,34070,3522.19091,42.9135008766803
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,46355,380.0,36355,3534.601866,46.53772518626162
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,78922,440.0,68922,4360.60153,6.210486286067405
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,9,8,306719,1800.0,261719,14612.171315,5.2444430714098145
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,11,9,339583,2090.0,284583,16848.109939,8.475348288139202
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,10,9,340138,1900.0,290138,17290.264505,6.765017077008261
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,11,9,348741,2180.0,293741,17409.696398,11.566511307099713
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,10,9,340809,1990.0,290809,17670.348017,11.995692860684185
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,11,9,365902,2090.0,310902,18381.79999,11.592676173402081
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,11,10,384078,2120.0,329078,19961.776993,10.359957709695262
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,375752,2180.0,320752,20630.696917,13.992730335741296
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,11,10,385924,2240.0,330924,22147.660911,5.71236608397161
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,12,10,418660,2460.0,358660,23722.802074,9.08459176449639
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,11,10,424229,2330.0,369229,23873.649594,16.668663705810598
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,11,11,423577,2360.0,368577,24283.178769,6.4972075671618725
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,12,12,408195,2490.0,348195,24756.56442,13.019899978052278
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,11,10,405688,2240.0,350688,24884.326164,8.456463070104972
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,12,10,419608,2400.0,359608,24913.808778,10.448856942855679
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,11,421133,2330.0,366133,25070.415344,7.7759114928357285
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,4,3,118987,730.0,98987,35552.322008,26.25351728583293
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,4,3,113095,700.0,93095,36237.834402,16.56522733476455
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,4,3,123343,760.0,103343,38574.520374,12.520833776605176
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,119280,760.0,99280,38589.009511,17.024340361592454
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,9,8,339231,1860.0,294231,64646.748545,11.113236419280796
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,10,10,371388,1990.0,321388,66035.697519,13.113825969371284
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,11,9,341742,2180.0,286742,66303.672053,18.849451820260686
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,60479,350.0,50479,3937.528277,20.674956060963773
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,75607,410.0,65607,4113.836007,-0.7274083745220554
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,75833,410.0,65833,4259.592048,12.547138260699088
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,76514,410.0,66514,4465.424509,8.768541040682978
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,9,328081,1770.0,283081,15833.924513,6.117724489211927
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,11,9,345132,2060.0,290132,16640.76739,8.685816790621255
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,8,348304,1930.0,298304,16740.133029,15.202302147063765
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,10,9,326883,1930.0,276883,17064.502463,11.336691268013638
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,11,10,354288,2150.0,299288,18299.828965,8.751451964756212
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,11,10,369901,2180.0,314901,18483.578025,8.550131648886856
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,10,9,355386,1990.0,305386,18962.864614,9.791807331671583
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,12,10,377305,2310.0,317305,18991.669546,12.230769767587924
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,11,9,352545,2150.0,297545,20483.89175,13.074620535934434
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,10,9,373604,2110.0,323604,22051.32695,7.759386912639001
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,11,10,380387,2210.0,325387,22480.372073,10.015281838741117
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,10,394097,2180.0,339097,22676.620849,13.46819311604704
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,10,9,382505,2110.0,332505,22869.528958,15.279595828045299
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,11,10,411639,2270.0,356639,23628.017984,8.599209089475917
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,11,10,398143,2240.0,343143,23995.020927,10.794473036222808
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,105580,570.0,90580,31018.080745,16.79538505185512
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,3,112103,630.0,97103,33179.898147,12.758953446746252
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,118220,760.0,98220,39393.887894,27.500858558602758
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,123104,730.0,103104,40059.237108,13.149855724797698
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,10,8,327894,1930.0,277894,60595.567415,14.416815224115116
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,329514,1800.0,284514,62129.975711,19.199136852946225
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,10,9,341299,1990.0,291299,64370.10792,15.935378673681514
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,373183,2050.0,323183,69635.011874,17.85447781727732


==> data/rq1/our_180.csv <==
date,algo_sa,no_of_requests_sa,no_of_runs_sa,no_of_vehicles_sa,objective_sa,operational_cost_sa,total_travel_time_sa,computation_time_sa,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_sa
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,24271,160.0,19271,2604.249436,17.512914627514952
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,29443,160.0,24443,2816.18559,22.99866621335356
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,34911,190.0,29911,3126.986549,35.60281856415554
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,1,1,35889,190.0,30889,3223.151612,45.23773193359375
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,7,6,232624,1300.0,197624,11668.441709,18.6961977093287
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,8,7,269348,1640.0,229348,12817.244509,4.362739006160456
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,8,7,273140,1550.0,233140,14829.713487,20.61868253866766
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,9,8,294526,1770.0,249526,15218.825826,12.428417666192919
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,10,9,315369,1930.0,265369,15663.320891,14.148629482527229
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,10,9,306793,1870.0,256793,16207.807239,10.772152598224128
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,9,9,337016,1830.0,292016,16692.29177,11.80569912254762
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,8,8,283727,1640.0,243727,18312.496957,20.622260021989767
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,336780,1930.0,286780,19800.710163,16.83931106858448
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,8,8,312821,1730.0,272821,19990.049778,14.038674503790784
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,9,8,340246,1860.0,295246,19997.013324,14.165127801491439
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,317805,1800.0,272805,20347.336763,17.230737176565572
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,11,10,355352,2150.0,300352,20499.992661,11.530695825148692
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,10,8,328003,2050.0,278003,20965.241003,18.114708261351495
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,10,9,354819,2080.0,304819,21384.975893,11.840516406028712
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,84097,570.0,69097,23421.714315,29.077553636486304
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,75037,540.0,60037,23458.944643,39.34247328343007
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,3,2,75397,540.0,60397,24126.254331,21.593768848401655
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,133174,760.0,113174,28398.177997,31.610246086849347
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,3,84626,600.0,69626,30275.983973,40.02919666647769
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,8,7,274885,1610.0,234885,53769.265065,17.75352236992888
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,8,7,282715,1580.0,242715,55007.636102,19.004440624552355
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,9,8,296928,1860.0,251928,56639.33408,12.375207679799802
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,47190,350.0,37190,4085.84835,23.8895519499371
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,54995,380.0,44995,4219.464255,32.60334072721479
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,75147,410.0,65147,4975.843611,8.001664973127824
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,7,7,253047,1390.0,218047,12718.305423,16.54975909455168
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,9,8,300133,1740.0,255133,15230.473269,10.544512698540435
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,8,319011,1800.0,274011,16742.27087,11.979968545650195
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,302072,1770.0,257072,16990.414963,12.77385225333445
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,10,9,314523,1870.0,264523,17063.819193,12.65457898142414
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,9,8,313433,1740.0,268433,17367.427164,12.4853063948245
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,8,335491,1860.0,290491,17970.89703,11.121855073078075
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,8,336058,1890.0,291058,18529.556447,16.355626353386267
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,9,8,320813,1830.0,275813,20829.456128,12.122639829730819
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,9,327312,1860.0,282312,21251.088416,14.58834028761772
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,10,9,357240,2080.0,307240,21578.218681,14.173896121680677
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,351610,2080.0,301610,21617.779496,4.748875765292301
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,8,335847,1860.0,290847,21625.844205,13.460230259428371
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,10,9,345137,2020.0,295137,21772.122199,17.992444043149742
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,362403,1960.0,312403,22432.272333,13.701243034719246
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,10,9,378437,2080.0,328437,22743.630995,11.516672005387042
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,77158,540.0,62158,25012.525903,29.986207397190665
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,2,93070,760.0,73070,29486.806042,20.8500939729732
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,2,90181,540.0,75181,30286.698539,36.062249636640786
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,97269,570.0,82269,33962.839827,23.779336284919484
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,9,324737,1800.0,279737,62698.250628,19.998374035815555
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,9,8,320272,1770.0,275272,66128.688242,21.777656201915796
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,353000,2020.0,303000,68763.200604,17.020446350074987
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,11,10,352484,2060.0,297484,70060.166481,16.089023469953744
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,49388,380.0,39388,3814.240117,30.63677986573411
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,2,2,62499,320.0,52499,4420.569419,11.425575034367426
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,2,2,81043,440.0,71043,4665.164423,4.448453122052443
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,9,9,320820,1830.0,275820,15962.662973,10.415753334766741
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,9,9,279662,1590.0,234662,16413.725998,11.099031397718205
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,9,8,321820,1770.0,276820,17149.744895,9.65974325648245
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,9,9,331123,1890.0,286123,17566.653373,12.425185729814363
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,9,9,325984,1770.0,280984,18167.247255,13.235208006174975
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,9,323903,1800.0,278903,19181.43949,14.174918322518078
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,342565,1930.0,292565,19487.381946,6.7728574072259775
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,9,8,319261,1830.0,274261,19956.00518,18.200708176828986
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,8,8,297015,1700.0,257015,20200.691374,19.1558335510844
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,10,10,362859,1990.0,312859,20290.076521,15.39894522342891
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,11,10,376648,2120.0,321648,22507.603329,13.287672809733749
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,399684,2210.0,344684,23020.970494,9.729992208056192
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,377136,2020.0,327136,23254.534528,11.158852878404545
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,10,10,381195,2110.0,331195,24121.185432,15.541311519722425
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,12,10,408475,2430.0,348475,24793.828037,13.05731331719953
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,13,11,432780,2350.0,367780,25837.112292,8.348545749488567
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,3,98191,600.0,83191,31766.333662,10.29344588792048
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,4,3,118331,730.0,98331,33101.137515,15.978982497248554
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,125748,820.0,105748,39292.320857,8.534935482463158
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,3,3,119521,660.0,104521,43267.760769,26.941367759602926
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,9,340668,2080.0,290668,67829.194508,19.41906259978948
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,10,8,366449,2020.0,316449,69875.959014,13.864260328325091
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,9,9,349026,1950.0,304026,71363.085987,21.07769536903039
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,11,10,393201,2240.0,338201,76917.925836,18.80240040309591
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,46842,350.0,36842,3811.125147,28.115648450807974
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,54601,350.0,44601,3947.777787,17.356360113822124
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,65877,380.0,55877,3965.038753,19.819622448607003
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,9,321551,1810.0,271551,17031.841578,8.73040427579199
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,10,8,332609,1990.0,282609,17224.933394,12.794206713563202
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,11,9,348918,1970.0,293918,17265.375563,12.919407812640385
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,12,10,372041,2400.0,312041,18697.855755,7.7592683041724415
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,9,359106,1990.0,309106,19145.012941,14.21568744550482
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,11,10,368750,2150.0,313750,19180.570286,11.53319274608167
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,11,10,372200,2180.0,317200,19352.049712,10.10486960134094
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,12,11,418138,2310.0,358138,22472.871902,10.580903989598303
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,9,373556,2050.0,323556,23081.790696,11.157725503066798
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,10,384128,2300.0,329128,23801.153558,9.77997407038575
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,383769,2210.0,328769,23844.659329,11.672060062327093
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,11,10,402869,2300.0,347869,24006.37476,11.666063695664091
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,10,10,395693,2200.0,345693,24442.267334,13.709279960223133
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,404286,2300.0,349286,24869.132524,15.72792706033906
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,12,10,422332,2490.0,362332,25424.288732,12.99030666378236
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,3,2,103636,570.0,88636,33848.543296,36.51194275807568
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,100716,760.0,80716,35474.187138,25.590123602727683
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,4,123065,790.0,103065,41416.848165,31.009255573806335
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,137803,700.0,117803,41536.766969,26.3896456310161
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,10,9,362160,2080.0,312160,68747.294351,14.517568084292815
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,11,10,367412,2120.0,312412,69736.800413,15.42197851779211
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,9,369001,2210.0,314001,70372.175029,15.042892862240928
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,379818,2180.0,324818,74493.402464,14.471008667337715
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,2,1,46550,380.0,36550,3465.945135,15.375945317044794
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,44063,380.0,34063,3624.474884,49.18114086683736
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,1,1,35470,190.0,30470,3680.098462,48.17358270017534
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,75482,410.0,65482,4529.975657,10.298521652326853
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,9,8,301319,1770.0,256319,14782.112106,6.912680146434143
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,10,9,324949,1960.0,274949,16623.86923,10.92846295961274
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,11,9,352394,2090.0,297394,16720.041265,5.022518455430707
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,10,8,330751,1990.0,280751,16977.869534,16.128402399874226
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,10,9,328997,1870.0,278997,17166.492089,15.045808544042307
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,10,9,340567,1960.0,290567,18257.119892,17.71398611198361
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,11,10,376031,2150.0,321031,19797.598902,12.23804867119288
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,383106,2180.0,328106,20074.505824,12.309445985662098
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,10,9,360773,2020.0,310773,21927.233489,11.857172524156802
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,12,10,402511,2400.0,342511,23062.24391,12.591477847702684
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,10,10,390972,2170.0,340972,23550.349219,23.201338867423445
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,11,11,396543,2240.0,341543,23958.460416,12.464846250634643
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,12,11,422580,2430.0,362580,24433.830638,9.954676889048939
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,12,12,421739,2430.0,361739,24826.632797,9.994067029758755
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,10,414289,2270.0,359289,24894.140965,9.274681861681277
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,12,10,405427,2400.0,345427,24908.984219,8.515357745665261
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,4,3,114706,730.0,94706,35645.376059,28.90682136526471
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,5,3,126603,920.0,101603,36339.133399,6.599827368700618
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,4,3,120304,790.0,100304,38638.793205,14.676198784371298
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,114840,760.0,94840,38671.281475,20.112971555376237
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,10,9,346429,1930.0,296429,64804.801323,9.2271855446437
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,10,9,341669,1930.0,291669,66164.428756,20.06658213278059
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,11,9,347211,2180.0,292211,66407.666542,17.550775192878056
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,65777,380.0,55777,3998.036494,13.72603027202854
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,55507,380.0,45507,4053.688748,26.050812006234928
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,75747,410.0,65747,4317.494201,12.64631600798035
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,80017,440.0,70017,4542.064347,4.591739400009539
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,8,320307,1860.0,275307,15416.444769,8.342299547873862
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,11,9,337935,2120.0,282935,16729.771907,8.33896153564483
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,10,8,331061,2020.0,281061,16991.616271,12.408687668833556
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,9,337238,1930.0,287238,17304.953844,17.896417989662737
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,10,9,340163,1990.0,290163,18564.397578,12.389412440408275
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,9,8,342320,1890.0,297320,18703.213779,13.108370858103065
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,10,9,352545,2050.0,302545,18807.485911,12.841020062548672
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,10,9,377918,2080.0,327918,19113.323435,12.088172828420756
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,11,9,343678,2150.0,288678,20508.758723,15.260915447811978
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,11,10,371695,2240.0,316695,22044.103063,8.230707697169606
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,12,10,394975,2400.0,334975,22473.855402,6.564330390514852
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,9,388050,2270.0,333050,22629.509595,14.79593181039707
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,11,10,379553,2240.0,324553,23087.398523,15.933429459280473
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,12,11,397888,2400.0,337888,23517.577449,11.652496741546338
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,12,10,396360,2370.0,336360,23895.940593,11.193961296914104
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,89930,570.0,74930,31050.109104,29.128707877565173
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,2,104900,600.0,89900,33022.130467,18.364488163239894
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,116617,730.0,96617,39389.65173,28.48390815875975
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,118982,760.0,98982,40035.003789,16.057935841628865
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,9,8,324866,1800.0,279866,60520.549335,15.207149550151515
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,326834,1920.0,281834,62227.537181,19.85630563252495
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,9,9,340841,1890.0,295841,64293.674212,16.048187666873567
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,362100,2050.0,312100,69713.74969,20.2940820392036


==> data/rq1/our_240.csv <==
date,algo_sa,no_of_requests_sa,no_of_runs_sa,no_of_vehicles_sa,objective_sa,operational_cost_sa,total_travel_time_sa,computation_time_sa,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_sa
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,21293,160.0,16293,2699.193296,27.633904295812943
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,26969,160.0,21969,2909.975455,29.46883908256401
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,32792,160.0,27792,3179.058593,39.51154725890947
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,1,1,33389,160.0,28389,3319.673016,49.05242919921875
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,7,6,231515,1390.0,196515,12100.270152,19.08380138195214
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,7,7,264115,1480.0,229115,12730.749118,6.220817725069683
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,7,6,258494,1390.0,223494,15149.146906,24.875176554698534
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,9,8,292329,1770.0,247329,15727.997469,13.08165292008349
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,9,9,323545,1800.0,278545,16592.783626,11.922916729051595
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,9,8,300383,1770.0,255383,17111.538386,12.636440576911331
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,9,8,317934,1860.0,272934,17925.010299,16.7993007596911
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,8,7,277484,1640.0,237484,19457.05827,22.36885174813045
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,9,8,315448,1860.0,270448,20725.936613,13.316790736145576
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,334019,2020.0,284019,20914.318232,17.521081548243718
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,330690,1800.0,285690,20992.653967,13.87496256169182
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,9,8,333185,1920.0,288185,21074.736381,15.946427310063674
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,9,8,322826,1890.0,277826,21367.414147,19.40713593832696
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,10,9,345914,2020.0,295914,21634.396061,13.88040341875235
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,10,8,360515,2050.0,310515,21947.322298,10.425269706863052
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,66661,540.0,51661,23536.764405,46.113365560280016
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,82674,570.0,67674,23709.448759,30.27762785049251
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,2,2,78418,440.0,68418,24408.703662,18.452195253842476
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,127205,820.0,107205,28814.875567,34.6755474302617
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,2,82077,540.0,67077,30093.444275,41.83556324054651
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,8,8,277553,1640.0,237553,53939.156691,16.955248174112338
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,7,7,271437,1510.0,236437,55161.482574,22.235496347228192
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,8,8,305172,1700.0,265172,56931.619984,9.942366088950402
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,41113,320.0,31113,4103.289973,33.69084868230057
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,48586,350.0,38586,4237.289481,40.45760364710352
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,54987,380.0,44987,4949.029777,32.682443103216094
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,8,6,250855,1610.0,210855,13044.858416,17.272640330309237
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,9,8,309861,1830.0,264861,15160.311968,7.645054856621691
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,8,8,316293,1760.0,276293,16366.384769,12.16303656575699
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,9,322330,1710.0,277330,16729.669134,11.064205501752063
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,306415,1740.0,261415,16876.672295,11.519769916461888
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,8,8,295417,1670.0,255417,17106.737966,17.515615009395532
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,8,345239,1890.0,300239,17523.223677,14.070488090200861
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,9,341302,1860.0,296302,17734.545532,9.582407218529537
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,9,8,317385,1860.0,272385,20444.066528,13.061640402225333
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,9,8,328798,1920.0,283798,20937.075396,21.874732690205768
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,9,8,342017,1860.0,297017,21191.841924,17.831187520571213
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,9,335688,1830.0,290688,21243.46548,12.402633494860615
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,9,341287,1890.0,296287,21289.512473,12.058471877222457
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,353420,2050.0,303420,21581.504235,4.258546892777808
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,364221,2140.0,314221,22176.426673,13.268324046292328
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,10,9,355251,2050.0,305251,22692.187307,16.93785028045818
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,87301,600.0,72301,25129.638872,20.78236724619796
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,2,96493,760.0,76493,29606.31091,17.93905788905236
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,2,93271,600.0,78271,30331.781247,33.871459463291856
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,99017,570.0,84017,33937.518234,22.40959134897935
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,8,315503,1830.0,270503,62668.773522,22.27324574477782
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,10,9,334305,1960.0,284305,66193.381996,18.350275255350017
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,341790,1990.0,291790,68785.087048,19.655576084963542
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,10,9,356273,2050.0,306273,70123.870774,15.18702879764991
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,44763,350.0,34763,3842.427403,37.13238392179995
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,3,2,71412,540.0,56412,4432.415074,-1.206048667110727
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,2,2,72765,380.0,62765,4722.807581,14.208404074702885
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,8,8,300993,1640.0,260993,16253.045461,15.952150250892855
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,8,8,275778,1580.0,235778,16300.490787,12.333705261350957
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,9,8,320442,1860.0,275442,17176.144112,10.046570904834223
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,9,9,332970,1800.0,287970,17701.276845,11.93669449858901
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,10,8,347685,2080.0,297685,17983.514846,7.459210561337201
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,8,328225,1800.0,283225,18286.072893,13.029711260496185
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,340293,2020.0,290293,19043.992275,7.391169458868097
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,11,9,369537,2180.0,314537,19621.607119,13.841960709339576
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,8,7,308978,1730.0,268978,19844.07245,20.835361697984617
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,8,8,304212,1670.0,264212,19964.076387,17.196890514763524
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,10,8,361599,2140.0,311599,22406.906742,16.75227055586891
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,396968,2330.0,341968,22736.70334,10.343410161146432
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,372317,1990.0,322317,23157.678737,12.294054736564384
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,10,10,379647,2080.0,329647,24095.264214,15.884290965327613
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,11,11,415083,2240.0,360083,25010.725251,11.650820205993346
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,12,11,436730,2400.0,376730,25740.166502,7.512039339096404
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,2,87478,600.0,72478,31701.621679,20.080761570648104
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,4,3,108509,730.0,88509,33163.303564,22.953101146731992
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,120900,790.0,100900,39290.986186,12.06121528636476
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,3,3,115540,630.0,100540,43251.934822,29.374801339886062
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,8,342762,2080.0,292762,67721.207741,18.92375196622237
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,9,8,341509,1920.0,296509,69586.312872,19.726536790838487
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,9,8,344045,1920.0,299045,71324.222018,22.204006874095512
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,10,10,393909,2170.0,343909,76862.120466,18.65619553455639
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,41675,350.0,31675,3770.159653,36.04499485904578
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,44712,380.0,34712,3959.437702,45.58001971738416
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,44613,350.0,34613,4021.883177,32.47411757583096
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,9,9,342845,1860.0,297845,17147.653527,10.110459430477155
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,8,316563,1900.0,266563,17606.265092,10.14620688089149
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,9,8,318067,1770.0,273067,17613.836173,20.618991524493115
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,11,9,362933,2240.0,307933,19000.13477,10.017429593615265
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,10,9,361562,2020.0,311562,19130.487344,13.257665723820423
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,9,351302,1990.0,301302,19148.124853,16.079930246168914
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,11,10,368401,2180.0,313401,19552.027284,11.022418232142943
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,12,11,417006,2370.0,357006,22301.645465,10.822982960377745
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,9,356863,2110.0,306863,22393.915469,15.127797160803004
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,404582,2270.0,349582,23652.388277,6.881758047514051
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,10,379341,2180.0,324341,23777.94664,10.904295296969241
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,11,10,389096,2240.0,334096,23865.916318,14.685961738749109
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,11,10,393602,2270.0,338602,24573.911768,14.165274621749049
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,390833,2240.0,335833,24960.789127,18.532160195439605
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,13,11,434964,2590.0,369964,25610.991351,10.387836459717544
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,4,3,105812,760.0,85812,33937.162,35.178911643806245
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,102446,700.0,82446,35513.854555,24.31198421904206
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,131425,790.0,111425,41164.924356,29.79658771620568
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,3,119892,790.0,99892,41315.84763,32.78805240527192
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,10,9,354648,2050.0,304648,68676.427044,16.29066292787243
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,10,9,361530,2110.0,311530,69695.737689,16.77601138105827
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,9,359160,2210.0,304160,70333.281601,17.308639815074894
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,385595,2240.0,330595,74427.285714,13.170119865520029
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,1,1,38755,220.0,33755,3467.688792,29.546611401977895
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,41063,350.0,31063,3635.002042,52.641109035130214
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,2,2,39270,320.0,29270,3646.144898,42.621274108708356
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,73615,380.0,63615,4512.283615,12.517231544421733
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,8,7,288436,1670.0,248436,14404.30435,10.89266130153385
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,9,8,329209,1770.0,284209,16458.290641,9.760757418767714
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,9,9,324784,1800.0,279784,16525.092554,17.64150991241372
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,9,9,327117,1860.0,282117,16838.998897,15.531265493306892
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,10,8,320475,2020.0,270475,16969.005792,13.625350040023825
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,10,10,377803,2080.0,327803,18218.507238,8.71721891746923
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,10,9,352598,2020.0,302598,19693.968052,17.707081292141517
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,377066,2210.0,322066,20434.784929,13.691963999597148
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,10,9,358875,2110.0,308875,21821.76494,12.320885403305603
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,11,9,392931,2300.0,337931,23629.52794,14.671852401985694
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,11,10,393164,2300.0,338164,23786.897155,22.770764132653163
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,10,10,389857,2110.0,339857,24118.753077,13.940751859782345
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,11,10,399389,2300.0,344389,24635.89994,14.896323650055296
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,11,10,399555,2300.0,344555,24975.075133,9.840375120722802
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,11,10,399936,2300.0,344936,25122.168768,14.647180345222038
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,10,398839,2300.0,343839,25432.030857,12.658083702514666
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,3,2,104763,600.0,89763,35525.061922,35.06935405897884
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,4,3,116095,760.0,96095,36278.135116,14.352005547809279
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,109246,730.0,89246,38605.613712,24.004368604481297
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,3,3,117774,660.0,102774,38630.810808,16.470563203472413
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,10,9,348724,2080.0,298724,64685.483704,8.62583978786513
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,9,9,355008,1950.0,310008,65939.95801,16.945924827228023
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,10,8,339704,1960.0,289704,66323.879977,19.333398239460866
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,52331,380.0,42331,4459.681927,31.361978961727132
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,48098,380.0,38098,4530.029881,35.92145055354978
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,53235,380.0,43235,4775.987551,38.607821203279784
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,59074,380.0,49074,4956.025971,29.563123002813946
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,8,342633,1920.0,297633,16420.600142,1.953585531963601
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,9,8,322720,1890.0,277720,17386.015328,14.615529115437836
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,9,8,316507,1830.0,271507,17441.945981,14.151063662427207
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,9,341232,2020.0,291232,17724.205092,16.92404326751017
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,10,9,335961,1990.0,285961,18980.112898,13.471657390404026
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,9,9,348061,1920.0,303061,19235.324902,13.94959021966204
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,10,9,344788,2020.0,294788,19751.492052,12.48191449936796
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,10,9,363136,1960.0,313136,20014.062877,15.5267828688271
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,9,8,335882,1830.0,290882,21830.884833,17.183138875464774
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,10,9,358480,1990.0,308480,23135.284715,11.49341286614391
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,10,387361,2300.0,332361,23646.026783,14.947215415557839
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,10,9,370153,2080.0,320153,23811.293236,12.436246818254936
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,10,9,361440,2020.0,311440,24309.114044,19.94524807803478
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,11,11,420195,2300.0,365195,24714.103302,6.6994251355006025
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,11,10,393949,2180.0,338949,25036.558749,11.734155462100148
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,90391,540.0,75391,31167.25037,28.76540680263531
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,3,112982,630.0,97982,33362.710007,12.07489610733241
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,115597,760.0,95597,39476.555914,29.109429426482855
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,114051,760.0,94051,40135.09959,19.536767247765322
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,9,8,313154,1860.0,268154,60485.838982,18.264083376617275
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,316972,1860.0,271972,62180.542832,22.274588656482184
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,10,8,345035,1990.0,295035,64338.067907,15.015172563276485
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,371287,2050.0,321287,69601.412533,18.271827777105184


==> data/rq1/routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,diff_routing
2021-02-14,routing,22,5,5,153045,860.0,128045,1.297497,n_routing,22,5,5,143250,860.0,118250,0.87951,6.400078408311281
2021-01-09,routing,27,5,4,148178,800.0,123178,1.782024,n_routing,27,5,4,154938,830.0,129938,1.420943,-4.562080740730742
2021-01-23,routing,27,5,4,171247,950.0,146247,1.518979,n_routing,27,5,5,179559,980.0,154559,1.471893,-4.8538076579443725
2021-01-10,routing,9,3,3,83228,480.0,68228,0.96044,n_routing,9,3,3,72428,480.0,57428,0.385964,12.976402172345844
2021-01-24,routing,11,3,3,82092,540.0,67092,1.021038,n_routing,11,3,3,73915,540.0,58915,0.416034,9.960775715051406
2021-01-16,routing,36,7,5,189171,1120.0,154171,1.809729,n_routing,36,7,6,227457,1300.0,192457,2.998074,-20.238831533374565
2021-02-06,routing,35,8,6,221889,1340.0,181889,1.954661,n_routing,35,8,6,216071,1370.0,176071,2.989459,2.6220317365890153
2021-01-17,routing,12,4,4,119297,730.0,99297,1.011963,n_routing,12,4,4,104897,700.0,84897,0.483787,12.070714267751914
2021-02-07,routing,28,8,6,193092,1340.0,153092,1.393283,n_routing,28,8,8,201938,1280.0,161938,1.282721,-4.581235887556191
2021-01-01,routing,79,14,12,417420,2480.0,347420,8.896806,n_routing,79,14,13,408695,2450.0,338695,7.589522,2.090220880647789
2021-01-02,routing,28,5,4,165811,920.0,140811,1.659146,n_routing,28,5,5,170197,950.0,145197,1.609242,-2.645180355947434
2021-01-03,routing,7,3,2,39606,480.0,24606,0.974925,n_routing,7,3,2,37526,480.0,22526,0.385775,5.2517295359289
2021-01-04,routing,174,31,19,829206,5080.0,674206,39.688261,n_routing,174,32,21,868789,5510.0,708789,47.894399,-4.773602699449835
2021-02-15,routing,182,31,23,866251,5260.0,711251,37.462518,n_routing,182,31,24,912851,5410.0,757851,63.270412,-5.37950316940471
2021-01-18,routing,159,26,20,727500,4520.0,597500,30.758046,n_routing,159,26,18,740000,4460.0,610000,75.060126,-1.7182130584192439
2021-01-25,routing,175,30,22,898194,5340.0,748194,35.227261,n_routing,175,30,22,890862,5100.0,740862,78.853862,0.8163047181343897
2021-02-01,routing,174,29,21,849034,5000.0,704034,44.475011,n_routing,174,29,21,801400,5030.0,656400,84.973143,5.610376027344016
2021-02-16,routing,125,21,15,573790,3630.0,468790,16.963164,n_routing,125,21,17,654596,3810.0,549596,25.866724,-14.082852611582634
2021-01-05,routing,155,31,26,820529,5470.0,665529,32.605884,n_routing,155,31,21,732828,5050.0,577828,34.130501,10.688348614125765
2021-02-08,routing,198,34,25,979379,5890.0,809379,57.433193,n_routing,198,34,26,960594,5920.0,790594,91.043698,1.918052153456425
2021-01-26,routing,127,22,19,670504,3850.0,560504,18.459542,n_routing,127,22,19,676116,3910.0,566116,25.689944,-0.8369823297101882
2021-01-11,routing,180,29,24,857732,4940.0,712732,48.130417,n_routing,180,29,22,841877,5030.0,696877,109.395933,1.8484794784384866
2021-01-19,routing,149,27,19,759849,4710.0,624849,20.951652,n_routing,149,27,17,695107,4560.0,560107,32.815323,8.520377074918832
2021-02-02,routing,150,26,19,696338,4430.0,566338,33.418502,n_routing,150,26,19,780312,4520.0,650312,46.564986,-12.059373465185011
2021-01-12,routing,118,21,17,615036,3660.0,510036,18.799977,n_routing,118,21,19,620320,3720.0,515320,28.97005,-0.8591367009410831
2021-02-09,routing,162,28,22,796235,4960.0,656235,25.792131,n_routing,162,28,21,746347,4660.0,606347,57.303201,6.265486947948784
2021-01-06,routing,193,35,27,1039388,6290.0,864388,41.107803,n_routing,193,35,25,1002500,6110.0,827500,62.580262,3.549011533710222
2021-01-20,routing,179,31,21,882512,5380.0,727512,32.45655,n_routing,179,30,22,864627,5280.0,714627,45.628364,2.0266013379988035
2021-01-27,routing,182,33,24,902713,5670.0,737713,34.271165,n_routing,182,32,25,946053,5600.0,786053,63.2053,-4.801082957706381
2021-02-17,routing,185,32,25,913883,5600.0,753883,37.106106,n_routing,185,32,24,875591,5510.0,715591,79.560828,4.190033078632604
2021-02-20,routing,36,8,6,267492,1430.0,227492,1.959633,n_routing,36,8,6,249593,1340.0,209593,2.355443,6.691415070357245
2021-02-21,routing,20,6,5,126327,990.0,96327,1.16063,n_routing,20,6,5,132186,1020.0,102186,0.881847,-4.637963380749959
2021-01-07,routing,137,23,19,703942,4160.0,588942,18.179467,n_routing,137,23,18,672337,3980.0,557337,34.806717,4.489716482323828
2021-02-27,routing,29,6,5,205845,1170.0,175845,1.691388,n_routing,29,6,5,211776,1110.0,181776,1.98464,-2.8812941776579466
2021-02-03,routing,188,33,25,928079,5640.0,763079,35.718038,n_routing,188,33,23,900090,5550.0,735090,63.877402,3.0157993015680775
2021-02-04,routing,156,26,21,772787,4700.0,642787,25.310977,n_routing,156,26,19,759285,4550.0,629285,41.314772,1.7471826001213788
2021-03-06,routing,38,7,6,227788,1270.0,192788,2.981678,n_routing,38,7,6,185498,1180.0,150498,3.861713,18.565508279628425
2021-01-21,routing,165,29,24,807255,4940.0,662255,33.979993,n_routing,165,29,23,782128,4970.0,637128,85.942346,3.112647180878409
2021-03-07,routing,23,6,5,124424,960.0,94424,1.332813,n_routing,23,5,5,153094,830.0,128094,1.341869,-23.04217835787308
2021-02-18,routing,167,29,25,788223,4850.0,643223,36.121551,n_routing,167,29,24,830292,4940.0,685292,74.285625,-5.337195184611462
2021-03-14,routing,25,7,6,169715,1180.0,134715,1.292344,n_routing,25,7,6,176306,1240.0,141306,1.892199,-3.8835695135963233
2021-03-21,routing,16,5,3,92853,800.0,67853,1.081635,n_routing,16,5,4,109500,860.0,84500,0.896578,-17.92833834124907
2021-02-10,routing,185,31,24,868217,5470.0,713217,38.95872,n_routing,185,31,22,886216,5380.0,731216,94.166935,-2.0730992367115593
2021-02-22,routing,180,32,21,893035,5480.0,733035,30.317432,n_routing,180,32,23,931597,5630.0,771597,74.872879,-4.31808383769953
2021-03-01,routing,169,28,23,873491,5080.0,733491,46.74192,n_routing,169,28,20,839927,4930.0,699927,91.468945,3.842512401387078
2021-01-13,routing,186,31,23,883162,5440.0,728162,47.280872,n_routing,186,31,21,900365,5590.0,745365,143.465422,-1.9478872505836982
2021-02-11,routing,158,27,23,811934,4860.0,676934,35.795814,n_routing,158,26,19,746169,4430.0,616169,38.330361,8.099796288860917
2021-02-23,routing,162,32,25,892317,5510.0,732317,21.519654,n_routing,162,32,26,946290,5750.0,786290,50.770205,-6.0486351823399085
2021-03-08,routing,202,35,25,980176,6050.0,805176,36.397924,n_routing,202,35,26,963361,5990.0,788361,74.825667,1.7155082352557092
2021-03-02,routing,158,26,22,756777,4610.0,626777,42.957157,n_routing,158,26,22,774911,4670.0,644911,52.874436,-2.396214472691427
2021-01-14,routing,154,27,22,751607,4500.0,616607,23.189764,n_routing,154,27,23,741316,4680.0,606316,72.185493,1.3691995950011109
2021-04-01,routing,180,32,26,880009,5420.0,720009,31.860173,n_routing,180,32,27,889044,5540.0,729044,83.673428,-1.0266940451745379
2021-04-11,routing,17,5,4,106838,860.0,81838,0.85065,n_routing,17,5,3,84115,800.0,59115,0.96443,21.26864973136899
2021-03-22,routing,232,39,27,1075279,6660.0,880279,57.205059,n_routing,232,40,30,1159227,7090.0,959227,133.000831,-7.807090066857067
2021-03-09,routing,172,29,23,800657,4850.0,655657,32.510944,n_routing,172,29,26,851887,5000.0,706887,70.015249,-6.3984952357876095
2021-03-15,routing,210,37,29,1059236,6430.0,874236,54.065454,n_routing,210,37,31,1142589,6610.0,957589,175.777961,-7.86916230188551
2021-02-24,routing,196,33,24,898752,5640.0,733752,56.057935,n_routing,196,33,24,923013,5610.0,758013,126.44597,-2.699409848323008
2021-03-03,routing,174,29,23,828081,4910.0,683081,30.267644,n_routing,174,29,22,836860,5090.0,691860,107.271818,-1.0601619889841694
2021-03-23,routing,196,35,27,986549,5930.0,811549,36.01426,n_routing,196,35,26,977373,5990.0,802373,69.970632,0.9301109220119832
2021-04-12,routing,212,36,28,1096429,6390.0,916429,76.503149,n_routing,212,36,28,1109062,6330.0,929062,90.089907,-1.1521949893700367
2021-04-05,routing,204,35,26,983719,5840.0,808719,78.220271,n_routing,204,35,28,1048267,6140.0,873267,107.110203,-6.56162989634235
2021-03-10,routing,201,33,26,998939,5820.0,833939,54.653273,n_routing,201,33,22,904845,5670.0,739845,77.645028,9.419393977009607
2021-02-25,routing,167,33,27,884524,5730.0,719524,31.686782,n_routing,167,33,26,857700,5610.0,692700,49.578916,3.0325915407609063
2021-04-18,routing,16,5,5,118448,800.0,93448,0.51452,n_routing,16,5,5,108192,800.0,83192,0.792221,8.658651897879238
2021-03-16,routing,167,31,25,862478,5350.0,707478,29.029697,n_routing,167,31,24,808668,5170.0,653668,55.715549,6.238999719413133
2021-03-11,routing,168,30,24,821677,5280.0,671677,41.656149,n_routing,168,30,24,842270,5160.0,692270,52.684733,-2.5062159461686284
2021-04-25,routing,17,5,5,154593,860.0,129593,0.715671,n_routing,17,5,4,104770,800.0,79770,0.799829,32.228496762466605
2021-03-04,routing,177,30,21,776917,5130.0,626917,38.29366,n_routing,177,30,24,810277,5010.0,660277,78.002233,-4.293894972049781
2021-05-02,routing,15,4,4,116236,700.0,96236,0.623129,n_routing,15,4,4,96772,700.0,76772,0.61708,16.74524243779896
2021-04-06,routing,170,30,23,838912,5160.0,688912,49.367227,n_routing,170,30,25,887396,5190.0,737396,82.249513,-5.779390448581019
2021-04-19,routing,195,34,23,922476,5860.0,752476,67.69377,n_routing,195,34,28,1008816,5980.0,838816,90.673998,-9.359593095104913
2021-04-13,routing,187,34,26,924835,5860.0,754835,77.960872,n_routing,187,34,22,894272,5830.0,724272,105.575621,3.3046975947060826
2021-03-17,routing,232,41,28,1075152,6950.0,870152,65.533686,n_routing,232,41,32,1165389,7100.0,960389,125.201304,-8.392952810393322
2021-04-26,routing,217,37,24,994651,6370.0,809651,76.46364,n_routing,217,37,28,1110566,6520.0,925566,90.556386,-11.653836370747126
2021-04-20,routing,169,30,24,848682,5340.0,698682,44.517733,n_routing,169,30,21,844568,5220.0,694568,47.995159,0.4847516502058486
2021-04-07,routing,212,36,24,981199,6240.0,801199,78.87955,n_routing,212,36,24,986765,6390.0,806765,80.353193,-0.5672651521251041
2021-04-27,routing,167,30,27,862145,5220.0,712145,38.459809,n_routing,167,30,25,883406,5160.0,733406,47.860793,-2.466058493640861
2021-05-09,routing,24,5,5,146719,860.0,121719,1.12385,n_routing,24,5,4,116914,920.0,91914,1.284478,20.3143423823772
2021-03-24,routing,209,36,23,981783,6060.0,801783,41.965557,n_routing,209,36,28,1050758,6210.0,870758,214.207788,-7.025483227963817
2021-04-14,routing,234,42,28,1117628,7350.0,907628,88.655637,n_routing,234,42,30,1162118,7320.0,952118,111.603496,-3.980752092825162
2021-05-03,routing,217,35,24,949126,6080.0,774126,159.887249,n_routing,217,35,24,1007400,6020.0,832400,166.636866,-6.139753836687647
2021-04-21,routing,215,38,26,1060158,6590.0,870158,85.811183,n_routing,215,38,29,1100537,6530.0,910537,73.359155,-3.8087719000375415
2021-03-18,routing,172,30,24,848856,5190.0,698856,29.754781,n_routing,172,30,24,819642,5160.0,669642,91.127973,3.441573129011281
2021-05-16,routing,14,4,3,108404,670.0,88404,0.633602,n_routing,14,4,3,99565,700.0,79565,0.660188,8.15375816390539
2021-04-08,routing,181,29,22,855162,5120.0,710162,68.902257,n_routing,181,29,23,857997,5060.0,712997,70.800514,-0.3315161337851775
2021-05-23,routing,15,4,4,120766,700.0,100766,0.653018,n_routing,15,4,3,95763,670.0,75763,0.684078,20.70367487537883
2021-03-25,routing,148,26,24,630318,4280.0,500318,17.608478,n_routing,148,26,23,620779,4370.0,490779,40.020858,1.5133630960880065
2021-05-04,routing,170,29,24,866425,5240.0,721425,45.630199,n_routing,170,29,26,886622,5240.0,741622,40.392694,-2.331073087687913
2021-04-15,routing,187,33,25,892447,5550.0,727447,99.722123,n_routing,187,33,24,899943,5730.0,734943,65.302257,-0.8399378338433543
2021-06-06,routing,23,5,5,142088,800.0,117088,1.719242,n_routing,23,5,5,119412,800.0,94412,1.252509,15.959123923202522
2021-06-01,routing,155,28,22,760836,4840.0,620836,25.265038,n_routing,155,28,23,808928,4990.0,668928,47.55417,-6.320941700971037
2021-04-22,routing,212,36,28,989174,6090.0,809174,83.39255,n_routing,212,36,28,951409,6120.0,771409,95.674749,3.817831847581922
2021-06-13,routing,19,5,5,148017,890.0,123017,1.497832,n_routing,19,5,4,130817,830.0,105817,0.839539,11.620286858941878
2021-05-10,routing,217,34,28,1073367,6130.0,903367,202.689683,n_routing,217,34,27,1036653,6100.0,866653,128.020698,3.420451718750437
2021-05-24,routing,215,37,25,1023299,6520.0,838299,94.337618,n_routing,215,37,26,996585,6250.0,811585,90.701896,2.610576185455082
2021-05-17,routing,220,35,26,1077401,6290.0,902401,139.814565,n_routing,220,35,29,1096030,6230.0,921030,112.106505,-1.7290683784403393
2021-05-05,routing,212,38,25,1082141,6560.0,892141,122.179214,n_routing,212,38,28,1119796,6710.0,929796,84.014208,-3.4796759387177825
2021-06-02,routing,179,27,23,875646,4860.0,740646,61.121851,n_routing,179,27,20,778394,4620.0,643394,66.062349,11.106314652268154
2021-05-25,routing,167,27,21,769222,4710.0,634222,33.412807,n_routing,167,27,22,812461,4830.0,677461,47.939208,-5.621134080928522
2021-05-11,routing,166,27,20,724095,4470.0,589095,52.53987,n_routing,166,27,23,782443,4650.0,647443,61.484176,-8.05805868014556
2021-05-18,routing,167,28,22,807146,4930.0,667146,29.024923,n_routing,167,28,23,814005,4990.0,674005,50.626094,-0.8497843017248429
2021-05-06,routing,175,31,25,893908,5290.0,738908,69.28809,n_routing,175,31,24,931902,5680.0,776902,50.372243,-4.250325536856142
2021-06-19,routing,37,7,6,237962,1300.0,202962,2.814204,n_routing,37,6,5,195887,1140.0,165887,6.207468,17.681394508366882
2021-06-20,routing,25,5,5,143831,860.0,118831,2.033953,n_routing,25,5,5,141049,860.0,116049,2.27884,1.9342144600260027
2021-06-03,routing,156,26,22,738756,4340.0,608756,44.546179,n_routing,156,26,22,770839,4490.0,640839,73.240861,-4.342841208734684
2021-06-27,routing,20,6,6,190306,1110.0,160306,1.37014,n_routing,20,6,5,153201,1020.0,123201,0.934765,19.49754605740229
2021-06-07,routing,211,35,26,1005259,6080.0,830259,78.107853,n_routing,211,35,26,936922,5990.0,761922,156.762962,6.7979495831422545
2021-05-26,routing,196,33,23,898307,5610.0,733307,73.627586,n_routing,196,33,21,902480,5700.0,737480,77.978698,-0.4645405189985161
2021-06-14,routing,207,33,23,934064,5610.0,769064,46.778571,n_routing,207,33,24,934502,5760.0,769502,139.364976,-0.046891861799619725
2021-05-27,routing,141,25,22,783749,4540.0,658749,24.4454,n_routing,141,25,20,754225,4480.0,629225,27.897433,3.7670223502677516
2021-06-08,routing,162,28,22,838923,4990.0,698923,27.207455,n_routing,162,28,23,786544,4840.0,646544,39.389136,6.243600425784011
2021-05-19,routing,215,34,25,991733,5770.0,821733,51.36667,n_routing,215,34,26,1034788,6160.0,864788,92.558836,-4.341390273390116
2021-06-21,routing,200,32,26,963078,5570.0,803078,58.691434,n_routing,200,32,25,937891,5540.0,777891,87.487038,2.6152606538618888
2021-06-15,routing,174,28,23,818594,4870.0,678594,51.857669,n_routing,174,28,25,856064,5050.0,716064,36.920061,-4.577360694068122
2021-05-12,routing,218,36,28,1052844,6270.0,872844,83.034646,n_routing,218,36,29,1040122,6270.0,860122,115.103838,1.2083461557457704
2021-06-16,routing,206,36,26,1039418,6180.0,859418,72.741122,n_routing,206,36,26,1056658,6120.0,876658,48.332954,-1.6586204972398015
2021-06-22,routing,165,28,23,901720,4900.0,761720,50.862885,n_routing,165,28,23,831104,4930.0,691104,55.028445,7.83125582220645
2021-05-20,routing,195,31,27,952733,5440.0,797733,58.32316,n_routing,195,31,24,867440,5410.0,712440,71.293169,8.95245572474135
2021-06-09,routing,195,34,23,955984,5740.0,785984,52.618138,n_routing,195,34,24,960068,5740.0,790068,81.35473,-0.4272038025741017
2021-05-13,routing,190,31,25,885031,5320.0,730031,102.678692,n_routing,190,31,26,903547,5290.0,748547,61.771061,-2.0921301061770716
2021-06-17,routing,172,28,24,826858,4960.0,686858,28.619275,n_routing,172,28,23,831549,5020.0,691549,30.758489,-0.5673283683534537
2021-06-10,routing,174,30,21,839514,5250.0,689514,31.480517,n_routing,174,30,22,801051,5100.0,651051,32.375531,4.581579342333779
2021-06-23,routing,202,34,28,1020086,6070.0,850086,38.175474,n_routing,202,34,28,981138,5890.0,811138,59.705689,3.8181094535166644
2021-06-24,routing,176,32,23,925847,5630.0,765847,39.058079,n_routing,176,32,23,913888,5510.0,753888,26.822695,1.2916821029824583
2021-03-20,routing,48,10,8,264036,1660.0,214036,2.820531,n_routing,48,10,7,264278,1720.0,214278,5.538887,-0.09165416837097971
2021-03-13,routing,54,10,9,308529,1780.0,258529,3.307918,n_routing,54,10,9,301393,1780.0,251393,8.631929,2.3129106178025403
2021-01-22,routing,160,27,20,770490,4740.0,635490,31.833549,n_routing,160,27,22,815512,4770.0,680512,51.221457,-5.843294526859531
2021-02-19,routing,182,33,23,885121,5550.0,720121,32.556588,n_routing,182,33,29,1032754,6030.0,867754,83.181336,-16.679414452939202
2021-03-05,routing,203,37,24,959564,6310.0,774564,37.428311,n_routing,203,37,27,1061387,6370.0,876387,85.571103,-10.611381835917145
2021-03-26,routing,224,42,28,1118000,7080.0,908000,70.87333,n_routing,224,42,32,1159668,7230.0,949668,86.835357,-3.7270125223613597
2021-03-27,routing,40,7,5,219020,1330.0,184020,2.698509,n_routing,40,7,6,235832,1360.0,200832,3.366374,-7.676011323166834
2021-01-08,routing,156,26,18,754405,4490.0,624405,22.817161,n_routing,156,25,18,721634,4210.0,596634,97.296058,4.343953181646463
2021-03-19,routing,208,37,25,967914,6190.0,782914,38.222291,n_routing,208,37,29,1042094,6220.0,857094,97.383173,-7.663904024531105
2021-04-03,routing,43,9,7,289051,1620.0,244051,1.698038,n_routing,43,9,7,273051,1650.0,228051,3.615819,5.535355352515646
2021-02-12,routing,192,33,23,918859,5760.0,753859,47.605659,n_routing,192,33,24,907761,5760.0,742761,123.909756,1.2078022852254808
2021-02-05,routing,200,36,25,940629,6180.0,760629,47.235958,n_routing,200,36,26,1008085,6150.0,828085,72.823331,-7.171371497157753
2021-02-13,routing,41,9,6,254726,1500.0,209726,2.347303,n_routing,41,9,7,262463,1620.0,217463,3.010784,-3.0373813430902223
2021-04-10,routing,51,10,9,317728,1870.0,267728,5.457998,n_routing,51,10,9,294728,1870.0,244728,7.284082,7.238896162755564
2021-04-17,routing,41,8,7,273197,1460.0,233197,3.250355,n_routing,41,7,7,240953,1330.0,205953,4.696287,11.802472208699218
2021-01-15,routing,165,28,20,824133,4870.0,684133,26.457741,n_routing,165,27,20,780625,4620.0,645625,52.325352,5.279244976235632
2021-04-24,routing,51,9,6,289150,1650.0,244150,4.065511,n_routing,51,9,8,304610,1710.0,259610,8.363739,-5.346705862009338
2021-05-01,routing,47,9,8,310018,1680.0,265018,4.016985,n_routing,47,9,8,308517,1680.0,263517,4.160022,0.48416543555535485
2021-04-02,routing,200,37,27,1053746,6460.0,868746,30.116012,n_routing,200,38,29,1124889,6830.0,934889,79.579913,-6.751437253379847
2021-03-12,routing,197,32,23,928050,5630.0,768050,48.120224,n_routing,197,32,22,915889,5330.0,755889,93.322807,1.310381983729325
2021-04-16,routing,217,37,25,993669,6130.0,808669,98.475292,n_routing,217,37,28,1091918,6370.0,906918,98.720566,-9.887497748244133
2021-04-23,routing,203,35,24,1030337,6170.0,855337,81.387419,n_routing,203,35,24,1002272,5990.0,827272,98.461749,2.723866074886178
2021-05-07,routing,193,31,21,850029,5410.0,695029,75.274749,n_routing,193,31,23,936206,5410.0,781206,70.730585,-10.138124699274966
2021-05-08,routing,44,8,6,273417,1490.0,233417,3.964622,n_routing,44,8,6,274568,1460.0,234568,4.294979,-0.42096870348222676
2021-05-14,routing,192,31,22,842117,5260.0,687117,74.295359,n_routing,192,31,23,882698,5380.0,727698,78.439951,-4.818926586210705
2021-02-26,routing,204,37,26,1044185,6400.0,859185,48.141546,n_routing,204,36,28,1012478,6390.0,832478,171.213596,3.0365308829374107
2021-05-15,routing,47,9,8,293809,1710.0,248809,4.442237,n_routing,47,9,8,310498,1680.0,265498,5.083072,-5.680220823732425
2021-06-26,routing,49,9,7,283291,1620.0,238291,3.645662,n_routing,49,8,7,272381,1520.0,232381,7.591724,3.851163644450406
2021-05-21,routing,188,31,25,939567,5590.0,784567,85.366102,n_routing,188,32,26,945529,5480.0,785529,90.506419,-0.6345476160827275
2021-04-09,routing,205,35,25,975214,6020.0,800214,78.239376,n_routing,205,35,26,1018808,5930.0,843808,162.051626,-4.47019833595498
2021-05-22,routing,43,9,7,250912,1500.0,205912,2.363766,n_routing,43,8,6,224341,1460.0,184341,2.782389,10.589768524422905
2021-06-04,routing,181,30,18,770798,5070.0,620798,38.238812,n_routing,181,29,19,827565,5150.0,682565,50.589679,-7.3647051497279445
2021-06-05,routing,40,7,5,240686,1330.0,205686,2.944728,n_routing,40,7,6,240791,1390.0,205791,1.867314,-0.04362530433843265
2021-06-11,routing,203,35,28,1037118,6320.0,862118,41.726357,n_routing,203,35,24,935985,5870.0,760985,60.240954,9.751349412506581
2021-06-12,routing,48,9,8,315575,1710.0,270575,3.262847,n_routing,48,8,7,253089,1430.0,213089,2.300575,19.8006812960469
2021-06-18,routing,187,31,21,874333,5260.0,719333,58.301727,n_routing,187,30,21,840385,5220.0,690385,69.550143,3.882731179081654
2021-06-25,routing,176,30,21,874894,5160.0,724894,34.469675,n_routing,176,29,22,888622,5210.0,743622,50.052265,-1.5691043715010047


==> data/rq1/routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,diff_routing
2021-02-14,routing,22,5,5,153045,860.0,128045,1.297497,n_routing,22,5,4,118563,890.0,93563,1.172918,22.530628246594137
2021-01-09,routing,27,5,4,148178,800.0,123178,1.782024,n_routing,27,5,5,183993,1010.0,158993,1.988548,-24.170254693679222
2021-01-23,routing,27,5,4,171247,950.0,146247,1.518979,n_routing,27,5,4,167376,980.0,142376,2.097097,2.2604775558111965
2021-01-16,routing,36,7,5,189171,1120.0,154171,1.809729,n_routing,36,7,5,208233,1180.0,173233,2.428051,-10.076597364289452
2021-01-10,routing,9,3,3,83228,480.0,68228,0.96044,n_routing,9,3,3,65515,480.0,50515,0.618805,21.28250108136685
2021-01-24,routing,11,3,3,82092,540.0,67092,1.021038,n_routing,11,3,3,76410,510.0,61410,0.946304,6.921502704282999
2021-01-17,routing,12,4,4,119297,730.0,99297,1.011963,n_routing,12,4,4,95896,640.0,75896,0.95346,19.61574892914323
2021-02-06,routing,35,8,6,221889,1340.0,181889,1.954661,n_routing,35,8,7,231726,1370.0,191726,3.392008,-4.433297729946054
2021-02-07,routing,28,8,6,193092,1340.0,153092,1.393283,n_routing,28,8,6,194926,1280.0,154926,1.310982,-0.9498063099455182
2021-01-01,routing,79,14,12,417420,2480.0,347420,8.896806,n_routing,79,14,13,429984,2510.0,359984,10.495034,-3.0099180681328157
2021-01-02,routing,28,5,4,165811,920.0,140811,1.659146,n_routing,28,5,5,151535,860.0,126535,2.286971,8.609802727201453
2021-01-03,routing,7,3,2,39606,480.0,24606,0.974925,n_routing,7,3,2,35726,480.0,20726,0.399191,9.796495480482756
2021-02-15,routing,182,31,23,866251,5260.0,711251,37.462518,n_routing,182,31,22,885584,5380.0,730584,54.214629,-2.2318011754098985
2021-01-25,routing,175,30,22,898194,5340.0,748194,35.227261,n_routing,175,30,21,872599,5310.0,722599,56.202921,2.8496071004704997
2021-01-11,routing,180,29,24,857732,4940.0,712732,48.130417,n_routing,180,30,22,870220,5280.0,720220,83.384353,-1.4559326223109317
2021-01-26,routing,127,22,19,670504,3850.0,560504,18.459542,n_routing,127,21,18,665058,3840.0,560058,28.733084,0.812224833856323
2021-02-16,routing,125,21,15,573790,3630.0,468790,16.963164,n_routing,125,21,16,629332,3780.0,524332,33.291022,-9.67984802802419
2021-02-08,routing,198,34,25,979379,5890.0,809379,57.433193,n_routing,198,34,25,937430,5680.0,767430,84.959886,4.283224369728164
2021-02-01,routing,174,29,21,849034,5000.0,704034,44.475011,n_routing,174,29,22,869342,5180.0,724342,91.51791,-2.391894788665707
2021-01-18,routing,159,26,20,727500,4520.0,597500,30.758046,n_routing,159,26,21,762954,4700.0,632954,100.330389,-4.87340206185567
2021-01-04,routing,174,31,19,829206,5080.0,674206,39.688261,n_routing,174,31,24,881027,5350.0,726027,93.689111,-6.249472386837529
2021-01-12,routing,118,21,17,615036,3660.0,510036,18.799977,n_routing,118,21,18,556667,3630.0,451667,23.59464,9.490338776917124
2021-02-02,routing,150,26,19,696338,4430.0,566338,33.418502,n_routing,150,26,21,684289,4580.0,554289,39.076591,1.730337853169007
2021-01-19,routing,149,27,19,759849,4710.0,624849,20.951652,n_routing,149,27,23,783874,4770.0,648874,44.725628,-3.1618124127293714
2021-01-05,routing,155,31,26,820529,5470.0,665529,32.605884,n_routing,155,31,25,781220,5260.0,626220,43.868296,4.790689908583365
2021-02-09,routing,162,28,22,796235,4960.0,656235,25.792131,n_routing,162,28,21,780007,5020.0,640007,66.477943,2.0380917693896903
2021-02-17,routing,185,32,25,913883,5600.0,753883,37.106106,n_routing,185,32,24,943208,5660.0,783208,71.605352,-3.2088352666588613
2021-01-27,routing,182,33,24,902713,5670.0,737713,34.271165,n_routing,182,32,22,813819,5420.0,653819,90.25749,9.847426590732603
2021-02-20,routing,36,8,6,267492,1430.0,227492,1.959633,n_routing,36,8,6,232893,1340.0,192893,2.625923,12.934592436409313
2021-02-21,routing,20,6,5,126327,990.0,96327,1.16063,n_routing,20,6,5,120688,960.0,90688,1.041794,4.463812170003245
2021-01-13,routing,186,31,23,883162,5440.0,728162,47.280872,n_routing,186,31,22,875311,5350.0,720311,84.847368,0.8889648784707675
2021-02-03,routing,188,33,25,928079,5640.0,763079,35.718038,n_routing,188,33,24,912201,5850.0,747201,69.236278,1.7108457361927163
2021-02-18,routing,167,29,25,788223,4850.0,643223,36.121551,n_routing,167,29,23,770880,4730.0,625880,54.987622,2.2002656608599342
2021-02-27,routing,29,6,5,205845,1170.0,175845,1.691388,n_routing,29,6,5,192235,1050.0,162235,1.906538,6.611770992737254
2021-01-06,routing,193,35,27,1039388,6290.0,864388,41.107803,n_routing,193,35,21,874504,6050.0,699504,74.849503,15.863565867606708
2021-01-20,routing,179,31,21,882512,5380.0,727512,32.45655,n_routing,179,30,21,866972,5220.0,716972,88.815247,1.760882571568432
2021-01-14,routing,154,27,22,751607,4500.0,616607,23.189764,n_routing,154,27,21,743262,4710.0,608262,55.965189,1.110287690242374
2021-02-04,routing,156,26,21,772787,4700.0,642787,25.310977,n_routing,156,27,21,683112,4620.0,548112,50.460099,11.604103071092034
2021-02-10,routing,185,31,24,868217,5470.0,713217,38.95872,n_routing,185,31,25,902387,5260.0,747387,96.180591,-3.9356520316925376
2021-03-14,routing,25,7,6,169715,1180.0,134715,1.292344,n_routing,25,7,7,203404,1270.0,168404,1.42771,-19.85033733023009
2021-03-06,routing,38,7,6,227788,1270.0,192788,2.981678,n_routing,38,7,6,220825,1270.0,185825,2.685047,3.0567896465134248
2021-03-07,routing,23,6,5,124424,960.0,94424,1.332813,n_routing,23,6,6,152531,960.0,122531,1.214223,-22.58969330675754
2021-01-07,routing,137,23,19,703942,4160.0,588942,18.179467,n_routing,137,23,19,678357,3920.0,563357,31.039542,3.6345323904526223
2021-03-21,routing,16,5,3,92853,800.0,67853,1.081635,n_routing,16,5,4,87425,830.0,62425,0.739308,5.845799274121461
2021-03-01,routing,169,28,23,873491,5080.0,733491,46.74192,n_routing,169,28,21,800283,4930.0,660283,41.89495,8.381082346583995
2021-02-22,routing,180,32,21,893035,5480.0,733035,30.317432,n_routing,180,32,23,875490,5510.0,715490,100.764661,1.9646486419905156
2021-01-21,routing,165,29,24,807255,4940.0,662255,33.979993,n_routing,165,29,23,755520,4970.0,610520,49.510344,6.408755597673598
2021-02-11,routing,158,27,23,811934,4860.0,676934,35.795814,n_routing,158,26,21,773933,4550.0,643933,70.025745,4.680306527377841
2021-03-15,routing,210,37,29,1059236,6430.0,874236,54.065454,n_routing,210,37,30,1076084,6370.0,891084,74.149817,-1.590580380576189
2021-02-23,routing,162,32,25,892317,5510.0,732317,21.519654,n_routing,162,32,23,893155,5450.0,733155,46.305153,-0.09391281349565234
2021-03-02,routing,158,26,22,756777,4610.0,626777,42.957157,n_routing,158,26,18,698229,4370.0,568229,76.629589,7.736493048810944
2021-04-01,routing,180,32,26,880009,5420.0,720009,31.860173,n_routing,180,32,27,939793,5780.0,779793,53.799618,-6.79356688397505
2021-04-11,routing,17,5,4,106838,860.0,81838,0.85065,n_routing,17,5,4,98749,800.0,73749,1.039997,7.571276137703813
2021-03-16,routing,167,31,25,862478,5350.0,707478,29.029697,n_routing,167,31,25,883889,5380.0,728889,58.38603,-2.482498104299472
2021-02-24,routing,196,33,24,898752,5640.0,733752,56.057935,n_routing,196,33,25,952763,5760.0,787763,63.39139,-6.009555472477391
2021-03-08,routing,202,35,25,980176,6050.0,805176,36.397924,n_routing,202,35,27,992356,6200.0,817356,141.055738,-1.242633975939015
2021-03-03,routing,174,29,23,828081,4910.0,683081,30.267644,n_routing,174,29,23,865525,5060.0,720525,65.352727,-4.5217798741910515
2021-04-05,routing,204,35,26,983719,5840.0,808719,78.220271,n_routing,204,35,26,1040005,6140.0,865005,85.284375,-5.7217559079371245
2021-03-22,routing,232,39,27,1075279,6660.0,880279,57.205059,n_routing,232,39,32,1172018,6870.0,977018,177.747085,-8.996641801802136
2021-04-06,routing,170,30,23,838912,5160.0,688912,49.367227,n_routing,170,30,24,792380,5100.0,642380,46.763756,5.546708117180348
2021-03-09,routing,172,29,23,800657,4850.0,655657,32.510944,n_routing,172,29,24,818567,5030.0,673567,62.322553,-2.236912935251924
2021-02-25,routing,167,33,27,884524,5730.0,719524,31.686782,n_routing,167,33,24,910994,5730.0,745994,69.617015,-2.992570015058947
2021-04-18,routing,16,5,5,118448,800.0,93448,0.51452,n_routing,16,5,5,109175,800.0,84175,0.675249,7.828751857355126
2021-04-12,routing,212,36,28,1096429,6390.0,916429,76.503149,n_routing,212,36,29,1063840,6570.0,883840,124.319733,2.9722854831457397
2021-03-04,routing,177,30,21,776917,5130.0,626917,38.29366,n_routing,177,30,23,856149,5190.0,706149,70.39704,-10.19825798637435
2021-04-25,routing,17,5,5,154593,860.0,129593,0.715671,n_routing,17,5,5,122383,830.0,97383,0.787489,20.835354770267735
2021-03-17,routing,232,41,28,1075152,6950.0,870152,65.533686,n_routing,232,41,29,1088010,6980.0,883010,111.084928,-1.195923925175231
2021-03-23,routing,196,35,27,986549,5930.0,811549,36.01426,n_routing,196,35,26,971418,5930.0,796418,76.36908,1.5337302049872839
2021-04-19,routing,195,34,23,922476,5860.0,752476,67.69377,n_routing,195,34,28,1015271,5980.0,845271,72.114842,-10.059340297200144
2021-04-13,routing,187,34,26,924835,5860.0,754835,77.960872,n_routing,187,34,24,913479,5890.0,743479,75.078163,1.2278947055420697
2021-03-18,routing,172,30,24,848856,5190.0,698856,29.754781,n_routing,172,30,26,797039,4980.0,647039,60.424702,6.10433336160668
2021-05-02,routing,15,4,4,116236,700.0,96236,0.623129,n_routing,15,4,4,97217,640.0,77217,0.891218,16.362400633194536
2021-04-07,routing,212,36,24,981199,6240.0,801199,78.87955,n_routing,212,36,26,989458,6090.0,809458,109.756865,-0.8417252769315908
2021-04-26,routing,217,37,24,994651,6370.0,809651,76.46364,n_routing,217,37,29,1098403,6370.0,913403,92.750214,-10.430995394364455
2021-03-10,routing,201,33,26,998939,5820.0,833939,54.653273,n_routing,201,33,26,947571,5790.0,782571,129.443819,5.142255933545492
2021-04-27,routing,167,30,27,862145,5220.0,712145,38.459809,n_routing,167,30,22,814948,5190.0,664948,59.074823,5.474369160640031
2021-04-20,routing,169,30,24,848682,5340.0,698682,44.517733,n_routing,169,30,23,832771,5220.0,682771,99.306515,1.8747893792963677
2021-03-24,routing,209,36,23,981783,6060.0,801783,41.965557,n_routing,209,37,28,1077440,6340.0,892440,124.214424,-9.743191723629357
2021-05-09,routing,24,5,5,146719,860.0,121719,1.12385,n_routing,24,5,5,133011,890.0,108011,1.189899,9.343029873431526
2021-04-14,routing,234,42,28,1117628,7350.0,907628,88.655637,n_routing,234,42,29,1171449,7230.0,961449,119.348038,-4.815645277319466
2021-04-08,routing,181,29,22,855162,5120.0,710162,68.902257,n_routing,181,29,23,862885,5090.0,717885,100.676596,-0.9031037394084396
2021-05-16,routing,14,4,3,108404,670.0,88404,0.633602,n_routing,14,4,3,97807,670.0,77807,0.763725,9.775469539869377
2021-03-11,routing,168,30,24,821677,5280.0,671677,41.656149,n_routing,168,30,23,821914,5220.0,671914,82.031381,-0.028843450650316366
2021-05-23,routing,15,4,4,120766,700.0,100766,0.653018,n_routing,15,4,4,101103,670.0,81103,0.637778,16.28190053491877
2021-03-25,routing,148,26,24,630318,4280.0,500318,17.608478,n_routing,148,26,22,603708,4220.0,473708,44.220242,4.221678581287541
2021-06-01,routing,155,28,22,760836,4840.0,620836,25.265038,n_routing,155,28,20,749950,4720.0,609950,51.423407,1.4307945470508756
2021-04-21,routing,215,38,26,1060158,6590.0,870158,85.811183,n_routing,215,38,29,1069818,6350.0,879818,113.703837,-0.9111849365849242
2021-04-15,routing,187,33,25,892447,5550.0,727447,99.722123,n_routing,187,33,24,935758,5850.0,770758,91.474158,-4.853061302239797
2021-05-24,routing,215,37,25,1023299,6520.0,838299,94.337618,n_routing,215,37,29,1088599,6430.0,903599,86.439629,-6.381321588313875
2021-06-06,routing,23,5,5,142088,800.0,117088,1.719242,n_routing,23,5,5,128733,860.0,103733,1.255306,9.399104780136254
2021-05-03,routing,217,35,24,949126,6080.0,774126,159.887249,n_routing,217,35,23,951791,5930.0,776791,200.524929,-0.28078463765611733
2021-05-10,routing,217,34,28,1073367,6130.0,903367,202.689683,n_routing,217,34,25,1010774,6070.0,840774,164.985923,5.831463050382581
2021-05-04,routing,170,29,24,866425,5240.0,721425,45.630199,n_routing,170,29,24,861403,5420.0,716403,57.970713,0.5796231641515422
2021-06-02,routing,179,27,23,875646,4860.0,740646,61.121851,n_routing,179,28,20,845815,4900.0,705815,84.398726,3.4067419939107815
2021-05-17,routing,220,35,26,1077401,6290.0,902401,139.814565,n_routing,220,35,26,1029922,6110.0,854922,150.023643,4.406808607008903
2021-05-25,routing,167,27,21,769222,4710.0,634222,33.412807,n_routing,167,27,20,801488,4710.0,666488,71.062169,-4.194627818757134
2021-04-22,routing,212,36,28,989174,6090.0,809174,83.39255,n_routing,212,36,27,957039,6120.0,777039,86.890567,3.2486701025299896
2021-06-13,routing,19,5,5,148017,890.0,123017,1.497832,n_routing,19,5,4,132647,920.0,107647,1.009654,10.383942384996319
2021-06-03,routing,156,26,22,738756,4340.0,608756,44.546179,n_routing,156,26,21,743273,4490.0,613273,36.304152,-0.6114332743152001
2021-06-19,routing,37,7,6,237962,1300.0,202962,2.814204,n_routing,37,6,5,203895,1110.0,173895,5.209656,14.316151318277708
2021-06-20,routing,25,5,5,143831,860.0,118831,2.033953,n_routing,25,5,5,129204,830.0,104204,2.468455,10.169574013946924
2021-05-11,routing,166,27,20,724095,4470.0,589095,52.53987,n_routing,166,27,22,814780,4770.0,679780,70.610818,-12.523909155566605
2021-05-18,routing,167,28,22,807146,4930.0,667146,29.024923,n_routing,167,29,21,786750,5150.0,641750,76.643484,2.5269282137308493
2021-06-07,routing,211,35,26,1005259,6080.0,830259,78.107853,n_routing,211,35,28,1020605,6140.0,845605,142.256462,-1.5265717591187942
2021-06-14,routing,207,33,23,934064,5610.0,769064,46.778571,n_routing,207,33,25,952981,5820.0,787981,97.635072,-2.025235958135631
2021-05-26,routing,196,33,23,898307,5610.0,733307,73.627586,n_routing,196,33,27,1016931,6030.0,851931,110.986546,-13.205285052882811
2021-06-21,routing,200,32,26,963078,5570.0,803078,58.691434,n_routing,200,32,26,998097,5810.0,838097,85.996722,-3.6361540809778647
2021-05-05,routing,212,38,25,1082141,6560.0,892141,122.179214,n_routing,212,37,26,1095240,6430.0,910240,133.145079,-1.2104707242401869
2021-06-08,routing,162,28,22,838923,4990.0,698923,27.207455,n_routing,162,28,24,875516,5020.0,735516,53.641753,-4.361902105437567
2021-05-27,routing,141,25,22,783749,4540.0,658749,24.4454,n_routing,141,25,20,745910,4510.0,620910,41.59964,4.82794874379425
2021-06-27,routing,20,6,6,190306,1110.0,160306,1.37014,n_routing,20,6,5,126674,990.0,96674,1.294311,33.43667566971089
2021-06-15,routing,174,28,23,818594,4870.0,678594,51.857669,n_routing,174,28,24,825735,4960.0,685735,55.958755,-0.8723494186373221
2021-05-19,routing,215,34,25,991733,5770.0,821733,51.36667,n_routing,215,34,25,994780,5950.0,824780,109.478083,-0.30723995268887894
2021-05-06,routing,175,31,25,893908,5290.0,738908,69.28809,n_routing,175,31,23,850979,5350.0,695979,60.629151,4.802395772271867
2021-06-22,routing,165,28,23,901720,4900.0,761720,50.862885,n_routing,165,29,22,833594,4970.0,688594,63.224557,7.55511688772568
2021-05-12,routing,218,36,28,1052844,6270.0,872844,83.034646,n_routing,218,36,31,1073648,6450.0,893648,140.518346,-1.9759812469843585
2021-06-09,routing,195,34,23,955984,5740.0,785984,52.618138,n_routing,195,34,25,941470,5860.0,771470,81.21304,1.5182262464643759
2021-06-16,routing,206,36,26,1039418,6180.0,859418,72.741122,n_routing,206,36,24,978918,6300.0,798918,58.637667,5.8205649700120645
2021-05-20,routing,195,31,27,952733,5440.0,797733,58.32316,n_routing,195,32,24,857692,5330.0,697692,63.696997,9.975617512986325
2021-05-13,routing,190,31,25,885031,5320.0,730031,102.678692,n_routing,190,31,26,913283,5380.0,758283,67.408132,-3.1922045668456813
2021-06-10,routing,174,30,21,839514,5250.0,689514,31.480517,n_routing,174,30,24,854190,5190.0,704190,48.65613,-1.7481542892673618
2021-06-23,routing,202,34,28,1020086,6070.0,850086,38.175474,n_routing,202,34,29,1036545,5920.0,866545,75.049708,-1.6134914115084416
2021-06-17,routing,172,28,24,826858,4960.0,686858,28.619275,n_routing,172,28,21,784024,4870.0,644024,55.168894,5.180333261575748
2021-06-24,routing,176,32,23,925847,5630.0,765847,39.058079,n_routing,176,32,23,920575,5600.0,760575,31.553841,0.5694245377475976
2021-03-20,routing,48,10,8,264036,1660.0,214036,2.820531,n_routing,48,10,7,279550,1750.0,229550,3.795501,-5.875713917799088
2021-03-13,routing,54,10,9,308529,1780.0,258529,3.307918,n_routing,54,11,10,338631,1940.0,283631,5.645519,-9.756619312933307
2021-01-08,routing,156,26,18,754405,4490.0,624405,22.817161,n_routing,156,25,19,754459,4210.0,629459,44.000968,-0.00715795892126908
2021-01-22,routing,160,27,20,770490,4740.0,635490,31.833549,n_routing,160,27,19,771600,4590.0,636600,44.821267,-0.14406416695868862
2021-02-19,routing,182,33,23,885121,5550.0,720121,32.556588,n_routing,182,33,23,914208,5520.0,749208,58.351207,-3.2862173646315025
2021-03-05,routing,203,37,24,959564,6310.0,774564,37.428311,n_routing,203,37,22,931347,6370.0,746347,67.879913,2.9406063587212525
2021-02-12,routing,192,33,23,918859,5760.0,753859,47.605659,n_routing,192,33,23,902994,5790.0,737994,80.38869,1.7265978784557805
2021-02-13,routing,41,9,6,254726,1500.0,209726,2.347303,n_routing,41,9,8,253752,1560.0,208752,3.085843,0.38237164639652016
2021-03-27,routing,40,7,5,219020,1330.0,184020,2.698509,n_routing,40,7,6,234912,1240.0,199912,3.420972,-7.255958359967126
2021-01-15,routing,165,28,20,824133,4870.0,684133,26.457741,n_routing,165,27,19,737450,4650.0,602450,52.289344,10.518083852970333
2021-04-03,routing,43,9,7,289051,1620.0,244051,1.698038,n_routing,43,9,8,249497,1560.0,204497,3.027193,13.684090350837742
2021-02-05,routing,200,36,25,940629,6180.0,760629,47.235958,n_routing,200,36,27,1016443,6120.0,836443,65.458256,-8.059925858122597
2021-04-10,routing,51,10,9,317728,1870.0,267728,5.457998,n_routing,51,10,8,322008,1810.0,272008,4.038474,-1.347064155504079
2021-03-19,routing,208,37,25,967914,6190.0,782914,38.222291,n_routing,208,37,30,1067026,6340.0,882026,115.016176,-10.239752705302331
2021-04-17,routing,41,8,7,273197,1460.0,233197,3.250355,n_routing,41,8,7,283613,1550.0,243613,3.506365,-3.812633374451403
2021-03-26,routing,224,42,28,1118000,7080.0,908000,70.87333,n_routing,224,42,28,1105004,7140.0,895004,127.73749,1.162432915921288
2021-02-26,routing,204,37,26,1044185,6400.0,859185,48.141546,n_routing,204,37,26,1029450,6430.0,844450,81.709776,1.4111484076097627
2021-04-24,routing,51,9,6,289150,1650.0,244150,4.065511,n_routing,51,9,7,303788,1680.0,258788,11.479712,-5.062424347224624
2021-04-02,routing,200,37,27,1053746,6460.0,868746,30.116012,n_routing,200,37,24,983331,6280.0,798331,60.236044,6.68235039563614
2021-05-01,routing,47,9,8,310018,1680.0,265018,4.016985,n_routing,47,8,6,255197,1430.0,215197,7.233893,17.683166783864163
2021-03-12,routing,197,32,23,928050,5630.0,768050,48.120224,n_routing,197,32,25,926741,5600.0,766741,308.403302,0.1410484348903615
2021-04-09,routing,205,35,25,975214,6020.0,800214,78.239376,n_routing,205,35,26,1002039,6080.0,827039,278.978108,-2.7506783126575294
2021-04-16,routing,217,37,25,993669,6130.0,808669,98.475292,n_routing,217,37,27,1077226,6430.0,892226,301.775102,-8.40893698002051
2021-05-14,routing,192,31,22,842117,5260.0,687117,74.295359,n_routing,192,31,24,923105,5530.0,768105,286.267413,-9.61719096040099
2021-05-21,routing,188,31,25,939567,5590.0,784567,85.366102,n_routing,188,31,24,924180,5350.0,769180,283.270865,1.6376692668005581
2021-04-23,routing,203,35,24,1030337,6170.0,855337,81.387419,n_routing,203,35,26,1006122,5990.0,831122,313.850098,2.3502019242247925
2021-05-15,routing,47,9,8,293809,1710.0,248809,4.442237,n_routing,47,9,8,260061,1620.0,215061,5.657804,11.486373800666419
2021-05-22,routing,43,9,7,250912,1500.0,205912,2.363766,n_routing,43,8,6,226142,1370.0,186142,5.829771,9.871986991455172
2021-06-26,routing,49,9,7,283291,1620.0,238291,3.645662,n_routing,49,8,8,284511,1610.0,244511,8.321135,-0.4306525798560491
2021-05-07,routing,193,31,21,850029,5410.0,695029,75.274749,n_routing,193,31,23,914811,5440.0,759811,307.186941,-7.62115174894033
2021-06-04,routing,181,30,18,770798,5070.0,620798,38.238812,n_routing,181,29,23,860277,5060.0,715277,72.950113,-11.608618600463416
2021-05-08,routing,44,8,6,273417,1490.0,233417,3.964622,n_routing,44,7,5,217070,1300.0,182070,3.947301,20.608447901922705
2021-06-05,routing,40,7,5,240686,1330.0,205686,2.944728,n_routing,40,6,6,205928,1110.0,175928,3.642977,14.441222173288018
2021-06-11,routing,203,35,28,1037118,6320.0,862118,41.726357,n_routing,203,35,25,1029271,6080.0,854271,86.684727,0.7566159299134717
2021-06-12,routing,48,9,8,315575,1710.0,270575,3.262847,n_routing,48,8,7,283803,1550.0,243803,3.730308,10.067971163748712
2021-06-18,routing,187,31,21,874333,5260.0,719333,58.301727,n_routing,187,30,23,869858,5280.0,719858,77.239177,0.5118187235298222
2021-06-25,routing,176,30,21,874894,5160.0,724894,34.469675,n_routing,176,29,18,763199,4880.0,618199,54.535507,12.76668945037913


==> data/rq1/routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,diff_routing
2021-02-14,routing,22,5,5,153045,860.0,128045,1.297497,n_routing,22,5,5,124142,800.0,99142,0.860927,18.88529517462184
2021-01-09,routing,27,5,4,148178,800.0,123178,1.782024,n_routing,27,5,5,166437,890.0,141437,1.389515,-12.322342048077312
2021-01-10,routing,9,3,3,83228,480.0,68228,0.96044,n_routing,9,3,3,61915,480.0,46915,0.370513,25.607968472148794
2021-01-16,routing,36,7,5,189171,1120.0,154171,1.809729,n_routing,36,7,5,171146,1120.0,136146,1.981041,9.528416089146857
2021-02-06,routing,35,8,6,221889,1340.0,181889,1.954661,n_routing,35,8,7,228158,1460.0,188158,1.926383,-2.82528651713244
2021-01-23,routing,27,5,4,171247,950.0,146247,1.518979,n_routing,27,4,4,141250,790.0,121250,2.070996,17.516803214070904
2021-01-17,routing,12,4,4,119297,730.0,99297,1.011963,n_routing,12,4,4,85097,640.0,65097,0.425697,28.667946385910795
2021-01-24,routing,11,3,3,82092,540.0,67092,1.021038,n_routing,11,3,3,62636,480.0,47636,0.390666,23.700238756517077
2021-02-07,routing,28,8,6,193092,1340.0,153092,1.393283,n_routing,28,8,8,172805,1280.0,132805,1.337969,10.506390736022206
2021-01-01,routing,79,14,12,417420,2480.0,347420,8.896806,n_routing,79,14,13,468702,2660.0,398702,12.067646,-12.285467874083658
2021-01-02,routing,28,5,4,165811,920.0,140811,1.659146,n_routing,28,5,5,161905,830.0,136905,1.378185,2.355694133682325
2021-01-03,routing,7,3,2,39606,480.0,24606,0.974925,n_routing,7,3,2,33926,480.0,18926,0.374339,14.341261425036611
2021-02-01,routing,174,29,21,849034,5000.0,704034,44.475011,n_routing,174,29,20,797076,5000.0,652076,44.338785,6.119660696744771
2021-02-15,routing,182,31,23,866251,5260.0,711251,37.462518,n_routing,182,31,26,917594,5530.0,762594,49.058057,-5.927035004865795
2021-01-18,routing,159,26,20,727500,4520.0,597500,30.758046,n_routing,159,26,18,704772,4460.0,574772,51.816219,3.1241237113402063
2021-01-25,routing,175,30,22,898194,5340.0,748194,35.227261,n_routing,175,30,20,872142,5190.0,722142,52.650289,2.9004869772009165
2021-02-16,routing,125,21,15,573790,3630.0,468790,16.963164,n_routing,125,21,15,608180,3600.0,503180,22.346524,-5.993481935899894
2021-02-08,routing,198,34,25,979379,5890.0,809379,57.433193,n_routing,198,34,26,988270,6040.0,818270,83.249739,-0.90782015950924
2021-01-11,routing,180,29,24,857732,4940.0,712732,48.130417,n_routing,180,29,19,794432,4910.0,649432,94.33353,7.379927529811177
2021-01-26,routing,127,22,19,670504,3850.0,560504,18.459542,n_routing,127,21,16,625603,3660.0,520603,47.1859,6.696604345387947
2021-01-04,routing,174,31,19,829206,5080.0,674206,39.688261,n_routing,174,31,23,875609,5380.0,720609,90.479685,-5.596076246433335
2021-01-12,routing,118,21,17,615036,3660.0,510036,18.799977,n_routing,118,21,17,614806,3750.0,509806,23.043624,0.03739618493876781
2021-01-19,routing,149,27,19,759849,4710.0,624849,20.951652,n_routing,149,27,19,743181,4770.0,608181,76.640696,2.193593727174741
2021-02-02,routing,150,26,19,696338,4430.0,566338,33.418502,n_routing,150,26,19,751128,4580.0,621128,90.574659,-7.8683053344783715
2021-02-09,routing,162,28,22,796235,4960.0,656235,25.792131,n_routing,162,28,20,767687,4930.0,627687,50.117486,3.585373664810012
2021-01-05,routing,155,31,26,820529,5470.0,665529,32.605884,n_routing,155,31,21,759104,5200.0,604104,41.815259,7.486024259959124
2021-02-17,routing,185,32,25,913883,5600.0,753883,37.106106,n_routing,185,32,26,871029,5450.0,711029,80.435634,4.689221705623149
2021-02-10,routing,185,31,24,868217,5470.0,713217,38.95872,n_routing,185,31,20,801875,5290.0,646875,51.2168,7.641177263287864
2021-02-03,routing,188,33,25,928079,5640.0,763079,35.718038,n_routing,188,33,24,887189,5610.0,722189,57.79071,4.405874930905666
2021-01-20,routing,179,31,21,882512,5380.0,727512,32.45655,n_routing,179,31,19,774043,5290.0,619043,64.01935,12.290937686966297
2021-01-13,routing,186,31,23,883162,5440.0,728162,47.280872,n_routing,186,31,21,843170,5410.0,688170,80.020038,4.5282745407977245
2021-01-27,routing,182,33,24,902713,5670.0,737713,34.271165,n_routing,182,32,24,946162,5660.0,786162,99.603466,-4.8131576702672945
2021-02-20,routing,36,8,6,267492,1430.0,227492,1.959633,n_routing,36,8,8,271598,1460.0,231598,1.966491,-1.5349991775454968
2021-02-21,routing,20,6,5,126327,990.0,96327,1.16063,n_routing,20,6,5,123159,960.0,93159,0.803082,2.507777434752666
2021-01-06,routing,193,35,27,1039388,6290.0,864388,41.107803,n_routing,193,35,26,1013683,6020.0,838683,62.676265,2.4730899336917496
2021-02-18,routing,167,29,25,788223,4850.0,643223,36.121551,n_routing,167,29,24,796805,4820.0,651805,57.975832,-1.0887781757193078
2021-02-27,routing,29,6,5,205845,1170.0,175845,1.691388,n_routing,29,6,5,199763,1080.0,169763,1.455202,2.954650343705215
2021-02-11,routing,158,27,23,811934,4860.0,676934,35.795814,n_routing,158,27,22,806553,4650.0,671553,37.76883,0.6627385969795575
2021-03-06,routing,38,7,6,227788,1270.0,192788,2.981678,n_routing,38,7,7,232381,1270.0,197381,2.736344,-2.0163485346023498
2021-03-07,routing,23,6,5,124424,960.0,94424,1.332813,n_routing,23,5,5,125440,860.0,100440,0.968048,-0.8165627210184531
2021-02-04,routing,156,26,21,772787,4700.0,642787,25.310977,n_routing,156,26,19,711596,4610.0,581596,44.629756,7.918223262037276
2021-01-14,routing,154,27,22,751607,4500.0,616607,23.189764,n_routing,154,27,23,722306,4650.0,587306,40.509093,3.8984469277162135
2021-03-14,routing,25,7,6,169715,1180.0,134715,1.292344,n_routing,25,7,5,130599,1120.0,95599,1.130178,23.04805114456589
2021-01-07,routing,137,23,19,703942,4160.0,588942,18.179467,n_routing,137,23,20,675375,4010.0,560375,32.617183,4.058146835960917
2021-03-21,routing,16,5,3,92853,800.0,67853,1.081635,n_routing,16,5,5,119901,800.0,94901,0.614211,-29.129915026978125
2021-01-21,routing,165,29,24,807255,4940.0,662255,33.979993,n_routing,165,29,23,839486,5090.0,694486,50.215192,-3.9926665056270942
2021-03-01,routing,169,28,23,873491,5080.0,733491,46.74192,n_routing,169,28,21,870142,5050.0,730142,74.853586,0.38340406483867606
2021-03-08,routing,202,35,25,980176,6050.0,805176,36.397924,n_routing,202,35,24,953506,5900.0,778506,61.453586,2.720939912831981
2021-02-22,routing,180,32,21,893035,5480.0,733035,30.317432,n_routing,180,32,22,897455,5570.0,737455,91.120444,-0.49494140767159184
2021-04-01,routing,180,32,26,880009,5420.0,720009,31.860173,n_routing,180,32,25,888091,5450.0,728091,62.396493,-0.918399698184905
2021-04-11,routing,17,5,4,106838,860.0,81838,0.85065,n_routing,17,5,4,98614,800.0,73614,0.659265,7.6976356727007245
2021-03-15,routing,210,37,29,1059236,6430.0,874236,54.065454,n_routing,210,37,30,1096114,6580.0,911114,94.991528,-3.481565958860915
2021-02-23,routing,162,32,25,892317,5510.0,732317,21.519654,n_routing,162,32,22,858044,5600.0,698044,40.199191,3.8408995906163392
2021-03-09,routing,172,29,23,800657,4850.0,655657,32.510944,n_routing,172,29,23,853420,5270.0,708420,58.418858,-6.5899629928920875
2021-03-02,routing,158,26,22,756777,4610.0,626777,42.957157,n_routing,158,26,21,792162,4640.0,662162,68.782685,-4.6757499236895415
2021-03-16,routing,167,31,25,862478,5350.0,707478,29.029697,n_routing,167,31,23,834995,5320.0,679995,44.792509,3.186516061858969
2021-03-22,routing,232,39,27,1075279,6660.0,880279,57.205059,n_routing,232,39,29,1072977,6840.0,877977,138.996265,0.21408397262477924
2021-02-24,routing,196,33,24,898752,5640.0,733752,56.057935,n_routing,196,33,26,943720,5700.0,778720,56.220482,-5.00338246813359
2021-04-12,routing,212,36,28,1096429,6390.0,916429,76.503149,n_routing,212,37,28,1075358,6550.0,890358,94.003942,1.921784265100613
2021-04-05,routing,204,35,26,983719,5840.0,808719,78.220271,n_routing,204,35,30,1034989,6140.0,859989,159.534942,-5.211854198200909
2021-03-03,routing,174,29,23,828081,4910.0,683081,30.267644,n_routing,174,29,23,893577,5180.0,748577,59.001738,-7.9093711847029455
2021-03-10,routing,201,33,26,998939,5820.0,833939,54.653273,n_routing,201,33,25,979058,5700.0,814058,73.389646,1.9902116145230089
2021-03-23,routing,196,35,27,986549,5930.0,811549,36.01426,n_routing,196,35,29,1001475,6110.0,826475,55.009944,-1.5129506998638689
2021-02-25,routing,167,33,27,884524,5730.0,719524,31.686782,n_routing,167,33,25,883055,5640.0,718055,60.372566,0.16607802614739678
2021-04-18,routing,16,5,5,118448,800.0,93448,0.51452,n_routing,16,5,5,114725,800.0,89725,0.57708,3.1431514250979333
2021-04-06,routing,170,30,23,838912,5160.0,688912,49.367227,n_routing,170,30,26,841620,5160.0,691620,50.332828,-0.3227990540128166
2021-03-04,routing,177,30,21,776917,5130.0,626917,38.29366,n_routing,177,30,25,913534,5640.0,763534,42.764725,-17.584503878792717
2021-04-25,routing,17,5,5,154593,860.0,129593,0.715671,n_routing,17,5,5,107641,830.0,82641,0.755641,30.37136222209285
2021-04-13,routing,187,34,26,924835,5860.0,754835,77.960872,n_routing,187,34,25,967280,5950.0,797280,59.843575,-4.589467310385095
2021-03-11,routing,168,30,24,821677,5280.0,671677,41.656149,n_routing,168,30,23,848511,5190.0,698511,40.284002,-3.2657601466269592
2021-05-02,routing,15,4,4,116236,700.0,96236,0.623129,n_routing,15,4,4,90615,640.0,70615,0.496065,22.04222443993255
2021-03-17,routing,232,41,28,1075152,6950.0,870152,65.533686,n_routing,232,41,31,1141802,7040.0,936802,87.166677,-6.199123472774082
2021-03-24,routing,209,36,23,981783,6060.0,801783,41.965557,n_routing,209,36,25,923776,5970.0,743776,60.985146,5.908332085603438
2021-03-18,routing,172,30,24,848856,5190.0,698856,29.754781,n_routing,172,30,22,793295,5040.0,643295,42.3558,6.545397570377072
2021-05-09,routing,24,5,5,146719,860.0,121719,1.12385,n_routing,24,5,4,109830,860.0,84830,1.010477,25.142619565291476
2021-04-19,routing,195,34,23,922476,5860.0,752476,67.69377,n_routing,195,34,23,921560,5770.0,751560,74.188593,0.099297976315915
2021-03-25,routing,148,26,24,630318,4280.0,500318,17.608478,n_routing,148,26,23,669838,4340.0,539838,42.280068,-6.269851091036588
2021-05-16,routing,14,4,3,108404,670.0,88404,0.633602,n_routing,14,4,4,111454,700.0,91454,0.565676,-2.8135493155234124
2021-05-03,routing,217,35,24,949126,6080.0,774126,159.887249,n_routing,217,35,24,989096,6110.0,814096,77.867757,-4.211242764395876
2021-04-26,routing,217,37,24,994651,6370.0,809651,76.46364,n_routing,217,37,25,1018611,6340.0,833611,90.305796,-2.4088851265418723
2021-04-07,routing,212,36,24,981199,6240.0,801199,78.87955,n_routing,212,36,26,1021056,6270.0,841056,94.575723,-4.062070996811045
2021-04-20,routing,169,30,24,848682,5340.0,698682,44.517733,n_routing,169,30,23,821830,5100.0,671830,43.518471,3.163964830171961
2021-04-14,routing,234,42,28,1117628,7350.0,907628,88.655637,n_routing,234,42,35,1179001,7290.0,969001,115.445569,-5.491362063226762
2021-05-04,routing,170,29,24,866425,5240.0,721425,45.630199,n_routing,170,29,25,832325,5090.0,687325,39.097659,3.9357128430042994
2021-05-10,routing,217,34,28,1073367,6130.0,903367,202.689683,n_routing,217,34,28,1039834,6130.0,869834,83.130688,3.124094554798126
2021-04-27,routing,167,30,27,862145,5220.0,712145,38.459809,n_routing,167,30,22,821781,5250.0,671781,53.07164,4.6818110642641315
2021-05-23,routing,15,4,4,120766,700.0,100766,0.653018,n_routing,15,4,4,90303,640.0,70303,0.558686,25.224814931354853
2021-05-17,routing,220,35,26,1077401,6290.0,902401,139.814565,n_routing,220,35,30,1050658,6110.0,875658,66.628279,2.4821770167282193
2021-04-15,routing,187,33,25,892447,5550.0,727447,99.722123,n_routing,187,33,26,889349,5730.0,724349,59.567071,0.3471354601449722
2021-04-08,routing,181,29,22,855162,5120.0,710162,68.902257,n_routing,181,29,21,837795,4910.0,692795,90.647174,2.030843278817347
2021-05-11,routing,166,27,20,724095,4470.0,589095,52.53987,n_routing,166,27,20,763618,4800.0,628618,47.854955,-5.458261692181274
2021-05-05,routing,212,38,25,1082141,6560.0,892141,122.179214,n_routing,212,37,23,974940,6280.0,789940,61.175423,9.906380037351878
2021-06-06,routing,23,5,5,142088,800.0,117088,1.719242,n_routing,23,5,4,112320,860.0,87320,1.028664,20.950396937109396
2021-04-21,routing,215,38,26,1060158,6590.0,870158,85.811183,n_routing,215,38,27,1099397,6650.0,909397,71.676419,-3.701240758452985
2021-05-18,routing,167,28,22,807146,4930.0,667146,29.024923,n_routing,167,28,23,839969,4870.0,699969,40.29976,-4.066550537325341
2021-06-01,routing,155,28,22,760836,4840.0,620836,25.265038,n_routing,155,28,22,832484,4840.0,692484,45.604803,-9.417009710371223
2021-05-06,routing,175,31,25,893908,5290.0,738908,69.28809,n_routing,175,31,26,882746,5530.0,727746,47.389571,1.2486743602249897
2021-06-13,routing,19,5,5,148017,890.0,123017,1.497832,n_routing,19,5,5,112392,860.0,87392,0.716157,24.06818135754677
2021-06-07,routing,211,35,26,1005259,6080.0,830259,78.107853,n_routing,211,35,26,956609,5900.0,781609,72.777906,4.8395488127935185
2021-05-24,routing,215,37,25,1023299,6520.0,838299,94.337618,n_routing,215,37,27,1055795,6400.0,870795,127.461997,-3.1756114293085402
2021-05-19,routing,215,34,25,991733,5770.0,821733,51.36667,n_routing,215,34,27,970037,6040.0,800037,89.603815,2.187685596828985
2021-06-02,routing,179,27,23,875646,4860.0,740646,61.121851,n_routing,179,28,24,871438,4990.0,731438,57.926263,0.4805594955038908
2021-05-12,routing,218,36,28,1052844,6270.0,872844,83.034646,n_routing,218,36,29,1028693,6210.0,848693,123.106202,2.293882094593311
2021-04-22,routing,212,36,28,989174,6090.0,809174,83.39255,n_routing,212,36,25,966393,6120.0,786393,125.00288,2.3030326312660865
2021-06-19,routing,37,7,6,237962,1300.0,202962,2.814204,n_routing,37,7,6,221002,1270.0,186002,2.451455,7.127188374614434
2021-06-14,routing,207,33,23,934064,5610.0,769064,46.778571,n_routing,207,33,25,917356,5730.0,752356,81.425229,1.7887425272786448
2021-06-20,routing,25,5,5,143831,860.0,118831,2.033953,n_routing,25,5,5,125613,860.0,100613,1.562362,12.666254145490193
2021-06-08,routing,162,28,22,838923,4990.0,698923,27.207455,n_routing,162,28,24,877788,5110.0,737788,58.980973,-4.632725530233406
2021-06-03,routing,156,26,22,738756,4340.0,608756,44.546179,n_routing,156,27,22,785697,4710.0,650697,40.483617,-6.354060068547667
2021-06-27,routing,20,6,6,190306,1110.0,160306,1.37014,n_routing,20,6,5,128129,960.0,98129,0.763524,32.672117537019325
2021-05-20,routing,195,31,27,952733,5440.0,797733,58.32316,n_routing,195,31,24,834370,5230.0,679370,51.471324,12.42352264485433
2021-05-25,routing,167,27,21,769222,4710.0,634222,33.412807,n_routing,167,27,21,767603,4770.0,632603,57.984472,0.210472399385353
2021-05-13,routing,190,31,25,885031,5320.0,730031,102.678692,n_routing,190,31,28,895575,5320.0,740575,61.368792,-1.1913706977495704
2021-06-21,routing,200,32,26,963078,5570.0,803078,58.691434,n_routing,200,33,25,997809,5820.0,832809,58.520587,-3.606249961062344
2021-05-26,routing,196,33,23,898307,5610.0,733307,73.627586,n_routing,196,33,28,969060,5850.0,804060,43.518688,-7.8762605657086056
2021-06-09,routing,195,34,23,955984,5740.0,785984,52.618138,n_routing,195,34,24,968855,6010.0,798855,62.519033,-1.346361445379839
2021-06-15,routing,174,28,23,818594,4870.0,678594,51.857669,n_routing,174,28,20,825990,4810.0,685990,65.459156,-0.903500392135784
2021-05-27,routing,141,25,22,783749,4540.0,658749,24.4454,n_routing,141,25,18,756708,4390.0,631708,18.950676,3.4502117387071625
2021-06-22,routing,165,28,23,901720,4900.0,761720,50.862885,n_routing,165,28,21,771198,4930.0,631198,23.823373,14.474781528634166
2021-06-10,routing,174,30,21,839514,5250.0,689514,31.480517,n_routing,174,30,18,772673,5070.0,622673,37.823971,7.96186841434449
2021-06-16,routing,206,36,26,1039418,6180.0,859418,72.741122,n_routing,206,36,23,947158,6000.0,767158,42.338865,8.87612106005476
2021-06-23,routing,202,34,28,1020086,6070.0,850086,38.175474,n_routing,202,34,23,936198,5860.0,766198,39.922631,8.223620361420508
2021-06-17,routing,172,28,24,826858,4960.0,686858,28.619275,n_routing,172,28,22,770591,4810.0,630591,18.542667,6.804916926485563
2021-03-20,routing,48,10,8,264036,1660.0,214036,2.820531,n_routing,48,10,9,343325,1930.0,293325,5.681507,-30.029617173415748
2021-03-13,routing,54,10,9,308529,1780.0,258529,3.307918,n_routing,54,10,8,312540,1780.0,262540,12.428326,-1.3000398665927677
2021-01-22,routing,160,27,20,770490,4740.0,635490,31.833549,n_routing,160,27,22,813359,4920.0,678359,65.514229,-5.563861957974796
2021-02-19,routing,182,33,23,885121,5550.0,720121,32.556588,n_routing,182,33,24,952841,5760.0,787841,70.690138,-7.650931341590585
2021-03-05,routing,203,37,24,959564,6310.0,774564,37.428311,n_routing,203,37,27,1037311,6580.0,852311,77.091952,-8.1023256395613
2021-03-19,routing,208,37,25,967914,6190.0,782914,38.222291,n_routing,208,37,25,999363,6340.0,814363,71.715593,-3.2491523007209318
2021-03-27,routing,40,7,5,219020,1330.0,184020,2.698509,n_routing,40,8,6,258507,1400.0,218507,3.912317,-18.028947128116155
2021-03-26,routing,224,42,28,1118000,7080.0,908000,70.87333,n_routing,224,42,27,1028314,6930.0,818314,83.348962,8.02200357781753
2021-02-12,routing,192,33,23,918859,5760.0,753859,47.605659,n_routing,192,33,23,914212,5640.0,749212,90.511283,0.50573591813325
2021-04-03,routing,43,9,7,289051,1620.0,244051,1.698038,n_routing,43,9,7,298470,1620.0,253470,3.258405,-3.2585945040840545
2021-02-13,routing,41,9,6,254726,1500.0,209726,2.347303,n_routing,41,9,8,282345,1620.0,237345,2.907024,-10.842630905364981
2021-01-08,routing,156,26,18,754405,4490.0,624405,22.817161,n_routing,156,25,21,751993,4420.0,626993,94.79505,0.3197221651500189
2021-04-10,routing,51,10,9,317728,1870.0,267728,5.457998,n_routing,51,10,9,302956,1840.0,252956,6.065717,4.649259744183705
2021-02-05,routing,200,36,25,940629,6180.0,760629,47.235958,n_routing,200,36,30,958178,6090.0,778178,92.561379,-1.86566648487342
2021-04-17,routing,41,8,7,273197,1460.0,233197,3.250355,n_routing,41,7,5,210756,1210.0,175756,5.356094,22.855668254043785
2021-02-26,routing,204,37,26,1044185,6400.0,859185,48.141546,n_routing,204,36,26,970095,6120.0,790095,101.520225,7.095485953159641
2021-03-12,routing,197,32,23,928050,5630.0,768050,48.120224,n_routing,197,32,24,946056,5750.0,786056,98.125277,-1.9401971876515274
2021-04-09,routing,205,35,25,975214,6020.0,800214,78.239376,n_routing,205,35,27,1038535,6110.0,863535,83.76512,-6.493036400215748
2021-04-24,routing,51,9,6,289150,1650.0,244150,4.065511,n_routing,51,9,7,291609,1590.0,246609,4.060323,-0.8504236555421062
2021-05-01,routing,47,9,8,310018,1680.0,265018,4.016985,n_routing,47,9,7,303834,1650.0,258834,4.274999,1.9947228870581708
2021-04-16,routing,217,37,25,993669,6130.0,808669,98.475292,n_routing,217,37,31,1107740,6580.0,922740,90.992838,-11.479778477541315
2021-04-02,routing,200,37,27,1053746,6460.0,868746,30.116012,n_routing,200,37,24,1021105,6250.0,836105,109.934909,3.0976155544125437
2021-01-15,routing,165,28,20,824133,4870.0,684133,26.457741,n_routing,165,27,19,732806,4650.0,597806,118.722119,11.081585132496818
2021-05-14,routing,192,31,22,842117,5260.0,687117,74.295359,n_routing,192,31,25,906906,5440.0,751906,77.505736,-7.693586520637869
2021-05-07,routing,193,31,21,850029,5410.0,695029,75.274749,n_routing,193,31,25,915318,5440.0,760318,80.868546,-7.680796772815986
2021-05-15,routing,47,9,8,293809,1710.0,248809,4.442237,n_routing,47,9,7,275300,1590.0,230300,4.731034,6.299670874615821
2021-05-08,routing,44,8,6,273417,1490.0,233417,3.964622,n_routing,44,8,7,290463,1610.0,250463,4.182943,-6.234433118642952
2021-06-26,routing,49,9,7,283291,1620.0,238291,3.645662,n_routing,49,9,8,295451,1680.0,250451,4.651752,-4.292406041843899
2021-05-21,routing,188,31,25,939567,5590.0,784567,85.366102,n_routing,188,31,23,854279,5410.0,699279,82.616647,9.077372874951973
2021-05-22,routing,43,9,7,250912,1500.0,205912,2.363766,n_routing,43,9,9,306255,1710.0,261255,2.478933,-22.05673702333886
2021-06-04,routing,181,30,18,770798,5070.0,620798,38.238812,n_routing,181,29,19,783803,4850.0,638803,75.646943,-1.6872124733068845
2021-06-05,routing,40,7,5,240686,1330.0,205686,2.944728,n_routing,40,6,5,198104,1050.0,168104,2.359117,17.69193056513466
2021-06-11,routing,203,35,28,1037118,6320.0,862118,41.726357,n_routing,203,35,27,1027197,5960.0,852197,76.085888,0.9565931745471585
2021-06-12,routing,48,9,8,315575,1710.0,270575,3.262847,n_routing,48,8,7,266160,1490.0,226160,2.361997,15.658718212786184
2021-04-23,routing,203,35,24,1030337,6170.0,855337,81.387419,n_routing,203,35,26,1006469,6110.0,831469,119.240053,2.316523622853494
2021-06-18,routing,187,31,21,874333,5260.0,719333,58.301727,n_routing,187,30,25,905602,5370.0,755602,102.983883,-3.576326182358438
2021-06-25,routing,176,30,21,874894,5160.0,724894,34.469675,n_routing,176,30,23,918812,5310.0,768812,28.027911,-5.019808113897226
2021-06-24,routing,176,32,23,925847,5630.0,765847,39.058079,n_routing,176,32,23,920575,5600.0,760575,31.197832,0.5694245377475976


==> data/rq1/vroom_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,diff_vroom
2021-02-14,vroom,22,4,3,105849,730.0,85849,47.004855,n_vroom,22,3,3,90532,540.0,75532,47.665137,14.47061379890221
2021-01-09,vroom,27,6,4,155889,960.0,125889,45.183417,n_vroom,27,5,4,150991,860.0,125991,49.885514,3.1419792288102433
2021-02-06,vroom,35,6,5,198208,1080.0,168208,47.383353,n_vroom,35,6,6,203030,1110.0,173030,51.631624,-2.4327978689053924
2021-01-16,vroom,36,6,5,181597,960.0,151597,51.234175,n_vroom,36,7,6,206459,1240.0,171459,52.902116,-13.690754803218114
2021-01-23,vroom,27,6,5,157138,1020.0,127138,35.959101,n_vroom,27,5,4,150034,890.0,125034,53.77282,4.52086700861663
2021-01-10,vroom,9,3,3,68336,540.0,53336,24.680191,n_vroom,9,3,3,59336,480.0,44336,25.041607,13.170217747600093
2021-01-24,vroom,11,2,2,68585,380.0,58585,20.218662,n_vroom,11,3,3,81078,540.0,66078,33.797389,-18.215353211343587
2021-01-17,vroom,12,3,2,80178,510.0,65178,24.855878,n_vroom,12,3,2,58486,540.0,43486,40.669934,27.054803063184416
2021-02-07,vroom,28,4,4,143012,790.0,123012,48.86701,n_vroom,28,4,4,118616,670.0,98616,54.14175,17.05870836013761
2021-01-01,vroom,79,10,8,287944,1750.0,237944,100.783159,n_vroom,79,7,6,218474,1210.0,183474,111.87082,24.126218987025254
2021-01-02,vroom,28,5,4,151820,860.0,126820,45.540477,n_vroom,28,4,3,118716,640.0,98716,56.651706,21.80476880516401
2021-01-03,vroom,7,2,2,34387,320.0,24387,26.932438,n_vroom,7,1,1,26071,160.0,21071,33.341561,24.183557739843547
2021-02-01,vroom,174,16,12,495914,2800.0,415914,268.038568,n_vroom,174,14,12,495030,2720.0,425030,263.164245,0.1782567138657106
2021-01-18,vroom,159,15,11,456049,2580.0,381049,175.923193,n_vroom,159,17,13,510222,3020.0,425222,210.198398,-11.87876741315078
2021-02-15,vroom,182,18,14,554021,3120.0,464021,264.107137,n_vroom,182,16,10,443440,2710.0,363440,257.588231,19.95971271847096
2021-01-25,vroom,175,17,14,519414,2900.0,434414,187.316085,n_vroom,175,16,12,503848,2890.0,423848,246.313314,2.996838745201323
2021-01-11,vroom,180,16,12,500922,2800.0,420922,220.535046,n_vroom,180,16,12,489491,2890.0,409491,277.777809,2.2819920067395723
2021-02-08,vroom,198,18,15,599205,3270.0,509205,327.933792,n_vroom,198,17,13,553909,3110.0,468909,298.077599,7.559349471382916
2021-02-02,vroom,150,15,12,471112,2640.0,396112,219.675942,n_vroom,150,12,10,414005,2190.0,354005,175.923185,12.121745996705666
2021-01-04,vroom,174,16,11,472501,2770.0,392501,226.883202,n_vroom,174,16,13,493557,2860.0,413557,243.372925,-4.456286865001344
2021-02-16,vroom,125,16,11,453063,2740.0,373063,141.071803,n_vroom,125,13,10,405264,2230.0,340264,151.410039,10.550188384396872
2021-01-19,vroom,149,18,13,513463,3150.0,423463,185.035887,n_vroom,149,15,13,477329,2640.0,402329,167.752285,7.037313302029553
2021-01-12,vroom,118,15,11,451752,2580.0,376752,125.029159,n_vroom,118,15,10,451945,2610.0,376945,132.709232,-0.042722555738546816
2021-01-26,vroom,127,12,11,403954,2370.0,343954,91.078209,n_vroom,127,13,11,426159,2290.0,361159,154.055729,-5.496913014848225
2021-02-09,vroom,162,19,14,561273,3370.0,466273,257.508481,n_vroom,162,16,13,458923,2800.0,378923,211.455484,18.235332895043946
2021-01-05,vroom,155,18,16,519169,3180.0,429169,196.154781,n_vroom,155,16,14,489072,2710.0,409072,240.177602,5.797148905269768
2021-02-03,vroom,188,16,12,513427,2860.0,433427,275.988624,n_vroom,188,15,13,512256,2880.0,437256,276.265635,0.22807526678573584
2021-01-20,vroom,179,18,12,518517,3090.0,428517,171.528005,n_vroom,179,18,13,526468,3180.0,436468,268.688126,-1.533411633562641
2021-01-13,vroom,186,18,11,544287,3180.0,454287,224.049395,n_vroom,186,18,12,544836,3120.0,454836,267.247941,-0.10086590346636977
2021-01-27,vroom,182,18,13,554713,3120.0,464713,183.820481,n_vroom,182,17,12,507721,3080.0,422721,271.314506,8.471407736973894
2021-02-17,vroom,185,17,14,549437,2900.0,464437,257.307858,n_vroom,185,15,13,499931,2820.0,424931,322.376179,9.010314194348032
2021-02-10,vroom,185,17,14,523330,2930.0,438330,234.157141,n_vroom,185,17,14,536051,3080.0,451051,248.647606,-2.4307798138841648
2021-02-20,vroom,36,7,6,220361,1150.0,185361,39.477461,n_vroom,36,5,4,158604,890.0,133604,109.509264,28.025376541220997
2021-02-04,vroom,156,17,12,520819,3050.0,435819,222.232265,n_vroom,156,15,12,490436,2760.0,415436,204.237942,5.833696543328872
2021-01-06,vroom,193,22,14,634251,3790.0,524251,231.115313,n_vroom,193,15,14,534317,2880.0,459317,263.622661,15.756222694169974
2021-02-21,vroom,20,3,3,90199,480.0,75199,45.147528,n_vroom,20,3,3,85097,570.0,70097,32.722056,5.656381999800441
2021-01-21,vroom,165,17,15,545421,2990.0,460421,167.525341,n_vroom,165,14,12,481380,2570.0,411380,217.43712,11.741572106684561
2021-02-27,vroom,29,6,4,183347,1020.0,153347,32.128435,n_vroom,29,7,4,196682,1180.0,161682,34.163867,-7.273094187524203
2021-01-14,vroom,154,16,12,481211,2770.0,401211,169.282122,n_vroom,154,14,12,442755,2420.0,372755,207.456506,7.991504766100525
2021-02-18,vroom,167,18,16,551114,3090.0,461114,134.585856,n_vroom,167,13,12,462787,2410.0,397787,218.128763,16.026992600442014
2021-02-11,vroom,158,15,12,484348,2880.0,409348,261.897026,n_vroom,158,16,13,524132,2860.0,444132,165.118085,-8.213928828032737
2021-03-21,vroom,16,3,3,99279,540.0,84279,31.151738,n_vroom,16,3,3,99223,540.0,84223,38.286869,0.05640669225113065
2021-03-06,vroom,38,7,6,206091,1150.0,171091,42.702007,n_vroom,38,6,5,190149,1020.0,160149,80.896151,7.735417849396626
2021-03-14,vroom,25,4,4,100004,640.0,80004,50.514007,n_vroom,25,4,4,123064,730.0,103064,46.525368,-23.059077636894525
2021-01-07,vroom,137,15,11,461719,2670.0,386719,165.756079,n_vroom,137,12,11,401642,2190.0,341642,131.66973,13.011593631624429
2021-03-07,vroom,23,4,3,105146,670.0,85146,38.827891,n_vroom,23,6,5,162842,1080.0,132842,33.263747,-54.87227283967055
2021-02-22,vroom,180,15,12,502958,2730.0,427958,244.421983,n_vroom,180,15,11,456303,2640.0,381303,247.322982,9.276122459529423
2021-03-01,vroom,169,16,12,495220,2830.0,415220,223.908025,n_vroom,169,16,13,514986,2890.0,434986,256.637624,-3.9913573765195265
2021-04-01,vroom,180,21,16,600962,3660.0,495962,447.629251,n_vroom,180,19,14,537398,3280.0,442398,260.062667,10.577041476832147
2021-04-11,vroom,17,3,3,95772,510.0,80772,47.595647,n_vroom,17,3,3,82129,510.0,67129,30.042079,14.245290899218979
2021-03-15,vroom,210,17,13,538822,2990.0,453822,268.817162,n_vroom,210,18,15,611599,3390.0,521599,286.666383,-13.50668680937304
2021-04-05,vroom,204,18,14,562569,3270.0,472569,71.696029,n_vroom,204,18,16,561160,3270.0,471160,277.045606,0.25045816602052373
2021-03-08,vroom,202,16,12,526074,2890.0,446074,296.334,n_vroom,202,16,13,517430,2950.0,437430,279.305871,1.6431148469606938
2021-02-23,vroom,162,22,14,591909,3850.0,481909,206.590537,n_vroom,162,16,14,533080,2980.0,453080,189.361852,9.93885884485622
2021-03-22,vroom,232,19,14,585428,3280.0,490428,313.603158,n_vroom,232,20,15,589513,3380.0,489513,319.761966,-0.6977800856809036
2021-03-02,vroom,158,16,14,515024,2830.0,435024,178.663483,n_vroom,158,15,11,436670,2610.0,361670,200.025984,15.213659945944267
2021-03-16,vroom,167,16,14,491402,2740.0,411402,237.982099,n_vroom,167,15,13,501603,2730.0,426603,205.201963,-2.07589712699582
2021-04-06,vroom,170,19,16,565289,3250.0,470289,68.552388,n_vroom,170,17,14,508695,2870.0,423695,212.067522,10.011516233289521
2021-04-12,vroom,212,20,16,629565,3530.0,529565,463.463594,n_vroom,212,17,12,525252,2900.0,440252,235.085903,16.569059588763672
2021-03-09,vroom,172,16,14,505084,2800.0,425084,225.336056,n_vroom,172,14,12,465554,2570.0,395554,225.083263,7.826420951762479
2021-02-24,vroom,196,19,16,609160,3250.0,514160,147.334364,n_vroom,196,18,14,567274,3210.0,477274,228.872781,6.876026003020553
2021-03-23,vroom,196,19,13,592368,3430.0,497368,297.850481,n_vroom,196,19,14,584867,3310.0,489867,233.490883,1.2662736677200659
2021-03-03,vroom,174,17,13,514265,2990.0,429265,228.660684,n_vroom,174,14,13,461502,2540.0,391502,199.597393,10.259885467609113
2021-04-07,vroom,212,22,16,643034,3760.0,533034,498.495267,n_vroom,212,18,14,574614,3210.0,484614,241.418913,10.640183878301926
2021-04-13,vroom,187,19,13,533132,3190.0,438132,447.782073,n_vroom,187,19,13,546365,3340.0,451365,239.943578,-2.482124501999505
2021-02-25,vroom,167,17,13,509836,2900.0,424836,216.998828,n_vroom,167,18,14,546046,3120.0,456046,216.539011,-7.1022838716763825
2021-03-24,vroom,209,21,15,649844,3630.0,544844,164.722821,n_vroom,209,18,15,596728,3240.0,506728,229.846819,8.173653984648624
2021-04-18,vroom,16,4,4,110743,670.0,90743,41.454581,n_vroom,16,3,3,79486,540.0,64486,22.238516,28.22480879152633
2021-03-10,vroom,201,18,14,552228,3150.0,462228,255.880377,n_vroom,201,18,14,554670,3090.0,464670,259.533727,-0.4422086529476955
2021-03-04,vroom,177,17,14,557734,3020.0,472734,221.539602,n_vroom,177,16,14,519721,2920.0,439721,225.099495,6.815614611983491
2021-03-17,vroom,232,21,16,633148,3630.0,528148,332.046576,n_vroom,232,20,15,606989,3620.0,506989,309.056694,4.131577451085686
2021-04-25,vroom,17,3,3,95758,480.0,80758,42.887559,n_vroom,17,4,4,98905,640.0,78905,34.023178,-3.2864094905908643
2021-04-08,vroom,181,19,13,533052,3310.0,438052,270.774419,n_vroom,181,18,14,559092,3240.0,469092,228.079539,-4.885076878053173
2021-03-25,vroom,148,16,14,419833,2680.0,339833,206.001906,n_vroom,148,13,12,353300,2170.0,288300,193.411294,15.847491740763589
2021-05-02,vroom,15,3,3,76807,480.0,61807,39.61491,n_vroom,15,3,3,89464,540.0,74464,25.718085,-16.47896676084211
2021-05-09,vroom,24,4,4,114711,640.0,94711,37.306092,n_vroom,24,5,5,139165,920.0,114165,29.504632,-21.317920687641116
2021-03-11,vroom,168,18,13,537838,3270.0,447838,223.713913,n_vroom,168,17,13,527994,3020.0,442994,213.645958,1.8302909054399281
2021-03-18,vroom,172,17,14,516147,2930.0,431147,203.210535,n_vroom,172,20,15,542818,3320.0,442818,207.717379,-5.167326362451007
2021-04-19,vroom,195,19,14,570157,3400.0,475157,456.124308,n_vroom,195,16,13,516139,2890.0,436139,232.699317,9.474232535950625
2021-05-16,vroom,14,3,3,108657,600.0,93657,28.863549,n_vroom,14,3,3,90846,540.0,75846,26.950864,16.39194897705624
2021-05-23,vroom,15,4,4,116283,670.0,96283,39.800203,n_vroom,15,2,2,70279,350.0,60279,29.979548,39.56210280092533
2021-04-14,vroom,234,21,16,596446,3540.0,491446,329.728537,n_vroom,234,21,17,657388,3840.0,552388,292.955249,-10.217521787387291
2021-04-26,vroom,217,23,18,659952,3860.0,544952,314.59524,n_vroom,217,19,14,617072,3400.0,522072,247.854621,6.497442238223386
2021-04-20,vroom,169,17,12,499471,2930.0,414471,220.437857,n_vroom,169,16,12,503572,2830.0,423572,214.206563,-0.8210686906747339
2021-05-10,vroom,217,22,14,621809,3670.0,511809,233.900622,n_vroom,217,21,16,640261,3720.0,535261,261.476892,-2.9674707185003757
2021-05-03,vroom,217,19,15,616458,3400.0,521458,262.850684,n_vroom,217,17,14,556443,3080.0,471443,271.491189,9.73545643012176
2021-04-15,vroom,187,20,15,611722,3500.0,511722,250.351694,n_vroom,187,16,13,519768,2800.0,439768,232.692615,15.031991656340626
2021-04-27,vroom,167,18,13,499080,3120.0,409080,201.096238,n_vroom,167,15,12,479509,2640.0,404509,211.072691,3.921415404343993
2021-05-24,vroom,215,19,15,591350,3460.0,496350,350.18974,n_vroom,215,20,15,596992,3500.0,496992,254.679711,-0.9540881034920098
2021-05-17,vroom,220,20,14,607844,3380.0,507844,257.606098,n_vroom,220,22,17,645783,3790.0,535783,261.734482,-6.241568560354302
2021-06-06,vroom,23,4,4,134884,700.0,114884,50.140364,n_vroom,23,4,4,122904,700.0,102904,40.557744,8.881705761988078
2021-05-11,vroom,166,15,12,490425,2700.0,415425,284.977204,n_vroom,166,15,13,487731,2700.0,412731,210.885373,0.5493194678085335
2021-06-01,vroom,155,18,12,503979,3060.0,413979,195.019333,n_vroom,155,16,12,477978,2710.0,397978,195.390787,5.159143535742561
2021-04-21,vroom,215,18,13,548134,3210.0,458134,285.482897,n_vroom,215,20,14,598381,3440.0,498381,250.483777,-9.16691903804544
2021-05-18,vroom,167,19,14,532949,3190.0,437949,294.797631,n_vroom,167,17,14,539919,3020.0,454919,198.812117,-1.3078174459469856
2021-05-04,vroom,170,19,13,543104,3250.0,448104,191.382388,n_vroom,170,17,13,515744,2990.0,430744,227.849544,5.03770916804148
2021-05-25,vroom,167,17,12,527155,3050.0,442155,220.654749,n_vroom,167,16,12,496811,2740.0,416811,219.111546,5.756181768170652
2021-06-07,vroom,211,19,15,548270,3250.0,453270,272.044059,n_vroom,211,19,15,599521,3340.0,504521,265.033766,-9.347766611341127
2021-06-02,vroom,179,19,15,568391,3190.0,473391,211.423409,n_vroom,179,16,12,498185,2770.0,418185,197.260234,12.351708594963679
2021-05-12,vroom,218,22,16,657715,3760.0,547715,241.585778,n_vroom,218,19,15,626124,3490.0,531124,251.786702,4.803144219000631
2021-05-19,vroom,215,21,16,673060,3780.0,568060,246.13825,n_vroom,215,20,14,644089,3590.0,544089,244.300642,4.304371081330045
2021-05-26,vroom,196,15,12,477045,2610.0,402045,112.494598,n_vroom,196,17,14,537996,2990.0,452996,231.225121,-12.776782064585102
2021-04-22,vroom,212,24,16,648390,4050.0,528390,474.09649,n_vroom,212,18,15,573102,3240.0,483102,266.266201,11.611530097626428
2021-05-05,vroom,212,18,14,582463,3240.0,492463,248.711625,n_vroom,212,20,17,652026,3740.0,552026,264.270393,-11.942904527841254
2021-06-13,vroom,19,4,3,110602,730.0,90602,21.748895,n_vroom,19,4,3,97275,670.0,77275,32.848278,12.049510858754815
2021-06-08,vroom,162,20,13,577586,3500.0,477586,160.564992,n_vroom,162,16,12,515341,2800.0,435341,182.591933,10.776750128985121
2021-06-03,vroom,156,19,15,533528,3280.0,438528,205.037727,n_vroom,156,18,14,551718,3180.0,461718,168.785619,-3.409380576089727
2021-06-19,vroom,37,7,5,201600,1240.0,166600,55.528141,n_vroom,37,6,4,182558,1080.0,152558,52.940719,9.445436507936508
2021-05-27,vroom,141,16,11,462489,2770.0,382489,27.575854,n_vroom,141,16,13,519830,3010.0,439830,165.796393,-12.39834893370437
2021-06-20,vroom,25,4,4,133111,700.0,113111,34.803741,n_vroom,25,4,4,112951,640.0,92951,38.07792,15.145254712232648
2021-06-27,vroom,20,3,3,101245,540.0,86245,38.132565,n_vroom,20,3,3,102877,540.0,87877,31.684582,-1.6119314534051064
2021-05-13,vroom,190,18,16,587139,3300.0,497139,222.50796,n_vroom,190,18,15,541897,3150.0,451897,222.898898,7.705500741732367
2021-05-20,vroom,195,22,15,611293,3700.0,501293,325.893911,n_vroom,195,16,14,519699,2860.0,439699,214.518171,14.983649411984105
2021-05-06,vroom,175,22,16,624863,3790.0,514863,275.826356,n_vroom,175,19,16,604515,3490.0,509515,200.242513,3.2563938015212934
2021-06-14,vroom,207,22,14,617657,3670.0,507657,261.81251,n_vroom,207,16,12,510583,2920.0,430583,195.710122,17.335511457006074
2021-06-09,vroom,195,17,15,547537,2930.0,462537,235.2634,n_vroom,195,18,14,539872,3090.0,449872,193.040948,1.3999053945212836
2021-06-21,vroom,200,20,15,589421,3440.0,489421,214.913772,n_vroom,200,17,12,489278,2870.0,404278,102.838134,16.990063129749363
2021-06-10,vroom,174,19,15,583583,3250.0,488583,180.726684,n_vroom,174,18,15,579117,3330.0,489117,79.148152,0.7652724633856709
2021-06-15,vroom,174,18,14,520558,3060.0,430558,212.368257,n_vroom,174,19,13,500237,3160.0,405237,83.78817,3.9036956496682405
2021-06-22,vroom,165,20,12,567772,3320.0,467772,113.659053,n_vroom,165,18,13,525418,3120.0,435418,56.469455,7.459684521251488
2021-06-16,vroom,206,22,16,672568,3850.0,562568,240.125782,n_vroom,206,20,14,579825,3440.0,479825,71.214634,13.78938635201199
2021-06-23,vroom,202,22,14,596675,3670.0,486675,220.556732,n_vroom,202,19,16,567819,3280.0,472819,72.747448,4.836133573553442
2021-06-17,vroom,172,21,16,590432,3600.0,485432,197.297313,n_vroom,172,18,15,525116,3150.0,435116,60.060384,11.062408541542464
2021-06-24,vroom,176,18,15,569137,3060.0,479137,117.067803,n_vroom,176,20,16,630141,3500.0,530141,40.219543,-10.718684604936948
2021-03-13,vroom,54,7,5,225765,1270.0,190765,84.351549,n_vroom,54,8,7,246786,1400.0,206786,73.44194,-9.31100923526676
2021-03-20,vroom,48,6,4,189936,1140.0,159936,65.674668,n_vroom,48,7,5,205683,1240.0,170683,75.690848,-8.290687389436442
2021-01-08,vroom,156,16,11,487842,2770.0,407842,183.392907,n_vroom,156,14,11,444136,2420.0,374136,214.393633,8.95904821643073
2021-01-22,vroom,160,16,10,463376,2740.0,383376,138.914729,n_vroom,160,16,10,434113,2620.0,354113,215.346253,6.315173854493975
2021-02-19,vroom,182,17,13,538380,2990.0,453380,228.544461,n_vroom,182,17,12,496356,2900.0,411356,253.453663,7.805639139641146
2021-02-12,vroom,192,18,14,576267,3120.0,486267,242.952824,n_vroom,192,19,13,585763,3370.0,490763,279.160385,-1.647847265243368
2021-03-05,vroom,203,21,15,630798,3690.0,525798,292.115377,n_vroom,203,16,12,526651,3010.0,446651,289.70897,16.510356722754352
2021-02-13,vroom,41,8,6,229900,1400.0,189900,56.589295,n_vroom,41,7,5,208194,1150.0,173194,48.378531,9.441496302740322
2021-03-19,vroom,208,20,16,584783,3350.0,484783,331.368844,n_vroom,208,20,14,587130,3560.0,487130,292.150663,-0.4013454563487653
2021-03-27,vroom,40,8,6,245177,1370.0,205177,59.864495,n_vroom,40,7,6,227009,1240.0,192009,47.895497,7.410156743903384
2021-03-26,vroom,224,20,15,624364,3440.0,524364,247.737471,n_vroom,224,18,15,573629,3180.0,483629,318.605985,8.125868884176539
2021-01-15,vroom,165,14,11,461096,2540.0,391096,195.514895,n_vroom,165,14,12,475568,2570.0,405568,190.57911,-3.1386088797126845
2021-04-03,vroom,43,8,6,237348,1370.0,197348,63.61422,n_vroom,43,7,5,208791,1210.0,173791,43.246235,12.031700288184439
2021-04-10,vroom,51,8,7,241329,1400.0,201329,72.262111,n_vroom,51,7,5,229037,1210.0,194037,56.73588,5.093461622929693
2021-02-05,vroom,200,19,15,597258,3250.0,502258,307.595917,n_vroom,200,18,16,588237,3300.0,498237,235.790822,1.5104025396059995
2021-04-17,vroom,41,7,6,239260,1300.0,204260,76.215041,n_vroom,41,7,6,246302,1360.0,211302,52.236674,-2.9432416617905206
2021-04-24,vroom,51,8,6,247624,1400.0,207624,78.388919,n_vroom,51,7,5,219469,1240.0,184469,59.391248,11.370061060317255
2021-02-26,vroom,204,18,15,564195,3240.0,474195,134.780375,n_vroom,204,21,15,614262,3720.0,509262,259.673704,-8.874059500704544
2021-03-12,vroom,197,20,12,554585,3290.0,454585,237.915537,n_vroom,197,19,14,583866,3340.0,488866,252.670952,-5.2798038172687685
2021-05-01,vroom,47,8,7,271012,1490.0,231012,66.435096,n_vroom,47,8,6,242341,1400.0,202341,63.250709,10.579236343778135
2021-04-02,vroom,200,18,14,535120,3120.0,445120,283.282471,n_vroom,200,17,14,516884,2960.0,431884,243.097592,3.407833756914337
2021-04-09,vroom,205,19,14,564245,3220.0,469245,268.876895,n_vroom,205,18,15,555751,3210.0,465751,235.826996,1.5053744384088472
2021-04-23,vroom,203,17,13,536963,2990.0,451963,278.381436,n_vroom,203,18,14,576254,3240.0,486254,248.306393,-7.317263945560494
2021-04-16,vroom,217,21,14,609872,3630.0,504872,508.24105,n_vroom,217,19,14,589284,3250.0,494284,258.840887,3.3757903297741167
2021-05-07,vroom,193,19,14,575115,3160.0,480115,222.733224,n_vroom,193,19,14,554963,3340.0,459963,215.46704,3.5039948532032725
2021-06-26,vroom,49,8,6,250142,1550.0,210142,55.763658,n_vroom,49,7,4,217374,1210.0,182374,49.158893,13.099759336696756
2021-05-14,vroom,192,16,12,516286,2890.0,436286,316.181903,n_vroom,192,20,16,581102,3380.0,481102,224.073829,-12.55428192900834
2021-05-08,vroom,44,8,5,214299,1310.0,174299,51.864302,n_vroom,44,8,5,213693,1280.0,173693,40.018943,0.2827824674870158
2021-05-21,vroom,188,16,12,522982,2860.0,442982,104.400101,n_vroom,188,17,14,517468,2930.0,432468,212.505501,1.0543383902314039
2021-06-04,vroom,181,18,13,544513,3090.0,454513,214.577281,n_vroom,181,21,14,600379,3630.0,495379,180.927177,-10.259810142273922
2021-05-15,vroom,47,7,5,235213,1300.0,200213,80.259588,n_vroom,47,6,5,203923,1110.0,173923,33.651984,13.302836152763666
2021-05-22,vroom,43,7,6,236439,1270.0,201439,60.741794,n_vroom,43,7,5,198807,1210.0,163807,33.867345,15.916155964117594
2021-06-05,vroom,40,8,6,241209,1430.0,201209,56.416845,n_vroom,40,7,6,222416,1240.0,187416,24.87101,7.791168654569274
2021-06-11,vroom,203,18,14,554125,3090.0,464125,261.914697,n_vroom,203,17,13,551044,3020.0,466044,182.896248,0.5560117302052786
2021-06-18,vroom,187,18,14,581260,3150.0,491260,182.978183,n_vroom,187,15,12,480740,2700.0,405740,126.322126,17.293465918865913
2021-06-12,vroom,48,7,5,225268,1240.0,190268,56.057723,n_vroom,48,7,5,221069,1270.0,186069,13.712847,1.864001988742298
2021-06-25,vroom,176,19,12,523021,3160.0,428021,200.860801,n_vroom,176,19,13,511422,3160.0,416422,38.677676,2.21769297982299


==> data/rq1/vroom_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,diff_vroom
2021-02-14,vroom,22,4,3,105849,730.0,85849,47.004855,n_vroom,22,3,3,87466,510.0,72466,45.750663,17.367192887981936
2021-01-09,vroom,27,6,4,155889,960.0,125889,45.183417,n_vroom,27,6,5,181189,1080.0,151189,49.939596,-16.229496629011667
2021-01-23,vroom,27,6,5,157138,1020.0,127138,35.959101,n_vroom,27,5,4,159071,860.0,134071,53.290868,-1.2301289312578751
2021-02-06,vroom,35,6,5,198208,1080.0,168208,47.383353,n_vroom,35,5,5,184631,1010.0,159631,53.612385,6.849874878915079
2021-01-16,vroom,36,6,5,181597,960.0,151597,51.234175,n_vroom,36,6,6,207017,1140.0,177017,54.014373,-13.998028601794083
2021-01-10,vroom,9,3,3,68336,540.0,53336,24.680191,n_vroom,9,2,2,43631,320.0,33631,23.856734,36.152247717162254
2021-01-17,vroom,12,3,2,80178,510.0,65178,24.855878,n_vroom,12,3,3,56814,480.0,41814,29.773973,29.14016313702013
2021-01-24,vroom,11,2,2,68585,380.0,58585,20.218662,n_vroom,11,3,3,76410,510.0,61410,35.609963,-11.409200262448056
2021-02-07,vroom,28,4,4,143012,790.0,123012,48.86701,n_vroom,28,5,5,134666,830.0,109666,43.01364,5.8358739126786565
2021-01-01,vroom,79,10,8,287944,1750.0,237944,100.783159,n_vroom,79,7,7,238848,1270.0,203848,105.878517,17.050537604534217
2021-01-02,vroom,28,5,4,151820,860.0,126820,45.540477,n_vroom,28,5,5,166199,920.0,141199,41.703191,-9.47108417863259
2021-01-03,vroom,7,2,2,34387,320.0,24387,26.932438,n_vroom,7,1,1,24271,160.0,19271,30.699942,29.41809404716899
2021-02-01,vroom,174,16,12,495914,2800.0,415914,268.038568,n_vroom,174,15,12,495306,2820.0,420306,260.705836,0.12260190274926701
2021-01-18,vroom,159,15,11,456049,2580.0,381049,175.923193,n_vroom,159,19,12,493476,3100.0,398476,190.219318,-8.206793568234993
2021-02-15,vroom,182,18,14,554021,3120.0,464021,264.107137,n_vroom,182,18,14,542032,3150.0,452032,230.855021,2.1639973936006034
2021-01-25,vroom,175,17,14,519414,2900.0,434414,187.316085,n_vroom,175,16,13,548457,3040.0,468457,216.277798,-5.591493490741489
2021-01-11,vroom,180,16,12,500922,2800.0,420922,220.535046,n_vroom,180,18,14,551910,3060.0,461910,240.066634,-10.178830237042893
2021-02-08,vroom,198,18,15,599205,3270.0,509205,327.933792,n_vroom,198,18,13,581401,3210.0,491401,260.500372,2.9712702664363615
2021-01-04,vroom,174,16,11,472501,2770.0,392501,226.883202,n_vroom,174,18,13,529741,3120.0,439741,228.927638,-12.114260075640052
2021-02-16,vroom,125,16,11,453063,2740.0,373063,141.071803,n_vroom,125,12,8,379077,2160.0,319077,138.217132,16.330179246594845
2021-01-19,vroom,149,18,13,513463,3150.0,423463,185.035887,n_vroom,149,18,12,511293,3060.0,421293,156.823679,0.42262051988166627
2021-02-02,vroom,150,15,12,471112,2640.0,396112,219.675942,n_vroom,150,15,13,473110,2670.0,398110,172.099276,-0.42410297339061626
2021-01-26,vroom,127,12,11,403954,2370.0,343954,91.078209,n_vroom,127,12,11,413151,2220.0,353151,154.271341,-2.276744381786045
2021-01-12,vroom,118,15,11,451752,2580.0,376752,125.029159,n_vroom,118,11,10,376471,2030.0,321471,155.336537,16.664231702349962
2021-02-09,vroom,162,19,14,561273,3370.0,466273,257.508481,n_vroom,162,16,12,486677,2800.0,406677,202.020713,13.2905021264162
2021-01-05,vroom,155,18,16,519169,3180.0,429169,196.154781,n_vroom,155,14,12,425582,2420.0,355582,194.234694,18.02630742590563
2021-01-20,vroom,179,18,12,518517,3090.0,428517,171.528005,n_vroom,179,15,13,505766,2790.0,430766,216.814942,2.4591286303052744
2021-02-17,vroom,185,17,14,549437,2900.0,464437,257.307858,n_vroom,185,16,14,532106,2920.0,452106,234.319624,3.154319785525911
2021-02-03,vroom,188,16,12,513427,2860.0,433427,275.988624,n_vroom,188,17,13,546868,3080.0,461868,240.410238,-6.513292055150976
2021-01-27,vroom,182,18,13,554713,3120.0,464713,183.820481,n_vroom,182,18,13,566319,3210.0,476319,218.840485,-2.092253111068246
2021-01-13,vroom,186,18,11,544287,3180.0,454287,224.049395,n_vroom,186,19,12,566511,3310.0,471511,222.181643,-4.083139961086706
2021-02-20,vroom,36,7,6,220361,1150.0,185361,39.477461,n_vroom,36,5,5,174302,950.0,149302,53.799619,20.9016114466716
2021-02-21,vroom,20,3,3,90199,480.0,75199,45.147528,n_vroom,20,3,3,84517,480.0,69517,34.387998,6.299404649718955
2021-02-10,vroom,185,17,14,523330,2930.0,438330,234.157141,n_vroom,185,16,13,512775,2860.0,432775,213.273413,2.01689182733648
2021-01-21,vroom,165,17,15,545421,2990.0,460421,167.525341,n_vroom,165,14,13,474644,2480.0,404644,182.199231,12.976581393089008
2021-01-06,vroom,193,22,14,634251,3790.0,524251,231.115313,n_vroom,193,17,13,535623,2960.0,450623,234.366143,15.550310523751637
2021-02-18,vroom,167,18,16,551114,3090.0,461114,134.585856,n_vroom,167,15,13,479083,2580.0,404083,208.716417,13.070072616554832
2021-02-04,vroom,156,17,12,520819,3050.0,435819,222.232265,n_vroom,156,15,13,457860,2640.0,382860,188.753223,12.08846067443776
2021-02-27,vroom,29,6,4,183347,1020.0,153347,32.128435,n_vroom,29,4,4,135064,700.0,115064,33.788876,26.334218721877097
2021-01-14,vroom,154,16,12,481211,2770.0,401211,169.282122,n_vroom,154,14,11,434110,2450.0,364110,200.852922,9.78801398970514
2021-03-06,vroom,38,7,6,206091,1150.0,171091,42.702007,n_vroom,38,6,6,206178,1170.0,176178,42.633202,-0.04221436161695562
2021-03-14,vroom,25,4,4,100004,640.0,80004,50.514007,n_vroom,25,6,6,168094,1080.0,138094,41.307053,-68.08727650893964
2021-03-21,vroom,16,3,3,99279,540.0,84279,31.151738,n_vroom,16,3,3,76262,510.0,61262,32.982444,23.184157777576324
2021-03-07,vroom,23,4,3,105146,670.0,85146,38.827891,n_vroom,23,3,3,87463,480.0,72463,40.113458,16.817567953131835
2021-02-11,vroom,158,15,12,484348,2880.0,409348,261.897026,n_vroom,158,16,12,498831,2800.0,418831,181.761386,-2.990205389513325
2021-01-07,vroom,137,15,11,461719,2670.0,386719,165.756079,n_vroom,137,15,11,465534,2820.0,390534,154.634166,-0.826260127913298
2021-02-22,vroom,180,15,12,502958,2730.0,427958,244.421983,n_vroom,180,14,13,483760,2630.0,413760,230.574196,3.81701851844488
2021-03-01,vroom,169,16,12,495220,2830.0,415220,223.908025,n_vroom,169,14,10,455292,2570.0,385292,220.760421,8.062679213278948
2021-03-15,vroom,210,17,13,538822,2990.0,453822,268.817162,n_vroom,210,18,15,586048,3240.0,496048,268.955707,-8.76467553292182
2021-04-01,vroom,180,21,16,600962,3660.0,495962,447.629251,n_vroom,180,17,13,548093,3050.0,463093,212.152587,8.79739484360076
2021-02-23,vroom,162,22,14,591909,3850.0,481909,206.590537,n_vroom,162,17,13,527776,3050.0,442776,189.993943,10.83494253339618
2021-03-08,vroom,202,16,12,526074,2890.0,446074,296.334,n_vroom,202,17,14,556587,3050.0,471587,248.776804,-5.8001345818268915
2021-03-22,vroom,232,19,14,585428,3280.0,490428,313.603158,n_vroom,232,19,16,591466,3400.0,496466,269.877853,-1.031382168259803
2021-04-11,vroom,17,3,3,95772,510.0,80772,47.595647,n_vroom,17,3,3,78290,510.0,63290,24.255349,18.253769368917848
2021-04-05,vroom,204,18,14,562569,3270.0,472569,71.696029,n_vroom,204,20,16,596254,3470.0,496254,241.880973,-5.987709952023663
2021-03-02,vroom,158,16,14,515024,2830.0,435024,178.663483,n_vroom,158,14,13,462194,2600.0,392194,175.01236,10.257774394979652
2021-03-16,vroom,167,16,14,491402,2740.0,411402,237.982099,n_vroom,167,16,12,512539,2890.0,432539,204.093543,-4.301366294805475
2021-03-09,vroom,172,16,14,505084,2800.0,425084,225.336056,n_vroom,172,17,14,507537,2930.0,422537,216.11678,-0.48566179091002687
2021-03-23,vroom,196,19,13,592368,3430.0,497368,297.850481,n_vroom,196,20,14,590865,3500.0,490865,224.169493,0.2537274126894093
2021-04-06,vroom,170,19,16,565289,3250.0,470289,68.552388,n_vroom,170,19,14,525405,3130.0,430405,198.389527,7.055506121647511
2021-02-24,vroom,196,19,16,609160,3250.0,514160,147.334364,n_vroom,196,18,15,549837,3150.0,459837,242.784906,9.73849235012148
2021-04-12,vroom,212,20,16,629565,3530.0,529565,463.463594,n_vroom,212,21,16,646582,3750.0,541582,246.938605,-2.7029774526855843
2021-03-03,vroom,174,17,13,514265,2990.0,429265,228.660684,n_vroom,174,15,13,489941,2640.0,414941,205.479528,4.729857174802874
2021-03-10,vroom,201,18,14,552228,3150.0,462228,255.880377,n_vroom,201,17,13,554596,2990.0,469596,248.334201,-0.42880839073715926
2021-02-25,vroom,167,17,13,509836,2900.0,424836,216.998828,n_vroom,167,16,12,496120,2770.0,416120,226.754738,2.690276873347508
2021-03-24,vroom,209,21,15,649844,3630.0,544844,164.722821,n_vroom,209,17,14,563046,3140.0,478046,242.847305,13.35674408011769
2021-03-17,vroom,232,21,16,633148,3630.0,528148,332.046576,n_vroom,232,20,16,645068,3710.0,545068,287.431765,-1.8826561878107488
2021-04-13,vroom,187,19,13,533132,3190.0,438132,447.782073,n_vroom,187,17,13,523855,3050.0,438855,220.508751,1.7400943856305755
2021-04-18,vroom,16,4,4,110743,670.0,90743,41.454581,n_vroom,16,3,3,80378,510.0,65378,20.90021,27.419340274328853
2021-03-04,vroom,177,17,14,557734,3020.0,472734,221.539602,n_vroom,177,16,14,514354,2830.0,434354,224.24608,7.7779012934481315
2021-04-07,vroom,212,22,16,643034,3760.0,533034,498.495267,n_vroom,212,20,15,594133,3350.0,494133,265.346886,7.604730076481181
2021-04-25,vroom,17,3,3,95758,480.0,80758,42.887559,n_vroom,17,4,4,113947,700.0,93947,35.743256,-18.994757618162453
2021-03-25,vroom,148,16,14,419833,2680.0,339833,206.001906,n_vroom,148,13,13,371191,2170.0,306191,189.760911,11.586035399789916
2021-03-11,vroom,168,18,13,537838,3270.0,447838,223.713913,n_vroom,168,14,13,458566,2540.0,388566,209.775736,14.73901063145408
2021-03-18,vroom,172,17,14,516147,2930.0,431147,203.210535,n_vroom,172,15,14,477415,2760.0,402415,197.855601,7.504063764780189
2021-05-02,vroom,15,3,3,76807,480.0,61807,39.61491,n_vroom,15,3,3,83156,480.0,68156,33.406608,-8.266173656046975
2021-05-16,vroom,14,3,3,108657,600.0,93657,28.863549,n_vroom,14,3,3,94337,540.0,79337,32.108316,13.179086483153409
2021-05-09,vroom,24,4,4,114711,640.0,94711,37.306092,n_vroom,24,4,4,134090,760.0,114090,36.087906,-16.89375909895302
2021-04-19,vroom,195,19,14,570157,3400.0,475157,456.124308,n_vroom,195,18,14,553678,3270.0,463678,234.772405,2.890256543373141
2021-04-08,vroom,181,19,13,533052,3310.0,438052,270.774419,n_vroom,181,21,15,598973,3660.0,493973,222.503556,-12.36671094002086
2021-05-23,vroom,15,4,4,116283,670.0,96283,39.800203,n_vroom,15,3,2,66892,480.0,51892,29.025652,42.47482435093694
2021-04-14,vroom,234,21,16,596446,3540.0,491446,329.728537,n_vroom,234,22,16,673047,3880.0,563047,289.576575,-12.842906147413178
2021-04-26,vroom,217,23,18,659952,3860.0,544952,314.59524,n_vroom,217,19,16,624812,3580.0,529812,267.817968,5.324629670036609
2021-05-03,vroom,217,19,15,616458,3400.0,521458,262.850684,n_vroom,217,21,15,635996,3720.0,530996,237.42764,-3.169396779667066
2021-04-20,vroom,169,17,12,499471,2930.0,414471,220.437857,n_vroom,169,17,13,529823,2960.0,444823,220.866864,-6.076829285383936
2021-05-10,vroom,217,22,14,621809,3670.0,511809,233.900622,n_vroom,217,21,15,610398,3630.0,505398,251.350256,1.8351294368527957
2021-05-17,vroom,220,20,14,607844,3380.0,507844,257.606098,n_vroom,220,21,15,629977,3750.0,524977,264.371,-3.6412303156731003
2021-04-27,vroom,167,18,13,499080,3120.0,409080,201.096238,n_vroom,167,14,12,481827,2630.0,411827,202.362423,3.456960807886511
2021-04-15,vroom,187,20,15,611722,3500.0,511722,250.351694,n_vroom,187,20,14,601657,3560.0,501657,238.324963,1.6453552430679295
2021-05-24,vroom,215,19,15,591350,3460.0,496350,350.18974,n_vroom,215,18,14,558000,3300.0,468000,250.645631,5.639638116174854
2021-06-06,vroom,23,4,4,134884,700.0,114884,50.140364,n_vroom,23,3,3,100120,540.0,85120,46.397308,25.77325702084754
2021-05-04,vroom,170,19,13,543104,3250.0,448104,191.382388,n_vroom,170,14,12,461121,2450.0,391121,197.112769,15.09526720480792
2021-05-11,vroom,166,15,12,490425,2700.0,415425,284.977204,n_vroom,166,14,12,475680,2630.0,405680,200.325025,3.0065759290411376
2021-05-18,vroom,167,19,14,532949,3190.0,437949,294.797631,n_vroom,167,17,14,513767,3110.0,428767,197.219731,3.599218686966295
2021-04-21,vroom,215,18,13,548134,3210.0,458134,285.482897,n_vroom,215,18,16,595725,3240.0,505725,242.72531,-8.682365990797871
2021-06-01,vroom,155,18,12,503979,3060.0,413979,195.019333,n_vroom,155,17,13,533257,2900.0,448257,181.813094,-5.809369041170366
2021-05-25,vroom,167,17,12,527155,3050.0,442155,220.654749,n_vroom,167,16,13,524840,2920.0,444840,192.620728,0.439149775682674
2021-06-07,vroom,211,19,15,548270,3250.0,453270,272.044059,n_vroom,211,19,16,608077,3370.0,513077,262.693612,-10.908311598300108
2021-05-05,vroom,212,18,14,582463,3240.0,492463,248.711625,n_vroom,212,22,18,662629,3790.0,552629,249.773306,-13.763277667422651
2021-06-02,vroom,179,19,15,568391,3190.0,473391,211.423409,n_vroom,179,16,14,509778,2920.0,429778,217.512035,10.312091500393215
2021-05-12,vroom,218,22,16,657715,3760.0,547715,241.585778,n_vroom,218,18,15,576942,3030.0,486942,257.744193,12.280851128528314
2021-05-19,vroom,215,21,16,673060,3780.0,568060,246.13825,n_vroom,215,23,16,651043,3950.0,536043,254.808179,3.2711793896532257
2021-05-26,vroom,196,15,12,477045,2610.0,402045,112.494598,n_vroom,196,17,13,523372,2930.0,438372,225.804066,-9.711243174124034
2021-04-22,vroom,212,24,16,648390,4050.0,528390,474.09649,n_vroom,212,18,15,553125,3060.0,463125,286.146952,14.692546152778421
2021-06-08,vroom,162,20,13,577586,3500.0,477586,160.564992,n_vroom,162,16,12,525788,2830.0,445788,164.052793,8.968015152721845
2021-06-13,vroom,19,4,3,110602,730.0,90602,21.748895,n_vroom,19,3,3,93254,480.0,78254,40.178313,15.685068986094285
2021-05-06,vroom,175,22,16,624863,3790.0,514863,275.826356,n_vroom,175,16,13,497368,2800.0,417368,199.803462,20.403672485008713
2021-06-03,vroom,156,19,15,533528,3280.0,438528,205.037727,n_vroom,156,16,14,522354,2890.0,442354,168.800797,2.0943605583961853
2021-05-27,vroom,141,16,11,462489,2770.0,382489,27.575854,n_vroom,141,13,12,428551,2260.0,363551,160.439519,7.338120474216684
2021-06-27,vroom,20,3,3,101245,540.0,86245,38.132565,n_vroom,20,2,2,68409,350.0,58409,33.827251,32.43221887500617
2021-06-19,vroom,37,7,5,201600,1240.0,166600,55.528141,n_vroom,37,7,5,222922,1330.0,187922,36.173624,-10.57638888888889
2021-05-13,vroom,190,18,16,587139,3300.0,497139,222.50796,n_vroom,190,19,16,591219,3310.0,496219,212.624269,-0.6948950759530537
2021-05-20,vroom,195,22,15,611293,3700.0,501293,325.893911,n_vroom,195,18,15,571911,3270.0,481911,211.077338,6.442409777308099
2021-06-20,vroom,25,4,4,133111,700.0,113111,34.803741,n_vroom,25,4,4,124037,700.0,104037,23.093519,6.816867125932492
2021-06-09,vroom,195,17,15,547537,2930.0,462537,235.2634,n_vroom,195,19,15,586486,3310.0,491486,167.128476,-7.113491873608542
2021-06-14,vroom,207,22,14,617657,3670.0,507657,261.81251,n_vroom,207,22,15,589016,3730.0,479016,152.065986,4.637039651457038
2021-06-21,vroom,200,20,15,589421,3440.0,489421,214.913772,n_vroom,200,20,16,627557,3560.0,527557,97.776483,-6.470078263244777
2021-06-10,vroom,174,19,15,583583,3250.0,488583,180.726684,n_vroom,174,18,15,577962,3210.0,487962,87.376543,0.9631877556405858
2021-06-15,vroom,174,18,14,520558,3060.0,430558,212.368257,n_vroom,174,16,13,468543,2770.0,388543,84.200584,9.992162256655359
2021-06-22,vroom,165,20,12,567772,3320.0,467772,113.659053,n_vroom,165,19,14,594634,3370.0,499634,48.153805,-4.731124465454443
2021-06-16,vroom,206,22,16,672568,3850.0,562568,240.125782,n_vroom,206,18,12,539170,3000.0,449170,72.506448,19.834128296320966
2021-06-23,vroom,202,22,14,596675,3670.0,486675,220.556732,n_vroom,202,17,12,529453,2900.0,444453,79.323535,11.266099635479952
2021-06-17,vroom,172,21,16,590432,3600.0,485432,197.297313,n_vroom,172,17,14,522688,2900.0,437688,56.240533,11.473632865427348
2021-06-24,vroom,176,18,15,569137,3060.0,479137,117.067803,n_vroom,176,20,14,598637,3410.0,498637,40.663715,-5.183286273779424
2021-03-20,vroom,48,6,4,189936,1140.0,159936,65.674668,n_vroom,48,7,6,246714,1300.0,211714,54.083003,-29.89322719231741
2021-03-13,vroom,54,7,5,225765,1270.0,190765,84.351549,n_vroom,54,6,6,211502,1080.0,181502,72.645968,6.317631165149603
2021-01-22,vroom,160,16,10,463376,2740.0,383376,138.914729,n_vroom,160,15,12,468403,2760.0,393403,197.7869,-1.0848641276199027
2021-01-08,vroom,156,16,11,487842,2770.0,407842,183.392907,n_vroom,156,15,11,477915,2730.0,402915,208.74808,2.0348801456209182
2021-02-12,vroom,192,18,14,576267,3120.0,486267,242.952824,n_vroom,192,17,13,537576,2930.0,452576,246.061209,6.7140752463701725
2021-02-19,vroom,182,17,13,538380,2990.0,453380,228.544461,n_vroom,182,16,12,494420,2680.0,414420,249.30357,8.165236450091014
2021-03-05,vroom,203,21,15,630798,3690.0,525798,292.115377,n_vroom,203,19,13,566796,3310.0,471796,258.277209,10.146195771070929
2021-02-13,vroom,41,8,6,229900,1400.0,189900,56.589295,n_vroom,41,6,5,185760,1050.0,155760,58.396095,19.19965202261853
2021-03-19,vroom,208,20,16,584783,3350.0,484783,331.368844,n_vroom,208,19,14,544178,3160.0,449178,269.892492,6.9436013016794265
2021-03-27,vroom,40,8,6,245177,1370.0,205177,59.864495,n_vroom,40,7,4,212572,1210.0,177572,58.29962,13.298555737283676
2021-03-26,vroom,224,20,15,624364,3440.0,524364,247.737471,n_vroom,224,18,16,574290,3240.0,484290,318.591196,8.02000115317347
2021-04-03,vroom,43,8,6,237348,1370.0,197348,63.61422,n_vroom,43,5,4,172297,890.0,147297,62.896033,27.407435495559263
2021-01-15,vroom,165,14,11,461096,2540.0,391096,195.514895,n_vroom,165,15,12,494772,2880.0,419772,207.223714,-7.303468258236896
2021-04-10,vroom,51,8,7,241329,1400.0,201329,72.262111,n_vroom,51,7,6,220365,1330.0,185365,69.252824,8.686896311674104
2021-04-17,vroom,41,7,6,239260,1300.0,204260,76.215041,n_vroom,41,7,6,219771,1210.0,184771,47.17862,8.145532057176293
2021-02-05,vroom,200,19,15,597258,3250.0,502258,307.595917,n_vroom,200,18,16,582802,3180.0,492802,268.485111,2.4203945363645194
2021-04-24,vroom,51,8,6,247624,1400.0,207624,78.388919,n_vroom,51,8,6,259709,1490.0,219709,59.35326,-4.880383161567538
2021-03-12,vroom,197,20,12,554585,3290.0,454585,237.915537,n_vroom,197,16,13,533524,2950.0,453524,277.397145,3.797614432413426
2021-02-26,vroom,204,18,15,564195,3240.0,474195,134.780375,n_vroom,204,18,14,533083,3030.0,443083,311.212142,5.514405480374693
2021-05-01,vroom,47,8,7,271012,1490.0,231012,66.435096,n_vroom,47,7,5,229924,1300.0,194924,50.135885,15.160952282555755
2021-04-02,vroom,200,18,14,535120,3120.0,445120,283.282471,n_vroom,200,22,17,634852,3730.0,524852,236.769952,-18.63731499476753
2021-04-09,vroom,205,19,14,564245,3220.0,469245,268.876895,n_vroom,205,18,16,572512,3180.0,482512,241.911049,-1.4651436875825217
2021-04-16,vroom,217,21,14,609872,3630.0,504872,508.24105,n_vroom,217,20,14,607776,3440.0,507776,279.232368,0.34367867355773013
2021-04-23,vroom,203,17,13,536963,2990.0,451963,278.381436,n_vroom,203,16,14,569321,3010.0,489321,277.46198,-6.0261135310999085
2021-05-14,vroom,192,16,12,516286,2890.0,436286,316.181903,n_vroom,192,16,15,521925,2920.0,441925,215.088743,-1.0922240773524752
2021-05-07,vroom,193,19,14,575115,3160.0,480115,222.733224,n_vroom,193,17,14,540360,3020.0,455360,247.769316,6.0431391982473075
2021-06-26,vroom,49,8,6,250142,1550.0,210142,55.763658,n_vroom,49,8,6,248162,1430.0,208162,51.633529,0.7915503993731561
2021-05-21,vroom,188,16,12,522982,2860.0,442982,104.400101,n_vroom,188,17,14,509834,2870.0,424834,229.883058,2.5140444604212
2021-06-04,vroom,181,18,13,544513,3090.0,454513,214.577281,n_vroom,181,16,10,469610,2770.0,389610,211.931263,13.75596174930626
2021-05-15,vroom,47,7,5,235213,1300.0,200213,80.259588,n_vroom,47,6,6,212445,1140.0,182445,41.01913,9.679737089361558
2021-05-08,vroom,44,8,5,214299,1310.0,174299,51.864302,n_vroom,44,9,5,266185,1530.0,221185,35.523341,-24.21196552480413
2021-05-22,vroom,43,7,6,236439,1270.0,201439,60.741794,n_vroom,43,6,4,188304,1110.0,158304,33.168467,20.358316521386065
2021-06-05,vroom,40,8,6,241209,1430.0,201209,56.416845,n_vroom,40,6,5,208865,1110.0,178865,28.718093,13.409118233565083
2021-06-11,vroom,203,18,14,554125,3090.0,464125,261.914697,n_vroom,203,20,16,627986,3560.0,527986,195.187194,-13.329302955109407
2021-06-12,vroom,48,7,5,225268,1240.0,190268,56.057723,n_vroom,48,6,6,200198,1050.0,170198,16.4301,11.128966386703837
2021-06-18,vroom,187,18,14,581260,3150.0,491260,182.978183,n_vroom,187,15,11,470299,2670.0,395299,138.155441,19.089736090561882
2021-06-25,vroom,176,19,12,523021,3160.0,428021,200.860801,n_vroom,176,16,12,498216,2800.0,418216,34.830136,4.742639396888461


==> data/rq1/vroom_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,diff_vroom
2021-01-09,vroom,27,6,4,155889,960.0,125889,45.183417,n_vroom,27,4,4,133805,730.0,113805,47.562187,14.166490259094612
2021-02-14,vroom,22,4,3,105849,730.0,85849,47.004855,n_vroom,22,3,3,84500,480.0,69500,49.975012,20.169297773243017
2021-02-06,vroom,35,6,5,198208,1080.0,168208,47.383353,n_vroom,35,6,6,200638,1110.0,170638,54.528383,-1.2259848240232483
2021-01-23,vroom,27,6,5,157138,1020.0,127138,35.959101,n_vroom,27,5,4,163184,1010.0,138184,54.846218,-3.847573470452723
2021-01-16,vroom,36,6,5,181597,960.0,151597,51.234175,n_vroom,36,7,6,194861,1270.0,159861,58.350583,-7.304085419913324
2021-01-10,vroom,9,3,3,68336,540.0,53336,24.680191,n_vroom,9,2,2,42929,320.0,32929,24.682781,37.17952470147507
2021-01-24,vroom,11,2,2,68585,380.0,58585,20.218662,n_vroom,11,1,1,32792,160.0,27792,31.888464,52.18779616534228
2021-01-17,vroom,12,3,2,80178,510.0,65178,24.855878,n_vroom,12,2,2,44845,320.0,34845,29.010636,44.068198258874006
2021-02-07,vroom,28,4,4,143012,790.0,123012,48.86701,n_vroom,28,4,4,109623,670.0,89623,45.164418,23.346991860822868
2021-01-01,vroom,79,10,8,287944,1750.0,237944,100.783159,n_vroom,79,8,8,272778,1490.0,232778,112.166431,5.266996360403412
2021-01-02,vroom,28,5,4,151820,860.0,126820,45.540477,n_vroom,28,5,5,174439,920.0,149439,50.624061,-14.898564089052826
2021-01-03,vroom,7,2,2,34387,320.0,24387,26.932438,n_vroom,7,2,2,28559,320.0,18559,30.906135,16.948265332829266
2021-02-01,vroom,174,16,12,495914,2800.0,415914,268.038568,n_vroom,174,17,15,577013,3110.0,492013,276.089766,-16.353440314248036
2021-02-15,vroom,182,18,14,554021,3120.0,464021,264.107137,n_vroom,182,19,14,571270,3340.0,476270,246.901464,-3.113419888415782
2021-01-25,vroom,175,17,14,519414,2900.0,434414,187.316085,n_vroom,175,16,11,474028,2770.0,394028,212.876527,8.737923891154262
2021-01-18,vroom,159,15,11,456049,2580.0,381049,175.923193,n_vroom,159,12,9,410638,2220.0,350638,212.313886,9.957482638926958
2021-01-11,vroom,180,16,12,500922,2800.0,420922,220.535046,n_vroom,180,16,13,516105,2890.0,436105,238.260318,-3.0310108160551943
2021-02-08,vroom,198,18,15,599205,3270.0,509205,327.933792,n_vroom,198,17,13,554490,2990.0,469490,266.852508,7.462387663654342
2021-01-04,vroom,174,16,11,472501,2770.0,392501,226.883202,n_vroom,174,16,14,511956,2800.0,431956,219.841158,-8.350246877784386
2021-02-16,vroom,125,16,11,453063,2740.0,373063,141.071803,n_vroom,125,12,9,390363,2130.0,330363,134.504428,13.839134954741393
2021-01-12,vroom,118,15,11,451752,2580.0,376752,125.029159,n_vroom,118,11,9,373556,2000.0,318556,122.583748,17.309497246276717
2021-01-26,vroom,127,12,11,403954,2370.0,343954,91.078209,n_vroom,127,12,9,400174,2160.0,340174,133.826913,0.9357501101610579
2021-02-02,vroom,150,15,12,471112,2640.0,396112,219.675942,n_vroom,150,15,11,451362,2520.0,376362,160.664631,4.192209071303639
2021-01-19,vroom,149,18,13,513463,3150.0,423463,185.035887,n_vroom,149,14,12,450856,2480.0,380856,150.320599,12.193088888585935
2021-02-09,vroom,162,19,14,561273,3370.0,466273,257.508481,n_vroom,162,14,13,493614,2630.0,423614,215.999506,12.054561683886451
2021-01-05,vroom,155,18,16,519169,3180.0,429169,196.154781,n_vroom,155,15,14,477231,2640.0,402231,188.295521,8.077909120151627
2021-01-13,vroom,186,18,11,544287,3180.0,454287,224.049395,n_vroom,186,17,12,483953,2840.0,398953,239.259261,11.084960691693905
2021-01-20,vroom,179,18,12,518517,3090.0,428517,171.528005,n_vroom,179,17,13,522961,2990.0,437961,231.764008,-0.8570596528175547
2021-01-27,vroom,182,18,13,554713,3120.0,464713,183.820481,n_vroom,182,16,12,510721,2830.0,430721,257.36243,7.930587529046552
2021-02-17,vroom,185,17,14,549437,2900.0,464437,257.307858,n_vroom,185,15,13,473441,2700.0,398441,261.329784,13.83161308757874
2021-02-03,vroom,188,16,12,513427,2860.0,433427,275.988624,n_vroom,188,18,14,523975,3030.0,433975,258.450335,-2.0544303279726233
2021-02-20,vroom,36,7,6,220361,1150.0,185361,39.477461,n_vroom,36,5,5,170485,920.0,145485,56.178115,22.633769133376596
2021-02-21,vroom,20,3,3,90199,480.0,75199,45.147528,n_vroom,20,4,4,89166,640.0,69166,47.203807,1.1452455126996974
2021-02-10,vroom,185,17,14,523330,2930.0,438330,234.157141,n_vroom,185,18,13,538438,3180.0,448438,243.282063,-2.8868973687730497
2021-01-06,vroom,193,22,14,634251,3790.0,524251,231.115313,n_vroom,193,17,13,556345,3080.0,471345,264.797393,12.283149730942482
2021-01-14,vroom,154,16,12,481211,2770.0,401211,169.282122,n_vroom,154,15,12,435559,2580.0,360559,226.583886,9.48689867854226
2021-01-21,vroom,165,17,15,545421,2990.0,460421,167.525341,n_vroom,165,16,13,493165,2770.0,413165,228.566269,9.580855889303859
2021-02-04,vroom,156,17,12,520819,3050.0,435819,222.232265,n_vroom,156,17,12,492635,2930.0,407635,220.251447,5.411476923844944
2021-02-27,vroom,29,6,4,183347,1020.0,153347,32.128435,n_vroom,29,4,3,141240,760.0,121240,52.469676,22.965742553736902
2021-02-18,vroom,167,18,16,551114,3090.0,461114,134.585856,n_vroom,167,15,13,459482,2670.0,384482,262.985661,16.626687037527624
2021-03-14,vroom,25,4,4,100004,640.0,80004,50.514007,n_vroom,25,4,4,131117,790.0,111117,46.68719,-31.111755529778808
2021-03-06,vroom,38,7,6,206091,1150.0,171091,42.702007,n_vroom,38,6,6,191378,1080.0,161378,56.961584,7.139079338738712
2021-03-21,vroom,16,3,3,99279,540.0,84279,31.151738,n_vroom,16,2,2,51900,350.0,41900,35.407347,47.72308343154141
2021-03-07,vroom,23,4,3,105146,670.0,85146,38.827891,n_vroom,23,5,4,107989,830.0,82989,35.600183,-2.7038593955071994
2021-02-22,vroom,180,15,12,502958,2730.0,427958,244.421983,n_vroom,180,17,13,556434,3050.0,471434,238.364924,-10.632299317239212
2021-02-11,vroom,158,15,12,484348,2880.0,409348,261.897026,n_vroom,158,14,13,466183,2570.0,396183,213.984112,3.7504026030870365
2021-01-07,vroom,137,15,11,461719,2670.0,386719,165.756079,n_vroom,137,17,12,451553,2840.0,366553,175.327191,2.201772073490586
2021-03-01,vroom,169,16,12,495220,2830.0,415220,223.908025,n_vroom,169,17,11,500271,2930.0,415271,248.970962,-1.0199507289689431
2021-03-15,vroom,210,17,13,538822,2990.0,453822,268.817162,n_vroom,210,17,15,568026,3080.0,483026,289.12801,-5.419971716076923
2021-02-23,vroom,162,22,14,591909,3850.0,481909,206.590537,n_vroom,162,16,12,496994,2830.0,416994,224.812513,16.03540409083153
2021-03-08,vroom,202,16,12,526074,2890.0,446074,296.334,n_vroom,202,16,13,519538,2860.0,439538,256.27486,1.242410763504754
2021-03-22,vroom,232,19,14,585428,3280.0,490428,313.603158,n_vroom,232,22,15,647773,3850.0,537773,291.230878,-10.649473547558367
2021-04-01,vroom,180,21,16,600962,3660.0,495962,447.629251,n_vroom,180,15,13,483348,2730.0,408348,264.269711,19.570954569506892
2021-04-05,vroom,204,18,14,562569,3270.0,472569,71.696029,n_vroom,204,18,14,583106,3270.0,493106,297.263514,-3.650574418426895
2021-04-11,vroom,17,3,3,95772,510.0,80772,47.595647,n_vroom,17,3,3,78525,510.0,63525,36.397277,18.008394937977698
2021-03-02,vroom,158,16,14,515024,2830.0,435024,178.663483,n_vroom,158,15,12,494602,2730.0,419602,208.546186,3.965252104756283
2021-03-16,vroom,167,16,14,491402,2740.0,411402,237.982099,n_vroom,167,14,11,428974,2450.0,358974,223.21643,12.704058998538875
2021-03-09,vroom,172,16,14,505084,2800.0,425084,225.336056,n_vroom,172,15,11,506102,2700.0,431102,260.059684,-0.2015506331620087
2021-04-06,vroom,170,19,16,565289,3250.0,470289,68.552388,n_vroom,170,17,14,475332,2960.0,390332,214.751757,15.913453118670272
2021-03-23,vroom,196,19,13,592368,3430.0,497368,297.850481,n_vroom,196,17,16,551663,3110.0,466663,269.633902,6.871573076195879
2021-02-24,vroom,196,19,16,609160,3250.0,514160,147.334364,n_vroom,196,19,15,562967,3250.0,467967,300.485089,7.583065204543963
2021-04-12,vroom,212,20,16,629565,3530.0,529565,463.463594,n_vroom,212,22,16,645319,3700.0,535319,261.17121,-2.5023627425285713
2021-03-03,vroom,174,17,13,514265,2990.0,429265,228.660684,n_vroom,174,17,14,560261,3050.0,475261,220.143135,-8.944026912195074
2021-03-10,vroom,201,18,14,552228,3150.0,462228,255.880377,n_vroom,201,19,15,611298,3610.0,516298,280.246357,-10.69666876724831
2021-02-25,vroom,167,17,13,509836,2900.0,424836,216.998828,n_vroom,167,17,12,512254,2960.0,427254,249.081548,-0.4742701574623997
2021-03-24,vroom,209,21,15,649844,3630.0,544844,164.722821,n_vroom,209,22,16,663435,3790.0,553435,266.262876,-2.0914250189276196
2021-04-07,vroom,212,22,16,643034,3760.0,533034,498.495267,n_vroom,212,20,16,643204,3620.0,543204,268.71093,-0.026437171284877627
2021-03-17,vroom,232,21,16,633148,3630.0,528148,332.046576,n_vroom,232,18,16,601482,3270.0,511482,344.925556,5.001358292216038
2021-04-18,vroom,16,4,4,110743,670.0,90743,41.454581,n_vroom,16,3,3,80073,480.0,65073,25.573781,27.69475271574727
2021-04-13,vroom,187,19,13,533132,3190.0,438132,447.782073,n_vroom,187,16,14,541405,3040.0,461405,235.615964,-1.551773294418643
2021-03-04,vroom,177,17,14,557734,3020.0,472734,221.539602,n_vroom,177,15,12,503514,2790.0,428514,233.421579,9.721480132105986
2021-04-25,vroom,17,3,3,95758,480.0,80758,42.887559,n_vroom,17,2,2,65470,380.0,55470,42.009635,31.629733285991772
2021-03-25,vroom,148,16,14,419833,2680.0,339833,206.001906,n_vroom,148,14,13,393335,2360.0,323335,188.057331,6.311557214416208
2021-03-11,vroom,168,18,13,537838,3270.0,447838,223.713913,n_vroom,168,16,14,529129,2860.0,449129,220.223385,1.619260818313321
2021-05-02,vroom,15,3,3,76807,480.0,61807,39.61491,n_vroom,15,3,3,75074,480.0,60074,24.391436,2.256304763888708
2021-03-18,vroom,172,17,14,516147,2930.0,431147,203.210535,n_vroom,172,18,13,508482,3090.0,418482,224.044015,1.4850420519735656
2021-05-09,vroom,24,4,4,114711,640.0,94711,37.306092,n_vroom,24,4,3,100164,670.0,80164,29.612708,12.681434212935116
2021-04-08,vroom,181,19,13,533052,3310.0,438052,270.774419,n_vroom,181,17,14,556530,3080.0,471530,235.239216,-4.404448346502781
2021-05-16,vroom,14,3,3,108657,600.0,93657,28.863549,n_vroom,14,3,3,88734,540.0,73734,26.449069,18.335680167867693
2021-05-23,vroom,15,4,4,116283,670.0,96283,39.800203,n_vroom,15,3,3,62927,480.0,47927,29.599322,45.884609100212415
2021-04-19,vroom,195,19,14,570157,3400.0,475157,456.124308,n_vroom,195,15,13,509924,2700.0,434924,262.458253,10.564283171126549
2021-04-26,vroom,217,23,18,659952,3860.0,544952,314.59524,n_vroom,217,19,16,593433,3370.0,498433,268.560265,10.079369408684268
2021-04-14,vroom,234,21,16,596446,3540.0,491446,329.728537,n_vroom,234,25,17,715225,4150.0,590225,341.876217,-19.914459984642367
2021-05-03,vroom,217,19,15,616458,3400.0,521458,262.850684,n_vroom,217,21,16,624746,3570.0,519746,280.036141,-1.3444549344805323
2021-04-20,vroom,169,17,12,499471,2930.0,414471,220.437857,n_vroom,169,19,13,488495,3190.0,393495,223.052839,2.1975249814303535
2021-05-10,vroom,217,22,14,621809,3670.0,511809,233.900622,n_vroom,217,18,13,604128,3330.0,514128,290.64186,2.84347765953854
2021-05-17,vroom,220,20,14,607844,3380.0,507844,257.606098,n_vroom,220,20,16,646349,3710.0,546349,269.543379,-6.334684557221919
2021-05-24,vroom,215,19,15,591350,3460.0,496350,350.18974,n_vroom,215,19,14,599097,3460.0,504097,265.506809,-1.3100532679462247
2021-04-27,vroom,167,18,13,499080,3120.0,409080,201.096238,n_vroom,167,15,12,490288,2730.0,415288,235.725989,1.7616414202131923
2021-04-15,vroom,187,20,15,611722,3500.0,511722,250.351694,n_vroom,187,18,15,570884,3210.0,480884,235.161011,6.675908337447402
2021-06-06,vroom,23,4,4,134884,700.0,114884,50.140364,n_vroom,23,4,3,90967,640.0,70967,42.972685,32.55908780878384
2021-05-18,vroom,167,19,14,532949,3190.0,437949,294.797631,n_vroom,167,15,12,457033,2610.0,382033,189.239756,14.24451495358843
2021-05-04,vroom,170,19,13,543104,3250.0,448104,191.382388,n_vroom,170,17,15,553878,3080.0,468878,223.232164,-1.9837821117134102
2021-05-11,vroom,166,15,12,490425,2700.0,415425,284.977204,n_vroom,166,17,15,567183,3080.0,482183,197.67892,-15.651322832237344
2021-05-25,vroom,167,17,12,527155,3050.0,442155,220.654749,n_vroom,167,23,14,594361,3890.0,479361,184.64364,-12.748812019235329
2021-04-21,vroom,215,18,13,548134,3210.0,458134,285.482897,n_vroom,215,20,17,634248,3590.0,534248,260.332708,-15.710391984441761
2021-06-01,vroom,155,18,12,503979,3060.0,413979,195.019333,n_vroom,155,17,12,534095,2900.0,449095,215.421318,-5.975645810638936
2021-06-07,vroom,211,19,15,548270,3250.0,453270,272.044059,n_vroom,211,22,14,628796,3760.0,518796,281.739354,-14.687289109380414
2021-05-26,vroom,196,15,12,477045,2610.0,402045,112.494598,n_vroom,196,18,14,581908,3210.0,491908,255.806861,-21.981783689169784
2021-05-05,vroom,212,18,14,582463,3240.0,492463,248.711625,n_vroom,212,18,13,570814,3180.0,480814,272.605044,1.99995536197149
2021-05-19,vroom,215,21,16,673060,3780.0,568060,246.13825,n_vroom,215,19,15,605586,3310.0,510586,290.177602,10.024960627581493
2021-05-12,vroom,218,22,16,657715,3760.0,547715,241.585778,n_vroom,218,18,15,569751,3210.0,479751,296.094161,13.374181826474993
2021-04-22,vroom,212,24,16,648390,4050.0,528390,474.09649,n_vroom,212,19,14,594556,3430.0,499556,269.849951,8.302719042551551
2021-06-02,vroom,179,19,15,568391,3190.0,473391,211.423409,n_vroom,179,18,13,527166,3150.0,437166,236.407769,7.25292976137905
2021-06-13,vroom,19,4,3,110602,730.0,90602,21.748895,n_vroom,19,4,4,103404,700.0,83404,40.202671,6.508019746478364
2021-06-08,vroom,162,20,13,577586,3500.0,477586,160.564992,n_vroom,162,21,14,596999,3720.0,491999,172.109667,-3.3610579203789563
2021-05-27,vroom,141,16,11,462489,2770.0,382489,27.575854,n_vroom,141,16,12,556122,2950.0,476122,167.425419,-20.245454486485084
2021-05-06,vroom,175,22,16,624863,3790.0,514863,275.826356,n_vroom,175,16,12,518058,2890.0,438058,208.304909,17.09254668623362
2021-06-19,vroom,37,7,5,201600,1240.0,166600,55.528141,n_vroom,37,6,5,174694,1080.0,144694,57.556577,13.346230158730158
2021-06-27,vroom,20,3,3,101245,540.0,86245,38.132565,n_vroom,20,4,4,108540,640.0,88540,27.849913,-7.205294088596967
2021-06-03,vroom,156,19,15,533528,3280.0,438528,205.037727,n_vroom,156,19,13,542871,3190.0,447871,182.529082,-1.7511733217375658
2021-05-20,vroom,195,22,15,611293,3700.0,501293,325.893911,n_vroom,195,21,16,597914,3540.0,492914,235.44112,2.188639490391678
2021-06-20,vroom,25,4,4,133111,700.0,113111,34.803741,n_vroom,25,3,3,92805,510.0,77805,35.765453,30.27999188647069
2021-05-13,vroom,190,18,16,587139,3300.0,497139,222.50796,n_vroom,190,19,16,581572,3340.0,486572,230.493218,0.9481570803506495
2021-06-14,vroom,207,22,14,617657,3670.0,507657,261.81251,n_vroom,207,21,15,601171,3510.0,496171,198.828148,2.669118944656986
2021-06-09,vroom,195,17,15,547537,2930.0,462537,235.2634,n_vroom,195,20,12,559879,3350.0,459879,174.309388,-2.2540942438593192
2021-06-21,vroom,200,20,15,589421,3440.0,489421,214.913772,n_vroom,200,18,13,549845,3210.0,459845,112.769949,6.714385812517708
2021-06-15,vroom,174,18,14,520558,3060.0,430558,212.368257,n_vroom,174,16,14,491267,2800.0,411267,86.79736,5.626846576174029
2021-06-10,vroom,174,19,15,583583,3250.0,488583,180.726684,n_vroom,174,18,15,554167,3270.0,464167,94.698267,5.040585486554612
2021-06-22,vroom,165,20,12,567772,3320.0,467772,113.659053,n_vroom,165,19,12,521308,3280.0,426308,62.610257,8.183566642948225
2021-06-16,vroom,206,22,16,672568,3850.0,562568,240.125782,n_vroom,206,20,13,575122,3530.0,475122,77.507814,14.488646501171628
2021-06-23,vroom,202,22,14,596675,3670.0,486675,220.556732,n_vroom,202,17,14,529885,2870.0,444885,79.137155,11.193698412033351
2021-06-17,vroom,172,21,16,590432,3600.0,485432,197.297313,n_vroom,172,16,13,474120,2830.0,394120,63.685725,19.699474283236682
2021-06-24,vroom,176,18,15,569137,3060.0,479137,117.067803,n_vroom,176,15,11,473241,2700.0,398241,40.774242,16.84937018679158
2021-03-13,vroom,54,7,5,225765,1270.0,190765,84.351549,n_vroom,54,7,6,214539,1240.0,179539,81.062789,4.9724270812570595
2021-03-20,vroom,48,6,4,189936,1140.0,159936,65.674668,n_vroom,48,6,6,219574,1200.0,189574,83.351186,-15.604203521186085
2021-01-22,vroom,160,16,10,463376,2740.0,383376,138.914729,n_vroom,160,16,11,468091,2770.0,388091,260.793571,-1.0175321984738097
2021-01-08,vroom,156,16,11,487842,2770.0,407842,183.392907,n_vroom,156,15,11,465793,2580.0,390793,267.83942,4.519701050750038
2021-02-19,vroom,182,17,13,538380,2990.0,453380,228.544461,n_vroom,182,18,15,600395,3420.0,510395,271.93907,-11.518815706378394
2021-02-12,vroom,192,18,14,576267,3120.0,486267,242.952824,n_vroom,192,18,13,539752,3180.0,449752,288.0096,6.336472503197303
2021-03-05,vroom,203,21,15,630798,3690.0,525798,292.115377,n_vroom,203,19,16,613977,3550.0,518977,330.364438,2.6666222784473
2021-02-13,vroom,41,8,6,229900,1400.0,189900,56.589295,n_vroom,41,5,5,163822,890.0,138822,64.676429,28.742061765985213
2021-03-19,vroom,208,20,16,584783,3350.0,484783,331.368844,n_vroom,208,16,12,502349,2860.0,422349,304.215606,14.096511013487055
2021-03-27,vroom,40,8,6,245177,1370.0,205177,59.864495,n_vroom,40,5,5,178153,920.0,153153,53.978196,27.336985116874747
2021-03-26,vroom,224,20,15,624364,3440.0,524364,247.737471,n_vroom,224,23,15,641167,3860.0,526167,352.970503,-2.6912185840311103
2021-04-03,vroom,43,8,6,237348,1370.0,197348,63.61422,n_vroom,43,8,6,232936,1400.0,192936,66.301588,1.858873889815798
2021-01-15,vroom,165,14,11,461096,2540.0,391096,195.514895,n_vroom,165,14,12,442959,2540.0,372959,241.783395,3.933454204764301
2021-04-10,vroom,51,8,7,241329,1400.0,201329,72.262111,n_vroom,51,7,6,224426,1240.0,189426,568.572361,7.004131289650228
2021-04-17,vroom,41,7,6,239260,1300.0,204260,76.215041,n_vroom,41,6,5,199782,1080.0,169782,1875.625666,16.500041795536237
2021-02-05,vroom,200,19,15,597258,3250.0,502258,307.595917,n_vroom,200,18,16,548888,3120.0,458888,2137.017063,8.09867762340563
2021-02-26,vroom,204,18,15,564195,3240.0,474195,134.780375,n_vroom,204,18,14,586368,3180.0,496368,2180.003995,-3.9300241937627947
2021-03-12,vroom,197,20,12,554585,3290.0,454585,237.915537,n_vroom,197,19,13,576196,3250.0,481196,2126.807249,-3.896787688091095
2021-04-24,vroom,51,8,6,247624,1400.0,207624,78.388919,n_vroom,51,6,5,210436,1110.0,180436,121.269203,15.017930410622556
2021-05-01,vroom,47,8,7,271012,1490.0,231012,66.435096,n_vroom,47,6,4,194996,1050.0,164996,152.05215,28.048942482251707
2021-04-02,vroom,200,18,14,535120,3120.0,445120,283.282471,n_vroom,200,18,15,573022,3120.0,483022,2276.127471,-7.082897294064883
2021-04-09,vroom,205,19,14,564245,3220.0,469245,268.876895,n_vroom,205,22,16,663144,3880.0,553144,2287.604779,-17.527669717941674
2021-05-14,vroom,192,16,12,516286,2890.0,436286,316.181903,n_vroom,192,18,15,566238,3180.0,476238,508.039329,-9.675257512309068
2021-04-16,vroom,217,21,14,609872,3630.0,504872,508.24105,n_vroom,217,20,15,616185,3560.0,516185,1969.325632,-1.035135241493297
2021-04-23,vroom,203,17,13,536963,2990.0,451963,278.381436,n_vroom,203,18,14,582424,3240.0,492424,592.715263,-8.466318908379161
2021-05-07,vroom,193,19,14,575115,3160.0,480115,222.733224,n_vroom,193,16,13,508193,2830.0,428193,565.23418,11.636281439364302
2021-05-15,vroom,47,7,5,235213,1300.0,200213,80.259588,n_vroom,47,7,5,215238,1240.0,180238,125.090262,8.49230272136319
2021-06-26,vroom,49,8,6,250142,1550.0,210142,55.763658,n_vroom,49,5,5,181372,1010.0,156372,131.420546,27.492384325703
2021-05-08,vroom,44,8,5,214299,1310.0,174299,51.864302,n_vroom,44,7,6,235825,1300.0,200825,106.28377,-10.044843886345713
2021-06-04,vroom,181,18,13,544513,3090.0,454513,214.577281,n_vroom,181,16,13,526665,2920.0,446665,454.060786,3.277791347497672
2021-05-21,vroom,188,16,12,522982,2860.0,442982,104.400101,n_vroom,188,18,13,530722,3120.0,440722,508.564442,-1.4799744541877158
2021-06-05,vroom,40,8,6,241209,1430.0,201209,56.416845,n_vroom,40,6,6,201170,1110.0,171170,51.671888,16.599297704480346
2021-06-11,vroom,203,18,14,554125,3090.0,464125,261.914697,n_vroom,203,18,14,580364,3180.0,490364,455.648131,-4.735213173922851
2021-05-22,vroom,43,7,6,236439,1270.0,201439,60.741794,n_vroom,43,7,5,202927,1180.0,167927,55.673932,14.173634637263733
2021-06-12,vroom,48,7,5,225268,1240.0,190268,56.057723,n_vroom,48,7,6,215981,1240.0,180981,53.341469,4.122645027256423
2021-06-18,vroom,187,18,14,581260,3150.0,491260,182.978183,n_vroom,187,16,13,516581,2830.0,436581,285.646184,11.127378453704022
2021-06-25,vroom,176,19,12,523021,3160.0,428021,200.860801,n_vroom,176,17,11,486929,2870.0,401929,77.141356,6.900678940233758


==> data/rq1_support/mixed_comparision_120.csv <==
date,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time,diff_mixed_vroom,diff_mixed_routing
2021-01-03,n_routing,7.0,3.0,2.0,37526.0,480.0,22526.0,0.385775,n_vroom,7.0,1.0,1.0,26071.0,160.0,21071.0,33.341561,mixed,7,1,1,26071,160.0,21071,3210.556943,0.0,30.525502318392583
2021-01-10,n_routing,9.0,3.0,3.0,72428.0,480.0,57428.0,0.385964,n_vroom,9.0,3.0,3.0,59336.0,480.0,44336.0,25.041607,mixed,9,1,1,32837,160.0,27837,3434.533199,44.659228798705676,54.66256144032695
2021-01-24,n_routing,11.0,3.0,3.0,73915.0,540.0,58915.0,0.416034,n_vroom,11.0,3.0,3.0,81078.0,540.0,66078.0,33.797389,mixed,11,1,1,37608,220.0,32608,3757.951949,53.615037371420115,49.11993506054252
2021-01-17,n_routing,12.0,4.0,4.0,104897.0,700.0,84897.0,0.483787,n_vroom,12.0,3.0,2.0,58486.0,540.0,43486.0,40.669934,mixed,12,2,2,47691,380.0,37691,3816.611689,18.45740861060767,54.53540139374815
2021-01-12,n_routing,118.0,21.0,19.0,620320.0,3720.0,515320.0,28.97005,n_vroom,118.0,15.0,10.0,451945.0,2610.0,376945.0,132.709232,mixed,118,8,6,246065,1490.0,206065,12863.545502,45.554215667835685,60.33257028630384
2021-01-26,n_routing,127.0,22.0,19.0,676116.0,3910.0,566116.0,25.689944,n_vroom,127.0,13.0,11.0,426159.0,2290.0,361159.0,154.055729,mixed,127,8,7,276260,1640.0,236260,13431.432874,35.174430200934395,59.1401475486455
2021-01-07,n_routing,137.0,23.0,18.0,672337.0,3980.0,557337.0,34.806717,n_vroom,137.0,12.0,11.0,401642.0,2190.0,341642.0,131.66973,mixed,137,8,7,276000,1610.0,236000,15382.886281,31.28208703273064,58.94915793716544
2021-01-19,n_routing,149.0,27.0,17.0,695107.0,4560.0,560107.0,32.815323,n_vroom,149.0,15.0,13.0,477329.0,2640.0,402329.0,167.752285,mixed,149,10,8,307097,1930.0,257097,16088.791141,35.663452252010664,55.82018307972729
2021-01-05,n_routing,155.0,31.0,21.0,732828.0,5050.0,577828.0,34.130501,n_vroom,155.0,16.0,14.0,489072.0,2710.0,409072.0,240.177602,mixed,155,9,9,308083,1680.0,263083,16244.018473,37.006616612686884,57.95971223806951
2021-01-14,n_routing,154.0,27.0,23.0,741316.0,4680.0,606316.0,72.185493,n_vroom,154.0,14.0,12.0,442755.0,2420.0,372755.0,207.456506,mixed,154,9,8,311893,1740.0,266893,17278.104857,29.556300888753373,57.927118799540274
2021-01-21,n_routing,165.0,29.0,23.0,782128.0,4970.0,637128.0,85.942346,n_vroom,165.0,14.0,12.0,481380.0,2570.0,411380.0,217.43712,mixed,165,10,9,333571,1900.0,283571,19143.841432,30.70526403257302,57.35084282879529
2021-01-18,n_routing,159.0,26.0,18.0,740000.0,4460.0,610000.0,75.060126,n_vroom,159.0,17.0,13.0,510222.0,3020.0,425222.0,210.198398,mixed,159,10,8,310798,1840.0,260798,19960.947859,39.085731309116426,58.00027027027027
2021-01-20,n_routing,179.0,30.0,22.0,864627.0,5280.0,714627.0,45.628364,n_vroom,179.0,18.0,13.0,526468.0,3180.0,436468.0,268.688126,mixed,179,10,9,347981,1930.0,297981,21190.79276,33.902725331834034,59.75362786496373
2021-01-04,n_routing,174.0,32.0,21.0,868789.0,5510.0,708789.0,47.894399,n_vroom,174.0,16.0,13.0,493557.0,2860.0,413557.0,243.372925,mixed,174,9,8,330716,1770.0,285716,21463.617621,32.99335233823044,61.93368009954086
2021-01-25,n_routing,175.0,30.0,22.0,890862.0,5100.0,740862.0,78.853862,n_vroom,175.0,16.0,12.0,503848.0,2890.0,423848.0,246.313314,mixed,175,9,8,340287,1890.0,295287,21552.500837,32.46236960353122,61.802501397522846
2021-01-27,n_routing,182.0,32.0,25.0,946053.0,5600.0,786053.0,63.2053,n_vroom,182.0,17.0,12.0,507721.0,3080.0,422721.0,271.314506,mixed,182,10,10,350090,1840.0,300090,21967.305765,31.04677568979814,62.994673659932374
2021-01-13,n_routing,186.0,31.0,21.0,900365.0,5590.0,745365.0,143.465422,n_vroom,186.0,18.0,12.0,544836.0,3120.0,454836.0,267.247941,mixed,186,10,9,352004,1960.0,302004,22421.406563,35.3926686195479,60.90429992280908
2021-01-11,n_routing,180.0,29.0,22.0,841877.0,5030.0,696877.0,109.395933,n_vroom,180.0,16.0,12.0,489491.0,2890.0,409491.0,277.777809,mixed,180,10,8,351940,1960.0,301940,22472.484614,28.100823099913992,58.195793447261295
2021-01-06,n_routing,193.0,35.0,25.0,1002500.0,6110.0,827500.0,62.580262,n_vroom,193.0,15.0,14.0,534317.0,2880.0,459317.0,263.622661,mixed,193,9,9,351103,1950.0,306103,22549.804398,34.289382520114465,64.97725685785537
2021-01-23,n_routing,27.0,5.0,5.0,179559.0,980.0,154559.0,1.471893,n_vroom,27.0,5.0,4.0,150034.0,890.0,125034.0,53.77282,mixed,27,3,2,91147,540.0,76147,24298.461856,39.24910353653172,49.238411886900685
2021-01-09,n_routing,27.0,5.0,4.0,154938.0,830.0,129938.0,1.420943,n_vroom,27.0,5.0,4.0,150991.0,860.0,125991.0,49.885514,mixed,27,3,2,86431,510.0,71431,24306.554256,42.75751534859694,44.21575081645562
2021-01-02,n_routing,28.0,5.0,5.0,170197.0,950.0,145197.0,1.609242,n_vroom,28.0,4.0,3.0,118716.0,640.0,98716.0,56.651706,mixed,28,3,2,84009,540.0,69009,24747.86405,29.235317901546548,50.6401405430178
2021-01-01,n_routing,79.0,14.0,13.0,408695.0,2450.0,338695.0,7.589522,n_vroom,79.0,7.0,6.0,218474.0,1210.0,183474.0,111.87082,mixed,79,4,4,139514,760.0,119514,28784.164566,36.14160037349982,65.86354127160841
2021-01-16,n_routing,36.0,7.0,6.0,227457.0,1300.0,192457.0,2.998074,n_vroom,36.0,7.0,6.0,206459.0,1240.0,171459.0,52.902116,mixed,36,3,3,107307,600.0,92307,30446.48103,48.025031604337904,52.82317097297511
2021-01-08,,,,,,,,,,,,,,,,,mixed,156,9,7,282444,1710.0,237444,53879.951087,,
2021-01-22,,,,,,,,,,,,,,,,,mixed,160,8,7,285996,1580.0,245996,55272.804451,,
2021-01-15,,,,,,,,,,,,,,,,,mixed,165,9,8,301205,1770.0,256205,56960.821322,,
2021-02-21,n_routing,20.0,6.0,5.0,132186.0,1020.0,102186.0,0.881847,n_vroom,20.0,3.0,3.0,85097.0,570.0,70097.0,32.722056,mixed,20,2,2,51904,380.0,41904,4203.663875,39.00607541981503,60.73411707745147
2021-02-14,n_routing,22.0,5.0,5.0,143250.0,860.0,118250.0,0.87951,n_vroom,22.0,3.0,3.0,90532.0,540.0,75532.0,47.665137,mixed,22,2,2,61639,380.0,51639,4459.703256,31.914682101356426,56.971029668411866
2021-02-07,n_routing,28.0,8.0,8.0,201938.0,1280.0,161938.0,1.282721,n_vroom,28.0,4.0,4.0,118616.0,670.0,98616.0,54.14175,mixed,28,2,2,79003,440.0,69003,4978.380606,33.39600053955621,60.877596093850585
2021-02-16,n_routing,125.0,21.0,17.0,654596.0,3810.0,549596.0,25.866724,n_vroom,125.0,13.0,10.0,405264.0,2230.0,340264.0,151.410039,mixed,125,8,7,265485,1580.0,225485,13047.545518,34.49085040862253,59.4429235742351
2021-02-02,n_routing,150.0,26.0,19.0,780312.0,4520.0,650312.0,46.564986,n_vroom,150.0,12.0,10.0,414005.0,2190.0,354005.0,175.923185,mixed,150,10,9,313594,1870.0,263594,15621.072801,24.253571816765497,59.81171633910538
2021-02-23,n_routing,162.0,32.0,26.0,946290.0,5750.0,786290.0,50.770205,n_vroom,162.0,16.0,14.0,533080.0,2980.0,453080.0,189.361852,mixed,162,9,8,314153,1800.0,269153,17107.334727,41.06831995197719,66.80161472698644
2021-02-04,n_routing,156.0,26.0,19.0,759285.0,4550.0,629285.0,41.314772,n_vroom,156.0,15.0,12.0,490436.0,2760.0,415436.0,204.237942,mixed,156,9,8,307156,1770.0,262156,17116.975849,37.37082922134591,59.54667878332905
2021-02-09,n_routing,162.0,28.0,21.0,746347.0,4660.0,606347.0,57.303201,n_vroom,162.0,16.0,13.0,458923.0,2800.0,378923.0,211.455484,mixed,162,9,9,334170,1800.0,289170,17220.755915,27.183863088143326,55.22592038287821
2021-02-11,n_routing,158.0,26.0,19.0,746169.0,4430.0,616169.0,38.330361,n_vroom,158.0,16.0,13.0,524132.0,2860.0,444132.0,165.118085,mixed,158,10,10,360166,1990.0,310166,17521.142869,31.283340837804218,51.731310199164
2021-02-18,n_routing,167.0,29.0,24.0,830292.0,4940.0,685292.0,74.285625,n_vroom,167.0,13.0,12.0,462787.0,2410.0,397787.0,218.128763,mixed,167,9,9,332754,1800.0,287754,18253.97568,28.09780741464216,59.92325591478661
2021-02-25,n_routing,167.0,33.0,26.0,857700.0,5610.0,692700.0,49.578916,n_vroom,167.0,18.0,14.0,546046.0,3120.0,456046.0,216.539011,mixed,167,9,9,335019,1830.0,290019,18352.706702,38.64637777769639,60.93983910458202
2021-02-01,n_routing,174.0,29.0,21.0,801400.0,5030.0,656400.0,84.973143,n_vroom,174.0,14.0,12.0,495030.0,2720.0,425030.0,263.164245,mixed,174,10,8,321627,1990.0,271627,20648.567645,35.028786134173686,59.86685799850262
2021-02-17,n_routing,185.0,32.0,24.0,875591.0,5510.0,715591.0,79.560828,n_vroom,185.0,15.0,13.0,499931.0,2820.0,424931.0,322.376179,mixed,185,10,9,379353,2080.0,329353,21142.060874,24.118928412120873,56.674634618217866
2021-02-10,n_routing,185.0,31.0,22.0,886216.0,5380.0,731216.0,94.166935,n_vroom,185.0,17.0,14.0,536051.0,3080.0,451051.0,248.647606,mixed,185,10,9,359105,2050.0,309105,21181.821097,33.00917263469334,59.47884037300162
2021-02-22,n_routing,180.0,32.0,23.0,931597.0,5630.0,771597.0,74.872879,n_vroom,180.0,15.0,11.0,456303.0,2640.0,381303.0,247.322982,mixed,180,9,8,334228,1860.0,289228,21272.669586,26.753056631229686,64.12311332045938
2021-02-15,n_routing,182.0,31.0,24.0,912851.0,5410.0,757851.0,63.270412,n_vroom,182.0,16.0,10.0,443440.0,2710.0,363440.0,257.588231,mixed,182,9,8,335451,1860.0,290451,21341.918962,24.352561789644597,63.25238182353966
2021-02-03,n_routing,188.0,33.0,23.0,900090.0,5550.0,735090.0,63.877402,n_vroom,188.0,15.0,13.0,512256.0,2880.0,437256.0,276.265635,mixed,188,10,9,349925,2020.0,299925,21457.155787,31.68942872313843,61.123332111233324
2021-02-24,n_routing,196.0,33.0,24.0,923013.0,5610.0,758013.0,126.44597,n_vroom,196.0,18.0,14.0,567274.0,3210.0,477274.0,228.872781,mixed,196,10,9,374053,2050.0,324053,22038.551733,34.06131781114593,59.474785295548386
2021-02-08,n_routing,198.0,34.0,26.0,960594.0,5920.0,790594.0,91.043698,n_vroom,198.0,17.0,13.0,553909.0,3110.0,468909.0,298.077599,mixed,198,11,10,374673,2240.0,319673,22551.957101,32.358383777840764,60.99569641284455
2021-02-27,n_routing,29.0,6.0,5.0,211776.0,1110.0,181776.0,1.98464,n_vroom,29.0,7.0,4.0,196682.0,1180.0,161682.0,34.163867,mixed,29,3,2,99842,540.0,84842,25043.73873,49.23683916169248,52.85490329404654
2021-02-06,n_routing,35.0,8.0,6.0,216071.0,1370.0,176071.0,2.989459,n_vroom,35.0,6.0,6.0,203030.0,1110.0,173030.0,51.631624,mixed,35,4,3,105294,700.0,85294,29653.692881,48.138698714475694,51.26879590504973
2021-02-20,n_routing,36.0,8.0,6.0,249593.0,1340.0,209593.0,2.355443,n_vroom,36.0,5.0,4.0,158604.0,890.0,133604.0,109.509264,mixed,36,3,3,104705,600.0,89705,30279.905657,33.98337999041638,58.04970491960913
2021-02-13,,,,,,,,,,,,,,,,,mixed,41,3,3,110616,600.0,95616,33850.164274,,
2021-02-19,,,,,,,,,,,,,,,,,mixed,182,9,8,320817,1770.0,275817,62634.96646,,
2021-02-12,,,,,,,,,,,,,,,,,mixed,192,9,8,336178,1860.0,291178,66002.577882,,
2021-02-05,,,,,,,,,,,,,,,,,mixed,200,10,9,347445,1990.0,297445,68680.707747,,
2021-02-26,,,,,,,,,,,,,,,,,mixed,204,10,9,364629,1990.0,314629,70026.858356,,
2021-03-21,n_routing,16.0,5.0,4.0,109500.0,860.0,84500.0,0.896578,n_vroom,16.0,3.0,3.0,99223.0,540.0,84223.0,38.286869,mixed,16,2,2,61758,380.0,51758,3699.869721,37.758382633058865,43.6
2021-03-07,n_routing,23.0,5.0,5.0,153094.0,830.0,128094.0,1.341869,n_vroom,23.0,6.0,5.0,162842.0,1080.0,132842.0,33.263747,mixed,23,2,2,71923,380.0,61923,4292.817746,55.83264759705727,53.02036657217135
2021-03-14,n_routing,25.0,7.0,6.0,176306.0,1240.0,141306.0,1.892199,n_vroom,25.0,4.0,4.0,123064.0,730.0,103064.0,46.525368,mixed,25,3,2,77755,510.0,62755,4570.33304,36.817428329974646,55.8977005887491
2021-03-02,n_routing,158.0,26.0,22.0,774911.0,4670.0,644911.0,52.874436,n_vroom,158.0,15.0,11.0,436670.0,2610.0,361670.0,200.025984,mixed,158,10,9,317845,1840.0,267845,16521.34922,27.211624338745505,58.98303159975791
2021-03-25,n_routing,148.0,26.0,23.0,620779.0,4370.0,490779.0,40.020858,n_vroom,148.0,13.0,12.0,353300.0,2170.0,288300.0,193.411294,mixed,148,10,10,284350,1780.0,234350,17028.654398,19.515992074724032,54.194648981360515
2021-03-16,n_routing,167.0,31.0,24.0,808668.0,5170.0,653668.0,55.715549,n_vroom,167.0,15.0,13.0,501603.0,2730.0,426603.0,205.201963,mixed,167,10,9,329859,1900.0,279859,17746.690065,34.239029670875176,59.20958910207897
2021-03-09,n_routing,172.0,29.0,26.0,851887.0,5000.0,706887.0,70.015249,n_vroom,172.0,14.0,12.0,465554.0,2570.0,395554.0,225.083263,mixed,172,10,9,343549,1990.0,293549,18448.444189,26.206412145529843,59.671998751008054
2021-03-11,n_routing,168.0,30.0,24.0,842270.0,5160.0,692270.0,52.684733,n_vroom,168.0,17.0,13.0,527994.0,3020.0,442994.0,213.645958,mixed,168,10,9,339824,2080.0,289824,18840.171435,35.6386625605594,59.65379272679782
2021-03-18,n_routing,172.0,30.0,24.0,819642.0,5160.0,669642.0,91.127973,n_vroom,172.0,20.0,15.0,542818.0,3320.0,442818.0,207.717379,mixed,172,9,9,329481,1860.0,284481,18850.657317,39.301754916012364,59.801840315650004
2021-03-04,n_routing,177.0,30.0,24.0,810277.0,5010.0,660277.0,78.002233,n_vroom,177.0,16.0,14.0,519721.0,2920.0,439721.0,225.099495,mixed,177,10,9,340608,1960.0,290608,19866.546978,34.46329857750601,57.964004902027334
2021-03-03,n_routing,174.0,29.0,22.0,836860.0,5090.0,691860.0,107.271818,n_vroom,174.0,14.0,13.0,461502.0,2540.0,391502.0,199.597393,mixed,174,9,8,324059,1740.0,279059,20051.744152,29.78166941855073,61.276796596802335
2021-03-23,n_routing,196.0,35.0,26.0,977373.0,5990.0,802373.0,69.970632,n_vroom,196.0,19.0,14.0,584867.0,3310.0,489867.0,233.490883,mixed,196,11,9,373770,2240.0,318770,20060.064036,36.093163061003615,61.75769128060628
2021-03-01,n_routing,169.0,28.0,20.0,839927.0,4930.0,699927.0,91.468945,n_vroom,169.0,16.0,13.0,514986.0,2890.0,434986.0,256.637624,mixed,169,9,8,321607,1860.0,276607,20093.274199,37.55034117432319,61.710124808465494
2021-03-10,n_routing,201.0,33.0,22.0,904845.0,5670.0,739845.0,77.645028,n_vroom,201.0,18.0,14.0,554670.0,3090.0,464670.0,259.533727,mixed,201,10,9,362716,2020.0,312716,22669.312153,34.60688337209512,59.91401842304483
2021-03-24,n_routing,209.0,36.0,28.0,1050758.0,6210.0,870758.0,214.207788,n_vroom,209.0,18.0,15.0,596728.0,3240.0,506728.0,229.846819,mixed,209,11,10,398857,2270.0,343857,22897.183354,33.15932887345658,62.04102181472803
2021-03-08,n_routing,202.0,35.0,26.0,963361.0,5990.0,788361.0,74.825667,n_vroom,202.0,16.0,13.0,517430.0,2950.0,437430.0,279.305871,mixed,202,10,10,378733,2110.0,328733,23181.745213,26.804978451191467,60.68628478836075
2021-03-15,n_routing,210.0,37.0,31.0,1142589.0,6610.0,957589.0,175.777961,n_vroom,210.0,18.0,15.0,611599.0,3390.0,521599.0,286.666383,mixed,210,11,10,388157,2240.0,333157,24068.302101,36.53406889154495,66.02829188798422
2021-03-17,n_routing,232.0,41.0,32.0,1165389.0,7100.0,960389.0,125.201304,n_vroom,232.0,20.0,15.0,606989.0,3620.0,506989.0,309.056694,mixed,232,11,10,407779,2210.0,352779,25065.794121,32.819375639426745,65.00919435484631
2021-03-22,n_routing,232.0,40.0,30.0,1159227.0,7090.0,959227.0,133.000831,n_vroom,232.0,20.0,15.0,589513.0,3380.0,489513.0,319.761966,mixed,232,12,11,443976,2430.0,383976,25730.017479,24.687665920853316,61.70068502545231
2021-03-06,n_routing,38.0,7.0,6.0,185498.0,1180.0,150498.0,3.861713,n_vroom,38.0,6.0,5.0,190149.0,1020.0,160149.0,80.896151,mixed,38,3,3,110708,600.0,95708,31746.90485,41.77828965705841,40.318493999935306
2021-03-27,,,,,,,,,,,,,,,,,mixed,40,5,3,119242,860.0,94242,33267.768435,,
2021-03-20,,,,,,,,,,,,,,,,,mixed,48,4,3,125202,790.0,105202,39311.3338,,
2021-03-13,,,,,,,,,,,,,,,,,mixed,54,4,3,140153,790.0,120153,43058.059914,,
2021-03-12,,,,,,,,,,,,,,,,,mixed,197,10,9,346509,1900.0,296509,67672.910973,,
2021-03-05,,,,,,,,,,,,,,,,,mixed,203,10,9,367318,2050.0,317318,69676.427073,,
2021-04-18,n_routing,16.0,5.0,5.0,108192.0,800.0,83192.0,0.792221,n_vroom,16.0,3.0,3.0,79486.0,540.0,64486.0,22.238516,mixed,16,2,2,52211,380.0,42211,3701.895295,34.31421885615077,51.74227299615498
2021-04-25,n_routing,17.0,5.0,4.0,104770.0,800.0,79770.0,0.799829,n_vroom,17.0,4.0,4.0,98905.0,640.0,78905.0,34.023178,mixed,17,2,2,57718,380.0,47718,3865.5863,41.642990748698246,44.90980242435812
2021-04-11,n_routing,17.0,5.0,3.0,84115.0,800.0,59115.0,0.96443,n_vroom,17.0,3.0,3.0,82129.0,510.0,67129.0,30.042079,mixed,17,2,2,53490,350.0,43490,3896.551819,34.8707521094863,36.408488379004936
2021-04-27,n_routing,167.0,30.0,25.0,883406.0,5160.0,733406.0,47.860793,n_vroom,167.0,15.0,12.0,479509.0,2640.0,404509.0,211.072691,mixed,167,10,9,335821,1900.0,285821,25431.409086,29.965652365231936,61.98565551965914
2021-04-20,n_routing,169.0,30.0,21.0,844568.0,5220.0,694568.0,47.995159,n_vroom,169.0,16.0,12.0,503572.0,2830.0,423572.0,214.206563,mixed,169,10,8,338814,1960.0,288814,25507.963972,32.717863582566146,59.88315920091692
2021-04-06,n_routing,170.0,30.0,25.0,887396.0,5190.0,737396.0,82.249513,n_vroom,170.0,17.0,14.0,508695.0,2870.0,423695.0,212.067522,mixed,170,10,10,347483,1840.0,297483,25812.133607,31.691288493104906,60.84239730627589
2021-04-13,n_routing,187.0,34.0,22.0,894272.0,5830.0,724272.0,105.575621,n_vroom,187.0,19.0,13.0,546365.0,3340.0,451365.0,239.943578,mixed,187,11,10,370371,2120.0,315371,26263.445218,32.21179980416022,58.584077327703426
2021-04-08,n_routing,181.0,29.0,23.0,857997.0,5060.0,712997.0,70.800514,n_vroom,181.0,18.0,14.0,559092.0,3240.0,469092.0,228.079539,mixed,181,12,10,383562,2280.0,323562,26355.803828,31.39554849649074,55.29564788688072
2021-04-01,n_routing,180.0,32.0,27.0,889044.0,5540.0,729044.0,83.673428,n_vroom,180.0,19.0,14.0,537398.0,3280.0,442398.0,260.062667,mixed,180,10,10,365576,1960.0,315576,26358.129654,31.972951146077953,58.87987546173193
2021-04-15,n_routing,187.0,33.0,24.0,899943.0,5730.0,734943.0,65.302257,n_vroom,187.0,16.0,13.0,519768.0,2800.0,439768.0,232.692615,mixed,187,12,11,409726,2280.0,349726,26516.252728,21.171368764525713,54.472005449234004
2021-04-19,n_routing,195.0,34.0,28.0,1008816.0,5980.0,838816.0,90.673998,n_vroom,195.0,16.0,13.0,516139.0,2890.0,436139.0,232.699317,mixed,195,10,10,375150,2050.0,325150,27514.121467,27.316091207988546,62.81284198505971
2021-04-22,n_routing,212.0,36.0,28.0,951409.0,6120.0,771409.0,95.674749,n_vroom,212.0,18.0,15.0,573102.0,3240.0,483102.0,266.266201,mixed,212,13,12,427241,2500.0,362241,27579.210961,25.45114133260746,55.09386604499222
2021-04-21,n_routing,215.0,38.0,29.0,1100537.0,6530.0,910537.0,73.359155,n_vroom,215.0,20.0,14.0,598381.0,3440.0,498381.0,250.483777,mixed,215,12,11,429459,2460.0,369459,27608.200584,28.229840185433694,60.97732288873522
2021-04-05,n_routing,204.0,35.0,28.0,1048267.0,6140.0,873267.0,107.110203,n_vroom,204.0,18.0,16.0,561160.0,3270.0,471160.0,277.045606,mixed,204,11,11,399829,2180.0,344829,27673.38724,28.749554494261886,61.85809531350314
2021-04-07,n_routing,212.0,36.0,24.0,986765.0,6390.0,806765.0,80.353193,n_vroom,212.0,18.0,14.0,574614.0,3210.0,484614.0,241.418913,mixed,212,11,10,395291,2270.0,340291,27733.268895,31.20755846533499,59.94071536789408
2021-04-12,n_routing,212.0,36.0,28.0,1109062.0,6330.0,929062.0,90.089907,n_vroom,212.0,17.0,12.0,525252.0,2900.0,440252.0,235.085903,mixed,212,10,10,395763,2200.0,345763,27751.381498,24.652738114276577,64.31552068324405
2021-04-26,n_routing,217.0,37.0,28.0,1110566.0,6520.0,925566.0,90.556386,n_vroom,217.0,19.0,14.0,617072.0,3400.0,522072.0,247.854621,mixed,217,11,10,415193,2270.0,360193,27924.721375,32.71563123914227,62.61428856997243
2021-04-14,n_routing,234.0,42.0,30.0,1162118.0,7320.0,952118.0,111.603496,n_vroom,234.0,21.0,17.0,657388.0,3840.0,552388.0,292.955249,mixed,234,13,11,444225,2680.0,379225,28212.966088,32.4257516109208,61.77453580445359
2021-04-17,,,,,,,,,,,,,,,,,mixed,41,3,2,109214,600.0,94214,36098.841832,,
2021-04-03,,,,,,,,,,,,,,,,,mixed,43,4,3,117270,700.0,97270,37845.053076,,
2021-04-24,,,,,,,,,,,,,,,,,mixed,51,4,3,132093,700.0,112093,43051.833985,,
2021-04-10,,,,,,,,,,,,,,,,,mixed,51,4,4,122703,790.0,102703,43097.659772,,
2021-05-16,n_routing,14.0,4.0,3.0,99565.0,700.0,79565.0,0.660188,n_vroom,14.0,3.0,3.0,90846.0,540.0,75846.0,26.950864,mixed,14,2,1,45864,350.0,35864,3413.674223,49.51456310679612,53.93561994676844
2021-05-23,n_routing,15.0,4.0,3.0,95763.0,670.0,75763.0,0.684078,n_vroom,15.0,2.0,2.0,70279.0,350.0,60279.0,29.979548,mixed,15,1,1,39070,220.0,34070,3522.19091,44.40729094039471,59.20136169501791
2021-05-02,n_routing,15.0,4.0,4.0,96772.0,700.0,76772.0,0.61708,n_vroom,15.0,3.0,3.0,89464.0,540.0,74464.0,25.718085,mixed,15,2,2,46355,380.0,36355,3534.601866,48.185862469820265,52.098747571611625
2021-05-09,n_routing,24.0,5.0,4.0,116914.0,920.0,91914.0,1.284478,n_vroom,24.0,5.0,5.0,139165.0,920.0,114165.0,29.504632,mixed,24,2,2,78922,440.0,68922,4360.60153,43.28890166349298,32.49568058572968
2021-05-27,n_routing,141.0,25.0,20.0,754225.0,4480.0,629225.0,27.897433,n_vroom,141.0,16.0,13.0,519830.0,3010.0,439830.0,165.796393,mixed,141,9,8,306719,1800.0,261719,14612.171315,40.996287247754076,59.33322284464185
2021-05-25,n_routing,167.0,27.0,22.0,812461.0,4830.0,677461.0,47.939208,n_vroom,167.0,16.0,12.0,496811.0,2740.0,416811.0,219.111546,mixed,167,11,9,339583,2090.0,284583,16848.109939,31.64744741964248,58.203162982592396
2021-05-11,n_routing,166.0,27.0,23.0,782443.0,4650.0,647443.0,61.484176,n_vroom,166.0,15.0,13.0,487731.0,2700.0,412731.0,210.885373,mixed,166,10,9,340138,1900.0,290138,17290.264505,30.261148050872304,56.52871838587603
2021-05-18,n_routing,167.0,28.0,23.0,814005.0,4990.0,674005.0,50.626094,n_vroom,167.0,17.0,14.0,539919.0,3020.0,454919.0,198.812117,mixed,167,11,9,348741,2180.0,293741,17409.696398,35.40864463002784,57.1573884681298
2021-05-04,n_routing,170.0,29.0,26.0,886622.0,5240.0,741622.0,40.392694,n_vroom,170.0,17.0,13.0,515744.0,2990.0,430744.0,227.849544,mixed,170,10,9,340809,1990.0,290809,17670.348017,33.91895979400633,61.56095833399126
2021-05-06,n_routing,175.0,31.0,24.0,931902.0,5680.0,776902.0,50.372243,n_vroom,175.0,19.0,16.0,604515.0,3490.0,509515.0,200.242513,mixed,175,11,9,365902,2090.0,310902,18381.79999,39.47180797829665,60.7360001373535
2021-05-13,n_routing,190.0,31.0,26.0,903547.0,5290.0,748547.0,61.771061,n_vroom,190.0,18.0,15.0,541897.0,3150.0,451897.0,222.898898,mixed,190,11,10,384078,2120.0,329078,19961.776993,29.123431205561204,57.492194650637984
2021-05-20,n_routing,195.0,31.0,24.0,867440.0,5410.0,712440.0,71.293169,n_vroom,195.0,16.0,14.0,519699.0,2860.0,439699.0,214.518171,mixed,195,11,10,375752,2180.0,320752,20630.696917,27.69814835125717,56.68265240247164
2021-05-26,n_routing,196.0,33.0,21.0,902480.0,5700.0,737480.0,77.978698,n_vroom,196.0,17.0,14.0,537996.0,2990.0,452996.0,231.225121,mixed,196,11,10,385924,2240.0,330924,22147.660911,28.266381162685224,57.237390302278165
2021-05-05,n_routing,212.0,38.0,28.0,1119796.0,6710.0,929796.0,84.014208,n_vroom,212.0,20.0,17.0,652026.0,3740.0,552026.0,264.270393,mixed,212,12,10,418660,2460.0,358660,23722.802074,35.790904043703776,62.61283305173442
2021-05-19,n_routing,215.0,34.0,26.0,1034788.0,6160.0,864788.0,92.558836,n_vroom,215.0,20.0,14.0,644089.0,3590.0,544089.0,244.300642,mixed,215,11,10,424229,2330.0,369229,23873.649594,34.135034133481554,59.003293428219116
2021-05-12,n_routing,218.0,36.0,29.0,1040122.0,6270.0,860122.0,115.103838,n_vroom,218.0,19.0,15.0,626124.0,3490.0,531124.0,251.786702,mixed,218,11,11,423577,2360.0,368577,24283.178769,32.34934294165373,59.276219520402414
2021-05-24,n_routing,215.0,37.0,26.0,996585.0,6250.0,811585.0,90.701896,n_vroom,215.0,20.0,15.0,596992.0,3500.0,496992.0,254.679711,mixed,215,12,12,408195,2490.0,348195,24756.56442,31.624711888936535,59.04062373003808
2021-05-03,n_routing,217.0,35.0,24.0,1007400.0,6020.0,832400.0,166.636866,n_vroom,217.0,17.0,14.0,556443.0,3080.0,471443.0,271.491189,mixed,217,11,10,405688,2240.0,350688,24884.326164,27.092622245225478,59.72920389120508
2021-05-10,n_routing,217.0,34.0,27.0,1036653.0,6100.0,866653.0,128.020698,n_vroom,217.0,21.0,16.0,640261.0,3720.0,535261.0,261.476892,mixed,217,12,10,419608,2400.0,359608,24913.808778,34.46297681726671,59.52281042933363
2021-05-17,n_routing,220.0,35.0,29.0,1096030.0,6230.0,921030.0,112.106505,n_vroom,220.0,22.0,17.0,645783.0,3790.0,535783.0,261.734482,mixed,220,11,11,421133,2330.0,366133,25070.415344,34.78722728842351,61.57650794230085
2021-05-22,,,,,,,,,,,,,,,,,mixed,43,4,3,118987,730.0,98987,35552.322008,,
2021-05-08,,,,,,,,,,,,,,,,,mixed,44,4,3,113095,700.0,93095,36237.834402,,
2021-05-01,,,,,,,,,,,,,,,,,mixed,47,4,3,123343,760.0,103343,38574.520374,,
2021-05-15,,,,,,,,,,,,,,,,,mixed,47,4,3,119280,760.0,99280,38589.009511,,
2021-05-21,,,,,,,,,,,,,,,,,mixed,188,9,8,339231,1860.0,294231,64646.748545,,
2021-05-14,,,,,,,,,,,,,,,,,mixed,192,10,10,371388,1990.0,321388,66035.697519,,
2021-05-07,,,,,,,,,,,,,,,,,mixed,193,11,9,341742,2180.0,286742,66303.672053,,
2021-06-13,n_routing,19.0,5.0,4.0,130817.0,830.0,105817.0,0.839539,n_vroom,19.0,4.0,3.0,97275.0,670.0,77275.0,32.848278,mixed,19,2,2,60479,350.0,50479,3937.528277,37.82677974813672,53.76824113073989
2021-06-27,n_routing,20.0,6.0,5.0,153201.0,1020.0,123201.0,0.934765,n_vroom,20.0,3.0,3.0,102877.0,540.0,87877.0,31.684582,mixed,20,2,2,75607,410.0,65607,4113.836007,26.507382602525347,50.6484944615244
2021-06-06,n_routing,23.0,5.0,5.0,119412.0,800.0,94412.0,1.252509,n_vroom,23.0,4.0,4.0,122904.0,700.0,102904.0,40.557744,mixed,23,2,2,75833,410.0,65833,4259.592048,38.29899759161622,36.49465715338492
2021-06-20,n_routing,25.0,5.0,5.0,141049.0,860.0,116049.0,2.27884,n_vroom,25.0,4.0,4.0,112951.0,640.0,92951.0,38.07792,mixed,25,2,2,76514,410.0,66514,4465.424509,32.25912121185293,45.75360335769839
2021-06-01,n_routing,155.0,28.0,23.0,808928.0,4990.0,668928.0,47.55417,n_vroom,155.0,16.0,12.0,477978.0,2710.0,397978.0,195.390787,mixed,155,9,9,328081,1770.0,283081,15833.924513,31.360648398043423,59.44249673642154
2021-06-08,n_routing,162.0,28.0,23.0,786544.0,4840.0,646544.0,39.389136,n_vroom,162.0,16.0,12.0,515341.0,2800.0,435341.0,182.591933,mixed,162,11,9,345132,2060.0,290132,16640.76739,33.02842195749999,56.12044590003865
2021-06-22,n_routing,165.0,28.0,23.0,831104.0,4930.0,691104.0,55.028445,n_vroom,165.0,18.0,13.0,525418.0,3120.0,435418.0,56.469455,mixed,165,10,8,348304,1930.0,298304,16740.133029,33.70916108698217,58.09140612967811
2021-06-03,n_routing,156.0,26.0,22.0,770839.0,4490.0,640839.0,73.240861,n_vroom,156.0,18.0,14.0,551718.0,3180.0,461718.0,168.785619,mixed,156,10,9,326883,1930.0,276883,17064.502463,40.75179711374289,57.593868499128874
2021-06-15,n_routing,174.0,28.0,25.0,856064.0,5050.0,716064.0,36.920061,n_vroom,174.0,19.0,13.0,500237.0,3160.0,405237.0,83.78817,mixed,174,11,10,354288,2150.0,299288,18299.828965,29.17597058994037,58.614309210526315
2021-06-17,n_routing,172.0,28.0,23.0,831549.0,5020.0,691549.0,30.758489,n_vroom,172.0,18.0,15.0,525116.0,3150.0,435116.0,60.060384,mixed,172,11,10,369901,2180.0,314901,18483.578025,29.558230943258252,55.51663221289425
2021-06-10,n_routing,174.0,30.0,22.0,801051.0,5100.0,651051.0,32.375531,n_vroom,174.0,18.0,15.0,579117.0,3330.0,489117.0,79.148152,mixed,174,10,9,355386,1990.0,305386,18962.864614,38.6331259486425,55.63503447346049
2021-06-24,n_routing,176.0,32.0,23.0,913888.0,5510.0,753888.0,26.822695,n_vroom,176.0,20.0,16.0,630141.0,3500.0,530141.0,40.219543,mixed,176,12,10,377305,2310.0,317305,18991.669546,40.12371834240273,58.714306348261495
2021-06-02,n_routing,179.0,27.0,20.0,778394.0,4620.0,643394.0,66.062349,n_vroom,179.0,16.0,12.0,498185.0,2770.0,418185.0,197.260234,mixed,179,11,9,352545,2150.0,297545,20483.89175,29.234119855073917,54.70866938851019
2021-06-09,n_routing,195.0,34.0,24.0,960068.0,5740.0,790068.0,81.35473,n_vroom,195.0,18.0,14.0,539872.0,3090.0,449872.0,193.040948,mixed,195,10,9,373604,2110.0,323604,22051.32695,30.797670558947306,61.085673098155546
2021-06-23,n_routing,202.0,34.0,28.0,981138.0,5890.0,811138.0,59.705689,n_vroom,202.0,19.0,16.0,567819.0,3280.0,472819.0,72.747448,mixed,202,11,10,380387,2210.0,325387,22480.372073,33.00911029747155,61.23002064949069
2021-06-16,n_routing,206.0,36.0,26.0,1056658.0,6120.0,876658.0,48.332954,n_vroom,206.0,20.0,14.0,579825.0,3440.0,479825.0,71.214634,mixed,206,11,10,394097,2180.0,339097,22676.620849,32.03173371275816,62.703448040898756
2021-06-21,n_routing,200.0,32.0,25.0,937891.0,5540.0,777891.0,87.487038,n_vroom,200.0,17.0,12.0,489278.0,2870.0,404278.0,102.838134,mixed,200,10,9,382505,2110.0,332505,22869.528958,21.822563041869856,59.21647611502829
2021-06-14,n_routing,207.0,33.0,24.0,934502.0,5760.0,769502.0,139.364976,n_vroom,207.0,16.0,12.0,510583.0,2920.0,430583.0,195.710122,mixed,207,11,10,411639,2270.0,356639,23628.017984,19.378631877677087,55.95097709796234
2021-06-07,n_routing,211.0,35.0,26.0,936922.0,5990.0,761922.0,156.762962,n_vroom,211.0,19.0,15.0,599521.0,3340.0,504521.0,265.033766,mixed,211,11,10,398143,2240.0,343143,23995.020927,33.58981586966929,57.50521388119822
2021-06-19,n_routing,37.0,6.0,5.0,195887.0,1140.0,165887.0,6.207468,n_vroom,37.0,6.0,4.0,182558.0,1080.0,152558.0,52.940719,mixed,37,3,2,105580,570.0,90580,31018.080745,42.16632522266896,46.10157897154993
2021-06-05,,,,,,,,,,,,,,,,,mixed,40,3,3,112103,630.0,97103,33179.898147,,
2021-06-12,,,,,,,,,,,,,,,,,mixed,48,4,3,118220,760.0,98220,39393.887894,,
2021-06-26,,,,,,,,,,,,,,,,,mixed,49,4,3,123104,730.0,103104,40059.237108,,
2021-06-25,,,,,,,,,,,,,,,,,mixed,176,10,8,327894,1930.0,277894,60595.567415,,
2021-06-04,,,,,,,,,,,,,,,,,mixed,181,9,8,329514,1800.0,284514,62129.975711,,
2021-06-18,,,,,,,,,,,,,,,,,mixed,187,10,9,341299,1990.0,291299,64370.10792,,
2021-06-11,,,,,,,,,,,,,,,,,mixed,203,10,10,373183,2050.0,323183,69635.011874,,


==> data/rq1_support/mixed_comparision_180.csv <==
date,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time,diff_mixed_vroom,diff_mixed_routing
2021-01-03,n_routing,7.0,3.0,2.0,35726.0,480.0,20726.0,0.399191,n_vroom,7.0,1.0,1.0,24271.0,160.0,19271.0,30.699942,mixed,7,1,1,24271,160.0,19271,2604.249436,0.0,32.063483177517774
2021-01-10,n_routing,9.0,3.0,3.0,65515.0,480.0,50515.0,0.618805,n_vroom,9.0,2.0,2.0,43631.0,320.0,33631.0,23.856734,mixed,9,1,1,29443,160.0,24443,2816.18559,32.51816369095368,55.0591467602839
2021-01-24,n_routing,11.0,3.0,3.0,76410.0,510.0,61410.0,0.946304,n_vroom,11.0,3.0,3.0,76410.0,510.0,61410.0,35.609963,mixed,11,1,1,34911,190.0,29911,3126.986549,54.31095406360424,54.31095406360424
2021-01-17,n_routing,12.0,4.0,4.0,95896.0,640.0,75896.0,0.95346,n_vroom,12.0,3.0,3.0,56814.0,480.0,41814.0,29.773973,mixed,12,1,1,35889,190.0,30889,3223.151612,36.83071074031049,62.57508133811629
2021-01-12,n_routing,118.0,21.0,18.0,556667.0,3630.0,451667.0,23.59464,n_vroom,118.0,11.0,10.0,376471.0,2030.0,321471.0,155.336537,mixed,118,7,6,232624,1300.0,197624,11668.441709,38.20931758355889,58.21128250821407
2021-01-26,n_routing,127.0,21.0,18.0,665058.0,3840.0,560058.0,28.733084,n_vroom,127.0,12.0,11.0,413151.0,2220.0,353151.0,154.271341,mixed,127,8,7,269348,1640.0,229348,12817.244509,34.80640250174876,59.50007367778449
2021-01-07,n_routing,137.0,23.0,19.0,678357.0,3920.0,563357.0,31.039542,n_vroom,137.0,15.0,11.0,465534.0,2820.0,390534.0,154.634166,mixed,137,8,7,273140,1550.0,233140,14829.713487,41.327593688108706,59.73506575446262
2021-01-19,n_routing,149.0,27.0,23.0,783874.0,4770.0,648874.0,44.725628,n_vroom,149.0,18.0,12.0,511293.0,3060.0,421293.0,156.823679,mixed,149,9,8,294526,1770.0,249526,15218.825826,42.395847390830696,62.42686962445495
2021-01-05,n_routing,155.0,31.0,25.0,781220.0,5260.0,626220.0,43.868296,n_vroom,155.0,14.0,12.0,425582.0,2420.0,355582.0,194.234694,mixed,155,10,9,315369,1930.0,265369,15663.320891,25.897006922285247,59.63121783876501
2021-01-14,n_routing,154.0,27.0,21.0,743262.0,4710.0,608262.0,55.965189,n_vroom,154.0,14.0,11.0,434110.0,2450.0,364110.0,200.852922,mixed,154,10,9,306793,1870.0,256793,16207.807239,29.328280850475686,58.723438033963795
2021-01-21,n_routing,165.0,29.0,23.0,755520.0,4970.0,610520.0,49.510344,n_vroom,165.0,14.0,13.0,474644.0,2480.0,404644.0,182.199231,mixed,165,9,9,337016,1830.0,292016,16692.29177,28.99604756406907,55.392842016094875
2021-01-18,n_routing,159.0,26.0,21.0,762954.0,4700.0,632954.0,100.330389,n_vroom,159.0,19.0,12.0,493476.0,3100.0,398476.0,190.219318,mixed,159,8,8,283727,1640.0,243727,18312.496957,42.504397376974765,62.812043714299946
2021-01-20,n_routing,179.0,30.0,21.0,866972.0,5220.0,716972.0,88.815247,n_vroom,179.0,15.0,13.0,505766.0,2790.0,430766.0,216.814942,mixed,179,10,9,336780,1930.0,286780,19800.710163,33.41189403795431,61.15445481514974
2021-01-04,n_routing,174.0,31.0,24.0,881027.0,5350.0,726027.0,93.689111,n_vroom,174.0,18.0,13.0,529741.0,3120.0,439741.0,228.927638,mixed,174,8,8,312821,1730.0,272821,19990.049778,40.948312477229436,64.49359667751385
2021-01-27,n_routing,182.0,32.0,22.0,813819.0,5420.0,653819.0,90.25749,n_vroom,182.0,18.0,13.0,566319.0,3210.0,476319.0,218.840485,mixed,182,9,8,340246,1860.0,295246,19997.013324,39.91972722087728,58.1914406028859
2021-01-25,n_routing,175.0,30.0,21.0,872599.0,5310.0,722599.0,56.202921,n_vroom,175.0,16.0,13.0,548457.0,3040.0,468457.0,216.277798,mixed,175,9,8,317805,1800.0,272805,20347.336763,42.054709849632694,63.579490693892616
2021-01-13,n_routing,186.0,31.0,22.0,875311.0,5350.0,720311.0,84.847368,n_vroom,186.0,19.0,12.0,566511.0,3310.0,471511.0,222.181643,mixed,186,11,10,355352,2150.0,300352,20499.992661,37.27359221621469,59.402772271798256
2021-01-11,n_routing,180.0,30.0,22.0,870220.0,5280.0,720220.0,83.384353,n_vroom,180.0,18.0,14.0,551910.0,3060.0,461910.0,240.066634,mixed,180,10,8,328003,2050.0,278003,20965.241003,40.5694769074668,62.308037048102776
2021-01-06,n_routing,193.0,35.0,21.0,874504.0,6050.0,699504.0,74.849503,n_vroom,193.0,17.0,13.0,535623.0,2960.0,450623.0,234.366143,mixed,193,10,9,354819,2080.0,304819,21384.975893,33.755831993771736,59.42625762718067
2021-01-09,n_routing,27.0,5.0,5.0,183993.0,1010.0,158993.0,1.988548,n_vroom,27.0,6.0,5.0,181189.0,1080.0,151189.0,49.939596,mixed,27,3,2,84097,570.0,69097,23421.714315,53.58603447229137,54.29336985646193
2021-01-23,n_routing,27.0,5.0,4.0,167376.0,980.0,142376.0,2.097097,n_vroom,27.0,5.0,4.0,159071.0,860.0,134071.0,53.290868,mixed,27,3,2,75037,540.0,60037,23458.944643,52.827982473235224,55.16860242806615
2021-01-02,n_routing,28.0,5.0,5.0,151535.0,860.0,126535.0,2.286971,n_vroom,28.0,5.0,5.0,166199.0,920.0,141199.0,41.703191,mixed,28,3,2,75397,540.0,60397,24126.254331,54.63450441940084,50.24449797076583
2021-01-01,n_routing,79.0,14.0,13.0,429984.0,2510.0,359984.0,10.495034,n_vroom,79.0,7.0,7.0,238848.0,1270.0,203848.0,105.878517,mixed,79,4,4,133174,760.0,113174,28398.177997,44.243200696677384,69.02814988464687
2021-01-16,n_routing,36.0,7.0,5.0,208233.0,1180.0,173233.0,2.428051,n_vroom,36.0,6.0,6.0,207017.0,1140.0,177017.0,54.014373,mixed,36,3,3,84626,600.0,69626,30275.983973,59.12123158967621,59.3599477508368
2021-01-08,,,,,,,,,,,,,,,,,mixed,156,8,7,274885,1610.0,234885,53769.265065,,
2021-01-22,,,,,,,,,,,,,,,,,mixed,160,8,7,282715,1580.0,242715,55007.636102,,
2021-01-15,,,,,,,,,,,,,,,,,mixed,165,9,8,296928,1860.0,251928,56639.33408,,
2021-02-21,n_routing,20.0,6.0,5.0,120688.0,960.0,90688.0,1.041794,n_vroom,20.0,3.0,3.0,84517.0,480.0,69517.0,34.387998,mixed,20,2,2,47190,350.0,37190,4085.84835,44.16507921483252,60.89917804587034
2021-02-14,n_routing,22.0,5.0,4.0,118563.0,890.0,93563.0,1.172918,n_vroom,22.0,3.0,3.0,87466.0,510.0,72466.0,45.750663,mixed,22,2,2,54995,380.0,44995,4219.464255,37.12413966569867,53.61537747864005
2021-02-07,n_routing,28.0,8.0,6.0,194926.0,1280.0,154926.0,1.310982,n_vroom,28.0,5.0,5.0,134666.0,830.0,109666.0,43.01364,mixed,28,2,2,75147,410.0,65147,4975.843611,44.197496027208054,61.44844710300319
2021-02-16,n_routing,125.0,21.0,16.0,629332.0,3780.0,524332.0,33.291022,n_vroom,125.0,12.0,8.0,379077.0,2160.0,319077.0,138.217132,mixed,125,7,7,253047,1390.0,218047,12718.305423,33.24654357821762,59.79117540503264
2021-02-02,n_routing,150.0,26.0,21.0,684289.0,4580.0,554289.0,39.076591,n_vroom,150.0,15.0,13.0,473110.0,2670.0,398110.0,172.099276,mixed,150,9,8,300133,1740.0,255133,15230.473269,36.56168755680497,56.139438161361646
2021-02-23,n_routing,162.0,32.0,23.0,893155.0,5450.0,733155.0,46.305153,n_vroom,162.0,17.0,13.0,527776.0,3050.0,442776.0,189.993943,mixed,162,9,8,319011,1800.0,274011,16742.27087,39.555606924149636,64.28268329685217
2021-02-04,n_routing,156.0,27.0,21.0,683112.0,4620.0,548112.0,50.460099,n_vroom,156.0,15.0,13.0,457860.0,2640.0,382860.0,188.753223,mixed,156,9,8,302072,1770.0,257072,16990.414963,34.025247892368846,55.780018503554324
2021-02-09,n_routing,162.0,28.0,21.0,780007.0,5020.0,640007.0,66.477943,n_vroom,162.0,16.0,12.0,486677.0,2800.0,406677.0,202.020713,mixed,162,10,9,314523,1870.0,264523,17063.819193,35.373358510880934,59.676900335509806
2021-02-11,n_routing,158.0,26.0,21.0,773933.0,4550.0,643933.0,70.025745,n_vroom,158.0,16.0,12.0,498831.0,2800.0,418831.0,181.761386,mixed,158,9,8,313433,1740.0,268433,17367.427164,37.16649526593175,59.50127465814224
2021-02-18,n_routing,167.0,29.0,23.0,770880.0,4730.0,625880.0,54.987622,n_vroom,167.0,15.0,13.0,479083.0,2580.0,404083.0,208.716417,mixed,167,9,8,335491,1860.0,290491,17970.89703,29.97225950409428,56.47947799916978
2021-02-25,n_routing,167.0,33.0,24.0,910994.0,5730.0,745994.0,69.617015,n_vroom,167.0,16.0,12.0,496120.0,2770.0,416120.0,226.754738,mixed,167,9,8,336058,1890.0,291058,18529.556447,32.262759009916955,63.1108437596735
2021-02-01,n_routing,174.0,29.0,22.0,869342.0,5180.0,724342.0,91.51791,n_vroom,174.0,15.0,12.0,495306.0,2820.0,420306.0,260.705836,mixed,174,9,8,320813,1830.0,275813,20829.456128,35.22933297799744,63.097032008116486
2021-02-22,n_routing,180.0,32.0,23.0,875490.0,5510.0,715490.0,100.764661,n_vroom,180.0,14.0,13.0,483760.0,2630.0,413760.0,230.574196,mixed,180,9,9,327312,1860.0,282312,21251.088416,32.34000330742517,62.61385052941781
2021-02-03,n_routing,188.0,33.0,24.0,912201.0,5850.0,747201.0,69.236278,n_vroom,188.0,17.0,13.0,546868.0,3080.0,461868.0,240.410238,mixed,188,10,9,357240,2080.0,307240,21578.218681,34.67527812927434,60.83757855998842
2021-02-17,n_routing,185.0,32.0,24.0,943208.0,5660.0,783208.0,71.605352,n_vroom,185.0,16.0,14.0,532106.0,2920.0,452106.0,234.319624,mixed,185,10,9,351610,2080.0,301610,21617.779496,33.92106084126095,62.721902273941694
2021-02-15,n_routing,182.0,31.0,22.0,885584.0,5380.0,730584.0,54.214629,n_vroom,182.0,18.0,14.0,542032.0,3150.0,452032.0,230.855021,mixed,182,9,8,335847,1860.0,290847,21625.844205,38.039267054343654,62.07621185567942
2021-02-10,n_routing,185.0,31.0,25.0,902387.0,5260.0,747387.0,96.180591,n_vroom,185.0,16.0,13.0,512775.0,2860.0,432775.0,213.273413,mixed,185,10,9,345137,2020.0,295137,21772.122199,32.69231144264054,61.752884294654066
2021-02-24,n_routing,196.0,33.0,25.0,952763.0,5760.0,787763.0,63.39139,n_vroom,196.0,18.0,15.0,549837.0,3150.0,459837.0,242.784906,mixed,196,10,9,362403,1960.0,312403,22432.272333,34.08901183441638,61.96294356518882
2021-02-08,n_routing,198.0,34.0,25.0,937430.0,5680.0,767430.0,84.959886,n_vroom,198.0,18.0,13.0,581401.0,3210.0,491401.0,260.500372,mixed,198,10,9,378437,2080.0,328437,22743.630995,34.909468679964434,59.63037240113928
2021-02-27,n_routing,29.0,6.0,5.0,192235.0,1050.0,162235.0,1.906538,n_vroom,29.0,4.0,4.0,135064.0,700.0,115064.0,33.788876,mixed,29,3,2,77158,540.0,62158,25012.525903,42.87300835159628,59.86266808853747
2021-02-06,n_routing,35.0,8.0,7.0,231726.0,1370.0,191726.0,3.392008,n_vroom,35.0,5.0,5.0,184631.0,1010.0,159631.0,53.612385,mixed,35,4,2,93070,760.0,73070,29486.806042,49.5913470652274,59.83618584017331
2021-02-20,n_routing,36.0,8.0,6.0,232893.0,1340.0,192893.0,2.625923,n_vroom,36.0,5.0,5.0,174302.0,950.0,149302.0,53.799619,mixed,36,3,2,90181,540.0,75181,30286.698539,48.26163784695528,61.277925914475745
2021-02-13,,,,,,,,,,,,,,,,,mixed,41,3,3,97269,570.0,82269,33962.839827,,
2021-02-19,,,,,,,,,,,,,,,,,mixed,182,9,9,324737,1800.0,279737,62698.250628,,
2021-02-12,,,,,,,,,,,,,,,,,mixed,192,9,8,320272,1770.0,275272,66128.688242,,
2021-02-05,,,,,,,,,,,,,,,,,mixed,200,10,9,353000,2020.0,303000,68763.200604,,
2021-02-26,,,,,,,,,,,,,,,,,mixed,204,11,10,352484,2060.0,297484,70060.166481,,
2021-03-21,n_routing,16.0,5.0,4.0,87425.0,830.0,62425.0,0.739308,n_vroom,16.0,3.0,3.0,76262.0,510.0,61262.0,32.982444,mixed,16,2,2,49388,380.0,39388,3814.240117,35.23904434711914,43.50814984272233
2021-03-07,n_routing,23.0,6.0,6.0,152531.0,960.0,122531.0,1.214223,n_vroom,23.0,3.0,3.0,87463.0,480.0,72463.0,40.113458,mixed,23,2,2,62499,320.0,52499,4420.569419,28.542355052993837,59.02537844765982
2021-03-14,n_routing,25.0,7.0,7.0,203404.0,1270.0,168404.0,1.42771,n_vroom,25.0,6.0,6.0,168094.0,1080.0,138094.0,41.307053,mixed,25,2,2,81043,440.0,71043,4665.164423,51.78709531571621,60.15663408782522
2021-03-02,n_routing,158.0,26.0,18.0,698229.0,4370.0,568229.0,76.629589,n_vroom,158.0,14.0,13.0,462194.0,2600.0,392194.0,175.01236,mixed,158,9,9,320820,1830.0,275820,15962.662973,30.587588761429185,54.05232380780517
2021-03-25,n_routing,148.0,26.0,22.0,603708.0,4220.0,473708.0,44.220242,n_vroom,148.0,13.0,13.0,371191.0,2170.0,306191.0,189.760911,mixed,148,9,9,279662,1590.0,234662,16413.725998,24.65819483769811,53.67594929999271
2021-03-16,n_routing,167.0,31.0,25.0,883889.0,5380.0,728889.0,58.38603,n_vroom,167.0,16.0,12.0,512539.0,2890.0,432539.0,204.093543,mixed,167,9,8,321820,1770.0,276820,17149.744895,37.210631776313605,63.59045083715263
2021-03-09,n_routing,172.0,29.0,24.0,818567.0,5030.0,673567.0,62.322553,n_vroom,172.0,17.0,14.0,507537.0,2930.0,422537.0,216.11678,mixed,172,9,9,331123,1890.0,286123,17566.653373,34.758845167938496,59.5484547996682
2021-03-11,n_routing,168.0,30.0,23.0,821914.0,5220.0,671914.0,82.031381,n_vroom,168.0,14.0,13.0,458566.0,2540.0,388566.0,209.775736,mixed,168,9,9,325984,1770.0,280984,18167.247255,28.912304880867747,60.338429568057
2021-03-18,n_routing,172.0,30.0,26.0,797039.0,4980.0,647039.0,60.424702,n_vroom,172.0,15.0,14.0,477415.0,2760.0,402415.0,197.855601,mixed,172,9,9,323903,1800.0,278903,19181.43949,32.15483384476818,59.36171253853325
2021-03-04,n_routing,177.0,30.0,23.0,856149.0,5190.0,706149.0,70.39704,n_vroom,177.0,16.0,14.0,514354.0,2830.0,434354.0,224.24608,mixed,177,10,9,342565,1930.0,292565,19487.381946,33.398982024053474,59.98768905879701
2021-03-03,n_routing,174.0,29.0,23.0,865525.0,5060.0,720525.0,65.352727,n_vroom,174.0,15.0,13.0,489941.0,2640.0,414941.0,205.479528,mixed,174,9,8,319261,1830.0,274261,19956.00518,34.83684770207025,63.113601571300656
2021-03-01,n_routing,169.0,28.0,21.0,800283.0,4930.0,660283.0,41.89495,n_vroom,169.0,14.0,10.0,455292.0,2570.0,385292.0,220.760421,mixed,169,8,8,297015,1700.0,257015,20200.691374,34.76384386283967,62.88625398765187
2021-03-23,n_routing,196.0,35.0,26.0,971418.0,5930.0,796418.0,76.36908,n_vroom,196.0,20.0,14.0,590865.0,3500.0,490865.0,224.169493,mixed,196,10,10,362859,1990.0,312859,20290.076521,38.58851006575106,62.64646115266549
2021-03-10,n_routing,201.0,33.0,26.0,947571.0,5790.0,782571.0,129.443819,n_vroom,201.0,17.0,13.0,554596.0,2990.0,469596.0,248.334201,mixed,201,11,10,376648,2120.0,321648,22507.603329,32.08605904117592,60.25121072721728
2021-03-24,n_routing,209.0,37.0,28.0,1077440.0,6340.0,892440.0,124.214424,n_vroom,209.0,17.0,14.0,563046.0,3140.0,478046.0,242.847305,mixed,209,11,10,399684,2210.0,344684,23020.970494,29.013970439360193,62.904291654291654
2021-03-08,n_routing,202.0,35.0,27.0,992356.0,6200.0,817356.0,141.055738,n_vroom,202.0,17.0,14.0,556587.0,3050.0,471587.0,248.776804,mixed,202,10,10,377136,2020.0,327136,23254.534528,32.2413207638698,61.9958966338693
2021-03-15,n_routing,210.0,37.0,30.0,1076084.0,6370.0,891084.0,74.149817,n_vroom,210.0,18.0,15.0,586048.0,3240.0,496048.0,268.955707,mixed,210,10,10,381195,2110.0,331195,24121.185432,34.9549866222562,64.57572085450578
2021-03-17,n_routing,232.0,41.0,29.0,1088010.0,6980.0,883010.0,111.084928,n_vroom,232.0,20.0,16.0,645068.0,3710.0,545068.0,287.431765,mixed,232,12,10,408475,2430.0,348475,24793.828037,36.67721852579883,62.456686978979974
2021-03-22,n_routing,232.0,39.0,32.0,1172018.0,6870.0,977018.0,177.747085,n_vroom,232.0,19.0,16.0,591466.0,3400.0,496466.0,269.877853,mixed,232,13,11,432780,2350.0,367780,25837.112292,26.829268292682926,63.07394596328725
2021-03-06,n_routing,38.0,7.0,6.0,220825.0,1270.0,185825.0,2.685047,n_vroom,38.0,6.0,6.0,206178.0,1170.0,176178.0,42.633202,mixed,38,3,3,98191,600.0,83191,31766.333662,52.375617185150695,55.534472998981094
2021-03-27,,,,,,,,,,,,,,,,,mixed,40,4,3,118331,730.0,98331,33101.137515,,
2021-03-20,,,,,,,,,,,,,,,,,mixed,48,4,3,125748,820.0,105748,39292.320857,,
2021-03-13,,,,,,,,,,,,,,,,,mixed,54,3,3,119521,660.0,104521,43267.760769,,
2021-03-12,,,,,,,,,,,,,,,,,mixed,197,10,9,340668,2080.0,290668,67829.194508,,
2021-03-05,,,,,,,,,,,,,,,,,mixed,203,10,8,366449,2020.0,316449,69875.959014,,
2021-04-18,n_routing,16.0,5.0,5.0,109175.0,800.0,84175.0,0.675249,n_vroom,16.0,3.0,3.0,80378.0,510.0,65378.0,20.90021,mixed,16,2,2,46842,350.0,36842,3811.125147,41.72285948891488,57.094572933363864
2021-04-11,n_routing,17.0,5.0,4.0,98749.0,800.0,73749.0,1.039997,n_vroom,17.0,3.0,3.0,78290.0,510.0,63290.0,24.255349,mixed,17,2,2,54601,350.0,44601,3947.777787,30.25801507216758,44.707288175070126
2021-04-25,n_routing,17.0,5.0,5.0,122383.0,830.0,97383.0,0.787489,n_vroom,17.0,4.0,4.0,113947.0,700.0,93947.0,35.743256,mixed,17,2,2,65877,380.0,55877,3965.038753,42.186279586123376,46.17144538048585
2021-04-27,n_routing,167.0,30.0,22.0,814948.0,5190.0,664948.0,59.074823,n_vroom,167.0,14.0,12.0,481827.0,2630.0,411827.0,202.362423,mixed,167,10,9,321551,1810.0,271551,17031.841578,33.264221390665114,60.54337209245252
2021-04-20,n_routing,169.0,30.0,23.0,832771.0,5220.0,682771.0,99.306515,n_vroom,169.0,17.0,13.0,529823.0,2960.0,444823.0,220.866864,mixed,169,10,8,332609,1990.0,282609,17224.933394,37.2226196295744,60.059968466721344
2021-04-06,n_routing,170.0,30.0,24.0,792380.0,5100.0,642380.0,46.763756,n_vroom,170.0,19.0,14.0,525405.0,3130.0,430405.0,198.389527,mixed,170,11,9,348918,1970.0,293918,17265.375563,33.590658634767465,55.965824478154424
2021-04-13,n_routing,187.0,34.0,24.0,913479.0,5890.0,743479.0,75.078163,n_vroom,187.0,17.0,13.0,523855.0,3050.0,438855.0,220.508751,mixed,187,12,10,372041,2400.0,312041,18697.855755,28.98015672275725,59.272079598983666
2021-04-01,n_routing,180.0,32.0,27.0,939793.0,5780.0,779793.0,53.799618,n_vroom,180.0,17.0,13.0,548093.0,3050.0,463093.0,212.152587,mixed,180,10,9,359106,1990.0,309106,19145.012941,34.48082715889457,61.78881945279439
2021-04-08,n_routing,181.0,29.0,23.0,862885.0,5090.0,717885.0,100.676596,n_vroom,181.0,21.0,15.0,598973.0,3660.0,493973.0,222.503556,mixed,181,11,10,368750,2150.0,313750,19180.570286,38.43629011658288,57.265452522642065
2021-04-15,n_routing,187.0,33.0,24.0,935758.0,5850.0,770758.0,91.474158,n_vroom,187.0,20.0,14.0,601657.0,3560.0,501657.0,238.324963,mixed,187,11,10,372200,2180.0,317200,19352.049712,38.13751024254683,60.22475896545902
2021-04-22,n_routing,212.0,36.0,27.0,957039.0,6120.0,777039.0,86.890567,n_vroom,212.0,18.0,15.0,553125.0,3060.0,463125.0,286.146952,mixed,212,12,11,418138,2310.0,358138,22472.871902,24.404429378531074,56.3091995206047
2021-04-19,n_routing,195.0,34.0,28.0,1015271.0,5980.0,845271.0,72.114842,n_vroom,195.0,18.0,14.0,553678.0,3270.0,463678.0,234.772405,mixed,195,10,9,373556,2050.0,323556,23081.790696,32.53190482554842,63.20627694477632
2021-04-05,n_routing,204.0,35.0,26.0,1040005.0,6140.0,865005.0,85.284375,n_vroom,204.0,20.0,16.0,596254.0,3470.0,496254.0,241.880973,mixed,204,11,10,384128,2300.0,329128,23801.153558,35.576448963025825,63.06479295772616
2021-04-07,n_routing,212.0,36.0,26.0,989458.0,6090.0,809458.0,109.756865,n_vroom,212.0,20.0,15.0,594133.0,3350.0,494133.0,265.346886,mixed,212,11,10,383769,2210.0,328769,23844.659329,35.40688701014756,61.21422031051343
2021-04-21,n_routing,215.0,38.0,29.0,1069818.0,6350.0,879818.0,113.703837,n_vroom,215.0,18.0,16.0,595725.0,3240.0,505725.0,242.72531,mixed,215,11,10,402869,2300.0,347869,24006.37476,32.3733266188258,62.34228625803642
2021-04-12,n_routing,212.0,36.0,29.0,1063840.0,6570.0,883840.0,124.319733,n_vroom,212.0,21.0,16.0,646582.0,3750.0,541582.0,246.938605,mixed,212,10,10,395693,2200.0,345693,24442.267334,38.80234834870132,62.80521506993533
2021-04-26,n_routing,217.0,37.0,29.0,1098403.0,6370.0,913403.0,92.750214,n_vroom,217.0,19.0,16.0,624812.0,3580.0,529812.0,267.817968,mixed,217,11,10,404286,2300.0,349286,24869.132524,35.29477666882198,63.193290622840614
2021-04-14,n_routing,234.0,42.0,29.0,1171449.0,7230.0,961449.0,119.348038,n_vroom,234.0,22.0,16.0,673047.0,3880.0,563047.0,289.576575,mixed,234,12,10,422332,2490.0,362332,25424.288732,37.25074177583438,63.94789700618635
2021-04-17,,,,,,,,,,,,,,,,,mixed,41,3,2,103636,570.0,88636,33848.543296,,
2021-04-03,,,,,,,,,,,,,,,,,mixed,43,4,3,100716,760.0,80716,35474.187138,,
2021-04-10,,,,,,,,,,,,,,,,,mixed,51,4,4,123065,790.0,103065,41416.848165,,
2021-04-24,,,,,,,,,,,,,,,,,mixed,51,4,3,137803,700.0,117803,41536.766969,,
2021-04-02,,,,,,,,,,,,,,,,,mixed,200,10,9,362160,2080.0,312160,68747.294351,,
2021-04-23,,,,,,,,,,,,,,,,,mixed,203,11,10,367412,2120.0,312412,69736.800413,,
2021-04-09,,,,,,,,,,,,,,,,,mixed,205,11,9,369001,2210.0,314001,70372.175029,,
2021-05-16,n_routing,14.0,4.0,3.0,97807.0,670.0,77807.0,0.763725,n_vroom,14.0,3.0,3.0,94337.0,540.0,79337.0,32.108316,mixed,14,2,1,46550,380.0,36550,3465.945135,50.65562822646469,52.40626948991381
2021-05-02,n_routing,15.0,4.0,4.0,97217.0,640.0,77217.0,0.891218,n_vroom,15.0,3.0,3.0,83156.0,480.0,68156.0,33.406608,mixed,15,2,2,44063,380.0,34063,3624.474884,47.011640771561886,54.67562257629839
2021-05-23,n_routing,15.0,4.0,4.0,101103.0,670.0,81103.0,0.637778,n_vroom,15.0,3.0,2.0,66892.0,480.0,51892.0,29.025652,mixed,15,1,1,35470,190.0,30470,3680.098462,46.974227112360225,64.91696586649259
2021-05-09,n_routing,24.0,5.0,5.0,133011.0,890.0,108011.0,1.189899,n_vroom,24.0,4.0,4.0,134090.0,760.0,114090.0,36.087906,mixed,24,2,2,75482,410.0,65482,4529.975657,43.707957342083674,43.2513100420266
2021-05-27,n_routing,141.0,25.0,20.0,745910.0,4510.0,620910.0,41.59964,n_vroom,141.0,13.0,12.0,428551.0,2260.0,363551.0,160.439519,mixed,141,9,8,301319,1770.0,256319,14782.112106,29.688881836700883,59.60383960531431
2021-05-11,n_routing,166.0,27.0,22.0,814780.0,4770.0,679780.0,70.610818,n_vroom,166.0,14.0,12.0,475680.0,2630.0,405680.0,200.325025,mixed,166,10,9,324949,1960.0,274949,16623.86923,31.68747897746384,60.11819141363313
2021-05-25,n_routing,167.0,27.0,20.0,801488.0,4710.0,666488.0,71.062169,n_vroom,167.0,16.0,13.0,524840.0,2920.0,444840.0,192.620728,mixed,167,11,9,352394,2090.0,297394,16720.041265,32.85687066534563,56.032529495139045
2021-05-18,n_routing,167.0,29.0,21.0,786750.0,5150.0,641750.0,76.643484,n_vroom,167.0,17.0,14.0,513767.0,3110.0,428767.0,197.219731,mixed,167,10,8,330751,1990.0,280751,16977.869534,35.622373566227495,57.959834763266606
2021-05-04,n_routing,170.0,29.0,24.0,861403.0,5420.0,716403.0,57.970713,n_vroom,170.0,14.0,12.0,461121.0,2450.0,391121.0,197.112769,mixed,170,10,9,328997,1870.0,278997,17166.492089,28.652783108988746,61.806843022371645
2021-05-06,n_routing,175.0,31.0,23.0,850979.0,5350.0,695979.0,60.629151,n_vroom,175.0,16.0,13.0,497368.0,2800.0,417368.0,199.803462,mixed,175,10,9,340567,1960.0,290567,18257.119892,31.526153672934328,59.97938844554331
2021-05-13,n_routing,190.0,31.0,26.0,913283.0,5380.0,758283.0,67.408132,n_vroom,190.0,19.0,16.0,591219.0,3310.0,496219.0,212.624269,mixed,190,11,10,376031,2150.0,321031,19797.598902,36.39734176337364,58.8264535746313
2021-05-20,n_routing,195.0,32.0,24.0,857692.0,5330.0,697692.0,63.696997,n_vroom,195.0,18.0,15.0,571911.0,3270.0,481911.0,211.077338,mixed,195,11,10,383106,2180.0,328106,20074.505824,33.013003771565856,55.332916711360255
2021-05-26,n_routing,196.0,33.0,27.0,1016931.0,6030.0,851931.0,110.986546,n_vroom,196.0,17.0,13.0,523372.0,2930.0,438372.0,225.804066,mixed,196,10,9,360773,2020.0,310773,21927.233489,31.06757717264202,64.52335507522143
2021-05-05,n_routing,212.0,37.0,26.0,1095240.0,6430.0,910240.0,133.145079,n_vroom,212.0,22.0,18.0,662629.0,3790.0,552629.0,249.773306,mixed,212,12,10,402511,2400.0,342511,23062.24391,39.25545063678167,63.24905956685293
2021-05-19,n_routing,215.0,34.0,25.0,994780.0,5950.0,824780.0,109.478083,n_vroom,215.0,23.0,16.0,651043.0,3950.0,536043.0,254.808179,mixed,215,10,10,390972,2170.0,340972,23550.349219,39.94682378890488,60.697641689619815
2021-05-12,n_routing,218.0,36.0,31.0,1073648.0,6450.0,893648.0,140.518346,n_vroom,218.0,18.0,15.0,576942.0,3030.0,486942.0,257.744193,mixed,218,11,11,396543,2240.0,341543,23958.460416,31.26813440519151,63.06582790635292
2021-05-24,n_routing,215.0,37.0,29.0,1088599.0,6430.0,903599.0,86.439629,n_vroom,215.0,18.0,14.0,558000.0,3300.0,468000.0,250.645631,mixed,215,12,11,422580,2430.0,362580,24433.830638,24.268817204301076,61.18129816397039
2021-05-10,n_routing,217.0,34.0,25.0,1010774.0,6070.0,840774.0,164.985923,n_vroom,217.0,21.0,15.0,610398.0,3630.0,505398.0,251.350256,mixed,217,12,12,421739,2430.0,361739,24826.632797,30.907539015527576,58.27563827324407
2021-05-17,n_routing,220.0,35.0,26.0,1029922.0,6110.0,854922.0,150.023643,n_vroom,220.0,21.0,15.0,629977.0,3750.0,524977.0,264.371,mixed,220,11,10,414289,2270.0,359289,24894.140965,34.237440414491324,59.77472080409973
2021-05-03,n_routing,217.0,35.0,23.0,951791.0,5930.0,776791.0,200.524929,n_vroom,217.0,21.0,15.0,635996.0,3720.0,530996.0,237.42764,mixed,217,12,10,405427,2400.0,345427,24908.984219,36.253215429027854,57.403778770759544
2021-05-22,,,,,,,,,,,,,,,,,mixed,43,4,3,114706,730.0,94706,35645.376059,,
2021-05-08,,,,,,,,,,,,,,,,,mixed,44,5,3,126603,920.0,101603,36339.133399,,
2021-05-01,,,,,,,,,,,,,,,,,mixed,47,4,3,120304,790.0,100304,38638.793205,,
2021-05-15,,,,,,,,,,,,,,,,,mixed,47,4,3,114840,760.0,94840,38671.281475,,
2021-05-21,,,,,,,,,,,,,,,,,mixed,188,10,9,346429,1930.0,296429,64804.801323,,
2021-05-14,,,,,,,,,,,,,,,,,mixed,192,10,9,341669,1930.0,291669,66164.428756,,
2021-05-07,,,,,,,,,,,,,,,,,mixed,193,11,9,347211,2180.0,292211,66407.666542,,
2021-06-13,n_routing,19.0,5.0,4.0,132647.0,920.0,107647.0,1.009654,n_vroom,19.0,3.0,3.0,93254.0,480.0,78254.0,40.178313,mixed,19,2,2,65777,380.0,55777,3998.036494,29.464687841808395,50.41199574811341
2021-06-27,n_routing,20.0,6.0,5.0,126674.0,990.0,96674.0,1.294311,n_vroom,20.0,2.0,2.0,68409.0,350.0,58409.0,33.827251,mixed,20,2,2,55507,380.0,45507,4053.688748,18.860091508427253,56.181221087200214
2021-06-06,n_routing,23.0,5.0,5.0,128733.0,860.0,103733.0,1.255306,n_vroom,23.0,3.0,3.0,100120.0,540.0,85120.0,46.397308,mixed,23,2,2,75747,410.0,65747,4317.494201,24.343787455053935,41.159609424156976
2021-06-20,n_routing,25.0,5.0,5.0,129204.0,830.0,104204.0,2.468455,n_vroom,25.0,4.0,4.0,124037.0,700.0,104037.0,23.093519,mixed,25,2,2,80017,440.0,70017,4542.064347,35.48941041785919,38.06925482183214
2021-06-01,n_routing,155.0,28.0,20.0,749950.0,4720.0,609950.0,51.423407,n_vroom,155.0,17.0,13.0,533257.0,2900.0,448257.0,181.813094,mixed,155,9,8,320307,1860.0,275307,15416.444769,39.93384053092599,57.28955263684246
2021-06-03,n_routing,156.0,26.0,21.0,743273.0,4490.0,613273.0,36.304152,n_vroom,156.0,16.0,14.0,522354.0,2890.0,442354.0,168.800797,mixed,156,11,9,337935,2120.0,282935,16729.771907,35.305367624254814,54.53420210339942
2021-06-08,n_routing,162.0,28.0,24.0,875516.0,5020.0,735516.0,53.641753,n_vroom,162.0,16.0,12.0,525788.0,2830.0,445788.0,164.052793,mixed,162,10,8,331061,2020.0,281061,16991.616271,37.03526896772083,62.18675615294295
2021-06-22,n_routing,165.0,29.0,22.0,833594.0,4970.0,688594.0,63.224557,n_vroom,165.0,19.0,14.0,594634.0,3370.0,499634.0,48.153805,mixed,165,10,9,337238,1930.0,287238,17304.953844,43.28645856106445,59.544094607206866
2021-06-15,n_routing,174.0,28.0,24.0,825735.0,4960.0,685735.0,55.958755,n_vroom,174.0,16.0,13.0,468543.0,2770.0,388543.0,84.200584,mixed,174,10,9,340163,1990.0,290163,18564.397578,27.39983309963013,58.80482237037306
2021-06-10,n_routing,174.0,30.0,24.0,854190.0,5190.0,704190.0,48.65613,n_vroom,174.0,18.0,15.0,577962.0,3210.0,487962.0,87.376543,mixed,174,9,8,342320,1890.0,297320,18703.213779,40.77119256975372,59.92460693756659
2021-06-17,n_routing,172.0,28.0,21.0,784024.0,4870.0,644024.0,55.168894,n_vroom,172.0,17.0,14.0,522688.0,2900.0,437688.0,56.240533,mixed,172,10,9,352545,2050.0,302545,18807.485911,32.55154126362189,55.03390202340745
2021-06-24,n_routing,176.0,32.0,23.0,920575.0,5600.0,760575.0,31.553841,n_vroom,176.0,20.0,14.0,598637.0,3410.0,498637.0,40.663715,mixed,176,10,9,377918,2080.0,327918,19113.323435,36.87025693366765,58.947614262824864
2021-06-02,n_routing,179.0,28.0,20.0,845815.0,4900.0,705815.0,84.398726,n_vroom,179.0,16.0,14.0,509778.0,2920.0,429778.0,217.512035,mixed,179,11,9,343678,2150.0,288678,20508.758723,32.58281055675216,59.36723751647819
2021-06-09,n_routing,195.0,34.0,25.0,941470.0,5860.0,771470.0,81.21304,n_vroom,195.0,19.0,15.0,586486.0,3310.0,491486.0,167.128476,mixed,195,11,10,371695,2240.0,316695,22044.103063,36.623380609255804,60.51971916258617
2021-06-23,n_routing,202.0,34.0,29.0,1036545.0,5920.0,866545.0,75.049708,n_vroom,202.0,17.0,12.0,529453.0,2900.0,444453.0,79.323535,mixed,202,12,10,394975,2400.0,334975,22473.855402,25.399421667267916,61.89504556000946
2021-06-16,n_routing,206.0,36.0,24.0,978918.0,6300.0,798918.0,58.637667,n_vroom,206.0,18.0,12.0,539170.0,3000.0,449170.0,72.506448,mixed,206,11,9,388050,2270.0,333050,22629.509595,28.028265667600202,60.35929464980724
2021-06-21,n_routing,200.0,32.0,26.0,998097.0,5810.0,838097.0,85.996722,n_vroom,200.0,20.0,16.0,627557.0,3560.0,527557.0,97.776483,mixed,200,11,10,379553,2240.0,324553,23087.398523,39.51896003072231,61.972333350365744
2021-06-14,n_routing,207.0,33.0,25.0,952981.0,5820.0,787981.0,97.635072,n_vroom,207.0,22.0,15.0,589016.0,3730.0,479016.0,152.065986,mixed,207,12,11,397888,2400.0,337888,23517.577449,32.44869409319951,58.24806580613884
2021-06-07,n_routing,211.0,35.0,28.0,1020605.0,6140.0,845605.0,142.256462,n_vroom,211.0,19.0,16.0,608077.0,3370.0,513077.0,262.693612,mixed,211,12,10,396360,2370.0,336360,23895.940593,34.81746555123775,61.164211423616386
2021-06-19,n_routing,37.0,6.0,5.0,203895.0,1110.0,173895.0,5.209656,n_vroom,37.0,7.0,5.0,222922.0,1330.0,187922.0,36.173624,mixed,37,3,2,89930,570.0,74930,31050.109104,59.65853527242713,55.89396503102087
2021-06-05,,,,,,,,,,,,,,,,,mixed,40,3,2,104900,600.0,89900,33022.130467,,
2021-06-12,,,,,,,,,,,,,,,,,mixed,48,4,3,116617,730.0,96617,39389.65173,,
2021-06-26,,,,,,,,,,,,,,,,,mixed,49,4,3,118982,760.0,98982,40035.003789,,
2021-06-25,,,,,,,,,,,,,,,,,mixed,176,9,8,324866,1800.0,279866,60520.549335,,
2021-06-04,,,,,,,,,,,,,,,,,mixed,181,9,8,326834,1920.0,281834,62227.537181,,
2021-06-18,,,,,,,,,,,,,,,,,mixed,187,9,9,340841,1890.0,295841,64293.674212,,
2021-06-11,,,,,,,,,,,,,,,,,mixed,203,10,10,362100,2050.0,312100,69713.74969,,


==> data/rq1_support/mixed_comparision_240.csv <==
date,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time,diff_mixed_vroom,diff_mixed_routing
2021-01-03,n_routing,7.0,3.0,2.0,33926.0,480.0,18926.0,0.374339,n_vroom,7.0,2.0,2.0,28559.0,320.0,18559.0,30.906135,mixed,7,1,1,21293,160.0,16293,2699.193296,25.442067299275184,37.236927430289455
2021-01-10,n_routing,9.0,3.0,3.0,61915.0,480.0,46915.0,0.370513,n_vroom,9.0,2.0,2.0,42929.0,320.0,32929.0,24.682781,mixed,9,1,1,26969,160.0,21969,2909.975455,37.17766544759952,56.44189614794476
2021-01-24,n_routing,11.0,3.0,3.0,62636.0,480.0,47636.0,0.390666,n_vroom,11.0,1.0,1.0,32792.0,160.0,27792.0,31.888464,mixed,11,1,1,32792,160.0,27792,3179.058593,0.0,47.64672073567916
2021-01-17,n_routing,12.0,4.0,4.0,85097.0,640.0,65097.0,0.425697,n_vroom,12.0,2.0,2.0,44845.0,320.0,34845.0,29.010636,mixed,12,1,1,33389,160.0,28389,3319.673016,25.54576875905898,60.763599186810346
2021-01-12,n_routing,118.0,21.0,17.0,614806.0,3750.0,509806.0,23.043624,n_vroom,118.0,11.0,9.0,373556.0,2000.0,318556.0,122.583748,mixed,118,7,6,231515,1390.0,196515,12100.270152,38.0240178179443,62.343405887385615
2021-01-26,n_routing,127.0,21.0,16.0,625603.0,3660.0,520603.0,47.1859,n_vroom,127.0,12.0,9.0,400174.0,2160.0,340174.0,133.826913,mixed,127,7,7,264115,1480.0,229115,12730.749118,33.99996001739243,57.78233160646608
2021-01-07,n_routing,137.0,23.0,20.0,675375.0,4010.0,560375.0,32.617183,n_vroom,137.0,17.0,12.0,451553.0,2840.0,366553.0,175.327191,mixed,137,7,6,258494,1390.0,223494,15149.146906,42.754449643784895,61.72585600592264
2021-01-19,n_routing,149.0,27.0,19.0,743181.0,4770.0,608181.0,76.640696,n_vroom,149.0,14.0,12.0,450856.0,2480.0,380856.0,150.320599,mixed,149,9,8,292329,1770.0,247329,15727.997469,35.16133754458186,60.66516770477178
2021-01-05,n_routing,155.0,31.0,21.0,759104.0,5200.0,604104.0,41.815259,n_vroom,155.0,15.0,14.0,477231.0,2640.0,402231.0,188.295521,mixed,155,9,9,323545,1800.0,278545,16592.783626,32.203691713237404,57.37804042660821
2021-01-14,n_routing,154.0,27.0,23.0,722306.0,4650.0,587306.0,40.509093,n_vroom,154.0,15.0,12.0,435559.0,2580.0,360559.0,226.583886,mixed,154,9,8,300383,1770.0,255383,17111.538386,31.035060692122077,58.413331745825175
2021-01-21,n_routing,165.0,29.0,23.0,839486.0,5090.0,694486.0,50.215192,n_vroom,165.0,16.0,13.0,493165.0,2770.0,413165.0,228.566269,mixed,165,9,8,317934,1860.0,272934,17925.010299,35.53192136506038,62.12753994706284
2021-01-18,n_routing,159.0,26.0,18.0,704772.0,4460.0,574772.0,51.816219,n_vroom,159.0,12.0,9.0,410638.0,2220.0,350638.0,212.313886,mixed,159,8,7,277484,1640.0,237484,19457.05827,32.42612714848602,60.62783424994183
2021-01-04,n_routing,174.0,31.0,23.0,875609.0,5380.0,720609.0,90.479685,n_vroom,174.0,16.0,14.0,511956.0,2800.0,431956.0,219.841158,mixed,174,9,8,315448,1860.0,270448,20725.936613,38.38376735500707,63.973874183568235
2021-01-20,n_routing,179.0,31.0,19.0,774043.0,5290.0,619043.0,64.01935,n_vroom,179.0,17.0,13.0,522961.0,2990.0,437961.0,231.764008,mixed,179,10,9,334019,2020.0,284019,20914.318232,36.12927159004209,56.84748780106531
2021-01-25,n_routing,175.0,30.0,20.0,872142.0,5190.0,722142.0,52.650289,n_vroom,175.0,16.0,11.0,474028.0,2770.0,394028.0,212.876527,mixed,175,9,8,330690,1800.0,285690,20992.653967,30.238298159602387,62.083009418191075
2021-01-27,n_routing,182.0,32.0,24.0,946162.0,5660.0,786162.0,99.603466,n_vroom,182.0,16.0,12.0,510721.0,2830.0,430721.0,257.36243,mixed,182,9,8,333185,1920.0,288185,21074.736381,34.76183669753153,64.78562867669595
2021-01-11,n_routing,180.0,29.0,19.0,794432.0,4910.0,649432.0,94.33353,n_vroom,180.0,16.0,13.0,516105.0,2890.0,436105.0,238.260318,mixed,180,9,8,322826,1890.0,277826,21367.414147,37.44954999467163,59.36392290340772
2021-01-13,n_routing,186.0,31.0,21.0,843170.0,5410.0,688170.0,80.020038,n_vroom,186.0,17.0,12.0,483953.0,2840.0,398953.0,239.259261,mixed,186,10,9,345914,2020.0,295914,21634.396061,28.52322436269638,58.97458401034192
2021-01-06,n_routing,193.0,35.0,26.0,1013683.0,6020.0,838683.0,62.676265,n_vroom,193.0,17.0,13.0,556345.0,3080.0,471345.0,264.797393,mixed,193,10,8,360515,2050.0,310515,21947.322298,35.19938167863466,64.43513406064815
2021-01-23,n_routing,27.0,4.0,4.0,141250.0,790.0,121250.0,2.070996,n_vroom,27.0,5.0,4.0,163184.0,1010.0,138184.0,54.846218,mixed,27,3,2,66661,540.0,51661,23536.764405,59.149794097460536,52.80637168141593
2021-01-09,n_routing,27.0,5.0,5.0,166437.0,890.0,141437.0,1.389515,n_vroom,27.0,4.0,4.0,133805.0,730.0,113805.0,47.562187,mixed,27,3,2,82674,570.0,67674,23709.448759,38.21307126041628,50.32715081382145
2021-01-02,n_routing,28.0,5.0,5.0,161905.0,830.0,136905.0,1.378185,n_vroom,28.0,5.0,5.0,174439.0,920.0,149439.0,50.624061,mixed,28,2,2,78418,440.0,68418,24408.703662,55.0456033341168,51.56542416849387
2021-01-01,n_routing,79.0,14.0,13.0,468702.0,2660.0,398702.0,12.067646,n_vroom,79.0,8.0,8.0,272778.0,1490.0,232778.0,112.166431,mixed,79,4,4,127205,820.0,107205,28814.875567,53.36684043434588,72.86015421312476
2021-01-16,n_routing,36.0,7.0,5.0,171146.0,1120.0,136146.0,1.981041,n_vroom,36.0,7.0,6.0,194861.0,1270.0,159861.0,58.350583,mixed,36,3,2,82077,540.0,67077,30093.444275,57.879206203396265,52.04270038446706
2021-01-08,,,,,,,,,,,,,,,,,mixed,156,8,8,277553,1640.0,237553,53939.156691,,
2021-01-22,,,,,,,,,,,,,,,,,mixed,160,7,7,271437,1510.0,236437,55161.482574,,
2021-01-15,,,,,,,,,,,,,,,,,mixed,165,8,8,305172,1700.0,265172,56931.619984,,
2021-02-21,n_routing,20.0,6.0,5.0,123159.0,960.0,93159.0,0.803082,n_vroom,20.0,4.0,4.0,89166.0,640.0,69166.0,47.203807,mixed,20,2,2,41113,320.0,31113,4103.289973,53.891617881255186,66.61794915515715
2021-02-14,n_routing,22.0,5.0,5.0,124142.0,800.0,99142.0,0.860927,n_vroom,22.0,3.0,3.0,84500.0,480.0,69500.0,49.975012,mixed,22,2,2,48586,350.0,38586,4237.289481,42.501775147928996,60.8625606160687
2021-02-07,n_routing,28.0,8.0,8.0,172805.0,1280.0,132805.0,1.337969,n_vroom,28.0,4.0,4.0,109623.0,670.0,89623.0,45.164418,mixed,28,2,2,54987,380.0,44987,4949.029777,49.83990585917189,68.17974016955527
2021-02-16,n_routing,125.0,21.0,15.0,608180.0,3600.0,503180.0,22.346524,n_vroom,125.0,12.0,9.0,390363.0,2130.0,330363.0,134.504428,mixed,125,8,6,250855,1610.0,210855,13044.858416,35.738018203569496,58.75316518136078
2021-02-02,n_routing,150.0,26.0,19.0,751128.0,4580.0,621128.0,90.574659,n_vroom,150.0,15.0,11.0,451362.0,2520.0,376362.0,160.664631,mixed,150,9,8,309861,1830.0,264861,15160.311968,31.349781328512368,58.74724414480621
2021-02-09,n_routing,162.0,28.0,20.0,767687.0,4930.0,627687.0,50.117486,n_vroom,162.0,14.0,13.0,493614.0,2630.0,423614.0,215.999506,mixed,162,8,8,316293,1760.0,276293,16366.384769,35.923008666690976,58.79922416297267
2021-02-23,n_routing,162.0,32.0,22.0,858044.0,5600.0,698044.0,40.199191,n_vroom,162.0,16.0,12.0,496994.0,2830.0,416994.0,224.812513,mixed,162,9,9,322330,1710.0,277330,16729.669134,35.14408624651404,62.43432737715082
2021-02-04,n_routing,156.0,26.0,19.0,711596.0,4610.0,581596.0,44.629756,n_vroom,156.0,17.0,12.0,492635.0,2930.0,407635.0,220.251447,mixed,156,9,8,306415,1740.0,261415,16876.672295,37.800805870472054,56.93975233137904
2021-02-11,n_routing,158.0,27.0,22.0,806553.0,4650.0,671553.0,37.76883,n_vroom,158.0,14.0,13.0,466183.0,2570.0,396183.0,213.984112,mixed,158,8,8,295417,1670.0,255417,17106.737966,36.63067936840254,63.372896759419405
2021-02-25,n_routing,167.0,33.0,25.0,883055.0,5640.0,718055.0,60.372566,n_vroom,167.0,17.0,12.0,512254.0,2960.0,427254.0,249.081548,mixed,167,9,8,345239,1890.0,300239,17523.223677,32.60394257536301,60.90402070086235
2021-02-18,n_routing,167.0,29.0,24.0,796805.0,4820.0,651805.0,57.975832,n_vroom,167.0,15.0,13.0,459482.0,2670.0,384482.0,262.985661,mixed,167,9,9,341302,1860.0,296302,17734.545532,25.72026760569511,57.16618244112424
2021-02-01,n_routing,174.0,29.0,20.0,797076.0,5000.0,652076.0,44.338785,n_vroom,174.0,17.0,15.0,577013.0,3110.0,492013.0,276.089766,mixed,174,9,8,317385,1860.0,272385,20444.066528,44.99517341896976,60.18133778962107
2021-02-10,n_routing,185.0,31.0,20.0,801875.0,5290.0,646875.0,51.2168,n_vroom,185.0,18.0,13.0,538438.0,3180.0,448438.0,243.282063,mixed,185,9,8,328798,1920.0,283798,20937.075396,38.93484486607557,58.99635229929852
2021-02-03,n_routing,188.0,33.0,24.0,887189.0,5610.0,722189.0,57.79071,n_vroom,188.0,18.0,14.0,523975.0,3030.0,433975.0,258.450335,mixed,188,9,8,342017,1860.0,297017,21191.841924,34.72646595734529,61.44936422791536
2021-02-22,n_routing,180.0,32.0,22.0,897455.0,5570.0,737455.0,91.120444,n_vroom,180.0,17.0,13.0,556434.0,3050.0,471434.0,238.364924,mixed,180,9,9,335688,1830.0,290688,21243.46548,39.671551343016425,62.59556189446825
2021-02-15,n_routing,182.0,31.0,26.0,917594.0,5530.0,762594.0,49.058057,n_vroom,182.0,19.0,14.0,571270.0,3340.0,476270.0,246.901464,mixed,182,9,9,341287,1890.0,296287,21289.512473,40.25819664957026,62.80631739091581
2021-02-17,n_routing,185.0,32.0,26.0,871029.0,5450.0,711029.0,80.435634,n_vroom,185.0,15.0,13.0,473441.0,2700.0,398441.0,261.329784,mixed,185,10,9,353420,2050.0,303420,21581.504235,25.35078288530144,59.42500192301289
2021-02-24,n_routing,196.0,33.0,26.0,943720.0,5700.0,778720.0,56.220482,n_vroom,196.0,19.0,15.0,562967.0,3250.0,467967.0,300.485089,mixed,196,10,9,364221,2140.0,314221,22176.426673,35.303312627560764,61.4058195227398
2021-02-08,n_routing,198.0,34.0,26.0,988270.0,6040.0,818270.0,83.249739,n_vroom,198.0,17.0,13.0,554490.0,2990.0,469490.0,266.852508,mixed,198,10,9,355251,2050.0,305251,22692.187307,35.931937456040686,64.05324455867324
2021-02-27,n_routing,29.0,6.0,5.0,199763.0,1080.0,169763.0,1.455202,n_vroom,29.0,4.0,3.0,141240.0,760.0,121240.0,52.469676,mixed,29,3,2,87301,600.0,72301,25129.638872,38.18960634381195,56.29771278965574
2021-02-06,n_routing,35.0,8.0,7.0,228158.0,1460.0,188158.0,1.926383,n_vroom,35.0,6.0,6.0,200638.0,1110.0,170638.0,54.528383,mixed,35,4,2,96493,760.0,76493,29606.31091,51.906916934977424,57.707816513118104
2021-02-20,n_routing,36.0,8.0,8.0,271598.0,1460.0,231598.0,1.966491,n_vroom,36.0,5.0,5.0,170485.0,920.0,145485.0,56.178115,mixed,36,3,2,93271,600.0,78271,30331.781247,45.290788045869135,65.6584363655108
2021-02-13,,,,,,,,,,,,,,,,,mixed,41,3,3,99017,570.0,84017,33937.518234,,
2021-02-19,,,,,,,,,,,,,,,,,mixed,182,9,8,315503,1830.0,270503,62668.773522,,
2021-02-12,,,,,,,,,,,,,,,,,mixed,192,10,9,334305,1960.0,284305,66193.381996,,
2021-02-05,,,,,,,,,,,,,,,,,mixed,200,10,9,341790,1990.0,291790,68785.087048,,
2021-02-26,,,,,,,,,,,,,,,,,mixed,204,10,9,356273,2050.0,306273,70123.870774,,
2021-03-21,n_routing,16.0,5.0,5.0,119901.0,800.0,94901.0,0.614211,n_vroom,16.0,2.0,2.0,51900.0,350.0,41900.0,35.407347,mixed,16,2,2,44763,350.0,34763,3842.427403,13.751445086705202,62.66670002752271
2021-03-07,n_routing,23.0,5.0,5.0,125440.0,860.0,100440.0,0.968048,n_vroom,23.0,5.0,4.0,107989.0,830.0,82989.0,35.600183,mixed,23,3,2,71412,540.0,56412,4432.415074,33.87104242098732,43.07079081632653
2021-03-14,n_routing,25.0,7.0,5.0,130599.0,1120.0,95599.0,1.130178,n_vroom,25.0,4.0,4.0,131117.0,790.0,111117.0,46.68719,mixed,25,2,2,72765,380.0,62765,4722.807581,44.503763813998184,44.2836468885673
2021-03-02,n_routing,158.0,26.0,21.0,792162.0,4640.0,662162.0,68.782685,n_vroom,158.0,15.0,12.0,494602.0,2730.0,419602.0,208.546186,mixed,158,8,8,300993,1640.0,260993,16253.045461,39.14440297451284,62.0036053231536
2021-03-25,n_routing,148.0,26.0,23.0,669838.0,4340.0,539838.0,42.280068,n_vroom,148.0,14.0,13.0,393335.0,2360.0,323335.0,188.057331,mixed,148,8,8,275778,1580.0,235778,16300.490787,29.887246240482032,58.829149734711976
2021-03-16,n_routing,167.0,31.0,23.0,834995.0,5320.0,679995.0,44.792509,n_vroom,167.0,14.0,11.0,428974.0,2450.0,358974.0,223.21643,mixed,167,9,8,320442,1860.0,275442,17176.144112,25.300367854462042,61.62348277534596
2021-03-09,n_routing,172.0,29.0,23.0,853420.0,5270.0,708420.0,58.418858,n_vroom,172.0,15.0,11.0,506102.0,2700.0,431102.0,260.059684,mixed,172,9,9,332970,1800.0,287970,17701.276845,34.20891440855796,60.98404068336809
2021-03-11,n_routing,168.0,30.0,23.0,848511.0,5190.0,698511.0,40.284002,n_vroom,168.0,16.0,14.0,529129.0,2860.0,449129.0,220.223385,mixed,168,10,8,347685,2080.0,297685,17983.514846,34.29107079748039,59.02410222142082
2021-03-18,n_routing,172.0,30.0,22.0,793295.0,5040.0,643295.0,42.3558,n_vroom,172.0,18.0,13.0,508482.0,3090.0,418482.0,224.044015,mixed,172,9,8,328225,1800.0,283225,18286.072893,35.450025762957196,58.6251016330621
2021-03-04,n_routing,177.0,30.0,25.0,913534.0,5640.0,763534.0,42.764725,n_vroom,177.0,15.0,12.0,503514.0,2790.0,428514.0,233.421579,mixed,177,10,9,340293,2020.0,290293,19043.992275,32.41637769754168,62.7498264979738
2021-03-23,n_routing,196.0,35.0,29.0,1001475.0,6110.0,826475.0,55.009944,n_vroom,196.0,17.0,16.0,551663.0,3110.0,466663.0,269.633902,mixed,196,11,9,369537,2180.0,314537,19621.607119,33.01399586341662,63.10072642851794
2021-03-03,n_routing,174.0,29.0,23.0,893577.0,5180.0,748577.0,59.001738,n_vroom,174.0,17.0,14.0,560261.0,3050.0,475261.0,220.143135,mixed,174,8,7,308978,1730.0,268978,19844.07245,44.85106048787976,65.42234189107374
2021-03-01,n_routing,169.0,28.0,21.0,870142.0,5050.0,730142.0,74.853586,n_vroom,169.0,17.0,11.0,500271.0,2930.0,415271.0,248.970962,mixed,169,8,8,304212,1670.0,264212,19964.076387,39.19055871717529,65.03880975748785
2021-03-10,n_routing,201.0,33.0,25.0,979058.0,5700.0,814058.0,73.389646,n_vroom,201.0,19.0,15.0,611298.0,3610.0,516298.0,280.246357,mixed,201,10,8,361599,2140.0,311599,22406.906742,40.84734450300835,63.0666416085666
2021-03-24,n_routing,209.0,36.0,25.0,923776.0,5970.0,743776.0,60.985146,n_vroom,209.0,22.0,16.0,663435.0,3790.0,553435.0,266.262876,mixed,209,11,10,396968,2330.0,341968,22736.70334,40.16474861893026,57.027677705417766
2021-03-08,n_routing,202.0,35.0,24.0,953506.0,5900.0,778506.0,61.453586,n_vroom,202.0,16.0,13.0,519538.0,2860.0,439538.0,256.27486,mixed,202,10,10,372317,1990.0,322317,23157.678737,28.3369070212381,60.95284140844421
2021-03-15,n_routing,210.0,37.0,30.0,1096114.0,6580.0,911114.0,94.991528,n_vroom,210.0,17.0,15.0,568026.0,3080.0,483026.0,289.12801,mixed,210,10,10,379647,2080.0,329647,24095.264214,33.163798840193934,65.3642778032212
2021-03-17,n_routing,232.0,41.0,31.0,1141802.0,7040.0,936802.0,87.166677,n_vroom,232.0,18.0,16.0,601482.0,3270.0,511482.0,344.925556,mixed,232,11,11,415083,2240.0,360083,25010.725251,30.98995481161531,63.646674292040124
2021-03-22,n_routing,232.0,39.0,29.0,1072977.0,6840.0,877977.0,138.996265,n_vroom,232.0,22.0,15.0,647773.0,3850.0,537773.0,291.230878,mixed,232,12,11,436730,2400.0,376730,25740.166502,32.57977717502891,59.29735679329566
2021-03-06,n_routing,38.0,7.0,7.0,232381.0,1270.0,197381.0,2.736344,n_vroom,38.0,6.0,6.0,191378.0,1080.0,161378.0,56.961584,mixed,38,3,2,87478,600.0,72478,31701.621679,54.290461808567336,62.35578640250279
2021-03-27,,,,,,,,,,,,,,,,,mixed,40,4,3,108509,730.0,88509,33163.303564,,
2021-03-20,,,,,,,,,,,,,,,,,mixed,48,4,3,120900,790.0,100900,39290.986186,,
2021-03-13,,,,,,,,,,,,,,,,,mixed,54,3,3,115540,630.0,100540,43251.934822,,
2021-03-12,,,,,,,,,,,,,,,,,mixed,197,10,8,342762,2080.0,292762,67721.207741,,
2021-03-05,,,,,,,,,,,,,,,,,mixed,203,9,8,341509,1920.0,296509,69586.312872,,
2021-04-18,n_routing,16.0,5.0,5.0,114725.0,800.0,89725.0,0.57708,n_vroom,16.0,3.0,3.0,80073.0,480.0,65073.0,25.573781,mixed,16,2,2,41675,350.0,31675,3770.159653,47.95374221023316,63.67400305077359
2021-04-25,n_routing,17.0,5.0,5.0,107641.0,830.0,82641.0,0.755641,n_vroom,17.0,2.0,2.0,65470.0,380.0,55470.0,42.009635,mixed,17,2,2,44712,380.0,34712,3959.437702,31.706124942721857,58.46192435967708
2021-04-11,n_routing,17.0,5.0,4.0,98614.0,800.0,73614.0,0.659265,n_vroom,17.0,3.0,3.0,78525.0,510.0,63525.0,36.397277,mixed,17,2,2,44613,350.0,34613,4021.883177,43.18624641833811,54.75997322895329
2021-04-20,n_routing,169.0,30.0,23.0,821830.0,5100.0,671830.0,43.518471,n_vroom,169.0,19.0,13.0,488495.0,3190.0,393495.0,223.052839,mixed,169,9,9,342845,1860.0,297845,17147.653527,29.816067718195683,58.28273487217551
2021-04-27,n_routing,167.0,30.0,22.0,821781.0,5250.0,671781.0,53.07164,n_vroom,167.0,15.0,12.0,490288.0,2730.0,415288.0,235.725989,mixed,167,10,8,316563,1900.0,266563,17606.265092,35.43325555591815,61.47842308352225
2021-04-06,n_routing,170.0,30.0,26.0,841620.0,5160.0,691620.0,50.332828,n_vroom,170.0,17.0,14.0,475332.0,2960.0,390332.0,214.751757,mixed,170,9,8,318067,1770.0,273067,17613.836173,33.08529617193877,62.207765975143175
2021-04-13,n_routing,187.0,34.0,25.0,967280.0,5950.0,797280.0,59.843575,n_vroom,187.0,16.0,14.0,541405.0,3040.0,461405.0,235.615964,mixed,187,11,9,362933,2240.0,307933,19000.13477,32.96460136127298,62.47901331568936
2021-04-08,n_routing,181.0,29.0,21.0,837795.0,4910.0,692795.0,90.647174,n_vroom,181.0,17.0,14.0,556530.0,3080.0,471530.0,235.239216,mixed,181,10,9,361562,2020.0,311562,19130.487344,35.0327924819866,56.84361926246874
2021-04-01,n_routing,180.0,32.0,25.0,888091.0,5450.0,728091.0,62.396493,n_vroom,180.0,15.0,13.0,483348.0,2730.0,408348.0,264.269711,mixed,180,10,9,351302,1990.0,301302,19148.124853,27.319033077616954,60.44301766373041
2021-04-15,n_routing,187.0,33.0,26.0,889349.0,5730.0,724349.0,59.567071,n_vroom,187.0,18.0,15.0,570884.0,3210.0,480884.0,235.161011,mixed,187,11,10,368401,2180.0,313401,19552.027284,35.46832631497817,58.576329427480104
2021-04-22,n_routing,212.0,36.0,25.0,966393.0,6120.0,786393.0,125.00288,n_vroom,212.0,19.0,14.0,594556.0,3430.0,499556.0,269.849951,mixed,212,12,11,417006,2370.0,357006,22301.645465,29.862620173709455,56.849232144686475
2021-04-19,n_routing,195.0,34.0,23.0,921560.0,5770.0,751560.0,74.188593,n_vroom,195.0,15.0,13.0,509924.0,2700.0,434924.0,262.458253,mixed,195,10,9,356863,2110.0,306863,22393.915469,30.016433821510656,61.27620556447763
2021-04-07,n_routing,212.0,36.0,26.0,1021056.0,6270.0,841056.0,94.575723,n_vroom,212.0,20.0,16.0,643204.0,3620.0,543204.0,268.71093,mixed,212,11,10,404582,2270.0,349582,23652.388277,37.09896082735804,60.37612040867494
2021-04-05,n_routing,204.0,35.0,30.0,1034989.0,6140.0,859989.0,159.534942,n_vroom,204.0,18.0,14.0,583106.0,3270.0,493106.0,297.263514,mixed,204,11,10,379341,2180.0,324341,23777.94664,34.94476132984397,63.348306117263085
2021-04-21,n_routing,215.0,38.0,27.0,1099397.0,6650.0,909397.0,71.676419,n_vroom,215.0,20.0,17.0,634248.0,3590.0,534248.0,260.332708,mixed,215,11,10,389096,2240.0,334096,23865.916318,38.652388340207615,64.60823524168248
2021-04-12,n_routing,212.0,37.0,28.0,1075358.0,6550.0,890358.0,94.003942,n_vroom,212.0,22.0,16.0,645319.0,3700.0,535319.0,261.17121,mixed,212,11,10,393602,2270.0,338602,24573.911768,39.00659983666993,63.398049765752425
2021-04-26,n_routing,217.0,37.0,25.0,1018611.0,6340.0,833611.0,90.305796,n_vroom,217.0,19.0,16.0,593433.0,3370.0,498433.0,268.560265,mixed,217,11,10,390833,2240.0,335833,24960.789127,34.14033260705084,61.630789378869856
2021-04-14,n_routing,234.0,42.0,35.0,1179001.0,7290.0,969001.0,115.445569,n_vroom,234.0,25.0,17.0,715225.0,4150.0,590225.0,341.876217,mixed,234,13,11,434964,2590.0,369964,25610.991351,39.18501170960187,63.10741042628462
2021-04-17,,,,,,,,,,,,,,,,,mixed,41,4,3,105812,760.0,85812,33937.162,,
2021-04-03,,,,,,,,,,,,,,,,,mixed,43,4,3,102446,700.0,82446,35513.854555,,
2021-04-24,,,,,,,,,,,,,,,,,mixed,51,4,3,131425,790.0,111425,41164.924356,,
2021-04-10,,,,,,,,,,,,,,,,,mixed,51,4,3,119892,790.0,99892,41315.84763,,
2021-04-02,,,,,,,,,,,,,,,,,mixed,200,10,9,354648,2050.0,304648,68676.427044,,
2021-04-23,,,,,,,,,,,,,,,,,mixed,203,10,9,361530,2110.0,311530,69695.737689,,
2021-04-09,,,,,,,,,,,,,,,,,mixed,205,11,9,359160,2210.0,304160,70333.281601,,
2021-05-16,n_routing,14.0,4.0,4.0,111454.0,700.0,91454.0,0.565676,n_vroom,14.0,3.0,3.0,88734.0,540.0,73734.0,26.449069,mixed,14,1,1,38755,220.0,33755,3467.688792,56.32452047693105,65.22780698763616
2021-05-02,n_routing,15.0,4.0,4.0,90615.0,640.0,70615.0,0.496065,n_vroom,15.0,3.0,3.0,75074.0,480.0,60074.0,24.391436,mixed,15,2,2,41063,350.0,31063,3635.002042,45.30330074326665,54.684103073442586
2021-05-23,n_routing,15.0,4.0,4.0,90303.0,640.0,70303.0,0.558686,n_vroom,15.0,3.0,3.0,62927.0,480.0,47927.0,29.599322,mixed,15,2,2,39270,320.0,29270,3646.144898,37.594355364152115,56.51307265539351
2021-05-09,n_routing,24.0,5.0,4.0,109830.0,860.0,84830.0,1.010477,n_vroom,24.0,4.0,3.0,100164.0,670.0,80164.0,29.612708,mixed,24,2,2,73615,380.0,63615,4512.283615,26.505530929275988,32.97368660657379
2021-05-27,n_routing,141.0,25.0,18.0,756708.0,4390.0,631708.0,18.950676,n_vroom,141.0,16.0,12.0,556122.0,2950.0,476122.0,167.425419,mixed,141,8,7,288436,1670.0,248436,14404.30435,48.13440216355404,61.882787019563686
2021-05-11,n_routing,166.0,27.0,20.0,763618.0,4800.0,628618.0,47.854955,n_vroom,166.0,17.0,15.0,567183.0,3080.0,482183.0,197.67892,mixed,166,9,8,329209,1770.0,284209,16458.290641,41.95718136827091,56.88826088436888
2021-05-18,n_routing,167.0,28.0,23.0,839969.0,4870.0,699969.0,40.29976,n_vroom,167.0,15.0,12.0,457033.0,2610.0,382033.0,189.239756,mixed,167,9,9,324784,1800.0,279784,16525.092554,28.93642253404021,61.33381112874404
2021-05-04,n_routing,170.0,29.0,25.0,832325.0,5090.0,687325.0,39.097659,n_vroom,170.0,17.0,15.0,553878.0,3080.0,468878.0,223.232164,mixed,170,9,9,327117,1860.0,282117,16838.998897,40.94060424858904,60.69840507013486
2021-05-25,n_routing,167.0,27.0,21.0,767603.0,4770.0,632603.0,57.984472,n_vroom,167.0,23.0,14.0,594361.0,3890.0,479361.0,184.64364,mixed,167,10,8,320475,2020.0,270475,16969.005792,46.08074890512668,58.24990261893192
2021-05-06,n_routing,175.0,31.0,26.0,882746.0,5530.0,727746.0,47.389571,n_vroom,175.0,16.0,12.0,518058.0,2890.0,438058.0,208.304909,mixed,175,10,10,377803,2080.0,327803,18218.507238,27.073223461465705,57.20139201990153
2021-05-13,n_routing,190.0,31.0,28.0,895575.0,5320.0,740575.0,61.368792,n_vroom,190.0,19.0,16.0,581572.0,3340.0,486572.0,230.493218,mixed,190,10,9,352598,2020.0,302598,19693.968052,39.371565343586006,60.628869720570584
2021-05-20,n_routing,195.0,31.0,24.0,834370.0,5230.0,679370.0,51.471324,n_vroom,195.0,21.0,16.0,597914.0,3540.0,492914.0,235.44112,mixed,195,11,10,377066,2210.0,322066,20434.784929,36.93641560491977,54.80829847669499
2021-05-26,n_routing,196.0,33.0,28.0,969060.0,5850.0,804060.0,43.518688,n_vroom,196.0,18.0,14.0,581908.0,3210.0,491908.0,255.806861,mixed,196,10,9,358875,2110.0,308875,21821.76494,38.327880008523685,62.96668936907931
2021-05-05,n_routing,212.0,37.0,23.0,974940.0,6280.0,789940.0,61.175423,n_vroom,212.0,18.0,13.0,570814.0,3180.0,480814.0,272.605044,mixed,212,11,9,392931,2300.0,337931,23629.52794,31.163040850434644,59.696904424887684
2021-05-19,n_routing,215.0,34.0,27.0,970037.0,6040.0,800037.0,89.603815,n_vroom,215.0,19.0,15.0,605586.0,3310.0,510586.0,290.177602,mixed,215,11,10,393164,2300.0,338164,23786.897155,35.077098876129895,59.46917488714348
2021-05-12,n_routing,218.0,36.0,29.0,1028693.0,6210.0,848693.0,123.106202,n_vroom,218.0,18.0,15.0,569751.0,3210.0,479751.0,296.094161,mixed,218,10,10,389857,2110.0,339857,24118.753077,31.57414379263924,62.10171547779561
2021-05-24,n_routing,215.0,37.0,27.0,1055795.0,6400.0,870795.0,127.461997,n_vroom,215.0,19.0,14.0,599097.0,3460.0,504097.0,265.506809,mixed,215,11,10,399389,2300.0,344389,24635.89994,33.33483559423599,62.17172841318627
2021-05-03,n_routing,217.0,35.0,24.0,989096.0,6110.0,814096.0,77.867757,n_vroom,217.0,21.0,16.0,624746.0,3570.0,519746.0,280.036141,mixed,217,11,10,399555,2300.0,344555,24975.075133,36.045208772845285,59.604022258708966
2021-05-10,n_routing,217.0,34.0,28.0,1039834.0,6130.0,869834.0,83.130688,n_vroom,217.0,18.0,13.0,604128.0,3330.0,514128.0,290.64186,mixed,217,11,10,399936,2300.0,344936,25122.168768,33.799459717146036,61.5384763337225
2021-05-17,n_routing,220.0,35.0,30.0,1050658.0,6110.0,875658.0,66.628279,n_vroom,220.0,20.0,16.0,646349.0,3710.0,546349.0,269.543379,mixed,220,11,10,398839,2300.0,343839,25432.030857,38.29355348271599,62.03912215011926
2021-05-22,,,,,,,,,,,,,,,,,mixed,43,3,2,104763,600.0,89763,35525.061922,,
2021-05-08,,,,,,,,,,,,,,,,,mixed,44,4,3,116095,760.0,96095,36278.135116,,
2021-05-15,,,,,,,,,,,,,,,,,mixed,47,4,3,109246,730.0,89246,38605.613712,,
2021-05-01,,,,,,,,,,,,,,,,,mixed,47,3,3,117774,660.0,102774,38630.810808,,
2021-05-21,,,,,,,,,,,,,,,,,mixed,188,10,9,348724,2080.0,298724,64685.483704,,
2021-05-14,,,,,,,,,,,,,,,,,mixed,192,9,9,355008,1950.0,310008,65939.95801,,
2021-05-07,,,,,,,,,,,,,,,,,mixed,193,10,8,339704,1960.0,289704,66323.879977,,
2021-06-13,n_routing,19.0,5.0,5.0,112392.0,860.0,87392.0,0.716157,n_vroom,19.0,4.0,4.0,103404.0,700.0,83404.0,40.202671,mixed,19,2,2,52331,380.0,42331,4459.681927,49.39170631697033,53.43885685813937
2021-06-27,n_routing,20.0,6.0,5.0,128129.0,960.0,98129.0,0.763524,n_vroom,20.0,4.0,4.0,108540.0,640.0,88540.0,27.849913,mixed,20,2,2,48098,380.0,38098,4530.029881,55.68638290031325,62.46126950183019
2021-06-06,n_routing,23.0,5.0,4.0,112320.0,860.0,87320.0,1.028664,n_vroom,23.0,4.0,3.0,90967.0,640.0,70967.0,42.972685,mixed,23,2,2,53235,380.0,43235,4775.987551,41.47877801840228,52.604166666666664
2021-06-20,n_routing,25.0,5.0,5.0,125613.0,860.0,100613.0,1.562362,n_vroom,25.0,3.0,3.0,92805.0,510.0,77805.0,35.765453,mixed,25,2,2,59074,380.0,49074,4956.025971,36.34610204191584,52.971428116516606
2021-06-01,n_routing,155.0,28.0,22.0,832484.0,4840.0,692484.0,45.604803,n_vroom,155.0,17.0,12.0,534095.0,2900.0,449095.0,215.421318,mixed,155,9,8,342633,1920.0,297633,16420.600142,35.847929675432276,58.842091860023736
2021-06-08,n_routing,162.0,28.0,24.0,877788.0,5110.0,737788.0,58.980973,n_vroom,162.0,21.0,14.0,596999.0,3720.0,491999.0,172.109667,mixed,162,9,8,322720,1890.0,277720,17386.015328,45.94295802840541,63.234858530761414
2021-06-03,n_routing,156.0,27.0,22.0,785697.0,4710.0,650697.0,40.483617,n_vroom,156.0,19.0,13.0,542871.0,3190.0,447871.0,182.529082,mixed,156,9,8,316507,1830.0,271507,17441.945981,41.69756719367953,59.71640466999365
2021-06-22,n_routing,165.0,28.0,21.0,771198.0,4930.0,631198.0,23.823373,n_vroom,165.0,19.0,12.0,521308.0,3280.0,426308.0,62.610257,mixed,165,10,9,341232,2020.0,291232,17724.205092,34.543110790549925,55.752997284744
2021-06-15,n_routing,174.0,28.0,20.0,825990.0,4810.0,685990.0,65.459156,n_vroom,174.0,16.0,14.0,491267.0,2800.0,411267.0,86.79736,mixed,174,10,9,335961,1990.0,285961,18980.112898,31.61335892701932,59.32626302981876
2021-06-17,n_routing,172.0,28.0,22.0,770591.0,4810.0,630591.0,18.542667,n_vroom,172.0,16.0,13.0,474120.0,2830.0,394120.0,63.685725,mixed,172,9,9,348061,1920.0,303061,19235.324902,26.587994600523075,54.8319406792968
2021-06-10,n_routing,174.0,30.0,18.0,772673.0,5070.0,622673.0,37.823971,n_vroom,174.0,18.0,15.0,554167.0,3270.0,464167.0,94.698267,mixed,174,10,9,344788,2020.0,294788,19751.492052,37.782653965320925,55.37724237808232
2021-06-24,,,,,,,,,n_vroom,176.0,15.0,11.0,473241.0,2700.0,398241.0,40.774242,mixed,176,10,9,363136,1960.0,313136,20014.062877,23.266158257631947,
2021-06-02,n_routing,179.0,28.0,24.0,871438.0,4990.0,731438.0,57.926263,n_vroom,179.0,18.0,13.0,527166.0,3150.0,437166.0,236.407769,mixed,179,9,8,335882,1830.0,290882,21830.884833,36.285344654245534,61.456580961583036
2021-06-09,n_routing,195.0,34.0,24.0,968855.0,6010.0,798855.0,62.519033,n_vroom,195.0,20.0,12.0,559879.0,3350.0,459879.0,174.309388,mixed,195,10,9,358480,1990.0,308480,23135.284715,35.971879638278985,62.99962326663949
2021-06-16,n_routing,206.0,36.0,23.0,947158.0,6000.0,767158.0,42.338865,n_vroom,206.0,20.0,13.0,575122.0,3530.0,475122.0,77.507814,mixed,206,11,10,387361,2300.0,332361,23646.026783,32.647160080817635,59.10281072429309
2021-06-23,n_routing,202.0,34.0,23.0,936198.0,5860.0,766198.0,39.922631,n_vroom,202.0,17.0,14.0,529885.0,2870.0,444885.0,79.137155,mixed,202,10,9,370153,2080.0,320153,23811.293236,30.14465402870434,60.46210310212156
2021-06-21,n_routing,200.0,33.0,25.0,997809.0,5820.0,832809.0,58.520587,n_vroom,200.0,18.0,13.0,549845.0,3210.0,459845.0,112.769949,mixed,200,10,9,361440,2020.0,311440,24309.114044,34.265111076758,63.776634606422675
2021-06-14,n_routing,207.0,33.0,25.0,917356.0,5730.0,752356.0,81.425229,n_vroom,207.0,21.0,15.0,601171.0,3510.0,496171.0,198.828148,mixed,207,11,11,420195,2300.0,365195,24714.103302,30.103913861447076,54.194990821447725
2021-06-07,n_routing,211.0,35.0,26.0,956609.0,5900.0,781609.0,72.777906,n_vroom,211.0,22.0,14.0,628796.0,3760.0,518796.0,281.739354,mixed,211,11,10,393949,2180.0,338949,25036.558749,37.348679062843914,58.818179632430805
2021-06-19,n_routing,37.0,7.0,6.0,221002.0,1270.0,186002.0,2.451455,n_vroom,37.0,6.0,5.0,174694.0,1080.0,144694.0,57.556577,mixed,37,3,2,90391,540.0,75391,31167.25037,48.25752458584725,59.09946516321119
2021-06-05,,,,,,,,,,,,,,,,,mixed,40,3,3,112982,630.0,97982,33362.710007,,
2021-06-12,,,,,,,,,,,,,,,,,mixed,48,4,3,115597,760.0,95597,39476.555914,,
2021-06-26,,,,,,,,,,,,,,,,,mixed,49,4,3,114051,760.0,94051,40135.09959,,
2021-06-25,,,,,,,,,,,,,,,,,mixed,176,9,8,313154,1860.0,268154,60485.838982,,
2021-06-04,,,,,,,,,,,,,,,,,mixed,181,9,8,316972,1860.0,271972,62180.542832,,
2021-06-18,,,,,,,,,,,,,,,,,mixed,187,10,8,345035,1990.0,295035,64338.067907,,
2021-06-11,,,,,,,,,,,,,,,,,mixed,203,10,10,371287,2050.0,321287,69601.412533,,


==> data/rq1_support/mixed_comparision_diff_120_n.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,rt,7,1,1,34557,190.0,29557,1162.247733,mixed,7,1,1,26071,160.0,21071,3210.556943,24.556529791359203
2021-01-10,rt,9,2,2,46677,380.0,36677,1102.109986,mixed,9,1,1,32837,160.0,27837,3434.533199,29.650577372153307
2021-01-24,rt,11,2,2,76602,410.0,66602,1236.133741,mixed,11,1,1,37608,220.0,32608,3757.951949,50.904676118117024
2021-01-17,rt,12,2,2,51966,380.0,41966,1116.324077,mixed,12,2,2,47691,380.0,37691,3816.611689,8.226532732940768
2021-01-12,rt,118,8,7,282487,1490.0,242487,2171.409646,mixed,118,8,6,246065,1490.0,206065,12863.545502,12.893336684519996
2021-01-26,rt,127,9,8,309247,1680.0,264247,1538.438572,mixed,127,8,7,276260,1640.0,236260,13431.432874,10.666877932526427
2021-01-07,rt,137,10,8,329217,1780.0,279217,1531.75092,mixed,137,8,7,276000,1610.0,236000,15382.886281,16.164718103864626
2021-01-19,rt,149,10,8,341383,1870.0,291383,1565.450309,mixed,149,10,8,307097,1930.0,257097,16088.791141,10.043265188951999
2021-01-05,rt,155,10,9,361321,1960.0,311321,1636.951268,mixed,155,9,9,308083,1680.0,263083,16244.018473,14.734266760027786
2021-01-14,rt,154,10,9,351366,1900.0,301366,1653.445702,mixed,154,9,8,311893,1740.0,266893,17278.104857,11.2341546990887
2021-01-21,rt,165,10,10,370536,2050.0,320536,3312.840977,mixed,165,10,9,333571,1900.0,283571,19143.841432,9.976088693136429
2021-01-18,rt,159,11,9,332422,1820.0,277422,2463.787173,mixed,159,10,8,310798,1840.0,260798,19960.947859,6.504984627972878
2021-01-20,rt,179,12,10,396598,2160.0,336598,1665.174193,mixed,179,10,9,347981,1930.0,297981,21190.79276,12.258508615777185
2021-01-04,rt,174,11,10,370840,1970.0,315840,1580.627705,mixed,174,9,8,330716,1770.0,285716,21463.617621,10.819760543630677
2021-01-25,rt,175,11,10,369540,1970.0,314540,1614.834631,mixed,175,9,8,340287,1890.0,295287,21552.500837,7.916057801591167
2021-01-27,rt,182,11,11,395508,2090.0,340508,3361.533306,mixed,182,10,10,350090,1840.0,300090,21967.305765,11.483459247347716
2021-01-13,rt,186,12,11,403654,2220.0,343654,1592.970741,mixed,186,10,9,352004,1960.0,302004,22421.406563,12.795612083616167
2021-01-11,rt,180,12,10,393143,2100.0,333143,1630.851654,mixed,180,10,8,351940,1960.0,301940,22472.484614,10.48041043589737
2021-01-06,rt,193,12,10,418369,2250.0,358369,3618.498218,mixed,193,9,9,351103,1950.0,306103,22549.804398,16.07815110584197
2021-01-23,rt,27,3,2,102481,570.0,87481,1246.979366,mixed,27,3,2,91147,540.0,76147,24298.461856,11.059611049853144
2021-01-09,rt,27,3,2,102009,570.0,87009,1540.237102,mixed,27,3,2,86431,510.0,71431,24306.554256,15.27120156064661
2021-01-02,rt,28,4,2,94408,640.0,74408,1232.161398,mixed,28,3,2,84009,540.0,69009,24747.86405,11.01495635963054
2021-01-01,rt,79,5,5,163919,920.0,138919,1444.062489,mixed,79,4,4,139514,760.0,119514,28784.164566,14.888451003239405
2021-01-16,rt,36,3,3,102888,540.0,87888,1321.84123,mixed,36,3,3,107307,600.0,92307,30446.48103,-4.294961511546536
2021-01-08,rt,156,11,8,328478,1790.0,273478,1654.899072,mixed,156,9,7,282444,1710.0,237444,53879.951087,14.01433277114449
2021-01-22,rt,160,10,8,352456,1900.0,302456,1566.089514,mixed,160,8,7,285996,1580.0,245996,55272.804451,18.856254397712053
2021-01-15,rt,165,10,8,345844,1900.0,295844,3277.926252,mixed,165,9,8,301205,1770.0,256205,56960.821322,12.9072645470212
2021-02-21,rt,20,2,2,79089,440.0,69089,1628.348715,mixed,20,2,2,51904,380.0,41904,4203.663875,34.3726687655679
2021-02-14,rt,22,2,2,80942,440.0,70942,1232.502251,mixed,22,2,2,61639,380.0,51639,4459.703256,23.84794050060537
2021-02-07,rt,28,4,3,101186,700.0,81186,1198.094446,mixed,28,2,2,79003,440.0,69003,4978.380606,21.922993299468306
2021-02-16,rt,125,8,7,292062,1580.0,252062,1548.018071,mixed,125,8,7,265485,1580.0,225485,13047.545518,9.099780183659634
2021-02-02,rt,150,10,9,360000,1930.0,310000,2594.147378,mixed,150,10,9,313594,1870.0,263594,15621.072801,12.890555555555556
2021-02-23,rt,162,10,8,353558,2050.0,303558,4493.623656,mixed,162,9,8,314153,1800.0,269153,17107.334727,11.14527178001912
2021-02-04,rt,156,11,9,352723,1970.0,297723,1616.980266,mixed,156,9,8,307156,1770.0,262156,17116.975849,12.918635870073684
2021-02-09,rt,162,11,10,380921,2210.0,325921,1556.040158,mixed,162,9,9,334170,1800.0,289170,17220.755915,12.273148500607737
2021-02-11,rt,158,10,9,363257,1990.0,313257,3043.008857,mixed,158,10,10,360166,1990.0,310166,17521.142869,0.8509127146896
2021-02-18,rt,167,11,10,390099,2120.0,335099,3984.756253,mixed,167,9,9,332754,1800.0,287754,18253.97568,14.700114586297325
2021-02-25,rt,167,11,10,392067,2090.0,337067,4487.708335,mixed,167,9,9,335019,1830.0,290019,18352.706702,14.550574264092617
2021-02-01,rt,174,10,9,358940,1990.0,308940,1604.469259,mixed,174,10,8,321627,1990.0,271627,20648.567645,10.39533069593804
2021-02-17,rt,185,11,10,386498,2030.0,331498,3216.262252,mixed,185,10,9,379353,2080.0,329353,21142.060874,1.8486512219985614
2021-02-10,rt,185,12,10,400697,2160.0,340697,1645.523168,mixed,185,10,9,359105,2050.0,309105,21181.821097,10.379913001594721
2021-02-22,rt,180,11,9,384005,2060.0,329005,4051.949533,mixed,180,9,8,334228,1860.0,289228,21272.669586,12.962591632921447
2021-02-15,rt,182,12,10,390143,2130.0,330143,1611.197721,mixed,182,9,8,335451,1860.0,290451,21341.918962,14.018449645386434
2021-02-03,rt,188,11,10,397342,2150.0,342342,1615.404424,mixed,188,10,9,349925,2020.0,299925,21457.155787,11.933548429312783
2021-02-24,rt,196,12,10,421411,2280.0,361411,4071.321917,mixed,196,10,9,374053,2050.0,324053,22038.551733,11.237960091217362
2021-02-08,rt,198,12,10,407903,2130.0,347903,2679.522185,mixed,198,11,10,374673,2240.0,319673,22551.957101,8.14654464419237
2021-02-27,rt,29,4,3,118392,700.0,98392,1930.58202,mixed,29,3,2,99842,540.0,84842,25043.73873,15.668288397864721
2021-02-06,rt,35,4,2,104727,730.0,84727,1263.777298,mixed,35,4,3,105294,700.0,85294,29653.692881,-0.541407659915781
2021-02-20,rt,36,3,2,105112,540.0,90112,1563.299974,mixed,36,3,3,104705,600.0,89705,30279.905657,0.3872060278560012
2021-02-13,rt,41,4,3,118424,700.0,98424,1342.502826,mixed,41,3,3,110616,600.0,95616,33850.164274,6.593258123353374
2021-02-19,rt,182,11,10,377977,2030.0,322977,4592.020266,mixed,182,9,8,320817,1770.0,275817,62634.96646,15.122613280702264
2021-02-12,rt,192,12,10,405644,2250.0,345644,1588.07892,mixed,192,9,8,336178,1860.0,291178,66002.577882,17.124868110954434
2021-02-05,rt,200,13,10,416665,2230.0,351665,3938.34233,mixed,200,10,9,347445,1990.0,297445,68680.707747,16.612866451465806
2021-02-26,rt,204,13,11,435164,2290.0,370164,4196.648033,mixed,204,10,9,364629,1990.0,314629,70026.858356,16.208831612909155
2021-03-21,rt,16,2,2,52985,380.0,42985,1606.089143,mixed,16,2,2,61758,380.0,51758,3699.869721,-16.55751627819194
2021-03-07,rt,23,3,2,82996,540.0,67996,1774.816326,mixed,23,2,2,71923,380.0,61923,4292.817746,13.341606824425273
2021-03-14,rt,25,3,2,75504,510.0,60504,1589.037377,mixed,25,3,2,77755,510.0,62755,4570.33304,-2.9812990040262766
2021-03-02,rt,158,11,9,356822,2030.0,301822,4105.68263,mixed,158,10,9,317845,1840.0,267845,16521.34922,10.923373558805231
2021-03-25,rt,148,10,10,323971,1720.0,273971,3918.677448,mixed,148,10,10,284350,1780.0,234350,17028.654398,12.229798346148266
2021-03-16,rt,167,10,10,378427,2050.0,328427,3911.427577,mixed,167,10,9,329859,1900.0,279859,17746.690065,12.834179379378321
2021-03-09,rt,172,11,11,408109,2210.0,353109,4539.619263,mixed,172,10,9,343549,1990.0,293549,18448.444189,15.819303176357296
2021-03-11,rt,168,11,9,388882,2030.0,333882,4046.639642,mixed,168,10,9,339824,2080.0,289824,18840.171435,12.615137753868783
2021-03-18,rt,172,11,10,392373,2090.0,337373,3959.156432,mixed,172,9,9,329481,1860.0,284481,18850.657317,16.02862582287772
2021-03-04,rt,177,11,11,393534,2090.0,338534,3585.396959,mixed,177,10,9,340608,1960.0,290608,19866.546978,13.448901492628337
2021-03-03,rt,174,10,9,370617,2050.0,320617,4344.555016,mixed,174,9,8,324059,1740.0,279059,20051.744152,12.562294767914047
2021-03-23,rt,196,12,11,447822,2460.0,387822,4213.96648,mixed,196,11,9,373770,2240.0,318770,20060.064036,16.536034406527595
2021-03-01,rt,169,10,9,349332,1870.0,299332,4503.468828,mixed,169,9,8,321607,1860.0,276607,20093.274199,7.936576093801885
2021-03-10,rt,201,12,10,418701,2310.0,358701,3965.129237,mixed,201,10,9,362716,2020.0,312716,22669.312153,13.371116859047387
2021-03-24,rt,209,14,11,462030,2450.0,392030,4508.399735,mixed,209,11,10,398857,2270.0,343857,22897.183354,13.672921671752917
2021-03-08,rt,202,13,11,422125,2230.0,357125,4518.684931,mixed,202,10,10,378733,2110.0,328733,23181.745213,10.279419603198106
2021-03-15,rt,210,12,11,446070,2460.0,386070,4506.253146,mixed,210,11,10,388157,2240.0,333157,24068.302101,12.982939897325531
2021-03-17,rt,232,14,12,486118,2570.0,416118,5189.67575,mixed,232,11,10,407779,2210.0,352779,25065.794121,16.115223052839024
2021-03-22,rt,232,14,12,486274,2600.0,416274,4800.892575,mixed,232,12,11,443976,2430.0,383976,25730.017479,8.698388151535966
2021-03-06,rt,38,3,3,108919,600.0,93919,2304.817844,mixed,38,3,3,110708,600.0,95708,31746.90485,-1.642504980765523
2021-03-27,rt,40,4,4,144092,760.0,124092,2064.915287,mixed,40,5,3,119242,860.0,94242,33267.768435,17.245926213807845
2021-03-20,rt,48,6,4,151905,990.0,121905,2457.925013,mixed,48,4,3,125202,790.0,105202,39311.3338,17.578749876567592
2021-03-13,rt,54,5,3,149651,890.0,124651,2498.367549,mixed,54,4,3,140153,790.0,120153,43058.059914,6.346766810779748
2021-03-12,rt,197,12,10,423690,2220.0,363690,4480.427272,mixed,197,10,9,346509,1900.0,296509,67672.910973,18.216384620831267
2021-03-05,rt,203,13,11,427789,2350.0,362789,4573.76986,mixed,203,10,9,367318,2050.0,317318,69676.427073,14.135707089242594
2021-03-19,rt,208,13,11,444552,2350.0,379552,4244.375848,mixed,208,10,9,357939,1990.0,307939,71356.383936,19.483210063164716
2021-03-26,rt,224,15,12,514142,2760.0,439142,5100.168448,mixed,224,12,10,405344,2340.0,345344,76753.130522,21.16108001291472
2021-04-18,rt,16,2,2,74991,410.0,64991,1625.387348,mixed,16,2,2,52211,380.0,42211,3701.895295,30.376978570761825
2021-04-25,rt,17,3,2,95670,540.0,80670,1348.792952,mixed,17,2,2,57718,380.0,47718,3865.5863,39.66969791993311
2021-04-11,rt,17,2,2,69663,380.0,59663,1311.379572,mixed,17,2,2,53490,350.0,43490,3896.551819,23.21605443348693
2021-04-27,rt,167,11,10,385519,2060.0,330519,3078.679981,mixed,167,10,9,335821,1900.0,285821,25431.409086,12.891193430155193
2021-04-20,rt,169,12,9,396392,2190.0,336392,3627.779649,mixed,169,10,8,338814,1960.0,288814,25507.963972,14.52552019213304
2021-04-06,rt,170,11,10,386247,2090.0,331247,4245.619874,mixed,170,10,10,347483,1840.0,297483,25812.133607,10.036065005035638
2021-04-13,rt,187,14,11,442131,2480.0,372131,3638.060655,mixed,187,11,10,370371,2120.0,315371,26263.445218,16.2304837254117
2021-04-08,rt,181,13,12,445074,2320.0,380074,4136.269849,mixed,181,12,10,383562,2280.0,323562,26355.803828,13.820623087396703
2021-04-01,rt,180,11,11,412188,2270.0,357188,4008.316053,mixed,180,10,10,365576,1960.0,315576,26358.129654,11.308432074684367
2021-04-15,rt,187,12,11,434092,2340.0,374092,3642.997228,mixed,187,12,11,409726,2280.0,349726,26516.252728,5.613095841434535
2021-04-19,rt,195,13,11,420217,2290.0,355217,3941.787815,mixed,195,10,10,375150,2050.0,325150,27514.121467,10.724697001787172
2021-04-22,rt,212,15,13,495938,2730.0,420938,2703.897835,mixed,212,13,12,427241,2500.0,362241,27579.210961,13.851933104541294
2021-04-21,rt,215,13,11,449821,2470.0,384821,3791.524675,mixed,215,12,11,429459,2460.0,369459,27608.200584,4.52668950538103
2021-04-05,rt,204,13,11,444674,2470.0,379674,4890.201976,mixed,204,11,11,399829,2180.0,344829,27673.38724,10.08491614081327
2021-04-07,rt,212,13,11,451043,2350.0,386043,3934.413641,mixed,212,11,10,395291,2270.0,340291,27733.268895,12.360684014606147
2021-04-12,rt,212,14,12,479858,2750.0,409858,4067.869447,mixed,212,10,10,395763,2200.0,345763,27751.381498,17.524976138774388
2021-04-26,rt,217,14,12,476528,2600.0,406528,4299.504919,mixed,217,11,10,415193,2270.0,360193,27924.721375,12.871226874391432
2021-04-14,rt,234,14,12,496464,2720.0,426464,4402.988765,mixed,234,13,11,444225,2680.0,379225,28212.966088,10.522213090979406
2021-04-17,rt,41,4,3,141355,790.0,121355,1882.977357,mixed,41,3,2,109214,600.0,94214,36098.841832,22.737787839128437
2021-04-03,rt,43,5,3,125194,800.0,100194,2385.407134,mixed,43,4,3,117270,700.0,97270,37845.053076,6.329376807195233
2021-04-24,rt,51,4,4,150969,850.0,130969,1762.807532,mixed,51,4,3,132093,700.0,112093,43051.833985,12.503229139757169
2021-04-10,rt,51,5,4,154744,860.0,129744,1880.310711,mixed,51,4,4,122703,790.0,102703,43097.659772,20.70581088765962
2021-04-02,rt,200,13,11,437900,2290.0,372900,4413.05867,mixed,200,12,10,376002,2220.0,316002,70748.868014,14.135190682804293
2021-04-23,rt,203,13,12,443119,2410.0,378119,4114.409269,mixed,203,11,10,369640,2210.0,314640,71725.061069,16.582227347507104
2021-04-09,rt,205,14,11,437193,2300.0,367193,3957.472988,mixed,205,11,10,365961,2210.0,310961,72459.103973,16.293033054051644
2021-04-16,rt,217,13,12,480588,2620.0,415588,2560.419006,mixed,217,11,10,381002,2180.0,326002,76503.703492,20.72169925174994
2021-05-16,rt,14,2,2,80309,440.0,70309,919.651098,mixed,14,2,1,45864,350.0,35864,3413.674223,42.890585114993335
2021-05-23,rt,15,2,2,78978,440.0,68978,1557.816535,mixed,15,1,1,39070,220.0,34070,3522.19091,50.53052748866773
2021-05-02,rt,15,3,2,74933,480.0,59933,1546.929209,mixed,15,2,2,46355,380.0,36355,3534.601866,38.13807000920823
2021-05-09,rt,24,3,3,85395,600.0,70395,1586.235888,mixed,24,2,2,78922,440.0,68922,4360.60153,7.580069090696177
2021-05-27,rt,141,10,9,352962,1930.0,302962,2440.406624,mixed,141,9,8,306719,1800.0,261719,14612.171315,13.101410350122675
2021-05-25,rt,167,12,10,390838,2190.0,330838,2423.461734,mixed,167,11,9,339583,2090.0,284583,16848.109939,13.114129127669264
2021-05-11,rt,166,11,10,376186,2060.0,321186,3400.502257,mixed,166,10,9,340138,1900.0,290138,17290.264505,9.582493766381525
2021-05-18,rt,167,12,11,399746,2190.0,339746,2523.856815,mixed,167,11,9,348741,2180.0,293741,17409.696398,12.759352188639786
2021-05-04,rt,170,11,10,385266,2090.0,330266,2297.613273,mixed,170,10,9,340809,1990.0,290809,17670.348017,11.539300119917149
2021-05-06,rt,175,12,10,406662,2130.0,346662,2491.742653,mixed,175,11,9,365902,2090.0,310902,18381.79999,10.023065838460441
2021-05-13,rt,190,12,11,423096,2370.0,363096,2651.749521,mixed,190,11,10,384078,2120.0,329078,19961.776993,9.222020534346814
2021-05-20,rt,195,12,11,448780,2460.0,388780,3137.381881,mixed,195,11,10,375752,2180.0,320752,20630.696917,16.272561165827355
2021-05-26,rt,196,12,11,431720,2370.0,371720,2305.236923,mixed,196,11,10,385924,2240.0,330924,22147.660911,10.60780135272862
2021-05-05,rt,212,15,12,490828,2700.0,415828,4316.740649,mixed,212,12,10,418660,2460.0,358660,23722.802074,14.70331765913925
2021-05-19,rt,215,14,12,485429,2630.0,415429,2674.554503,mixed,215,11,10,424229,2330.0,369229,23873.649594,12.607404996405242
2021-05-12,rt,218,13,12,465391,2530.0,400391,2725.047049,mixed,218,11,11,423577,2360.0,368577,24283.178769,8.984703185063742
2021-05-24,rt,215,14,12,479701,2600.0,409701,2612.514492,mixed,215,12,12,408195,2490.0,348195,24756.56442,14.906368758872715
2021-05-03,rt,217,14,12,470602,2480.0,400602,4025.085882,mixed,217,11,10,405688,2240.0,350688,24884.326164,13.793821530720226
2021-05-10,rt,217,13,12,470378,2590.0,405378,2797.616655,mixed,217,12,10,419608,2400.0,359608,24913.808778,10.793446972434936
2021-05-17,rt,220,14,12,475548,2600.0,405548,3300.78152,mixed,220,11,11,421133,2330.0,366133,25070.415344,11.442588340188582
2021-05-22,rt,43,4,3,142168,790.0,122168,1151.008683,mixed,43,4,3,118987,730.0,98987,35552.322008,16.305357042372403
2021-05-08,rt,44,4,3,126659,760.0,106659,1826.025092,mixed,44,4,3,113095,700.0,93095,36237.834402,10.709069233137795
2021-05-01,rt,47,5,3,148042,860.0,123042,1485.023438,mixed,47,4,3,123343,760.0,103343,38574.520374,16.683778927601626
2021-05-15,rt,47,5,3,144105,800.0,119105,1447.868996,mixed,47,4,3,119280,760.0,99280,38589.009511,17.22702196315187
2021-05-21,rt,188,12,10,411381,2250.0,351381,2405.0839,mixed,188,9,8,339231,1860.0,294231,64646.748545,17.538486220802614
2021-05-14,rt,192,12,10,426278,2280.0,366278,3324.996783,mixed,192,10,10,371388,1990.0,321388,66035.697519,12.876573503676005
2021-05-07,rt,193,12,10,421074,2250.0,361074,2587.09673,mixed,193,11,9,341742,2180.0,286742,66303.672053,18.840393850012113
2021-06-13,rt,19,3,2,92121,540.0,77121,970.608476,mixed,19,2,2,60479,350.0,50479,3937.528277,34.34830277569718
2021-06-27,rt,20,3,2,73728,480.0,58728,761.586646,mixed,20,2,2,75607,410.0,65607,4113.836007,-2.548556857638889
2021-06-06,rt,23,3,2,87833,510.0,72833,1095.163544,mixed,23,2,2,75833,410.0,65833,4259.592048,13.662290938485535
2021-06-20,rt,25,3,2,94277,600.0,79277,1067.882009,mixed,25,2,2,76514,410.0,66514,4465.424509,18.84128684620851
2021-06-01,rt,155,10,9,363205,2050.0,313205,2206.303,mixed,155,9,9,328081,1770.0,283081,15833.924513,9.670571715697747
2021-06-08,rt,162,11,10,389123,2060.0,334123,2195.065067,mixed,162,11,9,345132,2060.0,290132,16640.76739,11.305165718808706
2021-06-22,rt,165,12,10,401230,2280.0,341230,2355.639177,mixed,165,10,8,348304,1930.0,298304,16740.133029,13.19093786606186
2021-06-03,rt,156,11,9,369242,1970.0,314242,2079.536221,mixed,156,10,9,326883,1930.0,276883,17064.502463,11.471880230309662
2021-06-15,rt,174,11,11,397162,2150.0,342162,2189.95731,mixed,174,11,10,354288,2150.0,299288,18299.828965,10.795091171864378
2021-06-17,rt,172,12,11,419797,2370.0,359797,2163.760361,mixed,172,11,10,369901,2180.0,314901,18483.578025,11.885744776642044
2021-06-10,rt,174,11,10,412296,2270.0,357296,2524.129951,mixed,174,10,9,355386,1990.0,305386,18962.864614,13.803189941207288
2021-06-24,rt,176,13,11,436902,2350.0,371902,2068.523873,mixed,176,12,10,377305,2310.0,317305,18991.669546,13.64081647600606
2021-06-02,rt,179,13,10,410045,2290.0,345045,2648.86962,mixed,179,11,9,352545,2150.0,297545,20483.89175,14.022851150483483
2021-06-09,rt,195,13,10,442296,2380.0,377296,2367.893822,mixed,195,10,9,373604,2110.0,323604,22051.32695,15.53077577007253
2021-06-23,rt,202,12,11,440077,2400.0,380077,2299.455322,mixed,202,11,10,380387,2210.0,325387,22480.372073,13.563535472201456
2021-06-16,rt,206,15,11,472387,2550.0,397387,2868.285776,mixed,206,11,10,394097,2180.0,339097,22676.620849,16.57327572519989
2021-06-21,rt,200,13,12,445064,2320.0,380064,2496.038633,mixed,200,10,9,382505,2110.0,332505,22869.528958,14.056180684126328
2021-06-14,rt,207,14,12,466414,2570.0,396414,2709.974617,mixed,207,11,10,411639,2270.0,356639,23628.017984,11.743858460509333
2021-06-07,rt,211,13,12,471705,2500.0,406705,2956.149682,mixed,211,11,10,398143,2240.0,343143,23995.020927,15.594916314221813
2021-06-19,rt,37,3,3,114408,630.0,99408,1201.479134,mixed,37,3,2,105580,570.0,90580,31018.080745,7.71624361932732
2021-06-05,rt,40,4,3,135686,790.0,115686,1217.723101,mixed,40,3,3,112103,630.0,97103,33179.898147,17.380569845083503
2021-06-12,rt,48,4,3,130177,700.0,110177,1035.967999,mixed,48,4,3,118220,760.0,98220,39393.887894,9.185186323236824
2021-06-26,rt,49,5,4,155281,920.0,130281,1186.151002,mixed,49,4,3,123104,730.0,103104,40059.237108,20.72178824196135
2021-06-25,rt,176,12,9,386831,2250.0,326831,2391.788078,mixed,176,10,8,327894,1930.0,277894,60595.567415,15.23585234895859
2021-06-04,rt,181,11,10,394557,2120.0,339557,2340.783482,mixed,181,9,8,329514,1800.0,284514,62129.975711,16.485070598164523
2021-06-18,rt,187,13,11,405626,2320.0,340626,2193.710431,mixed,187,10,9,341299,1990.0,291299,64370.10792,15.858697420776775
2021-06-11,rt,203,13,11,460314,2410.0,395314,2523.522425,mixed,203,10,10,373183,2050.0,323183,69635.011874,18.92860091155168


==> data/rq1_support/mixed_comparision_diff_120_nn.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,26071,160.0,21071,3210.556943,11.395459488852637
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,32837,160.0,27837,3434.533199,14.122446844679237
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,37608,220.0,32608,3757.951949,30.627905260827863
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,2,2,47691,380.0,37691,3816.611689,27.22930908203125
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,8,6,246065,1490.0,206065,12863.545502,13.998469157722191
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,8,7,276260,1640.0,236260,13431.432874,1.9084985885987182
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,8,7,276000,1610.0,236000,15382.886281,19.787494986718436
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,10,8,307097,1930.0,257097,16088.791141,8.690675118783561
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,9,9,308083,1680.0,263083,16244.018473,16.13206186044106
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,9,8,311893,1740.0,266893,17278.104857,9.288865750906696
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,10,9,333571,1900.0,283571,19143.841432,12.707227140572948
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,10,8,310798,1840.0,260798,19960.947859,13.04866005108564
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,347981,1930.0,297981,21190.79276,14.073461324773135
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,9,8,330716,1770.0,285716,21463.617621,9.121236353044305
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,340287,1890.0,295287,21552.500837,11.37551599755186
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,10,10,350090,1840.0,300090,21967.305765,11.6817525908435
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,10,9,352004,1960.0,302004,22421.406563,12.364222104379996
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,10,8,351940,1960.0,301940,22472.484614,12.138884173315624
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,9,9,351103,1950.0,306103,22549.804398,12.763805860751253
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,91147,540.0,76147,24298.461856,26.319661132038867
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,86431,510.0,71431,24306.554256,27.10919579004183
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,3,2,84009,540.0,69009,24747.86405,12.638048293504712
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,139514,760.0,119514,28784.164566,28.35442257918738
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,3,107307,600.0,92307,30446.48103,23.956148307727194
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,9,7,282444,1710.0,237444,53879.951087,15.491845216189288
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,8,7,285996,1580.0,245996,55272.804451,18.064460678985817
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,9,8,301205,1770.0,256205,56960.821322,11.11304568512939
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,51904,380.0,41904,4203.663875,16.28657140092255
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,61639,380.0,51639,4459.703256,24.46108408191277
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,79003,440.0,69003,4978.380606,3.2809764577696705
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,8,7,265485,1580.0,225485,13047.545518,12.447935732164588
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,10,9,313594,1870.0,263594,15621.072801,6.532423676123883
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,8,314153,1800.0,269153,17107.334727,13.320365311922302
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,307156,1770.0,262156,17116.975849,11.305799156244856
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,9,9,334170,1800.0,289170,17220.755915,7.198458167518766
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,10,10,360166,1990.0,310166,17521.142869,-0.5631734278191479
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,9,332754,1800.0,287754,18253.97568,11.846940046043029
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,9,335019,1830.0,290019,18352.706702,16.61423202329691
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,10,8,321627,1990.0,271627,20648.567645,11.899668281886438
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,379353,2080.0,329353,21142.060874,-2.766700980657745
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,10,9,359105,2050.0,309105,21181.821097,14.673525637979376
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,8,334228,1860.0,289228,21272.669586,12.783618680799652
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,8,335451,1860.0,290451,21341.918962,13.562270024015419
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,10,9,349925,2020.0,299925,21457.155787,15.93130836518618
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,374053,2050.0,324053,22038.551733,10.927037195789875
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,11,10,374673,2240.0,319673,22551.957101,12.396742523258505
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,99842,540.0,84842,25043.73873,9.402562520416682
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,3,105294,700.0,85294,29653.692881,10.454386964545401
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,3,104705,600.0,89705,30279.905657,25.764826828317204
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,110616,600.0,95616,33850.164274,13.32053441993496
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,8,320817,1770.0,275817,62634.96646,20.96409821809107
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,9,8,336178,1860.0,291178,66002.577882,17.892818937177303
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,347445,1990.0,297445,68680.707747,18.326257739665166
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,10,9,364629,1990.0,314629,70026.858356,13.197831784778215
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,61758,380.0,51758,3699.869721,13.263672368753687
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,2,2,71923,380.0,61923,4292.817746,-1.9302447527671094
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,3,2,77755,510.0,62755,4570.33304,8.32508017355216
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,10,9,317845,1840.0,267845,16521.34922,11.246478145654681
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,10,10,284350,1780.0,234350,17028.654398,9.608776229667141
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,10,9,329859,1900.0,279859,17746.690065,7.4030614966131525
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,10,9,343549,1990.0,293549,18448.444189,9.138779644699989
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,10,9,339824,2080.0,289824,18840.171435,9.551515796758139
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,9,329481,1860.0,284481,18850.657317,12.696906987034941
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,340608,1960.0,290608,19866.546978,7.305443976356096
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,9,8,324059,1740.0,279059,20051.744152,16.97139109091002
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,11,9,373770,2240.0,318770,20060.064036,12.855031172331467
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,9,8,321607,1860.0,276607,20093.274199,12.462165752112185
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,10,9,362716,2020.0,312716,22669.312153,16.495113556571088
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,398857,2270.0,343857,22897.183354,9.91677300599641
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,378733,2110.0,328733,23181.745213,10.782650893038026
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,11,10,388157,2240.0,333157,24068.302101,13.998790266296508
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,11,10,407779,2210.0,352779,25065.794121,13.205454843440375
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,12,11,443976,2430.0,383976,25730.017479,5.977526567020046
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,3,110708,600.0,95708,31746.90485,-1.1419905351824444
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,5,3,119242,860.0,94242,33267.768435,15.332126247026663
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,125202,790.0,105202,39311.3338,8.932078381169898
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,4,3,140153,790.0,120153,43058.059914,14.329812464852441
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,9,346509,1900.0,296509,67672.910973,18.037443970054287
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,10,9,367318,2050.0,317318,69676.427073,13.65999736738186
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,10,9,357939,1990.0,307939,71356.383936,19.062273878437047
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,12,10,405344,2340.0,345344,76753.130522,16.29482170440184
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,52211,380.0,42211,3701.895295,19.876310176020134
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,57718,380.0,47718,3865.5863,29.750124755054102
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,53490,350.0,43490,3896.551819,19.037960888781257
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,9,335821,1900.0,285821,25431.409086,4.679982628885439
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,10,8,338814,1960.0,288814,25507.963972,11.167335680781948
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,10,10,347483,1840.0,297483,25812.133607,13.277545397370497
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,11,10,370371,2120.0,315371,26263.445218,8.173314126896367
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,12,10,383562,2280.0,323562,26355.803828,7.97964603680699
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,10,365576,1960.0,315576,26358.129654,12.67011454439043
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,12,11,409726,2280.0,349726,26516.252728,1.0414503016631325
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,10,375150,2050.0,325150,27514.121467,10.778626825631257
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,13,12,427241,2500.0,362241,27579.210961,8.634221241360432
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,12,11,429459,2460.0,369459,27608.200584,5.835882256207861
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,11,399829,2180.0,344829,27673.38724,6.092285000281843
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,395291,2270.0,340291,27733.268895,9.020166543147932
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,10,10,395763,2200.0,345763,27751.381498,13.694014715695724
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,415193,2270.0,360193,27924.721375,13.454399162878149
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,13,11,444225,2680.0,379225,28212.966088,8.479866497728608
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,3,2,109214,600.0,94214,36098.841832,33.094825315339044
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,117270,700.0,97270,37845.053076,13.359881199530118
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,132093,700.0,112093,43051.833985,29.439761546104293
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,4,122703,790.0,102703,43097.659772,31.212194260535153
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,12,10,376002,2220.0,316002,70748.868014,11.250371755108977
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,11,10,369640,2210.0,314640,71725.061069,14.9090942574458
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,10,365961,2210.0,310961,72459.103973,15.742808596070342
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,381002,2180.0,326002,76503.703492,14.204390640446224
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,2,1,45864,350.0,35864,3413.674223,16.623036649214658
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,1,1,39070,220.0,34070,3522.19091,42.9135008766803
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,46355,380.0,36355,3534.601866,46.53772518626162
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,78922,440.0,68922,4360.60153,6.210486286067405
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,9,8,306719,1800.0,261719,14612.171315,5.2444430714098145
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,11,9,339583,2090.0,284583,16848.109939,8.475348288139202
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,10,9,340138,1900.0,290138,17290.264505,6.765017077008261
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,11,9,348741,2180.0,293741,17409.696398,11.566511307099713
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,10,9,340809,1990.0,290809,17670.348017,11.995692860684185
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,11,9,365902,2090.0,310902,18381.79999,11.592676173402081
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,11,10,384078,2120.0,329078,19961.776993,10.359957709695262
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,375752,2180.0,320752,20630.696917,13.992730335741296
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,11,10,385924,2240.0,330924,22147.660911,5.71236608397161
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,12,10,418660,2460.0,358660,23722.802074,9.08459176449639
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,11,10,424229,2330.0,369229,23873.649594,16.668663705810598
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,11,11,423577,2360.0,368577,24283.178769,6.4972075671618725
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,12,12,408195,2490.0,348195,24756.56442,13.019899978052278
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,11,10,405688,2240.0,350688,24884.326164,8.456463070104972
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,12,10,419608,2400.0,359608,24913.808778,10.448856942855679
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,11,421133,2330.0,366133,25070.415344,7.7759114928357285
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,4,3,118987,730.0,98987,35552.322008,26.25351728583293
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,4,3,113095,700.0,93095,36237.834402,16.56522733476455
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,4,3,123343,760.0,103343,38574.520374,12.520833776605176
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,119280,760.0,99280,38589.009511,17.024340361592454
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,9,8,339231,1860.0,294231,64646.748545,11.113236419280796
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,10,10,371388,1990.0,321388,66035.697519,13.113825969371284
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,11,9,341742,2180.0,286742,66303.672053,18.849451820260686
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,60479,350.0,50479,3937.528277,20.674956060963773
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,75607,410.0,65607,4113.836007,-0.7274083745220554
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,75833,410.0,65833,4259.592048,12.547138260699088
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,76514,410.0,66514,4465.424509,8.768541040682978
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,9,328081,1770.0,283081,15833.924513,6.117724489211927
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,11,9,345132,2060.0,290132,16640.76739,8.685816790621255
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,8,348304,1930.0,298304,16740.133029,15.202302147063765
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,10,9,326883,1930.0,276883,17064.502463,11.336691268013638
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,11,10,354288,2150.0,299288,18299.828965,8.751451964756212
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,11,10,369901,2180.0,314901,18483.578025,8.550131648886856
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,10,9,355386,1990.0,305386,18962.864614,9.791807331671583
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,12,10,377305,2310.0,317305,18991.669546,12.230769767587924
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,11,9,352545,2150.0,297545,20483.89175,13.074620535934434
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,10,9,373604,2110.0,323604,22051.32695,7.759386912639001
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,11,10,380387,2210.0,325387,22480.372073,10.015281838741117
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,10,394097,2180.0,339097,22676.620849,13.46819311604704
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,10,9,382505,2110.0,332505,22869.528958,15.279595828045299
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,11,10,411639,2270.0,356639,23628.017984,8.599209089475917
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,11,10,398143,2240.0,343143,23995.020927,10.794473036222808
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,105580,570.0,90580,31018.080745,16.79538505185512
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,3,112103,630.0,97103,33179.898147,12.758953446746252
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,118220,760.0,98220,39393.887894,27.500858558602758
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,123104,730.0,103104,40059.237108,13.149855724797698
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,10,8,327894,1930.0,277894,60595.567415,14.416815224115116
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,329514,1800.0,284514,62129.975711,19.199136852946225
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,10,9,341299,1990.0,291299,64370.10792,15.935378673681514
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,373183,2050.0,323183,69635.011874,17.85447781727732


==> data/rq1_support/mixed_comparision_diff_180_n.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,rt,7,1,1,38157,220.0,33157,1542.865242,mixed,7,1,1,24271,160.0,19271,2604.249436,36.39174987551432
2021-01-10,rt,9,1,1,40570,220.0,35570,1270.30302,mixed,9,1,1,29443,160.0,24443,2816.18559,27.426669953167366
2021-01-24,rt,11,2,2,77701,440.0,67701,1789.483337,mixed,11,1,1,34911,190.0,29911,3126.986549,55.070076318194104
2021-01-17,rt,12,2,2,80286,440.0,70286,1213.062264,mixed,12,1,1,35889,190.0,30889,3223.151612,55.29855765637845
2021-01-12,rt,118,9,7,298412,1590.0,253412,2863.847501,mixed,118,7,6,232624,1300.0,197624,11668.441709,22.046030320496495
2021-01-26,rt,127,9,7,292284,1560.0,247284,1589.3825,mixed,127,8,7,269348,1640.0,229348,12817.244509,7.847162348948284
2021-01-07,rt,137,9,8,310038,1650.0,265038,1536.483576,mixed,137,8,7,273140,1550.0,233140,14829.713487,11.901121797973152
2021-01-19,rt,149,10,9,343172,2020.0,293172,1576.827259,mixed,149,9,8,294526,1770.0,249526,15218.825826,14.175398925320248
2021-01-05,rt,155,11,9,374206,2090.0,319206,1705.094755,mixed,155,10,9,315369,1930.0,265369,15663.320891,15.723157832851424
2021-01-14,rt,154,11,9,349699,1910.0,294699,1667.15132,mixed,154,10,9,306793,1870.0,256793,16207.807239,12.269408834454774
2021-01-21,rt,165,11,10,371796,2060.0,316796,3772.90398,mixed,165,9,9,337016,1830.0,292016,16692.29177,9.354592303306115
2021-01-18,rt,159,10,9,331140,1840.0,281140,3142.005116,mixed,159,8,8,283727,1640.0,243727,18312.496957,14.318113184755692
2021-01-20,rt,179,11,10,393304,2090.0,338304,1670.845549,mixed,179,10,9,336780,1930.0,286780,19800.710163,14.37158025344263
2021-01-04,rt,174,10,9,370047,1930.0,320047,1616.145749,mixed,174,8,8,312821,1730.0,272821,19990.049778,15.464522074223003
2021-01-27,rt,182,11,10,379355,1970.0,324355,3862.283267,mixed,182,9,8,340246,1860.0,295246,19997.013324,10.309340854872085
2021-01-25,rt,175,11,10,405373,2240.0,350373,1609.028115,mixed,175,9,8,317805,1800.0,272805,20347.336763,21.601833373214298
2021-01-13,rt,186,11,10,399572,2150.0,344572,1633.469191,mixed,186,11,10,355352,2150.0,300352,20499.992661,11.066841520426857
2021-01-11,rt,180,12,10,395930,2100.0,335930,1760.955105,mixed,180,10,8,328003,2050.0,278003,20965.241003,17.15631551031748
2021-01-06,rt,193,11,10,405894,2240.0,350894,4222.76694,mixed,193,10,9,354819,2080.0,304819,21384.975893,12.583334565182042
2021-01-09,rt,27,3,2,97018,570.0,82018,2207.22426,mixed,27,3,2,84097,570.0,69097,23421.714315,13.318147147951926
2021-01-23,rt,27,3,2,112578,600.0,97578,1402.450749,mixed,27,3,2,75037,540.0,60037,23458.944643,33.34665742862726
2021-01-02,rt,28,5,3,109774,830.0,84774,1379.099121,mixed,28,3,2,75397,540.0,60397,24126.254331,31.316158653233007
2021-01-01,rt,79,5,4,166460,950.0,141460,1452.839607,mixed,79,4,4,133174,760.0,113174,28398.177997,19.996395530457768
2021-01-16,rt,36,3,3,104936,570.0,89936,1353.676067,mixed,36,3,3,84626,600.0,69626,30275.983973,19.35465426545704
2021-01-08,rt,156,9,9,320870,1770.0,275870,1636.486739,mixed,156,8,7,274885,1610.0,234885,53769.265065,14.331349144513354
2021-01-22,rt,160,10,8,339065,1810.0,289065,1616.772275,mixed,160,8,7,282715,1580.0,242715,55007.636102,16.61923230059133
2021-01-15,rt,165,9,8,334104,1830.0,289104,3645.132666,mixed,165,9,8,296928,1860.0,251928,56639.33408,11.127074204439337
2021-02-21,rt,20,2,2,68669,380.0,58669,2622.716559,mixed,20,2,2,47190,350.0,37190,4085.84835,31.27903420757547
2021-02-14,rt,22,3,3,91942,570.0,76942,2198.071475,mixed,22,2,2,54995,380.0,44995,4219.464255,40.18511670400905
2021-02-07,rt,28,3,2,94284,540.0,79284,1324.817653,mixed,28,2,2,75147,410.0,65147,4975.843611,20.297187221585848
2021-02-16,rt,125,8,7,287212,1580.0,247212,1570.634666,mixed,125,7,7,253047,1390.0,218047,12718.305423,11.895394342854756
2021-02-02,rt,150,10,8,348620,1900.0,298620,3442.182934,mixed,150,9,8,300133,1740.0,255133,15230.473269,13.908266880844472
2021-02-23,rt,162,11,10,382545,2060.0,327545,4259.683341,mixed,162,9,8,319011,1800.0,274011,16742.27087,16.608242167588127
2021-02-04,rt,156,10,9,360949,1960.0,310949,1647.707589,mixed,156,9,8,302072,1770.0,257072,16990.414963,16.311722708748327
2021-02-09,rt,162,11,9,370213,2000.0,315213,1593.622408,mixed,162,10,9,314523,1870.0,264523,17063.819193,15.042691639677699
2021-02-11,rt,158,10,9,347978,1930.0,297978,3842.435768,mixed,158,9,8,313433,1740.0,268433,17367.427164,9.927351729132301
2021-02-18,rt,167,10,9,369450,2020.0,319450,4922.931698,mixed,167,9,8,335491,1860.0,290491,17970.89703,9.191771552307484
2021-02-25,rt,167,11,9,382302,2150.0,327302,4845.263698,mixed,167,9,8,336058,1890.0,291058,18529.556447,12.09619620090923
2021-02-01,rt,174,11,9,359029,2030.0,304029,1744.527654,mixed,174,9,8,320813,1830.0,275813,20829.456128,10.644265505014916
2021-02-22,rt,180,11,10,395304,2150.0,340304,5355.074595,mixed,180,9,9,327312,1860.0,282312,21251.088416,17.199927144678526
2021-02-03,rt,188,11,10,386779,2060.0,331779,1666.130211,mixed,188,10,9,357240,2080.0,307240,21578.218681,7.6371778198919795
2021-02-17,rt,185,11,11,386742,2060.0,331742,3960.6985,mixed,185,10,9,351610,2080.0,301610,21617.779496,9.084092237202062
2021-02-15,rt,182,12,10,376567,2160.0,316567,1646.299895,mixed,182,9,8,335847,1860.0,290847,21625.844205,10.813480735167978
2021-02-10,rt,185,12,10,400924,2130.0,340924,1697.11189,mixed,185,10,9,345137,2020.0,295137,21772.122199,13.914607257235785
2021-02-24,rt,196,12,11,411610,2250.0,351610,5090.783563,mixed,196,10,9,362403,1960.0,312403,22432.272333,11.954763003814291
2021-02-08,rt,198,12,11,409079,2190.0,349079,3234.242424,mixed,198,10,9,378437,2080.0,328437,22743.630995,7.490484722999714
2021-02-27,rt,29,3,3,109147,600.0,94147,2768.33869,mixed,29,3,2,77158,540.0,62158,25012.525903,29.30818071041806
2021-02-06,rt,35,3,2,104897,570.0,89897,1347.653295,mixed,35,4,2,93070,760.0,73070,29486.806042,11.274869634021945
2021-02-20,rt,36,3,2,114293,630.0,99293,2477.808291,mixed,36,3,2,90181,540.0,75181,30286.698539,21.096655088238126
2021-02-13,rt,41,4,3,110948,670.0,90948,1449.596335,mixed,41,3,3,97269,570.0,82269,33962.839827,12.329199264520316
2021-02-19,rt,182,11,10,379456,2030.0,324456,5231.633986,mixed,182,9,9,324737,1800.0,279737,62698.250628,14.420380755608027
2021-02-12,rt,192,12,10,392998,2160.0,332998,1646.046374,mixed,192,9,8,320272,1770.0,275272,66128.688242,18.505437686705786
2021-02-05,rt,200,12,11,422217,2250.0,362217,4346.057959,mixed,200,10,9,353000,2020.0,303000,68763.200604,16.3937027642184
2021-02-26,rt,204,13,11,438592,2350.0,373592,4966.903162,mixed,204,11,10,352484,2060.0,297484,70060.166481,19.63282504012841
2021-03-21,rt,16,2,2,54785,380.0,44785,3091.175685,mixed,16,2,2,49388,380.0,39388,3814.240117,9.85123665236835
2021-03-07,rt,23,3,3,119646,660.0,104646,2718.63945,mixed,23,2,2,62499,320.0,52499,4420.569419,47.76340203600622
2021-03-14,rt,25,3,2,84134,570.0,69134,2773.080103,mixed,25,2,2,81043,440.0,71043,4665.164423,3.673901157677039
2021-03-02,rt,158,10,10,362287,1960.0,312287,4992.914308,mixed,158,9,9,320820,1830.0,275820,15962.662973,11.44589786550442
2021-03-25,rt,148,9,9,316836,1740.0,271836,4014.734287,mixed,148,9,9,279662,1590.0,234662,16413.725998,11.732883889457007
2021-03-16,rt,167,11,10,386501,2090.0,331501,4378.609055,mixed,167,9,8,321820,1770.0,276820,17149.744895,16.73501491587344
2021-03-09,rt,172,11,11,399020,2180.0,344020,4978.024988,mixed,172,9,9,331123,1890.0,286123,17566.653373,17.015939050674152
2021-03-11,rt,168,11,10,388583,2060.0,333583,4846.067207,mixed,168,9,9,325984,1770.0,280984,18167.247255,16.109557031573694
2021-03-18,rt,172,11,9,382157,2030.0,327157,4550.360984,mixed,172,9,9,323903,1800.0,278903,19181.43949,15.243473232205611
2021-03-04,rt,177,11,10,401079,2180.0,346079,4286.745735,mixed,177,10,9,342565,1930.0,292565,19487.381946,14.589145779260445
2021-03-03,rt,174,11,10,383220,2120.0,328220,5037.696847,mixed,174,9,8,319261,1830.0,274261,19956.00518,16.689890924273264
2021-03-01,rt,169,10,9,328768,1750.0,278768,5123.608204,mixed,169,8,8,297015,1700.0,257015,20200.691374,9.658178411524236
2021-03-23,rt,196,13,10,436848,2380.0,371848,5687.428781,mixed,196,10,10,362859,1990.0,312859,20290.076521,16.937012416217996
2021-03-10,rt,201,12,11,424571,2220.0,364571,4244.980349,mixed,201,11,10,376648,2120.0,321648,22507.603329,11.28739362792089
2021-03-24,rt,209,14,11,450683,2450.0,380683,5140.274629,mixed,209,11,10,399684,2210.0,344684,23020.970494,11.315936034862641
2021-03-08,rt,202,13,12,426253,2290.0,361253,5666.359301,mixed,202,10,10,377136,2020.0,327136,23254.534528,11.522968753299097
2021-03-15,rt,210,12,11,440475,2340.0,380475,5390.563139,mixed,210,10,10,381195,2110.0,331195,24121.185432,13.458198535671718
2021-03-17,rt,232,13,12,486823,2680.0,421823,6059.047654,mixed,232,12,10,408475,2430.0,348475,24793.828037,16.093734273031473
2021-03-22,rt,232,14,12,502955,2750.0,432955,4981.815628,mixed,232,13,11,432780,2350.0,367780,25837.112292,13.95254048572934
2021-03-06,rt,38,3,3,106954,570.0,91954,3067.421814,mixed,38,3,3,98191,600.0,83191,31766.333662,8.193241954485107
2021-03-27,rt,40,5,3,143241,890.0,118241,2443.775896,mixed,40,4,3,118331,730.0,98331,33101.137515,17.390272338227184
2021-03-20,rt,48,4,3,126655,700.0,106655,2863.570517,mixed,48,4,3,125748,820.0,105748,39292.320857,0.7161185898701197
2021-03-13,rt,54,5,4,177994,950.0,152994,3060.479283,mixed,54,3,3,119521,660.0,104521,43267.760769,32.85110734069688
2021-03-12,rt,197,12,10,428253,2340.0,368253,5156.891515,mixed,197,10,9,340668,2080.0,290668,67829.194508,20.451695609838108
2021-03-05,rt,203,12,10,415243,2250.0,355243,5265.194384,mixed,203,10,8,366449,2020.0,316449,69875.959014,11.750709825331192
2021-03-19,rt,208,12,12,437550,2430.0,377550,4390.750867,mixed,208,9,9,349026,1950.0,304026,71363.085987,20.231744943435036
2021-03-26,rt,224,13,13,483576,2680.0,418576,5925.106963,mixed,224,11,10,393201,2240.0,338201,76917.925836,18.688892749019804
2021-04-18,rt,16,2,2,80892,440.0,70892,2161.474569,mixed,16,2,2,46842,350.0,36842,3811.125147,42.09316125203976
2021-04-11,rt,17,2,2,69113,380.0,59113,2396.154681,mixed,17,2,2,54601,350.0,44601,3947.777787,20.997496852979904
2021-04-25,rt,17,3,2,72988,480.0,57988,1474.471566,mixed,17,2,2,65877,380.0,55877,3965.038753,9.742697429714474
2021-04-27,rt,167,11,9,370078,2030.0,315078,3023.048116,mixed,167,10,9,321551,1810.0,271551,17031.841578,13.112641118899258
2021-04-20,rt,169,11,10,398599,2240.0,343599,4131.060301,mixed,169,10,8,332609,1990.0,282609,17224.933394,16.555485588272926
2021-04-06,rt,170,10,9,379106,2080.0,329106,4605.450072,mixed,170,11,9,348918,1970.0,293918,17265.375563,7.962944400774454
2021-04-13,rt,187,11,11,420871,2330.0,365871,3082.150805,mixed,187,12,10,372041,2400.0,312041,18697.855755,11.602129868772142
2021-04-01,rt,180,11,10,411336,2240.0,356336,5116.447788,mixed,180,10,9,359106,1990.0,309106,19145.012941,12.69764863761013
2021-04-08,rt,181,12,10,414901,2340.0,354901,4283.655577,mixed,181,11,10,368750,2150.0,313750,19180.570286,11.12337641991704
2021-04-15,rt,187,12,10,412926,2310.0,352926,2439.315461,mixed,187,11,10,372200,2180.0,317200,19352.049712,9.862784130812784
2021-04-22,rt,212,14,12,493055,2840.0,423055,3475.66772,mixed,212,12,11,418138,2310.0,358138,22472.871902,15.194450923324984
2021-04-19,rt,195,12,11,409960,2250.0,349960,2517.719536,mixed,195,10,9,373556,2050.0,323556,23081.790696,8.879890721045955
2021-04-05,rt,204,12,12,441628,2400.0,381628,5565.83541,mixed,204,11,10,384128,2300.0,329128,23801.153558,13.020007789361182
2021-04-07,rt,212,13,11,451798,2530.0,386798,4539.883667,mixed,212,11,10,383769,2210.0,328769,23844.659329,15.057392905679087
2021-04-21,rt,215,13,12,461730,2470.0,396730,2914.966257,mixed,215,11,10,402869,2300.0,347869,24006.37476,12.747926277261604
2021-04-12,rt,212,13,12,467450,2560.0,402450,3772.529284,mixed,212,10,10,395693,2200.0,345693,24442.267334,15.350732698684352
2021-04-26,rt,217,13,11,465826,2560.0,400826,3950.05597,mixed,217,11,10,404286,2300.0,349286,24869.132524,13.210941424480385
2021-04-14,rt,234,14,13,499060,2840.0,429060,5082.911434,mixed,234,12,10,422332,2490.0,362332,25424.288732,15.374504067647177
2021-04-17,rt,41,4,3,144771,820.0,124771,2771.292544,mixed,41,3,2,103636,570.0,88636,33848.543296,28.413839788355403
2021-04-03,rt,43,4,3,119564,730.0,99564,2569.812203,mixed,43,4,3,100716,760.0,80716,35474.187138,15.763942323776387
2021-04-10,rt,51,4,4,134260,730.0,114260,1779.629498,mixed,51,4,4,123065,790.0,103065,41416.848165,8.338298823178906
2021-04-24,rt,51,5,4,165395,890.0,140395,1684.807024,mixed,51,4,3,137803,700.0,117803,41536.766969,16.682487378699477
2021-04-02,rt,200,13,12,445007,2290.0,380007,4899.045254,mixed,200,10,9,362160,2080.0,312160,68747.294351,18.617010518935658
2021-04-23,rt,203,12,12,442316,2430.0,382316,4311.934141,mixed,203,11,10,367412,2120.0,312412,69736.800413,16.934499317230216
2021-04-09,rt,205,13,11,440291,2380.0,375291,3390.703882,mixed,205,11,9,369001,2210.0,314001,70372.175029,16.19156421548476
2021-04-16,rt,217,13,12,466706,2470.0,401706,3598.099542,mixed,217,11,10,379818,2180.0,324818,74493.402464,18.61728797144241
2021-05-16,rt,14,3,2,89033,600.0,74033,1714.07371,mixed,14,2,1,46550,380.0,36550,3465.945135,47.71601541001651
2021-05-02,rt,15,2,2,81311,440.0,71311,2137.150551,mixed,15,2,2,44063,380.0,34063,3624.474884,45.80930009469814
2021-05-23,rt,15,2,2,80778,440.0,70778,1286.253198,mixed,15,1,1,35470,190.0,30470,3680.098462,56.089529327292084
2021-05-09,rt,24,3,2,82029,480.0,67029,1531.886026,mixed,24,2,2,75482,410.0,65482,4529.975657,7.981323678211364
2021-05-27,rt,141,10,9,347507,1870.0,297507,3182.408987,mixed,141,9,8,301319,1770.0,256319,14782.112106,13.291243054096752
2021-05-11,rt,166,10,9,366579,1960.0,316579,2953.903758,mixed,166,10,9,324949,1960.0,274949,16623.86923,11.35635156405577
2021-05-25,rt,167,11,9,399999,2180.0,344999,3257.959071,mixed,167,11,9,352394,2090.0,297394,16720.041265,11.901279753199383
2021-05-18,rt,167,11,10,392940,2090.0,337940,3140.754547,mixed,167,10,8,330751,1990.0,280751,16977.869534,15.826589301165573
2021-05-04,rt,170,11,10,391631,2060.0,336631,3243.791106,mixed,170,10,9,328997,1870.0,278997,17166.492089,15.99311596885844
2021-05-06,rt,175,11,10,399294,2210.0,344294,3042.33385,mixed,175,10,9,340567,1960.0,290567,18257.119892,14.707709106573102
2021-05-13,rt,190,12,11,426745,2250.0,366745,3430.029394,mixed,190,11,10,376031,2150.0,321031,19797.598902,11.883911938042624
2021-05-20,rt,195,13,11,457519,2530.0,392519,2665.954009,mixed,195,11,10,383106,2180.0,328106,20074.505824,16.26446114806161
2021-05-26,rt,196,11,10,417705,2300.0,362705,3180.127224,mixed,196,10,9,360773,2020.0,310773,21927.233489,13.629714750840904
2021-05-05,rt,212,13,11,466746,2530.0,401746,3293.85543,mixed,212,12,10,402511,2400.0,342511,23062.24391,13.762303265587708
2021-05-19,rt,215,13,13,481609,2680.0,416609,3684.423046,mixed,215,10,10,390972,2170.0,340972,23550.349219,18.819623387436696
2021-05-12,rt,218,13,12,456460,2590.0,391460,3504.481043,mixed,218,11,11,396543,2240.0,341543,23958.460416,13.126451386758971
2021-05-24,rt,215,14,12,475301,2600.0,405301,3391.334855,mixed,215,12,11,422580,2430.0,362580,24433.830638,11.092128987736192
2021-05-10,rt,217,14,13,478407,2720.0,408407,3558.363282,mixed,217,12,12,421739,2430.0,361739,24826.632797,11.845144406331848
2021-05-17,rt,220,13,13,476208,2560.0,411208,2914.850205,mixed,220,11,10,414289,2270.0,359289,24894.140965,13.002511507576521
2021-05-03,rt,217,13,12,465059,2590.0,400059,2936.261067,mixed,217,12,10,405427,2400.0,345427,24908.984219,12.822459085836421
2021-05-22,rt,43,4,3,135137,760.0,115137,1924.357711,mixed,43,4,3,114706,730.0,94706,35645.376059,15.118731361507212
2021-05-08,rt,44,4,3,130110,790.0,110110,2337.491305,mixed,44,5,3,126603,920.0,101603,36339.133399,2.6954115748213052
2021-05-01,rt,47,5,3,145791,860.0,120791,2053.324876,mixed,47,4,3,120304,790.0,100304,38638.793205,17.481874738495517
2021-05-15,rt,47,5,3,149753,800.0,124753,1943.371692,mixed,47,4,3,114840,760.0,94840,38671.281475,23.31372326430856
2021-05-21,rt,188,11,10,402477,2180.0,347477,3071.744892,mixed,188,10,9,346429,1930.0,296429,64804.801323,13.925764702082356
2021-05-14,rt,192,11,10,414242,2240.0,359242,2418.752561,mixed,192,10,9,341669,1930.0,291669,66164.428756,17.51946929572569
2021-05-07,rt,193,12,11,406201,2250.0,346201,3365.558867,mixed,193,11,9,347211,2180.0,292211,66407.666542,14.522367005497278
2021-06-13,rt,19,2,2,80856,440.0,70856,1712.697303,mixed,19,2,2,65777,380.0,55777,3998.036494,18.649203522311268
2021-06-27,rt,20,3,2,86470,600.0,71470,810.895083,mixed,20,2,2,55507,380.0,45507,4053.688748,35.807794610847694
2021-06-06,rt,23,3,2,91143,600.0,76143,1108.66085,mixed,23,2,2,75747,410.0,65747,4317.494201,16.89213653270136
2021-06-20,rt,25,3,2,79634,510.0,64634,1454.3431,mixed,25,2,2,80017,440.0,70017,4542.064347,-0.4809503478413743
2021-06-01,rt,155,10,10,371837,2080.0,321837,3169.209883,mixed,155,9,8,320307,1860.0,275307,15416.444769,13.858222823441455
2021-06-03,rt,156,10,9,377623,2050.0,327623,2269.377967,mixed,156,11,9,337935,2120.0,282935,16729.771907,10.509953048410717
2021-06-08,rt,162,11,10,377288,2030.0,322288,2592.995646,mixed,162,10,8,331061,2020.0,281061,16991.616271,12.252443756493713
2021-06-22,rt,165,11,9,383455,2060.0,328455,3142.223394,mixed,165,10,9,337238,1930.0,287238,17304.953844,12.05278324705637
2021-06-15,rt,174,11,10,395097,2120.0,340097,2369.201099,mixed,174,10,9,340163,1990.0,290163,18564.397578,13.903927389982712
2021-06-10,rt,174,11,10,401172,2150.0,346172,3387.204013,mixed,174,9,8,342320,1890.0,297320,18703.213779,14.670016850627661
2021-06-17,rt,172,12,10,418629,2310.0,358629,2401.226281,mixed,172,10,9,352545,2050.0,302545,18807.485911,15.785815125086891
2021-06-24,rt,176,11,10,405814,2240.0,350814,1939.277198,mixed,176,10,9,377918,2080.0,327918,19113.323435,6.874085172024622
2021-06-02,rt,179,12,10,420734,2280.0,360734,3214.845797,mixed,179,11,9,343678,2150.0,288678,20508.758723,18.314659618666425
2021-06-09,rt,195,12,11,432811,2310.0,372811,2030.758627,mixed,195,11,10,371695,2240.0,316695,22044.103063,14.120713198139603
2021-06-23,rt,202,12,11,445051,2430.0,385051,2602.424876,mixed,202,12,10,394975,2400.0,334975,22473.855402,11.251744182127442
2021-06-16,rt,206,13,12,464878,2530.0,399878,3624.555086,mixed,206,11,9,388050,2270.0,333050,22629.509595,16.526486519043708
2021-06-21,rt,200,11,11,426274,2360.0,371274,2633.463749,mixed,200,11,10,379553,2240.0,324553,23087.398523,10.960321295692442
2021-06-14,rt,207,13,11,461780,2500.0,396780,3207.961182,mixed,207,12,11,397888,2400.0,337888,23517.577449,13.83602581315778
2021-06-07,rt,211,12,12,446839,2400.0,386839,3710.107401,mixed,211,12,10,396360,2370.0,336360,23895.940593,11.296910072755512
2021-06-19,rt,37,3,3,111308,630.0,96308,1935.684542,mixed,37,3,2,89930,570.0,74930,31050.109104,19.206166672656053
2021-06-05,rt,40,4,3,124330,820.0,104330,1883.410195,mixed,40,3,2,104900,600.0,89900,33022.130467,15.627764819432157
2021-06-12,rt,48,4,4,149381,850.0,129381,996.394081,mixed,48,4,3,116617,730.0,96617,39389.65173,21.93317757947798
2021-06-26,rt,49,5,4,165210,950.0,140210,1482.023082,mixed,49,4,3,118982,760.0,98982,40035.003789,27.98135706071061
2021-06-25,rt,176,11,9,377120,2030.0,322120,2992.340397,mixed,176,9,8,324866,1800.0,279866,60520.549335,13.856067034365719
2021-06-04,rt,181,11,9,393256,2210.0,338256,3233.296008,mixed,181,9,8,326834,1920.0,281834,62227.537181,16.890269951380272
2021-06-18,rt,187,12,10,416401,2220.0,356401,1989.440845,mixed,187,9,9,340841,1890.0,295841,64293.674212,18.14596987038936
2021-06-11,rt,203,12,12,440306,2400.0,380306,2688.859064,mixed,203,10,10,362100,2050.0,312100,69713.74969,17.76173842736642


==> data/rq1_support/mixed_comparision_diff_180_nn.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,24271,160.0,19271,2604.249436,17.512914627514952
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,29443,160.0,24443,2816.18559,22.99866621335356
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,34911,190.0,29911,3126.986549,35.60281856415554
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,1,1,35889,190.0,30889,3223.151612,45.23773193359375
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,7,6,232624,1300.0,197624,11668.441709,18.6961977093287
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,8,7,269348,1640.0,229348,12817.244509,4.362739006160456
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,8,7,273140,1550.0,233140,14829.713487,20.61868253866766
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,9,8,294526,1770.0,249526,15218.825826,12.428417666192919
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,10,9,315369,1930.0,265369,15663.320891,14.148629482527229
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,10,9,306793,1870.0,256793,16207.807239,10.772152598224128
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,9,9,337016,1830.0,292016,16692.29177,11.80569912254762
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,8,8,283727,1640.0,243727,18312.496957,20.622260021989767
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,336780,1930.0,286780,19800.710163,16.83931106858448
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,8,8,312821,1730.0,272821,19990.049778,14.038674503790784
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,9,8,340246,1860.0,295246,19997.013324,14.165127801491439
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,317805,1800.0,272805,20347.336763,17.230737176565572
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,11,10,355352,2150.0,300352,20499.992661,11.530695825148692
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,10,8,328003,2050.0,278003,20965.241003,18.114708261351495
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,10,9,354819,2080.0,304819,21384.975893,11.840516406028712
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,84097,570.0,69097,23421.714315,29.077553636486304
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,75037,540.0,60037,23458.944643,39.34247328343007
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,3,2,75397,540.0,60397,24126.254331,21.593768848401655
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,133174,760.0,113174,28398.177997,31.610246086849347
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,3,84626,600.0,69626,30275.983973,40.02919666647769
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,8,7,274885,1610.0,234885,53769.265065,17.75352236992888
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,8,7,282715,1580.0,242715,55007.636102,19.004440624552355
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,9,8,296928,1860.0,251928,56639.33408,12.375207679799802
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,47190,350.0,37190,4085.84835,23.8895519499371
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,54995,380.0,44995,4219.464255,32.60334072721479
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,75147,410.0,65147,4975.843611,8.001664973127824
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,7,7,253047,1390.0,218047,12718.305423,16.54975909455168
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,9,8,300133,1740.0,255133,15230.473269,10.544512698540435
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,8,319011,1800.0,274011,16742.27087,11.979968545650195
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,302072,1770.0,257072,16990.414963,12.77385225333445
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,10,9,314523,1870.0,264523,17063.819193,12.65457898142414
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,9,8,313433,1740.0,268433,17367.427164,12.4853063948245
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,8,335491,1860.0,290491,17970.89703,11.121855073078075
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,8,336058,1890.0,291058,18529.556447,16.355626353386267
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,9,8,320813,1830.0,275813,20829.456128,12.122639829730819
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,9,327312,1860.0,282312,21251.088416,14.58834028761772
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,10,9,357240,2080.0,307240,21578.218681,14.173896121680677
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,351610,2080.0,301610,21617.779496,4.748875765292301
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,8,335847,1860.0,290847,21625.844205,13.460230259428371
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,10,9,345137,2020.0,295137,21772.122199,17.992444043149742
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,362403,1960.0,312403,22432.272333,13.701243034719246
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,10,9,378437,2080.0,328437,22743.630995,11.516672005387042
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,77158,540.0,62158,25012.525903,29.986207397190665
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,2,93070,760.0,73070,29486.806042,20.8500939729732
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,2,90181,540.0,75181,30286.698539,36.062249636640786
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,97269,570.0,82269,33962.839827,23.779336284919484
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,9,324737,1800.0,279737,62698.250628,19.998374035815555
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,9,8,320272,1770.0,275272,66128.688242,21.777656201915796
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,353000,2020.0,303000,68763.200604,17.020446350074987
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,11,10,352484,2060.0,297484,70060.166481,16.089023469953744
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,49388,380.0,39388,3814.240117,30.63677986573411
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,2,2,62499,320.0,52499,4420.569419,11.425575034367426
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,2,2,81043,440.0,71043,4665.164423,4.448453122052443
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,9,9,320820,1830.0,275820,15962.662973,10.415753334766741
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,9,9,279662,1590.0,234662,16413.725998,11.099031397718205
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,9,8,321820,1770.0,276820,17149.744895,9.65974325648245
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,9,9,331123,1890.0,286123,17566.653373,12.425185729814363
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,9,9,325984,1770.0,280984,18167.247255,13.235208006174975
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,9,323903,1800.0,278903,19181.43949,14.174918322518078
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,342565,1930.0,292565,19487.381946,6.7728574072259775
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,9,8,319261,1830.0,274261,19956.00518,18.200708176828986
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,8,8,297015,1700.0,257015,20200.691374,19.1558335510844
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,10,10,362859,1990.0,312859,20290.076521,15.39894522342891
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,11,10,376648,2120.0,321648,22507.603329,13.287672809733749
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,399684,2210.0,344684,23020.970494,9.729992208056192
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,377136,2020.0,327136,23254.534528,11.158852878404545
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,10,10,381195,2110.0,331195,24121.185432,15.541311519722425
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,12,10,408475,2430.0,348475,24793.828037,13.05731331719953
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,13,11,432780,2350.0,367780,25837.112292,8.348545749488567
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,3,98191,600.0,83191,31766.333662,10.29344588792048
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,4,3,118331,730.0,98331,33101.137515,15.978982497248554
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,125748,820.0,105748,39292.320857,8.534935482463158
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,3,3,119521,660.0,104521,43267.760769,26.941367759602926
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,9,340668,2080.0,290668,67829.194508,19.41906259978948
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,10,8,366449,2020.0,316449,69875.959014,13.864260328325091
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,9,9,349026,1950.0,304026,71363.085987,21.07769536903039
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,11,10,393201,2240.0,338201,76917.925836,18.80240040309591
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,46842,350.0,36842,3811.125147,28.115648450807974
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,54601,350.0,44601,3947.777787,17.356360113822124
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,65877,380.0,55877,3965.038753,19.819622448607003
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,9,321551,1810.0,271551,17031.841578,8.73040427579199
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,10,8,332609,1990.0,282609,17224.933394,12.794206713563202
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,11,9,348918,1970.0,293918,17265.375563,12.919407812640385
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,12,10,372041,2400.0,312041,18697.855755,7.7592683041724415
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,9,359106,1990.0,309106,19145.012941,14.21568744550482
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,11,10,368750,2150.0,313750,19180.570286,11.53319274608167
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,11,10,372200,2180.0,317200,19352.049712,10.10486960134094
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,12,11,418138,2310.0,358138,22472.871902,10.580903989598303
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,9,373556,2050.0,323556,23081.790696,11.157725503066798
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,10,384128,2300.0,329128,23801.153558,9.77997407038575
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,383769,2210.0,328769,23844.659329,11.672060062327093
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,11,10,402869,2300.0,347869,24006.37476,11.666063695664091
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,10,10,395693,2200.0,345693,24442.267334,13.709279960223133
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,404286,2300.0,349286,24869.132524,15.72792706033906
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,12,10,422332,2490.0,362332,25424.288732,12.99030666378236
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,3,2,103636,570.0,88636,33848.543296,36.51194275807568
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,100716,760.0,80716,35474.187138,25.590123602727683
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,4,123065,790.0,103065,41416.848165,31.009255573806335
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,137803,700.0,117803,41536.766969,26.3896456310161
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,10,9,362160,2080.0,312160,68747.294351,14.517568084292815
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,11,10,367412,2120.0,312412,69736.800413,15.42197851779211
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,9,369001,2210.0,314001,70372.175029,15.042892862240928
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,379818,2180.0,324818,74493.402464,14.471008667337715
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,2,1,46550,380.0,36550,3465.945135,15.375945317044794
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,44063,380.0,34063,3624.474884,49.18114086683736
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,1,1,35470,190.0,30470,3680.098462,48.17358270017534
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,75482,410.0,65482,4529.975657,10.298521652326853
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,9,8,301319,1770.0,256319,14782.112106,6.912680146434143
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,10,9,324949,1960.0,274949,16623.86923,10.92846295961274
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,11,9,352394,2090.0,297394,16720.041265,5.022518455430707
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,10,8,330751,1990.0,280751,16977.869534,16.128402399874226
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,10,9,328997,1870.0,278997,17166.492089,15.045808544042307
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,10,9,340567,1960.0,290567,18257.119892,17.71398611198361
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,11,10,376031,2150.0,321031,19797.598902,12.23804867119288
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,383106,2180.0,328106,20074.505824,12.309445985662098
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,10,9,360773,2020.0,310773,21927.233489,11.857172524156802
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,12,10,402511,2400.0,342511,23062.24391,12.591477847702684
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,10,10,390972,2170.0,340972,23550.349219,23.201338867423445
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,11,11,396543,2240.0,341543,23958.460416,12.464846250634643
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,12,11,422580,2430.0,362580,24433.830638,9.954676889048939
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,12,12,421739,2430.0,361739,24826.632797,9.994067029758755
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,10,414289,2270.0,359289,24894.140965,9.274681861681277
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,12,10,405427,2400.0,345427,24908.984219,8.515357745665261
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,4,3,114706,730.0,94706,35645.376059,28.90682136526471
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,5,3,126603,920.0,101603,36339.133399,6.599827368700618
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,4,3,120304,790.0,100304,38638.793205,14.676198784371298
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,114840,760.0,94840,38671.281475,20.112971555376237
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,10,9,346429,1930.0,296429,64804.801323,9.2271855446437
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,10,9,341669,1930.0,291669,66164.428756,20.06658213278059
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,11,9,347211,2180.0,292211,66407.666542,17.550775192878056
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,65777,380.0,55777,3998.036494,13.72603027202854
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,55507,380.0,45507,4053.688748,26.050812006234928
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,75747,410.0,65747,4317.494201,12.64631600798035
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,80017,440.0,70017,4542.064347,4.591739400009539
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,8,320307,1860.0,275307,15416.444769,8.342299547873862
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,11,9,337935,2120.0,282935,16729.771907,8.33896153564483
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,10,8,331061,2020.0,281061,16991.616271,12.408687668833556
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,9,337238,1930.0,287238,17304.953844,17.896417989662737
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,10,9,340163,1990.0,290163,18564.397578,12.389412440408275
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,9,8,342320,1890.0,297320,18703.213779,13.108370858103065
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,10,9,352545,2050.0,302545,18807.485911,12.841020062548672
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,10,9,377918,2080.0,327918,19113.323435,12.088172828420756
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,11,9,343678,2150.0,288678,20508.758723,15.260915447811978
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,11,10,371695,2240.0,316695,22044.103063,8.230707697169606
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,12,10,394975,2400.0,334975,22473.855402,6.564330390514852
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,9,388050,2270.0,333050,22629.509595,14.79593181039707
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,11,10,379553,2240.0,324553,23087.398523,15.933429459280473
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,12,11,397888,2400.0,337888,23517.577449,11.652496741546338
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,12,10,396360,2370.0,336360,23895.940593,11.193961296914104
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,89930,570.0,74930,31050.109104,29.128707877565173
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,2,104900,600.0,89900,33022.130467,18.364488163239894
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,116617,730.0,96617,39389.65173,28.48390815875975
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,118982,760.0,98982,40035.003789,16.057935841628865
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,9,8,324866,1800.0,279866,60520.549335,15.207149550151515
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,326834,1920.0,281834,62227.537181,19.85630563252495
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,9,9,340841,1890.0,295841,64293.674212,16.048187666873567
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,362100,2050.0,312100,69713.74969,20.2940820392036


==> data/rq1_support/mixed_comparision_diff_240_n.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,rt,7,1,1,40470,220.0,35470,1448.030657,mixed,7,1,1,21293,160.0,16293,2699.193296,47.38571781566593
2021-01-10,rt,9,1,1,40665,220.0,35665,1259.702141,mixed,9,1,1,26969,160.0,21969,2909.975455,33.68006885528096
2021-01-24,rt,11,2,2,80700,440.0,70700,1763.155356,mixed,11,1,1,32792,160.0,27792,3179.058593,59.36555142503098
2021-01-17,rt,12,2,2,58236,380.0,48236,1205.397431,mixed,12,1,1,33389,160.0,28389,3319.673016,42.66604849234151
2021-01-12,rt,118,7,7,257841,1450.0,222841,2793.334138,mixed,118,7,6,231515,1390.0,196515,12100.270152,10.21016828200325
2021-01-26,rt,127,9,9,307908,1620.0,262908,1574.630696,mixed,127,7,7,264115,1480.0,229115,12730.749118,14.222754848850956
2021-01-07,rt,137,9,8,327730,1770.0,282730,1550.437065,mixed,137,7,6,258494,1390.0,223494,15149.146906,21.12592683001251
2021-01-19,rt,149,10,9,370542,2050.0,320542,1607.980861,mixed,149,9,8,292329,1770.0,247329,15727.997469,21.107728678530368
2021-01-05,rt,155,10,9,354177,1930.0,304177,1677.209493,mixed,155,9,9,323545,1800.0,278545,16592.783626,8.648782953156191
2021-01-14,rt,154,10,9,357899,1960.0,307899,1654.415038,mixed,154,9,8,300383,1770.0,255383,17111.538386,16.07045563133733
2021-01-21,rt,165,11,10,387320,2120.0,332320,3861.773695,mixed,165,9,8,317934,1860.0,272934,17925.010299,17.914386037385107
2021-01-18,rt,159,9,8,317408,1710.0,272408,2943.10111,mixed,159,8,7,277484,1640.0,237484,19457.05827,12.578132876298014
2021-01-04,rt,174,10,10,367277,2050.0,317277,1620.243203,mixed,174,9,8,315448,1860.0,270448,20725.936613,14.111692264966225
2021-01-20,rt,179,11,10,392906,2090.0,337906,1667.469237,mixed,179,10,9,334019,2020.0,284019,20914.318232,14.987554275068337
2021-01-25,rt,175,11,9,376684,2120.0,321684,1643.638741,mixed,175,9,8,330690,1800.0,285690,20992.653967,12.210234573276274
2021-01-27,rt,182,11,10,378358,2090.0,323358,4000.90699,mixed,182,9,8,333185,1920.0,288185,21074.736381,11.939221583791014
2021-01-11,rt,180,10,9,382995,2140.0,332995,1754.347188,mixed,180,9,8,322826,1890.0,277826,21367.414147,15.710126764056971
2021-01-13,rt,186,11,10,402284,2180.0,347284,1619.183014,mixed,186,10,9,345914,2020.0,295914,21634.396061,14.012488689582485
2021-01-06,rt,193,11,10,409142,2270.0,354142,4271.550549,mixed,193,10,8,360515,2050.0,310515,21947.322298,11.885115681108271
2021-01-23,rt,27,3,3,113431,630.0,98431,1432.004316,mixed,27,3,2,66661,540.0,51661,23536.764405,41.23211467764544
2021-01-09,rt,27,3,3,114817,630.0,99817,2369.371516,mixed,27,3,2,82674,570.0,67674,23709.448759,27.994983321285176
2021-01-02,rt,28,3,2,94642,570.0,79642,1310.281375,mixed,28,2,2,78418,440.0,68418,24408.703662,17.142494875425285
2021-01-01,rt,79,5,4,155033,830.0,130033,1474.553165,mixed,79,4,4,127205,820.0,107205,28814.875567,17.94972683235182
2021-01-16,rt,36,3,3,98330,510.0,83330,1372.945079,mixed,36,3,2,82077,540.0,67077,30093.444275,16.52903488253839
2021-01-08,rt,156,9,8,317303,1740.0,272303,1623.69063,mixed,156,8,8,277553,1640.0,237553,53939.156691,12.527457981802883
2021-01-22,rt,160,9,8,339040,1860.0,294040,1586.307726,mixed,160,7,7,271437,1510.0,236437,55161.482574,19.93953515809344
2021-01-15,rt,165,9,9,339048,1860.0,294048,3618.317493,mixed,165,8,8,305172,1700.0,265172,56931.619984,9.991505627521766
2021-02-21,rt,20,2,2,80841,440.0,70841,2682.147438,mixed,20,2,2,41113,320.0,31113,4103.289973,49.14338021548472
2021-02-14,rt,22,3,3,92897,510.0,77897,2254.720959,mixed,22,2,2,48586,350.0,38586,4237.289481,47.69906455536777
2021-02-07,rt,28,3,3,95273,570.0,80273,1353.409249,mixed,28,2,2,54987,380.0,44987,4949.029777,42.28480261983983
2021-02-16,rt,125,8,7,305868,1670.0,265868,1568.924773,mixed,125,8,6,250855,1610.0,210855,13044.858416,17.985863182810885
2021-02-02,rt,150,10,9,362743,1990.0,312743,3101.417831,mixed,150,9,8,309861,1830.0,264861,15160.311968,14.578365399194471
2021-02-09,rt,162,10,9,362785,1930.0,312785,1611.778387,mixed,162,8,8,316293,1760.0,276293,16366.384769,12.815303830092203
2021-02-23,rt,162,10,10,367010,1990.0,317010,4741.887246,mixed,162,9,9,322330,1710.0,277330,16729.669134,12.174055202855508
2021-02-04,rt,156,10,8,353809,2020.0,303809,1634.857358,mixed,156,9,8,306415,1740.0,261415,16876.672295,13.395363034857791
2021-02-11,rt,158,9,8,347269,1920.0,302269,3630.901506,mixed,158,8,8,295417,1670.0,255417,17106.737966,14.931364446581757
2021-02-25,rt,167,11,9,380240,2060.0,325240,4985.478051,mixed,167,9,8,345239,1890.0,300239,17523.223677,9.204975804754891
2021-02-18,rt,167,10,9,378707,2110.0,328707,4917.833457,mixed,167,9,9,341302,1860.0,296302,17734.545532,9.877028943219957
2021-02-01,rt,174,10,9,371701,2050.0,321701,1762.641728,mixed,174,9,8,317385,1860.0,272385,20444.066528,14.612820519718806
2021-02-10,rt,185,11,9,382304,2150.0,327304,1707.01652,mixed,185,9,8,328798,1920.0,283798,20937.075396,13.995668368628108
2021-02-03,rt,188,11,10,410950,2300.0,355950,1661.303331,mixed,188,9,8,342017,1860.0,297017,21191.841924,16.774060104635602
2021-02-22,rt,180,12,9,383921,2070.0,323921,5594.984298,mixed,180,9,9,335688,1830.0,290688,21243.46548,12.563261712696102
2021-02-15,rt,182,11,10,390154,2090.0,335154,1650.353845,mixed,182,9,9,341287,1890.0,296287,21289.512473,12.525054209363482
2021-02-17,rt,185,11,10,381497,2030.0,326497,4055.648768,mixed,185,10,9,353420,2050.0,303420,21581.504235,7.359690901894379
2021-02-24,rt,196,11,11,423594,2300.0,368594,4888.515164,mixed,196,10,9,364221,2140.0,314221,22176.426673,14.016487485658438
2021-02-08,rt,198,11,10,415478,2330.0,360478,3162.167307,mixed,198,10,9,355251,2050.0,305251,22692.187307,14.495833714420499
2021-02-27,rt,29,3,3,95373,570.0,80373,2691.80493,mixed,29,3,2,87301,600.0,72301,25129.638872,8.463611294601197
2021-02-06,rt,35,4,3,119006,760.0,99006,1355.992526,mixed,35,4,2,96493,760.0,76493,29606.31091,18.91753356973598
2021-02-20,rt,36,4,3,113402,640.0,93402,2523.410923,mixed,36,3,2,93271,600.0,78271,30331.781247,17.75189150103173
2021-02-13,rt,41,4,3,121747,700.0,101747,1461.798892,mixed,41,3,3,99017,570.0,84017,33937.518234,18.669864555184112
2021-02-19,rt,182,11,10,384137,2060.0,329137,5321.872412,mixed,182,9,8,315503,1830.0,270503,62668.773522,17.867063053025355
2021-02-12,rt,192,11,10,393660,2090.0,338660,1656.179059,mixed,192,10,9,334305,1960.0,284305,66193.381996,15.077732053040695
2021-02-05,rt,200,11,11,415803,2270.0,360803,4355.136685,mixed,200,10,9,341790,1990.0,291790,68785.087048,17.80001587290135
2021-02-26,rt,204,12,11,432727,2340.0,372727,4662.049099,mixed,204,10,9,356273,2050.0,306273,70123.870774,17.667952311734652
2021-03-21,rt,16,2,2,81295,440.0,71295,2907.226896,mixed,16,2,2,44763,350.0,34763,3842.427403,44.93757303647211
2021-03-07,rt,23,2,2,81232,440.0,71232,2511.603353,mixed,23,3,2,71412,540.0,56412,4432.415074,12.08883198739413
2021-03-14,rt,25,3,3,97567,600.0,82567,2996.03239,mixed,25,2,2,72765,380.0,62765,4722.807581,25.42048028534238
2021-03-02,rt,158,10,9,346438,1810.0,296438,4717.661091,mixed,158,8,8,300993,1640.0,260993,16253.045461,13.11778730970621
2021-03-25,rt,148,9,9,322172,1770.0,277172,3940.945965,mixed,148,8,8,275778,1580.0,235778,16300.490787,14.400382404429932
2021-03-16,rt,167,10,9,386716,2140.0,336716,4314.134922,mixed,167,9,8,320442,1860.0,275442,17176.144112,17.137641059588947
2021-03-09,rt,172,12,10,430565,2370.0,370565,4882.291547,mixed,172,9,9,332970,1800.0,287970,17701.276845,22.666728600791984
2021-03-11,rt,168,11,9,390291,2060.0,335291,4995.656304,mixed,168,10,8,347685,2080.0,297685,17983.514846,10.91647001852464
2021-03-18,rt,172,11,9,377959,2030.0,322959,4545.326317,mixed,172,9,8,328225,1800.0,283225,18286.072893,13.158570109456317
2021-03-04,rt,177,10,10,388533,2170.0,338533,4522.357294,mixed,177,10,9,340293,2020.0,290293,19043.992275,12.415933781686498
2021-03-23,rt,196,12,11,434333,2520.0,374333,5429.772875,mixed,196,11,9,369537,2180.0,314537,19621.607119,14.918507228324811
2021-03-03,rt,174,11,9,369784,2120.0,314784,5013.7363,mixed,174,8,7,308978,1730.0,268978,19844.07245,16.443653592367436
2021-03-01,rt,169,10,10,345771,1870.0,295771,5267.339115,mixed,169,8,8,304212,1670.0,264212,19964.076387,12.019226597950667
2021-03-10,rt,201,12,12,426581,2370.0,366581,4432.100368,mixed,201,10,8,361599,2140.0,311599,22406.906742,15.23321479390784
2021-03-24,rt,209,12,11,434460,2340.0,374460,4718.345623,mixed,209,11,10,396968,2330.0,341968,22736.70334,8.629563135846798
2021-03-08,rt,202,12,11,419772,2250.0,359772,5333.425918,mixed,202,10,10,372317,1990.0,322317,23157.678737,11.304946494763824
2021-03-15,rt,210,12,12,428529,2340.0,368529,5395.298044,mixed,210,10,10,379647,2080.0,329647,24095.264214,11.406929285999315
2021-03-17,rt,232,13,12,480637,2620.0,415637,6046.136256,mixed,232,11,11,415083,2240.0,360083,25010.725251,13.638983265957469
2021-03-22,rt,232,13,12,479837,2650.0,414837,4915.523591,mixed,232,12,11,436730,2400.0,376730,25740.166502,8.983675706542014
2021-03-06,rt,38,3,3,108713,600.0,93713,3219.125048,mixed,38,3,2,87478,600.0,72478,31701.621679,19.533082520029804
2021-03-27,rt,40,4,3,135007,760.0,115007,2667.660199,mixed,40,4,3,108509,730.0,88509,33163.303564,19.62713044508803
2021-03-20,rt,48,6,3,143339,990.0,113339,3457.995422,mixed,48,4,3,120900,790.0,100900,39290.986186,15.654497380336126
2021-03-13,rt,54,5,4,185010,1040.0,160010,3000.377871,mixed,54,3,3,115540,630.0,100540,43251.934822,37.54932165828874
2021-03-12,rt,197,11,10,418775,2300.0,363775,5193.030747,mixed,197,10,8,342762,2080.0,292762,67721.207741,18.15127455077309
2021-03-05,rt,203,11,11,419268,2300.0,364268,5203.144304,mixed,203,9,8,341509,1920.0,296509,69586.312872,18.546371294732726
2021-03-19,rt,208,12,11,438764,2400.0,378764,4429.54186,mixed,208,9,8,344045,1920.0,299045,71324.222018,21.58768723049293
2021-03-26,rt,224,14,12,482748,2630.0,412748,6008.063403,mixed,224,10,10,393909,2170.0,343909,76862.120466,18.40276914663551
2021-04-18,rt,16,2,2,80684,440.0,70684,2117.245852,mixed,16,2,2,41675,350.0,31675,3770.159653,48.34787566308066
2021-04-25,rt,17,3,2,76157,480.0,61157,1568.803486,mixed,17,2,2,44712,380.0,34712,3959.437702,41.289704163766956
2021-04-11,rt,17,2,2,71240,380.0,61240,2424.157035,mixed,17,2,2,44613,350.0,34613,4021.883177,37.37647389107243
2021-04-20,rt,169,11,9,385390,2060.0,330390,4185.514581,mixed,169,9,9,342845,1860.0,297845,17147.653527,11.039466514439917
2021-04-27,rt,167,10,10,378321,2080.0,328321,2899.735812,mixed,167,10,8,316563,1900.0,266563,17606.265092,16.324232596128684
2021-04-06,rt,170,11,10,378922,2120.0,323922,4661.345381,mixed,170,9,8,318067,1770.0,273067,17613.836173,16.060033463351296
2021-04-13,rt,187,12,11,429977,2340.0,369977,2897.922165,mixed,187,11,9,362933,2240.0,307933,19000.13477,15.592461922381895
2021-04-08,rt,181,12,10,430860,2400.0,370860,3985.677533,mixed,181,10,9,361562,2020.0,311562,19130.487344,16.083646660168036
2021-04-01,rt,180,11,10,409522,2270.0,354522,5305.73989,mixed,180,10,9,351302,1990.0,301302,19148.124853,14.216574445328945
2021-04-15,rt,187,12,10,435788,2400.0,375788,2345.209637,mixed,187,11,10,368401,2180.0,313401,19552.027284,15.463252774284744
2021-04-22,rt,212,13,12,485110,2650.0,420110,3459.778517,mixed,212,12,11,417006,2370.0,357006,22301.645465,14.038877780297252
2021-04-19,rt,195,12,10,392423,2190.0,332423,2632.550342,mixed,195,10,9,356863,2110.0,306863,22393.915469,9.061650311016429
2021-04-07,rt,212,12,11,436001,2430.0,376001,4264.163791,mixed,212,11,10,404582,2270.0,349582,23652.388277,7.206176132623549
2021-04-05,rt,204,12,12,432879,2340.0,372879,5629.929927,mixed,204,11,10,379341,2180.0,324341,23777.94664,12.367890334250449
2021-04-21,rt,215,13,12,457025,2470.0,392025,2857.644148,mixed,215,11,10,389096,2240.0,334096,23865.916318,14.863300694710356
2021-04-12,rt,212,12,11,452742,2490.0,392742,3645.701852,mixed,212,11,10,393602,2270.0,338602,24573.911768,13.062627279996113
2021-04-26,rt,217,13,12,480154,2680.0,415154,3968.021621,mixed,217,11,10,390833,2240.0,335833,24960.789127,18.60257334105308
2021-04-14,rt,234,14,13,487148,2630.0,417148,5023.302621,mixed,234,13,11,434964,2590.0,369964,25610.991351,10.712144974422557
2021-04-17,rt,41,4,3,120879,730.0,100879,2355.950745,mixed,41,4,3,105812,760.0,85812,33937.162,12.464530646348829
2021-04-03,rt,43,4,3,125699,670.0,105699,2304.479727,mixed,43,4,3,102446,700.0,82446,35513.854555,18.498953850070407
2021-04-24,rt,51,4,4,144030,760.0,124030,1686.328772,mixed,51,4,3,131425,790.0,111425,41164.924356,8.7516489620218
2021-04-10,rt,51,4,4,140323,730.0,120323,1812.784743,mixed,51,4,3,119892,790.0,99892,41315.84763,14.559979475923406
2021-04-02,rt,200,13,11,447861,2410.0,382861,5048.817015,mixed,200,10,9,354648,2050.0,304648,68676.427044,20.812930797725187
2021-04-23,rt,203,12,11,429359,2310.0,369359,4168.665744,mixed,203,10,9,361530,2110.0,311530,69695.737689,15.797735694372308
2021-04-09,rt,205,13,12,455206,2500.0,390206,3342.377665,mixed,205,11,9,359160,2210.0,304160,70333.281601,21.09945826724604
2021-04-16,rt,217,13,12,480797,2620.0,415797,3499.008712,mixed,217,11,10,385595,2240.0,330595,74427.285714,19.800872301615858
2021-05-16,rt,14,2,2,81032,440.0,71032,1577.424906,mixed,14,1,1,38755,220.0,33755,3467.688792,52.17321551979465
2021-05-02,rt,15,2,2,81311,440.0,71311,2138.090544,mixed,15,2,2,41063,350.0,31063,3635.002042,49.49883779562421
2021-05-23,rt,15,2,2,46621,380.0,36621,1326.017807,mixed,15,2,2,39270,320.0,29270,3646.144898,15.767572553141289
2021-05-09,rt,24,3,2,76595,540.0,61595,1562.073208,mixed,24,2,2,73615,380.0,63615,4512.283615,3.89059338076898
2021-05-27,rt,141,10,8,337190,1780.0,287190,3110.96162,mixed,141,8,7,288436,1670.0,248436,14404.30435,14.458910406595688
2021-05-11,rt,166,11,9,367932,2120.0,312932,2837.817884,mixed,166,9,8,329209,1770.0,284209,16458.290641,10.524499092223563
2021-05-18,rt,167,10,9,378182,2110.0,328182,2948.362866,mixed,167,9,9,324784,1800.0,279784,16525.092554,14.119656673241984
2021-05-04,rt,170,10,9,372131,2050.0,322131,3006.607325,mixed,170,9,9,327117,1860.0,282117,16838.998897,12.09627792363442
2021-05-25,rt,167,11,9,393692,2150.0,338692,3213.702008,mixed,167,10,8,320475,2020.0,270475,16969.005792,18.597533096938722
2021-05-06,rt,175,10,9,389553,2110.0,339553,3053.489393,mixed,175,10,10,377803,2080.0,327803,18218.507238,3.016277631028384
2021-05-13,rt,190,12,10,423327,2280.0,363327,3422.972571,mixed,190,10,9,352598,2020.0,302598,19693.968052,16.70788775580107
2021-05-20,rt,195,12,11,439241,2430.0,379241,2391.695172,mixed,195,11,10,377066,2210.0,322066,20434.784929,14.155099364585729
2021-05-26,rt,196,12,10,412812,2250.0,352812,3254.093631,mixed,196,10,9,358875,2110.0,308875,21821.76494,13.065753902502834
2021-05-05,rt,212,12,12,457775,2520.0,397775,3163.400756,mixed,212,11,9,392931,2300.0,337931,23629.52794,14.16503740920758
2021-05-19,rt,215,13,12,476131,2590.0,411131,3715.774821,mixed,215,11,10,393164,2300.0,338164,23786.897155,17.42524641327702
2021-05-12,rt,218,13,11,471698,2560.0,406698,3536.906116,mixed,218,10,10,389857,2110.0,339857,24118.753077,17.35029616407108
2021-05-24,rt,215,13,12,459455,2590.0,394455,3491.329732,mixed,215,11,10,399389,2300.0,344389,24635.89994,13.073315123352668
2021-05-03,rt,217,13,12,453699,2440.0,388699,2862.142514,mixed,217,11,10,399555,2300.0,344555,24975.075133,11.933903314752733
2021-05-10,rt,217,13,12,461874,2380.0,396874,3403.139664,mixed,217,11,10,399936,2300.0,344936,25122.168768,13.410150820353604
2021-05-17,rt,220,13,13,463650,2560.0,398650,2872.376224,mixed,220,11,10,398839,2300.0,343839,25432.030857,13.978432006901757
2021-05-22,rt,43,4,3,125744,700.0,105744,1957.157522,mixed,43,3,2,104763,600.0,89763,35525.061922,16.685487975569412
2021-05-08,rt,44,5,3,151208,890.0,126208,2333.700054,mixed,44,4,3,116095,760.0,96095,36278.135116,23.221654938892122
2021-05-15,rt,47,4,3,129226,760.0,109226,1706.058578,mixed,47,4,3,109246,730.0,89246,38605.613712,15.46128488075155
2021-05-01,rt,47,5,3,154119,890.0,129119,2069.262749,mixed,47,3,3,117774,660.0,102774,38630.810808,23.58242656648434
2021-05-21,rt,188,11,10,422499,2330.0,367499,2997.513942,mixed,188,10,9,348724,2080.0,298724,64685.483704,17.461579790721398
2021-05-14,rt,192,12,11,423681,2310.0,363681,2692.890177,mixed,192,9,9,355008,1950.0,310008,65939.95801,16.20865698485417
2021-05-07,rt,193,12,11,411367,2340.0,351367,3236.193974,mixed,193,10,8,339704,1960.0,289704,66323.879977,17.420697333524565
2021-06-13,rt,19,2,2,80856,440.0,70856,1673.065317,mixed,19,2,2,52331,380.0,42331,4459.681927,35.27876719105571
2021-06-27,rt,20,2,2,80793,440.0,70793,925.395479,mixed,20,2,2,48098,380.0,38098,4530.029881,40.46761476860619
2021-06-06,rt,23,3,3,93012,600.0,78012,1341.177734,mixed,23,2,2,53235,380.0,43235,4775.987551,42.765449619403945
2021-06-20,rt,25,3,2,87236,600.0,72236,1532.086751,mixed,25,2,2,59074,380.0,49074,4956.025971,32.282543903892886
2021-06-01,rt,155,10,9,365389,1990.0,315389,3094.800047,mixed,155,9,8,342633,1920.0,297633,16420.600142,6.22788316013892
2021-06-08,rt,162,10,9,376531,2080.0,326531,2664.126018,mixed,162,9,8,322720,1890.0,277720,17386.015328,14.291253575402822
2021-06-03,rt,156,11,9,380822,2030.0,325822,2365.91687,mixed,156,9,8,316507,1830.0,271507,17441.945981,16.888467578028582
2021-06-22,rt,165,11,10,394053,2120.0,339053,2964.771989,mixed,165,10,9,341232,2020.0,291232,17724.205092,13.404542028610365
2021-06-15,rt,174,11,10,402759,2210.0,347759,2377.87515,mixed,174,10,9,335961,1990.0,285961,18980.112898,16.585104243480593
2021-06-17,rt,172,11,10,399068,2180.0,344068,2509.227109,mixed,172,9,9,348061,1920.0,303061,19235.324902,12.781530967153467
2021-06-10,rt,174,12,10,407535,2310.0,347535,3356.580809,mixed,174,10,9,344788,2020.0,294788,19751.492052,15.396714392628853
2021-06-24,rt,176,13,11,436162,2260.0,371162,2022.005814,mixed,176,10,9,363136,1960.0,313136,20014.062877,16.742861597296418
2021-06-02,rt,179,11,10,405007,2240.0,350007,3202.534231,mixed,179,9,8,335882,1830.0,290882,21830.884833,17.067606238904514
2021-06-09,rt,195,11,11,398045,2210.0,343045,2281.329959,mixed,195,10,9,358480,1990.0,308480,23135.284715,9.939830923639287
2021-06-16,rt,206,12,11,456829,2520.0,396829,3380.496436,mixed,206,11,10,387361,2300.0,332361,23646.026783,15.206565257459575
2021-06-23,rt,202,13,11,441658,2440.0,376658,2850.623288,mixed,202,10,9,370153,2080.0,320153,23811.293236,16.190129013852346
2021-06-21,rt,200,12,11,437757,2400.0,377757,2660.644517,mixed,200,10,9,361440,2020.0,311440,24309.114044,17.43364469328874
2021-06-14,rt,207,13,11,462481,2530.0,397481,3382.896193,mixed,207,11,11,420195,2300.0,365195,24714.103302,9.143294535343074
2021-06-07,rt,211,12,12,442291,2430.0,382291,3724.14906,mixed,211,11,10,393949,2180.0,338949,25036.558749,10.92990813740275
2021-06-19,rt,37,3,3,108229,600.0,93229,1911.320861,mixed,37,3,2,90391,540.0,75391,31167.25037,16.481719317373347
2021-06-05,rt,40,3,3,117145,660.0,102145,1812.996531,mixed,40,3,3,112982,630.0,97982,33362.710007,3.5537154808143754
2021-06-12,rt,48,4,4,155201,850.0,135201,1023.674034,mixed,48,4,3,115597,760.0,95597,39476.555914,25.51787681780401
2021-06-26,rt,49,4,3,151838,850.0,131838,1300.250622,mixed,49,4,3,114051,760.0,94051,40135.09959,24.88639207576496
2021-06-25,rt,176,11,10,386963,2300.0,331963,3030.640561,mixed,176,9,8,313154,1860.0,268154,60485.838982,19.073916627687918
2021-06-04,rt,181,10,10,375009,2050.0,325009,3294.722486,mixed,181,9,8,316972,1860.0,271972,62180.542832,15.476161905447603
2021-06-18,rt,187,12,11,409414,2190.0,349414,2159.724937,mixed,187,10,8,345035,1990.0,295035,64338.067907,15.724669894043682
2021-06-11,rt,203,12,11,447734,2460.0,387734,2708.420297,mixed,203,10,10,371287,2050.0,321287,69601.412533,17.074200306431944


==> data/rq1_support/mixed_comparision_diff_240_nn.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,sim_anneal,7,1,1,29424,160.0,24424,429.885513,mixed,7,1,1,21293,160.0,16293,2699.193296,27.633904295812943
2021-01-10,sim_anneal,9,1,1,38237,220.0,33237,437.204037,mixed,9,1,1,26969,160.0,21969,2909.975455,29.46883908256401
2021-01-24,sim_anneal,11,2,2,54212,350.0,44212,444.261153,mixed,11,1,1,32792,160.0,27792,3179.058593,39.51154725890947
2021-01-17,sim_anneal,12,3,2,65536,540.0,50536,452.250236,mixed,12,1,1,33389,160.0,28389,3319.673016,49.05242919921875
2021-01-12,sim_anneal,118,9,7,286117,1680.0,241117,807.673098,mixed,118,7,6,231515,1390.0,196515,12100.270152,19.08380138195214
2021-01-26,sim_anneal,127,8,7,281635,1670.0,241635,851.557454,mixed,127,7,7,264115,1480.0,229115,12730.749118,6.220817725069683
2021-01-07,sim_anneal,137,10,8,344086,1960.0,294086,929.989845,mixed,137,7,6,258494,1390.0,223494,15149.146906,24.875176554698534
2021-01-19,sim_anneal,149,11,9,336326,2090.0,281326,957.828789,mixed,149,9,8,292329,1770.0,247329,15727.997469,13.08165292008349
2021-01-05,sim_anneal,155,11,10,367343,2090.0,312343,993.622722,mixed,155,9,9,323545,1800.0,278545,16592.783626,11.922916729051595
2021-01-14,sim_anneal,154,11,9,343831,2090.0,288831,951.229656,mixed,154,9,8,300383,1770.0,255383,17111.538386,12.636440576911331
2021-01-21,sim_anneal,165,11,10,382129,2150.0,327129,970.580231,mixed,165,9,8,317934,1860.0,272934,17925.010299,16.7993007596911
2021-01-18,sim_anneal,159,12,10,357439,2130.0,297439,1039.703708,mixed,159,8,7,277484,1640.0,237484,19457.05827,22.36885174813045
2021-01-04,sim_anneal,174,11,8,363909,2210.0,308909,1096.072769,mixed,174,9,8,315448,1860.0,270448,20725.936613,13.316790736145576
2021-01-20,sim_anneal,179,13,11,404975,2260.0,339975,1135.302231,mixed,179,10,9,334019,2020.0,284019,20914.318232,17.521081548243718
2021-01-25,sim_anneal,175,12,10,383965,2070.0,323965,1124.36513,mixed,175,9,8,330690,1800.0,285690,20992.653967,13.87496256169182
2021-01-27,sim_anneal,182,11,10,396396,2180.0,341396,1104.057453,mixed,182,9,8,333185,1920.0,288185,21074.736381,15.946427310063674
2021-01-11,sim_anneal,180,12,11,400564,2160.0,340564,1059.836175,mixed,180,9,8,322826,1890.0,277826,21367.414147,19.40713593832696
2021-01-13,sim_anneal,186,12,10,401667,2190.0,341667,1076.773028,mixed,186,10,9,345914,2020.0,295914,21634.396061,13.88040341875235
2021-01-06,sim_anneal,193,11,10,402474,2150.0,347474,1116.675412,mixed,193,10,8,360515,2050.0,310515,21947.322298,10.425269706863052
2021-01-23,sim_anneal,27,4,3,123706,700.0,103706,496.575635,mixed,27,3,2,66661,540.0,51661,23536.764405,46.113365560280016
2021-01-09,sim_anneal,27,4,3,118576,640.0,98576,499.908283,mixed,27,3,2,82674,570.0,67674,23709.448759,30.27762785049251
2021-01-02,sim_anneal,28,4,3,96162,670.0,76162,497.607662,mixed,28,2,2,78418,440.0,68418,24408.703662,18.452195253842476
2021-01-01,sim_anneal,79,7,6,194728,1180.0,159728,761.960353,mixed,79,4,4,127205,820.0,107205,28814.875567,34.6755474302617
2021-01-16,sim_anneal,36,4,4,141112,790.0,121112,515.665453,mixed,36,3,2,82077,540.0,67077,30093.444275,41.83556324054651
2021-01-08,sim_anneal,156,10,9,334221,1840.0,284221,1045.923267,mixed,156,8,8,277553,1640.0,237553,53939.156691,16.955248174112338
2021-01-22,sim_anneal,160,11,8,349050,2030.0,294050,1029.788301,mixed,160,7,7,271437,1510.0,236437,55161.482574,22.235496347228192
2021-01-15,sim_anneal,165,10,9,338863,1870.0,288863,1029.78622,mixed,165,8,8,305172,1700.0,265172,56931.619984,9.942366088950402
2021-02-21,sim_anneal,20,2,2,62002,380.0,52002,428.794099,mixed,20,2,2,41113,320.0,31113,4103.289973,33.69084868230057
2021-02-14,sim_anneal,22,3,2,81599,570.0,66599,452.708712,mixed,22,2,2,48586,350.0,38586,4237.289481,40.45760364710352
2021-02-07,sim_anneal,28,3,2,81683,540.0,66683,440.512155,mixed,28,2,2,54987,380.0,44987,4949.029777,32.682443103216094
2021-02-16,sim_anneal,125,9,7,303231,1650.0,258231,825.979449,mixed,125,8,6,250855,1610.0,210855,13044.858416,17.272640330309237
2021-02-02,sim_anneal,150,9,9,335511,1830.0,290511,955.219775,mixed,150,9,8,309861,1830.0,264861,15160.311968,7.645054856621691
2021-02-09,sim_anneal,162,11,9,360091,2240.0,305091,989.209899,mixed,162,8,8,316293,1760.0,276293,16366.384769,12.16303656575699
2021-02-23,sim_anneal,162,10,9,362430,1930.0,312430,1089.268937,mixed,162,9,9,322330,1710.0,277330,16729.669134,11.064205501752063
2021-02-04,sim_anneal,156,11,9,346309,2150.0,291309,1000.977428,mixed,156,9,8,306415,1740.0,261415,16876.672295,11.519769916461888
2021-02-11,sim_anneal,158,10,10,358149,1990.0,308149,1022.718957,mixed,158,8,8,295417,1670.0,255417,17106.737966,17.515615009395532
2021-02-25,sim_anneal,167,11,11,401770,2150.0,346770,1048.58852,mixed,167,9,8,345239,1890.0,300239,17523.223677,14.070488090200861
2021-02-18,sim_anneal,167,11,10,377473,2000.0,322473,1070.74374,mixed,167,9,9,341302,1860.0,296302,17734.545532,9.582407218529537
2021-02-01,sim_anneal,174,12,8,365069,2130.0,305069,1182.553236,mixed,174,9,8,317385,1860.0,272385,20444.066528,13.061640402225333
2021-02-10,sim_anneal,185,13,10,420860,2410.0,355860,1190.207371,mixed,185,9,8,328798,1920.0,283798,20937.075396,21.874732690205768
2021-02-03,sim_anneal,188,11,10,416237,2270.0,361237,1126.406539,mixed,188,9,8,342017,1860.0,297017,21191.841924,17.831187520571213
2021-02-22,sim_anneal,180,12,9,383217,2220.0,323217,1130.806837,mixed,180,9,9,335688,1830.0,290688,21243.46548,12.402633494860615
2021-02-15,sim_anneal,182,12,9,388084,2250.0,328084,1140.606798,mixed,182,9,9,341287,1890.0,296287,21289.512473,12.058471877222457
2021-02-17,sim_anneal,185,11,10,369140,2060.0,314140,1090.198418,mixed,185,10,9,353420,2050.0,303420,21581.504235,4.258546892777808
2021-02-24,sim_anneal,196,12,10,419940,2280.0,359940,1143.163321,mixed,196,10,9,364221,2140.0,314221,22176.426673,13.268324046292328
2021-02-08,sim_anneal,198,13,11,427693,2410.0,362693,1143.816768,mixed,198,10,9,355251,2050.0,305251,22692.187307,16.93785028045818
2021-02-27,sim_anneal,29,4,3,110204,730.0,90204,469.221749,mixed,29,3,2,87301,600.0,72301,25129.638872,20.78236724619796
2021-02-06,sim_anneal,35,4,3,117587,640.0,97587,511.958797,mixed,35,4,2,96493,760.0,76493,29606.31091,17.93905788905236
2021-02-20,sim_anneal,36,5,4,141045,860.0,116045,542.901933,mixed,36,3,2,93271,600.0,78271,30331.781247,33.871459463291856
2021-02-13,sim_anneal,41,5,4,127615,860.0,102615,596.196618,mixed,41,3,3,99017,570.0,84017,33937.518234,22.40959134897935
2021-02-19,sim_anneal,182,13,10,405913,2380.0,340913,1097.404155,mixed,182,9,8,315503,1830.0,270503,62668.773522,22.27324574477782
2021-02-12,sim_anneal,192,13,10,409438,2290.0,344438,1238.313768,mixed,192,10,9,334305,1960.0,284305,66193.381996,18.350275255350017
2021-02-05,sim_anneal,200,13,11,425406,2290.0,360406,1323.968212,mixed,200,10,9,341790,1990.0,291790,68785.087048,19.655576084963542
2021-02-26,sim_anneal,204,13,11,420069,2410.0,355069,1234.9952,mixed,204,10,9,356273,2050.0,306273,70123.870774,15.18702879764991
2021-03-21,sim_anneal,16,2,2,71202,380.0,61202,446.367993,mixed,16,2,2,44763,350.0,34763,3842.427403,37.13238392179995
2021-03-07,sim_anneal,23,3,2,70561,540.0,55561,454.569984,mixed,23,3,2,71412,540.0,56412,4432.415074,-1.206048667110727
2021-03-14,sim_anneal,25,3,2,84816,570.0,69816,447.9919,mixed,25,2,2,72765,380.0,62765,4722.807581,14.208404074702885
2021-03-02,sim_anneal,158,10,10,358121,1930.0,308121,1094.199204,mixed,158,8,8,300993,1640.0,260993,16253.045461,15.952150250892855
2021-03-25,sim_anneal,148,10,10,314577,1660.0,264577,1282.912119,mixed,148,8,8,275778,1580.0,235778,16300.490787,12.333705261350957
2021-03-16,sim_anneal,167,10,9,356231,2020.0,306231,1158.397975,mixed,167,9,8,320442,1860.0,275442,17176.144112,10.046570904834223
2021-03-09,sim_anneal,172,11,10,378103,2240.0,323103,1037.320823,mixed,172,9,9,332970,1800.0,287970,17701.276845,11.93669449858901
2021-03-11,sim_anneal,168,11,11,375710,2060.0,320710,1027.654104,mixed,168,10,8,347685,2080.0,297685,17983.514846,7.459210561337201
2021-03-18,sim_anneal,172,10,10,377399,2050.0,327399,1047.807636,mixed,172,9,8,328225,1800.0,283225,18286.072893,13.029711260496185
2021-03-04,sim_anneal,177,10,10,367452,1960.0,317452,1166.83581,mixed,177,10,9,340293,2020.0,290293,19043.992275,7.391169458868097
2021-03-23,sim_anneal,196,12,10,428906,2370.0,368906,1195.442656,mixed,196,11,9,369537,2180.0,314537,19621.607119,13.841960709339576
2021-03-03,sim_anneal,174,11,10,390298,2060.0,335298,1086.521728,mixed,174,8,7,308978,1730.0,268978,19844.07245,20.835361697984617
2021-03-01,sim_anneal,169,12,9,367392,2160.0,307392,1107.098835,mixed,169,8,8,304212,1670.0,264212,19964.076387,17.196890514763524
2021-03-10,sim_anneal,201,12,11,434365,2430.0,374365,1103.229736,mixed,201,10,8,361599,2140.0,311599,22406.906742,16.75227055586891
2021-03-24,sim_anneal,209,13,10,442765,2530.0,377765,1247.394683,mixed,209,11,10,396968,2330.0,341968,22736.70334,10.343410161146432
2021-03-08,sim_anneal,202,12,10,424506,2490.0,364506,1133.200528,mixed,202,10,10,372317,1990.0,322317,23157.678737,12.294054736564384
2021-03-15,sim_anneal,210,13,12,451339,2410.0,386339,1261.578738,mixed,210,10,10,379647,2080.0,329647,24095.264214,15.884290965327613
2021-03-17,sim_anneal,232,15,12,469821,2730.0,394821,1498.101872,mixed,232,11,11,415083,2240.0,360083,25010.725251,11.650820205993346
2021-03-22,sim_anneal,232,13,12,472202,2560.0,407202,1342.950244,mixed,232,12,11,436730,2400.0,376730,25740.166502,7.512039339096404
2021-03-06,sim_anneal,38,4,3,109458,640.0,89458,537.617534,mixed,38,3,2,87478,600.0,72478,31701.621679,20.080761570648104
2021-03-27,sim_anneal,40,4,3,140835,790.0,120835,522.344,mixed,40,4,3,108509,730.0,88509,33163.303564,22.953101146731992
2021-03-20,sim_anneal,48,6,3,137482,1140.0,107482,583.364678,mixed,48,4,3,120900,790.0,100900,39290.986186,12.06121528636476
2021-03-13,sim_anneal,54,6,5,163596,1050.0,133596,581.248086,mixed,54,3,3,115540,630.0,100540,43251.934822,29.374801339886062
2021-03-12,sim_anneal,197,13,11,422765,2560.0,357765,1137.251431,mixed,197,10,8,342762,2080.0,292762,67721.207741,18.92375196622237
2021-03-05,sim_anneal,203,12,10,425432,2430.0,365432,1118.332501,mixed,203,9,8,341509,1920.0,296509,69586.312872,19.726536790838487
2021-03-19,sim_anneal,208,13,11,442240,2470.0,377240,1270.138647,mixed,208,9,8,344045,1920.0,299045,71324.222018,22.204006874095512
2021-03-26,sim_anneal,224,13,11,484252,2650.0,419252,1228.184242,mixed,224,10,10,393909,2170.0,343909,76862.120466,18.65619553455639
2021-04-18,sim_anneal,16,3,2,65163,480.0,50163,432.516067,mixed,16,2,2,41675,350.0,31675,3770.159653,36.04499485904578
2021-04-25,sim_anneal,17,3,3,82161,480.0,67161,476.950582,mixed,17,2,2,44712,380.0,34712,3959.437702,45.58001971738416
2021-04-11,sim_anneal,17,2,2,66068,350.0,56068,429.30668,mixed,17,2,2,44613,350.0,34613,4021.883177,32.47411757583096
2021-04-20,sim_anneal,169,12,9,381407,2280.0,321407,999.009401,mixed,169,9,9,342845,1860.0,297845,17147.653527,10.110459430477155
2021-04-27,sim_anneal,167,10,9,352309,2050.0,302309,1008.694471,mixed,167,10,8,316563,1900.0,266563,17606.265092,10.14620688089149
2021-04-06,sim_anneal,170,12,10,400684,2160.0,340684,1096.727434,mixed,170,9,8,318067,1770.0,273067,17613.836173,20.618991524493115
2021-04-13,sim_anneal,187,12,10,403337,2310.0,343337,1072.679432,mixed,187,11,9,362933,2240.0,307933,19000.13477,10.017429593615265
2021-04-08,sim_anneal,181,13,11,416823,2410.0,351823,1089.627694,mixed,181,10,9,361562,2020.0,311562,19130.487344,13.257665723820423
2021-04-01,sim_anneal,180,11,11,418615,2300.0,363615,1064.795428,mixed,180,10,9,351302,1990.0,301302,19148.124853,16.079930246168914
2021-04-15,sim_anneal,187,12,11,414038,2340.0,354038,1006.909037,mixed,187,11,10,368401,2180.0,313401,19552.027284,11.022418232142943
2021-04-22,sim_anneal,212,15,13,467616,2730.0,392616,1322.063426,mixed,212,12,11,417006,2370.0,357006,22301.645465,10.822982960377745
2021-04-19,sim_anneal,195,12,11,420471,2340.0,360471,1116.776031,mixed,195,10,9,356863,2110.0,306863,22393.915469,15.127797160803004
2021-04-07,sim_anneal,212,12,11,434482,2340.0,374482,1294.223043,mixed,212,11,10,404582,2270.0,349582,23652.388277,6.881758047514051
2021-04-05,sim_anneal,204,13,11,425768,2470.0,360768,1261.836131,mixed,204,11,10,379341,2180.0,324341,23777.94664,10.904295296969241
2021-04-21,sim_anneal,215,13,11,456075,2530.0,391075,1279.867195,mixed,215,11,10,389096,2240.0,334096,23865.916318,14.685961738749109
2021-04-12,sim_anneal,212,13,11,458558,2500.0,393558,1260.798514,mixed,212,11,10,393602,2270.0,338602,24573.911768,14.165274621749049
2021-04-26,sim_anneal,217,14,12,479739,2720.0,409739,1226.899788,mixed,217,11,10,390833,2240.0,335833,24960.789127,18.532160195439605
2021-04-14,sim_anneal,234,15,13,485385,2940.0,410385,1342.533918,mixed,234,13,11,434964,2590.0,369964,25610.991351,10.387836459717544
2021-04-17,sim_anneal,41,5,5,163237,920.0,138237,542.095043,mixed,41,4,3,105812,760.0,85812,33937.162,35.178911643806245
2021-04-03,sim_anneal,43,5,4,135353,890.0,110353,567.356949,mixed,43,4,3,102446,700.0,82446,35513.854555,24.31198421904206
2021-04-24,sim_anneal,51,6,4,187206,1020.0,157206,567.423282,mixed,51,4,3,131425,790.0,111425,41164.924356,29.79658771620568
2021-04-10,sim_anneal,51,5,4,178379,980.0,153379,578.505117,mixed,51,4,3,119892,790.0,99892,41315.84763,32.78805240527192
2021-04-02,sim_anneal,200,13,11,423666,2380.0,358666,1206.596249,mixed,200,10,9,354648,2050.0,304648,68676.427044,16.29066292787243
2021-04-23,sim_anneal,203,13,11,434406,2500.0,369406,1164.219876,mixed,203,10,9,361530,2110.0,311530,69695.737689,16.77601138105827
2021-04-09,sim_anneal,205,13,11,434338,2590.0,369338,1171.089347,mixed,205,11,9,359160,2210.0,304160,70333.281601,17.308639815074894
2021-04-16,sim_anneal,217,12,10,444081,2460.0,384081,1087.511064,mixed,217,11,10,385595,2240.0,330595,74427.285714,13.170119865520029
2021-05-16,sim_anneal,14,2,1,55008,350.0,45008,434.165821,mixed,14,1,1,38755,220.0,33755,3467.688792,29.546611401977895
2021-05-02,sim_anneal,15,3,3,86706,510.0,71706,477.106664,mixed,15,2,2,41063,350.0,31063,3635.002042,52.641109035130214
2021-05-23,sim_anneal,15,2,2,68440,380.0,58440,435.132262,mixed,15,2,2,39270,320.0,29270,3646.144898,42.621274108708356
2021-05-09,sim_anneal,24,3,2,84148,570.0,69148,463.780814,mixed,24,2,2,73615,380.0,63615,4512.283615,12.517231544421733
2021-05-27,sim_anneal,141,9,8,323695,1800.0,278695,913.238239,mixed,141,8,7,288436,1670.0,248436,14404.30435,10.89266130153385
2021-05-11,sim_anneal,166,11,10,364818,2210.0,309818,1005.898738,mixed,166,9,8,329209,1770.0,284209,16458.290641,9.760757418767714
2021-05-18,sim_anneal,167,11,11,394354,2150.0,339354,1014.379492,mixed,167,9,9,324784,1800.0,279784,16525.092554,17.64150991241372
2021-05-04,sim_anneal,170,11,10,387264,2090.0,332264,1104.042646,mixed,170,9,9,327117,1860.0,282117,16838.998897,15.531265493306892
2021-05-25,sim_anneal,167,11,9,371029,2180.0,316029,1059.037781,mixed,167,10,8,320475,2020.0,270475,16969.005792,13.625350040023825
2021-05-06,sim_anneal,175,12,10,413882,2280.0,353882,1016.607394,mixed,175,10,10,377803,2080.0,327803,18218.507238,8.71721891746923
2021-05-13,sim_anneal,190,12,11,428467,2340.0,368467,1076.929249,mixed,190,10,9,352598,2020.0,302598,19693.968052,17.707081292141517
2021-05-20,sim_anneal,195,12,11,436884,2550.0,376884,1074.267626,mixed,195,11,10,377066,2210.0,322066,20434.784929,13.691963999597148
2021-05-26,sim_anneal,196,12,11,409305,2370.0,349305,1119.718825,mixed,196,10,9,358875,2110.0,308875,21821.76494,12.320885403305603
2021-05-05,sim_anneal,212,13,11,460494,2650.0,395494,1252.076175,mixed,212,11,9,392931,2300.0,337931,23629.52794,14.671852401985694
2021-05-19,sim_anneal,215,14,13,509087,2780.0,439087,1224.173413,mixed,215,11,10,393164,2300.0,338164,23786.897155,22.770764132653163
2021-05-12,sim_anneal,218,12,11,453010,2520.0,393010,1190.615069,mixed,218,10,10,389857,2110.0,339857,24118.753077,13.940751859782345
2021-05-24,sim_anneal,215,13,11,469297,2530.0,404297,1272.757969,mixed,215,11,10,399389,2300.0,344389,24635.89994,14.896323650055296
2021-05-03,sim_anneal,217,12,11,443164,2460.0,383164,1235.109068,mixed,217,11,10,399555,2300.0,344555,24975.075133,9.840375120722802
2021-05-10,sim_anneal,217,13,11,468568,2530.0,403568,1267.801276,mixed,217,11,10,399936,2300.0,344936,25122.168768,14.647180345222038
2021-05-17,sim_anneal,220,14,11,456641,2720.0,386641,1317.370495,mixed,220,11,10,398839,2300.0,343839,25432.030857,12.658083702514666
2021-05-22,sim_anneal,43,5,4,161346,920.0,136346,570.885168,mixed,43,3,2,104763,600.0,89763,35525.061922,35.06935405897884
2021-05-08,sim_anneal,44,5,3,135549,950.0,110549,567.798918,mixed,44,4,3,116095,760.0,96095,36278.135116,14.352005547809279
2021-05-15,sim_anneal,47,4,3,143753,790.0,123753,546.153875,mixed,47,4,3,109246,730.0,89246,38605.613712,24.004368604481297
2021-05-01,sim_anneal,47,5,4,140997,860.0,115997,599.205151,mixed,47,3,3,117774,660.0,102774,38630.810808,16.470563203472413
2021-05-21,sim_anneal,188,11,9,381644,2210.0,326644,1121.848286,mixed,188,10,9,348724,2080.0,298724,64685.483704,8.62583978786513
2021-05-14,sim_anneal,192,12,11,427442,2280.0,367442,1086.966648,mixed,192,9,9,355008,1950.0,310008,65939.95801,16.945924827228023
2021-05-07,sim_anneal,193,13,11,421121,2530.0,356121,1151.476671,mixed,193,10,8,339704,1960.0,289704,66323.879977,19.333398239460866
2021-06-13,sim_anneal,19,2,2,76242,440.0,66242,725.647218,mixed,19,2,2,52331,380.0,42331,4459.681927,31.361978961727132
2021-06-27,sim_anneal,20,2,2,75061,410.0,65061,1282.428282,mixed,20,2,2,48098,380.0,38098,4530.029881,35.92145055354978
2021-06-06,sim_anneal,23,3,2,86713,600.0,71713,636.891478,mixed,23,2,2,53235,380.0,43235,4775.987551,38.607821203279784
2021-06-20,sim_anneal,25,3,2,83868,570.0,68868,821.018443,mixed,25,2,2,59074,380.0,49074,4956.025971,29.563123002813946
2021-06-01,sim_anneal,155,11,10,349460,2150.0,294460,2093.946611,mixed,155,9,8,342633,1920.0,297633,16420.600142,1.953585531963601
2021-06-08,sim_anneal,162,11,9,377961,2240.0,322961,2359.059975,mixed,162,9,8,322720,1890.0,277720,17386.015328,14.615529115437836
2021-06-03,sim_anneal,156,11,10,368679,2180.0,313679,2079.446303,mixed,156,9,8,316507,1830.0,271507,17441.945981,14.151063662427207
2021-06-22,sim_anneal,165,12,10,410747,2280.0,350747,2110.667159,mixed,165,10,9,341232,2020.0,291232,17724.205092,16.92404326751017
2021-06-15,sim_anneal,174,12,11,388267,2340.0,328267,2161.88441,mixed,174,10,9,335961,1990.0,285961,18980.112898,13.471657390404026
2021-06-17,sim_anneal,172,12,10,404485,2310.0,344485,1950.646677,mixed,172,9,9,348061,1920.0,303061,19235.324902,13.94959021966204
2021-06-10,sim_anneal,174,11,10,393962,2270.0,338962,2564.369799,mixed,174,10,9,344788,2020.0,294788,19751.492052,12.48191449936796
2021-06-24,sim_anneal,176,12,11,429883,2370.0,369883,1984.494473,mixed,176,10,9,363136,1960.0,313136,20014.062877,15.5267828688271
2021-06-02,sim_anneal,179,11,9,405572,2210.0,350572,2212.224931,mixed,179,9,8,335882,1830.0,290882,21830.884833,17.183138875464774
2021-06-09,sim_anneal,195,12,10,405032,2310.0,345032,2641.155786,mixed,195,10,9,358480,1990.0,308480,23135.284715,11.49341286614391
2021-06-16,sim_anneal,206,13,11,455436,2530.0,390436,2579.209508,mixed,206,11,10,387361,2300.0,332361,23646.026783,14.947215415557839
2021-06-23,sim_anneal,202,12,10,422724,2280.0,362724,2556.535641,mixed,202,10,9,370153,2080.0,320153,23811.293236,12.436246818254936
2021-06-21,sim_anneal,200,13,11,451491,2440.0,386491,2573.861672,mixed,200,10,9,361440,2020.0,311440,24309.114044,19.94524807803478
2021-06-14,sim_anneal,207,12,11,450367,2490.0,390367,2703.803318,mixed,207,11,11,420195,2300.0,365195,24714.103302,6.6994251355006025
2021-06-07,sim_anneal,211,13,12,446321,2500.0,381321,3156.438062,mixed,211,11,10,393949,2180.0,338949,25036.558749,11.734155462100148
2021-06-19,sim_anneal,37,4,3,126892,730.0,106892,969.019268,mixed,37,3,2,90391,540.0,75391,31167.25037,28.76540680263531
2021-06-05,sim_anneal,40,4,3,128498,700.0,108498,1168.54298,mixed,40,3,3,112982,630.0,97982,33362.710007,12.07489610733241
2021-06-12,sim_anneal,48,6,4,163064,1020.0,133064,1376.943612,mixed,48,4,3,115597,760.0,95597,39476.555914,29.109429426482855
2021-06-26,sim_anneal,49,5,4,141743,920.0,116743,1156.237161,mixed,49,4,3,114051,760.0,94051,40135.09959,19.536767247765322
2021-06-25,sim_anneal,176,11,9,383129,2000.0,328129,1979.602086,mixed,176,9,8,313154,1860.0,268154,60485.838982,18.264083376617275
2021-06-04,sim_anneal,181,13,11,407810,2290.0,342810,2803.038147,mixed,181,9,8,316972,1860.0,271972,62180.542832,22.274588656482184
2021-06-18,sim_anneal,187,12,10,405996,2280.0,345996,2562.64878,mixed,187,10,8,345035,1990.0,295035,64338.067907,15.015172563276485
2021-06-11,sim_anneal,203,13,11,454295,2620.0,389295,2600.676598,mixed,203,10,10,371287,2050.0,321287,69601.412533,18.271827777105184


==> data/rq2/mixed_comparision_diff_120.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,rt,7,1,1,34557,190.0,29557,18.741527,mixed,7,1,1,26071,160.0,21071,3210.556943,24.556529791359203
2021-01-10,rt,9,2,2,46677,380.0,36677,18.966837,mixed,9,1,1,32837,160.0,27837,3434.533199,29.650577372153307
2021-01-24,rt,11,2,2,76602,410.0,66602,19.200937,mixed,11,1,1,37608,220.0,32608,3757.951949,50.904676118117024
2021-01-17,rt,12,2,2,51966,380.0,41966,19.36293,mixed,12,2,2,47691,380.0,37691,3816.611689,8.226532732940768
2021-01-12,rt,118,9,8,328520,1920.0,283520,36.80825,mixed,118,8,6,246065,1490.0,206065,12863.545502,25.098928527943503
2021-01-26,rt,127,10,9,370126,2140.0,320126,37.62161,mixed,127,8,7,276260,1640.0,236260,13431.432874,25.36055289279867
2021-01-07,rt,137,10,10,404327,2200.0,354327,40.035189,mixed,137,8,7,276000,1610.0,236000,15382.886281,31.738419645484967
2021-01-19,rt,149,10,10,403277,2200.0,353277,42.879691,mixed,149,10,8,307097,1930.0,257097,16088.791141,23.84961205325372
2021-01-05,rt,155,10,10,403360,2200.0,353360,44.150551,mixed,155,9,9,308083,1680.0,263083,16244.018473,23.62083498611662
2021-01-14,rt,154,10,10,385022,2140.0,335022,42.644628,mixed,154,9,8,311893,1740.0,266893,17278.104857,18.993460113967515
2021-01-21,rt,165,11,11,438557,2390.0,383557,45.891835,mixed,165,10,9,333571,1900.0,283571,19143.841432,23.938963464270323
2021-01-18,rt,159,11,11,429082,2330.0,374082,44.349728,mixed,159,10,8,310798,1840.0,260798,19960.947859,27.566758801347994
2021-01-20,rt,179,12,12,484376,2640.0,424376,48.109992,mixed,179,10,9,347981,1930.0,297981,21190.79276,28.158909607412422
2021-01-04,rt,174,11,10,440677,2390.0,385677,48.163063,mixed,174,9,8,330716,1770.0,285716,21463.617621,24.952743165629247
2021-01-25,rt,175,11,11,420203,2360.0,365203,48.099833,mixed,175,9,8,340287,1890.0,295287,21552.500837,19.018426807995183
2021-01-27,rt,182,11,11,444834,2420.0,389834,49.419388,mixed,182,10,10,350090,1840.0,300090,21967.305765,21.298731661698522
2021-01-13,rt,186,12,12,473965,2580.0,413965,49.905258,mixed,186,10,9,352004,1960.0,302004,22421.406563,25.732068823647317
2021-01-11,rt,180,12,12,483912,2640.0,423912,47.974713,mixed,180,10,8,351940,1960.0,301940,22472.484614,27.271900676155994
2021-01-06,rt,193,12,12,487812,2640.0,427812,51.857828,mixed,193,9,9,351103,1950.0,306103,22549.804398,28.024935835936795
2021-01-23,rt,27,3,2,112563,600.0,97563,21.658556,mixed,27,3,2,91147,540.0,76147,24298.461856,19.0257900020433
2021-01-09,rt,27,3,3,120875,660.0,105875,21.61326,mixed,27,3,2,86431,510.0,71431,24306.554256,28.495553257497416
2021-01-02,rt,28,6,6,235713,1290.0,205713,21.779381,mixed,28,3,2,84009,540.0,69009,24747.86405,64.35962377976607
2021-01-01,rt,79,5,5,202902,1100.0,177902,29.817053,mixed,79,4,4,139514,760.0,119514,28784.164566,31.24069747957142
2021-01-16,rt,36,3,3,121387,660.0,106387,22.819987,mixed,36,3,3,107307,600.0,92307,30446.48103,11.599265160190136
2021-01-08,rt,156,11,11,424305,2360.0,369305,44.825957,mixed,156,9,7,282444,1710.0,237444,53879.951087,33.433732810124795
2021-01-22,rt,160,10,10,405776,2200.0,355776,44.767432,mixed,160,8,7,285996,1580.0,245996,55272.804451,29.51874926067584
2021-01-15,rt,165,11,10,411865,2360.0,356865,45.844057,mixed,165,9,8,301205,1770.0,256205,56960.821322,26.86802714481687
2021-02-21,rt,20,2,2,79089,440.0,69089,25.324482,mixed,20,2,2,51904,380.0,41904,4203.663875,34.3726687655679
2021-02-14,rt,22,2,2,80942,440.0,70942,25.771928,mixed,22,2,2,61639,380.0,51639,4459.703256,23.84794050060537
2021-02-07,rt,28,4,4,143340,820.0,123340,26.90056,mixed,28,2,2,79003,440.0,69003,4978.380606,44.884191432956605
2021-02-16,rt,125,8,8,323801,1760.0,283801,46.555797,mixed,125,8,7,265485,1580.0,225485,13047.545518,18.00982702338782
2021-02-02,rt,150,11,10,411813,2360.0,356813,53.005746,mixed,150,10,9,313594,1870.0,263594,15621.072801,23.850388404445706
2021-02-23,rt,162,10,10,402139,2200.0,352139,55.604945,mixed,162,9,8,314153,1800.0,269153,17107.334727,21.87949937708106
2021-02-04,rt,156,11,10,411820,2360.0,356820,54.716802,mixed,156,9,8,307156,1770.0,262156,17116.975849,25.414987130299647
2021-02-09,rt,162,11,10,413557,2360.0,358557,56.309923,mixed,162,9,9,334170,1800.0,289170,17220.755915,19.196144666877842
2021-02-11,rt,158,11,10,412932,2360.0,357932,54.814501,mixed,158,10,10,360166,1990.0,310166,17521.142869,12.77837513198299
2021-02-18,rt,167,11,11,444021,2420.0,389021,57.159036,mixed,167,9,9,332754,1800.0,287754,18253.97568,25.05894991453107
2021-02-25,rt,167,11,11,444394,2420.0,389394,56.640768,mixed,167,9,9,335019,1830.0,290019,18352.706702,24.61216848112261
2021-02-01,rt,174,11,11,445917,2420.0,390917,58.380558,mixed,174,10,8,321627,1990.0,271627,20648.567645,27.87290011369829
2021-02-17,rt,185,11,11,440766,2390.0,385766,61.706218,mixed,185,10,9,379353,2080.0,329353,21142.060874,13.933243489742857
2021-02-10,rt,185,12,12,486417,2640.0,426417,61.358533,mixed,185,10,9,359105,2050.0,309105,21181.821097,26.173427326758727
2021-02-22,rt,180,11,11,445936,2420.0,390936,60.319987,mixed,180,9,8,334228,1860.0,289228,21272.669586,25.05023142334326
2021-02-15,rt,182,12,12,485262,2640.0,425262,60.949842,mixed,182,9,8,335451,1860.0,290451,21341.918962,30.87218863212038
2021-02-03,rt,188,11,11,445753,2420.0,390753,63.116073,mixed,188,10,9,349925,2020.0,299925,21457.155787,21.49800450025014
2021-02-24,rt,196,12,12,483267,2610.0,423267,64.439397,mixed,196,10,9,374053,2050.0,324053,22038.551733,22.599101531865408
2021-02-08,rt,198,12,12,486128,2640.0,426128,65.056416,mixed,198,11,10,374673,2240.0,319673,22551.957101,22.927089161702266
2021-02-27,rt,29,5,5,194675,1070.0,169675,27.121468,mixed,29,3,2,99842,540.0,84842,25043.73873,48.713496853730575
2021-02-06,rt,35,4,3,129290,820.0,109290,28.209117,mixed,35,4,3,105294,700.0,85294,29653.692881,18.559826746074716
2021-02-20,rt,36,3,3,116941,660.0,101941,28.210597,mixed,36,3,3,104705,600.0,89705,30279.905657,10.463396071523247
2021-02-13,rt,41,4,4,160470,880.0,140470,29.565428,mixed,41,3,3,110616,600.0,95616,33850.164274,31.067489250327164
2021-02-19,rt,182,11,11,445515,2420.0,390515,60.831969,mixed,182,9,8,320817,1770.0,275817,62634.96646,27.989629978788592
2021-02-12,rt,192,12,11,482013,2610.0,422013,63.893813,mixed,192,9,8,336178,1860.0,291178,66002.577882,30.2554080491605
2021-02-05,rt,200,13,13,524716,2860.0,459716,71.280457,mixed,200,10,9,347445,1990.0,297445,68680.707747,33.78418039472781
2021-02-26,rt,204,14,13,552923,3020.0,482923,65.91712,mixed,204,10,9,364629,1990.0,314629,70026.858356,34.054289656968514
2021-03-21,rt,16,2,2,52985,380.0,42985,19.684386,mixed,16,2,2,61758,380.0,51758,3699.869721,-16.55751627819194
2021-03-07,rt,23,3,3,121194,660.0,106194,20.811396,mixed,23,2,2,71923,380.0,61923,4292.817746,40.65465287060415
2021-03-14,rt,25,4,3,123608,790.0,103608,20.954319,mixed,25,3,2,77755,510.0,62755,4570.33304,37.09549543718853
2021-03-02,rt,158,11,11,440908,2390.0,385908,44.603963,mixed,158,10,9,317845,1840.0,267845,16521.34922,27.9112649350885
2021-03-25,rt,148,10,10,386034,2080.0,336034,43.089235,mixed,148,10,10,284350,1780.0,234350,17028.654398,26.34068501738189
2021-03-16,rt,167,10,10,405342,2200.0,355342,46.847913,mixed,167,10,9,329859,1900.0,279859,17746.690065,18.62205248900928
2021-03-09,rt,172,11,11,442618,2420.0,387618,46.972555,mixed,172,10,9,343549,1990.0,293549,18448.444189,22.382505908029046
2021-03-11,rt,168,11,11,446351,2420.0,391351,47.037301,mixed,168,10,9,339824,2080.0,289824,18840.171435,23.86619499004147
2021-03-18,rt,172,12,11,448217,2550.0,388217,48.14829,mixed,172,9,9,329481,1860.0,284481,18850.657317,26.49073997639536
2021-03-04,rt,177,12,11,448810,2580.0,388810,49.052458,mixed,177,10,9,340608,1960.0,290608,19866.546978,24.10864285555135
2021-03-03,rt,174,11,10,424418,2360.0,369418,48.003364,mixed,174,9,8,324059,1740.0,279059,20051.744152,23.646263824814216
2021-03-23,rt,196,12,11,485830,2640.0,425830,52.864929,mixed,196,11,9,373770,2240.0,318770,20060.064036,23.065681411193214
2021-03-01,rt,169,10,10,404866,2200.0,354866,47.075504,mixed,169,9,8,321607,1860.0,276607,20093.274199,20.564581861652993
2021-03-10,rt,201,12,12,486852,2640.0,426852,53.623111,mixed,201,10,9,362716,2020.0,312716,22669.312153,25.497687182141597
2021-03-24,rt,209,15,14,574563,3240.0,499563,54.618477,mixed,209,11,10,398857,2270.0,343857,22897.183354,30.58080663043043
2021-03-08,rt,202,14,13,524169,2960.0,454169,54.858366,mixed,202,10,10,378733,2110.0,328733,23181.745213,27.74601321329571
2021-03-15,rt,210,12,12,482755,2610.0,422755,56.976567,mixed,210,11,10,388157,2240.0,333157,24068.302101,19.595446965852243
2021-03-17,rt,232,14,14,566985,3080.0,496985,61.289482,mixed,232,11,10,407779,2210.0,352779,25065.794121,28.07940245332769
2021-03-22,rt,232,14,14,566879,3080.0,496879,60.665783,mixed,232,12,11,443976,2430.0,383976,25730.017479,21.68064084222559
2021-03-06,rt,38,4,4,143904,820.0,123904,22.947301,mixed,38,3,3,110708,600.0,95708,31746.90485,23.068156548810318
2021-03-27,rt,40,4,4,160547,880.0,140547,23.145522,mixed,40,5,3,119242,860.0,94242,33267.768435,25.727668533202117
2021-03-20,rt,48,6,5,208997,1260.0,178997,24.419089,mixed,48,4,3,125202,790.0,105202,39311.3338,40.09387694560209
2021-03-13,rt,54,5,5,202600,1100.0,177600,25.208369,mixed,54,4,3,140153,790.0,120153,43058.059914,30.822803553800593
2021-03-12,rt,197,12,11,486647,2640.0,426647,52.802506,mixed,197,10,9,346509,1900.0,296509,67672.910973,28.796643152017786
2021-03-05,rt,203,13,12,524254,2860.0,459254,55.428376,mixed,203,10,9,367318,2050.0,317318,69676.427073,29.935107791261487
2021-03-19,rt,208,13,13,526456,2860.0,461456,56.017359,mixed,208,10,9,357939,1990.0,307939,71356.383936,32.009702615223304
2021-03-26,rt,224,15,14,607253,3300.0,532253,58.829275,mixed,224,12,10,405344,2340.0,345344,76753.130522,33.24956813716853
2021-04-18,rt,16,2,2,74991,410.0,64991,18.917966,mixed,16,2,2,52211,380.0,42211,3701.895295,30.376978570761825
2021-04-25,rt,17,3,3,99059,540.0,84059,19.008682,mixed,17,2,2,57718,380.0,47718,3865.5863,41.73371425110288
2021-04-11,rt,17,2,2,69663,380.0,59663,19.185203,mixed,17,2,2,53490,350.0,43490,3896.551819,23.21605443348693
2021-04-27,rt,167,11,11,440336,2420.0,385336,40.305118,mixed,167,10,9,335821,1900.0,285821,25431.409086,23.735283964972204
2021-04-20,rt,169,12,12,486038,2640.0,426038,40.031042,mixed,169,10,8,338814,1960.0,288814,25507.963972,30.290635711611028
2021-04-06,rt,170,11,11,442288,2390.0,387288,40.316139,mixed,170,10,10,347483,1840.0,297483,25812.133607,21.435128242231308
2021-04-13,rt,187,13,13,523812,2860.0,458812,43.660894,mixed,187,11,10,370371,2120.0,315371,26263.445218,29.293143341504205
2021-04-08,rt,181,13,13,524749,2860.0,459749,41.822923,mixed,181,12,10,383562,2280.0,323562,26355.803828,26.90562535612264
2021-04-01,rt,180,12,11,452573,2580.0,392573,42.839519,mixed,180,10,10,365576,1960.0,315576,26358.129654,19.22275522401911
2021-04-15,rt,187,12,12,486715,2640.0,426715,43.480643,mixed,187,12,11,409726,2280.0,349726,26516.252728,15.818086559896448
2021-04-19,rt,195,13,13,526965,2860.0,461965,44.856797,mixed,195,10,10,375150,2050.0,325150,27514.121467,28.80931371153682
2021-04-22,rt,212,15,14,559905,3120.0,484905,48.346131,mixed,212,13,12,427241,2500.0,362241,27579.210961,23.69401952116877
2021-04-21,rt,215,14,13,534797,3020.0,464797,48.035397,mixed,215,12,11,429459,2460.0,369459,27608.200584,19.696819540872518
2021-04-05,rt,204,14,14,558558,3020.0,488558,46.111314,mixed,204,11,11,399829,2180.0,344829,27673.38724,28.417639707962287
2021-04-07,rt,212,13,13,527473,2860.0,462473,47.813461,mixed,212,11,10,395291,2270.0,340291,27733.268895,25.059481717547627
2021-04-12,rt,212,14,13,530865,2990.0,460865,48.435815,mixed,212,10,10,395763,2200.0,345763,27751.381498,25.449408041592495
2021-04-26,rt,217,14,14,566355,3080.0,496355,49.378548,mixed,217,11,10,415193,2270.0,360193,27924.721375,26.69032673852972
2021-04-14,rt,234,14,14,568413,3080.0,498413,51.553282,mixed,234,13,11,444225,2680.0,379225,28212.966088,21.84819840503296
2021-04-17,rt,41,4,4,161943,880.0,141943,21.994091,mixed,41,3,2,109214,600.0,94214,36098.841832,32.560221806438065
2021-04-03,rt,43,5,5,201126,1100.0,176126,21.967546,mixed,43,4,3,117270,700.0,97270,37845.053076,41.69326690731184
2021-04-24,rt,51,4,4,162093,880.0,142093,23.117926,mixed,51,4,3,132093,700.0,112093,43051.833985,18.50789361662749
2021-04-10,rt,51,5,5,190549,1040.0,165549,23.220384,mixed,51,4,4,122703,790.0,102703,43097.659772,35.60553978241817
2021-04-02,rt,200,13,13,524500,2860.0,459500,45.335594,mixed,200,12,10,376002,2220.0,316002,70748.868014,28.312297426120114
2021-04-23,rt,203,13,13,523161,2830.0,458161,47.143214,mixed,203,11,10,369640,2210.0,314640,71725.061069,29.344886182265114
2021-04-09,rt,205,14,14,560382,3050.0,490382,47.199564,mixed,205,11,10,365961,2210.0,310961,72459.103973,34.694369198154114
2021-04-16,rt,217,13,13,527311,2860.0,462311,48.929341,mixed,217,11,10,381002,2180.0,326002,76503.703492,27.746244626036628
2021-05-16,rt,14,2,2,80309,440.0,70309,18.681764,mixed,14,2,1,45864,350.0,35864,3413.674223,42.890585114993335
2021-05-23,rt,15,2,2,78978,440.0,68978,18.85951,mixed,15,1,1,39070,220.0,34070,3522.19091,50.53052748866773
2021-05-02,rt,15,3,3,101750,600.0,86750,18.901556,mixed,15,2,2,46355,380.0,36355,3534.601866,54.44226044226044
2021-05-09,rt,24,3,3,86544,600.0,71544,19.892366,mixed,24,2,2,78922,440.0,68922,4360.60153,8.807080791273803
2021-05-27,rt,141,10,10,397111,2170.0,347111,35.910469,mixed,141,9,8,306719,1800.0,261719,14612.171315,22.762401444432413
2021-05-25,rt,167,12,11,450172,2550.0,390172,40.082091,mixed,167,11,9,339583,2090.0,284583,16848.109939,24.565943683747545
2021-05-11,rt,166,11,11,438309,2390.0,383309,40.052586,mixed,166,10,9,340138,1900.0,290138,17290.264505,22.397669224223094
2021-05-18,rt,167,12,12,475723,2580.0,415723,40.137743,mixed,167,11,9,348741,2180.0,293741,17409.696398,26.69242395259426
2021-05-04,rt,170,11,11,445664,2420.0,390664,40.684834,mixed,170,10,9,340809,1990.0,290809,17670.348017,23.52781467652761
2021-05-06,rt,175,12,12,484277,2640.0,424277,41.291548,mixed,175,11,9,365902,2090.0,310902,18381.79999,24.443655180815938
2021-05-13,rt,190,12,12,485429,2640.0,425429,44.191622,mixed,190,11,10,384078,2120.0,329078,19961.776993,20.878645486775614
2021-05-20,rt,195,12,12,480830,2610.0,420830,44.78819,mixed,195,11,10,375752,2180.0,320752,20630.696917,21.853461722438283
2021-05-26,rt,196,13,13,527290,2860.0,462290,45.737298,mixed,196,11,10,385924,2240.0,330924,22147.660911,26.809914847617062
2021-05-05,rt,212,15,13,564238,3180.0,489238,48.653039,mixed,212,12,10,418660,2460.0,358660,23722.802074,25.80081454988852
2021-05-19,rt,215,14,14,567417,3080.0,497417,48.705319,mixed,215,11,10,424229,2330.0,369229,23873.649594,25.235056404725274
2021-05-12,rt,218,13,13,528074,2860.0,463074,48.996791,mixed,218,11,11,423577,2360.0,368577,24283.178769,19.788325121100453
2021-05-24,rt,215,14,14,567298,3080.0,497298,49.610398,mixed,215,12,12,408195,2490.0,348195,24756.56442,28.0457537308434
2021-05-03,rt,217,14,14,566779,3080.0,496779,49.349999,mixed,217,11,10,405688,2240.0,350688,24884.326164,28.422189248366646
2021-05-10,rt,217,14,13,535669,3020.0,465669,48.577721,mixed,217,12,10,419608,2400.0,359608,24913.808778,21.666551545824007
2021-05-17,rt,220,14,14,568337,3080.0,498337,49.631007,mixed,220,11,11,421133,2330.0,366133,25070.415344,25.900829965319872
2021-05-22,rt,43,4,4,159848,880.0,139848,22.097776,mixed,43,4,3,118987,730.0,98987,35552.322008,25.562409288824384
2021-05-08,rt,44,4,4,161331,880.0,141331,22.173651,mixed,44,4,3,113095,700.0,93095,36237.834402,29.89877952780309
2021-05-01,rt,47,5,5,197609,1070.0,172609,22.705194,mixed,47,4,3,123343,760.0,103343,38574.520374,37.58229635289891
2021-05-15,rt,47,5,5,201547,1100.0,176547,23.054296,mixed,47,4,3,119280,760.0,99280,38589.009511,40.81777451413318
2021-05-21,rt,188,12,12,486588,2640.0,426588,43.661715,mixed,188,9,8,339231,1860.0,294231,64646.748545,30.28373079484081
2021-05-14,rt,192,12,12,485779,2640.0,425779,44.162755,mixed,192,10,10,371388,1990.0,321388,66035.697519,23.54795081714113
2021-05-07,rt,193,12,12,485301,2640.0,425301,44.908855,mixed,193,11,9,341742,2180.0,286742,66303.672053,29.581435026921437
2021-06-13,rt,19,3,3,116051,630.0,101051,18.772684,mixed,19,2,2,60479,350.0,50479,3937.528277,47.88584329303496
2021-06-27,rt,20,4,3,125307,820.0,105307,18.692694,mixed,20,2,2,75607,410.0,65607,4113.836007,39.66258868219653
2021-06-06,rt,23,3,3,119426,660.0,104426,19.320632,mixed,23,2,2,75833,410.0,65833,4259.592048,36.50210171989349
2021-06-20,rt,25,4,3,123596,790.0,103596,19.313765,mixed,25,2,2,76514,410.0,66514,4465.424509,38.09346580795495
2021-06-01,rt,155,10,10,403511,2200.0,353511,37.059656,mixed,155,9,9,328081,1770.0,283081,15833.924513,18.693418518949915
2021-06-08,rt,162,11,11,443074,2420.0,388074,38.607201,mixed,162,11,9,345132,2060.0,290132,16640.76739,22.10511111010802
2021-06-22,rt,165,12,12,483275,2640.0,423275,38.81337,mixed,165,10,8,348304,1930.0,298304,16740.133029,27.928405152345974
2021-06-03,rt,156,11,11,443531,2420.0,388531,37.767919,mixed,156,10,9,326883,1930.0,276883,17064.502463,26.299852772410496
2021-06-15,rt,174,11,11,444930,2420.0,389930,40.34997,mixed,174,11,10,354288,2150.0,299288,18299.828965,20.372193378733733
2021-06-17,rt,172,12,12,486628,2640.0,426628,40.328842,mixed,172,11,10,369901,2180.0,314901,18483.578025,23.986905808954685
2021-06-10,rt,174,11,11,445512,2420.0,390512,40.818519,mixed,174,10,9,355386,1990.0,305386,18962.864614,20.229758120993374
2021-06-24,rt,176,13,13,523253,2860.0,458253,40.311415,mixed,176,12,10,377305,2310.0,317305,18991.669546,27.892434443758564
2021-06-02,rt,179,13,11,495425,2800.0,430425,41.215372,mixed,179,11,9,352545,2150.0,297545,20483.89175,28.839884947267496
2021-06-09,rt,195,13,13,527644,2860.0,462644,44.684524,mixed,195,10,9,373604,2110.0,323604,22051.32695,29.193926207821942
2021-06-23,rt,202,13,13,526260,2860.0,461260,45.951956,mixed,202,11,10,380387,2210.0,325387,22480.372073,27.71880819366853
2021-06-16,rt,206,15,15,607560,3300.0,532560,46.255791,mixed,206,11,10,394097,2180.0,339097,22676.620849,35.13447231549147
2021-06-21,rt,200,13,13,523120,2860.0,458120,45.27817,mixed,200,10,9,382505,2110.0,332505,22869.528958,26.88006575929041
2021-06-14,rt,207,14,13,560055,3050.0,490055,45.780877,mixed,207,11,10,411639,2270.0,356639,23628.017984,26.50025443929614
2021-06-07,rt,211,14,13,534707,3020.0,464707,46.58523,mixed,211,11,10,398143,2240.0,343143,23995.020927,25.53996861832742
2021-06-19,rt,37,4,4,156276,850.0,136276,20.912826,mixed,37,3,2,105580,570.0,90580,31018.080745,32.44004197701503
2021-06-05,rt,40,5,5,167837,1040.0,142837,21.075189,mixed,40,3,3,112103,630.0,97103,33179.898147,33.20721890882225
2021-06-12,rt,48,4,4,160828,880.0,140828,21.951793,mixed,48,4,3,118220,760.0,98220,39393.887894,26.49289924639988
2021-06-26,rt,49,6,6,239888,1320.0,209888,22.368477,mixed,49,4,3,123104,730.0,103104,40059.237108,48.682718602014276
2021-06-25,rt,176,12,11,450159,2580.0,390159,41.075607,mixed,176,10,8,327894,1930.0,277894,60595.567415,27.160403324158796
2021-06-04,rt,181,12,12,478152,2610.0,418152,42.095974,mixed,181,9,8,329514,1800.0,284514,62129.975711,31.08593083370978
2021-06-18,rt,187,13,13,520722,2860.0,455722,42.404878,mixed,187,10,9,341299,1990.0,291299,64370.10792,34.45658143884837
2021-06-11,rt,203,13,13,527498,2860.0,462498,45.957007,mixed,203,10,10,373183,2050.0,323183,69635.011874,29.254139352187117


==> data/rq2/mixed_comparision_diff_180.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,rt,7,1,1,38157,220.0,33157,17.383858,mixed,7,1,1,24271,160.0,19271,2604.249436,36.39174987551432
2021-01-10,rt,9,1,1,40570,220.0,35570,17.641092,mixed,9,1,1,29443,160.0,24443,2816.18559,27.426669953167366
2021-01-24,rt,11,2,2,77701,440.0,67701,17.886307,mixed,11,1,1,34911,190.0,29911,3126.986549,55.070076318194104
2021-01-17,rt,12,2,2,80286,440.0,70286,17.981434,mixed,12,1,1,35889,190.0,30889,3223.151612,55.29855765637845
2021-01-12,rt,118,9,8,355308,1950.0,310308,32.467872,mixed,118,7,6,232624,1300.0,197624,11668.441709,34.528915757596224
2021-01-26,rt,127,9,9,364533,1980.0,319533,33.958073,mixed,127,8,7,269348,1640.0,229348,12817.244509,26.111490592072595
2021-01-07,rt,137,9,9,364580,1980.0,319580,35.465195,mixed,137,8,7,273140,1550.0,233140,14829.713487,25.080915025508805
2021-01-19,rt,149,10,9,372863,2140.0,322863,37.481645,mixed,149,9,8,294526,1770.0,249526,15218.825826,21.009593335890127
2021-01-05,rt,155,11,11,434847,2360.0,379847,38.501016,mixed,155,10,9,315369,1930.0,265369,15663.320891,27.475870823531036
2021-01-14,rt,154,11,10,435081,2360.0,380081,38.357041,mixed,154,10,9,306793,1870.0,256793,16207.807239,29.486003755622516
2021-01-21,rt,165,12,11,453162,2580.0,393162,40.325198,mixed,165,9,9,337016,1830.0,292016,16692.29177,25.63012785714601
2021-01-18,rt,159,10,10,405422,2200.0,355422,39.509603,mixed,159,8,8,283727,1640.0,243727,18312.496957,30.01687130940107
2021-01-20,rt,179,12,12,486396,2640.0,426396,42.459157,mixed,179,10,9,336780,1930.0,286780,19800.710163,30.76012138257716
2021-01-04,rt,174,11,10,413386,2360.0,358386,42.146843,mixed,174,8,8,312821,1730.0,272821,19990.049778,24.32714218672137
2021-01-27,rt,182,11,11,433420,2360.0,378420,43.633781,mixed,182,9,8,340246,1860.0,295246,19997.013324,21.497392829126483
2021-01-25,rt,175,11,11,447022,2420.0,392022,42.265648,mixed,175,9,8,317805,1800.0,272805,20347.336763,28.90618358827977
2021-01-13,rt,186,11,11,446153,2420.0,391153,44.240992,mixed,186,11,10,355352,2150.0,300352,20499.992661,20.351986874457864
2021-01-11,rt,180,12,12,484606,2640.0,424606,43.375065,mixed,180,10,8,328003,2050.0,278003,20965.241003,32.31553055471868
2021-01-06,rt,193,11,11,446365,2420.0,391365,45.301401,mixed,193,10,9,354819,2080.0,304819,21384.975893,20.509224513570732
2021-01-09,rt,27,3,3,121394,660.0,106394,19.900391,mixed,27,3,2,84097,570.0,69097,23421.714315,30.723923752409508
2021-01-23,rt,27,3,2,115854,630.0,100854,19.568794,mixed,27,3,2,75037,540.0,60037,23458.944643,35.23141194952267
2021-01-02,rt,28,5,5,197131,1070.0,172131,20.026739,mixed,28,3,2,75397,540.0,60397,24126.254331,61.75284455514353
2021-01-01,rt,79,5,5,203241,1100.0,178241,26.6765,mixed,79,4,4,133174,760.0,113174,28398.177997,34.47483529405976
2021-01-16,rt,36,3,3,120756,660.0,105756,20.875249,mixed,36,3,3,84626,600.0,69626,30275.983973,29.919838351717512
2021-01-08,rt,156,9,9,365150,1980.0,320150,39.159193,mixed,156,8,7,274885,1610.0,234885,53769.265065,24.7199780911954
2021-01-22,rt,160,10,10,405210,2200.0,355210,40.181219,mixed,160,8,7,282715,1580.0,242715,55007.636102,30.230004195355495
2021-01-15,rt,165,10,10,372208,2140.0,322208,40.529036,mixed,165,9,8,296928,1860.0,251928,56639.33408,20.225250397627132
2021-02-21,rt,20,2,2,68669,380.0,58669,20.659681,mixed,20,2,2,47190,350.0,37190,4085.84835,31.27903420757547
2021-02-14,rt,22,3,3,109255,600.0,94255,20.650683,mixed,22,2,2,54995,380.0,44995,4219.464255,49.66363095510503
2021-02-07,rt,28,3,3,121409,660.0,106409,21.794153,mixed,28,2,2,75147,410.0,65147,4975.843611,38.10425915706414
2021-02-16,rt,125,8,8,323999,1760.0,283999,39.561757,mixed,125,7,7,253047,1390.0,218047,12718.305423,21.898833021089573
2021-02-02,rt,150,10,10,403245,2200.0,353245,44.942722,mixed,150,9,8,300133,1740.0,255133,15230.473269,25.570558841399148
2021-02-23,rt,162,11,11,445244,2420.0,390244,47.586317,mixed,162,9,8,319011,1800.0,274011,16742.27087,28.351420793991608
2021-02-04,rt,156,10,10,405855,2200.0,355855,46.5193,mixed,156,9,8,302072,1770.0,257072,16990.414963,25.571447930911287
2021-02-09,rt,162,11,10,445467,2420.0,390467,47.620794,mixed,162,10,9,314523,1870.0,264523,17063.819193,29.3947699829617
2021-02-11,rt,158,10,10,404693,2200.0,354693,45.771996,mixed,158,9,8,313433,1740.0,268433,17367.427164,22.55042711388633
2021-02-18,rt,167,10,10,405629,2200.0,355629,49.338376,mixed,167,9,8,335491,1860.0,290491,17970.89703,17.2911700100338
2021-02-25,rt,167,11,10,433193,2360.0,378193,49.180293,mixed,167,9,8,336058,1890.0,291058,18529.556447,22.42303084306533
2021-02-01,rt,174,11,11,444922,2420.0,389922,50.758802,mixed,174,9,8,320813,1830.0,275813,20829.456128,27.894552303549837
2021-02-22,rt,180,11,11,445977,2420.0,390977,51.215009,mixed,180,9,9,327312,1860.0,282312,21251.088416,26.607874397110166
2021-02-03,rt,188,11,11,446521,2420.0,391521,54.005015,mixed,188,10,9,357240,2080.0,307240,21578.218681,19.994804275722753
2021-02-17,rt,185,11,11,444161,2420.0,389161,53.738374,mixed,185,10,9,351610,2080.0,301610,21617.779496,20.83726396509374
2021-02-15,rt,182,12,12,486108,2640.0,426108,52.207341,mixed,182,9,8,335847,1860.0,290847,21625.844205,30.91103211631983
2021-02-10,rt,185,12,12,463773,2580.0,403773,53.34403,mixed,185,10,9,345137,2020.0,295137,21772.122199,25.58061810411559
2021-02-24,rt,196,12,12,487006,2640.0,427006,54.966729,mixed,196,10,9,362403,1960.0,312403,22432.272333,25.585516400208622
2021-02-08,rt,198,12,12,486712,2640.0,426712,56.659347,mixed,198,10,9,378437,2080.0,328437,22743.630995,22.246215421029273
2021-02-27,rt,29,3,3,120927,660.0,105927,21.875745,mixed,29,3,2,77158,540.0,62158,25012.525903,36.19456366237482
2021-02-06,rt,35,3,3,121465,660.0,106465,22.769055,mixed,35,4,2,93070,760.0,73070,29486.806042,23.37710451570411
2021-02-20,rt,36,3,2,119712,660.0,104712,22.861651,mixed,36,3,2,90181,540.0,75181,30286.698539,24.668370756482226
2021-02-13,rt,41,6,6,242073,1320.0,212073,23.749105,mixed,41,3,3,97269,570.0,82269,33962.839827,59.81831926732845
2021-02-19,rt,182,11,11,423117,2360.0,368117,52.379117,mixed,182,9,9,324737,1800.0,279737,62698.250628,23.25125201776341
2021-02-12,rt,192,12,11,483804,2610.0,423804,54.710095,mixed,192,9,8,320272,1770.0,275272,66128.688242,33.80129143206753
2021-02-05,rt,200,12,12,485696,2640.0,425696,56.83094,mixed,200,10,9,353000,2020.0,303000,68763.200604,27.32079325339307
2021-02-26,rt,204,13,13,516608,2800.0,451608,57.734048,mixed,204,11,10,352484,2060.0,297484,70060.166481,31.769542864222004
2021-03-21,rt,16,2,2,54785,380.0,44785,19.616829,mixed,16,2,2,49388,380.0,39388,3814.240117,9.85123665236835
2021-03-07,rt,23,3,3,119944,660.0,104944,20.632782,mixed,23,2,2,62499,320.0,52499,4420.569419,47.89318348562663
2021-03-14,rt,25,4,3,127158,820.0,107158,21.022478,mixed,25,2,2,81043,440.0,71043,4665.164423,36.2659054090187
2021-03-02,rt,158,10,10,402386,2200.0,352386,46.51369,mixed,158,9,9,320820,1830.0,275820,15962.662973,20.27058595477974
2021-03-25,rt,148,9,9,363786,1980.0,318786,44.892054,mixed,148,9,9,279662,1590.0,234662,16413.725998,23.12458423358788
2021-03-16,rt,167,11,11,444301,2420.0,389301,48.070084,mixed,167,9,8,321820,1770.0,276820,17149.744895,27.567122288718682
2021-03-09,rt,172,11,11,444904,2420.0,389904,49.28413,mixed,172,9,9,331123,1890.0,286123,17566.653373,25.574281193246183
2021-03-11,rt,168,11,11,444561,2420.0,389561,48.229519,mixed,168,9,9,325984,1770.0,280984,18167.247255,26.672830050319305
2021-03-18,rt,172,11,11,445068,2420.0,390068,49.272909,mixed,172,9,9,323903,1800.0,278903,19181.43949,27.223929826453485
2021-03-04,rt,177,11,11,443995,2420.0,388995,50.690185,mixed,177,10,9,342565,1930.0,292565,19487.381946,22.844851856439824
2021-03-03,rt,174,11,11,412307,2360.0,357307,50.392721,mixed,174,9,8,319261,1830.0,274261,19956.00518,22.567164758299036
2021-03-01,rt,169,10,10,405784,2200.0,355784,49.059023,mixed,169,8,8,297015,1700.0,257015,20200.691374,26.804654693137234
2021-03-23,rt,196,13,12,526956,2860.0,461956,55.682239,mixed,196,10,10,362859,1990.0,312859,20290.076521,31.140550634208548
2021-03-10,rt,201,12,12,486107,2640.0,426107,56.665717,mixed,201,11,10,376648,2120.0,321648,22507.603329,22.517470433464236
2021-03-24,rt,209,14,13,535779,3020.0,465779,58.257137,mixed,209,11,10,399684,2210.0,344684,23020.970494,25.401331519152485
2021-03-08,rt,202,13,13,521575,2830.0,456575,57.345761,mixed,202,10,10,377136,2020.0,327136,23254.534528,27.692853376791447
2021-03-15,rt,210,12,12,486950,2640.0,426950,59.155611,mixed,210,10,10,381195,2110.0,331195,24121.185432,21.717835506725535
2021-03-17,rt,232,13,13,526753,2860.0,461753,64.91103,mixed,232,12,10,408475,2430.0,348475,24793.828037,22.454167323204615
2021-03-22,rt,232,14,14,569231,3080.0,499231,64.564735,mixed,232,13,11,432780,2350.0,367780,25837.112292,23.971111903603283
2021-03-06,rt,38,3,3,121373,660.0,106373,23.17033,mixed,38,3,3,98191,600.0,83191,31766.333662,19.099799790727758
2021-03-27,rt,40,5,4,169644,1040.0,144644,23.220716,mixed,40,4,3,118331,730.0,98331,33101.137515,30.24745938553677
2021-03-20,rt,48,5,5,197540,1070.0,172540,24.648614,mixed,48,4,3,125748,820.0,105748,39292.320857,36.34301913536499
2021-03-13,rt,54,5,5,202668,1100.0,177668,25.459151,mixed,54,3,3,119521,660.0,104521,43267.760769,41.02621035387925
2021-03-12,rt,197,12,11,484427,2640.0,424427,56.216168,mixed,197,10,9,340668,2080.0,290668,67829.194508,29.67609154733324
2021-03-05,rt,203,12,12,482870,2610.0,422870,57.965386,mixed,203,10,8,366449,2020.0,316449,69875.959014,24.110216000165675
2021-03-19,rt,208,12,12,487756,2640.0,427756,58.726747,mixed,208,9,9,349026,1950.0,304026,71363.085987,28.44249993849384
2021-03-26,rt,224,14,14,567125,3080.0,497125,62.288497,mixed,224,11,10,393201,2240.0,338201,76917.925836,30.667665858496804
2021-04-18,rt,16,2,2,80892,440.0,70892,18.182211,mixed,16,2,2,46842,350.0,36842,3811.125147,42.09316125203976
2021-04-11,rt,17,2,2,69113,380.0,59113,18.250234,mixed,17,2,2,54601,350.0,44601,3947.777787,20.997496852979904
2021-04-25,rt,17,3,3,106259,570.0,91259,18.261531,mixed,17,2,2,65877,380.0,55877,3965.038753,38.00336912637988
2021-04-27,rt,167,11,11,429637,2360.0,374637,41.220544,mixed,167,10,9,321551,1810.0,271551,17031.841578,25.157516694325675
2021-04-20,rt,169,11,11,445645,2420.0,390645,41.518903,mixed,169,10,8,332609,1990.0,282609,17224.933394,25.364583917692332
2021-04-06,rt,170,10,10,404371,2200.0,354371,40.708719,mixed,170,11,9,348918,1970.0,293918,17265.375563,13.713396855857615
2021-04-13,rt,187,12,11,451642,2580.0,391642,44.904208,mixed,187,12,10,372041,2400.0,312041,18697.855755,17.624800173588817
2021-04-01,rt,180,11,11,445590,2420.0,390590,42.78012,mixed,180,10,9,359106,1990.0,309106,19145.012941,19.408873628223255
2021-04-08,rt,181,12,12,483030,2640.0,423030,43.69676,mixed,181,11,10,368750,2150.0,313750,19180.570286,23.658985984307392
2021-04-15,rt,187,12,12,476104,2580.0,416104,44.721369,mixed,187,11,10,372200,2180.0,317200,19352.049712,21.823803202661605
2021-04-22,rt,212,14,13,532310,3020.0,462310,49.035143,mixed,212,12,11,418138,2310.0,358138,22472.871902,21.448404125415642
2021-04-19,rt,195,12,12,485807,2640.0,425807,47.28718,mixed,195,10,9,373556,2050.0,323556,23081.790696,23.10608945527751
2021-04-05,rt,204,12,12,486499,2640.0,426499,47.451971,mixed,204,11,10,384128,2300.0,329128,23801.153558,21.042386520835603
2021-04-07,rt,212,13,13,505388,2800.0,440388,49.963748,mixed,212,11,10,383769,2210.0,328769,23844.659329,24.06448115111558
2021-04-21,rt,215,14,14,565631,3080.0,495631,49.504687,mixed,215,11,10,402869,2300.0,347869,24006.37476,28.77529696922552
2021-04-12,rt,212,13,13,527776,2860.0,462776,50.002156,mixed,212,10,10,395693,2200.0,345693,24442.267334,25.026336930819134
2021-04-26,rt,217,13,13,527273,2860.0,462273,50.190333,mixed,217,11,10,404286,2300.0,349286,24869.132524,23.325108624943816
2021-04-14,rt,234,14,14,567839,3080.0,497839,54.498701,mixed,234,12,10,422332,2490.0,362332,25424.288732,25.624692914717023
2021-04-17,rt,41,5,5,201879,1100.0,176879,21.112902,mixed,41,3,2,103636,570.0,88636,33848.543296,48.66429891172435
2021-04-03,rt,43,5,4,176778,1040.0,151778,21.662082,mixed,43,4,3,100716,760.0,80716,35474.187138,43.026847232121646
2021-04-10,rt,51,4,4,161858,880.0,141858,22.355831,mixed,51,4,4,123065,790.0,103065,41416.848165,23.967304674467744
2021-04-24,rt,51,5,5,202159,1100.0,177159,22.660848,mixed,51,4,3,137803,700.0,117803,41536.766969,31.83434821106159
2021-04-02,rt,200,13,13,512070,2800.0,447070,47.639402,mixed,200,10,9,362160,2080.0,312160,68747.294351,29.27529439334466
2021-04-23,rt,203,12,12,486716,2640.0,426716,47.764366,mixed,203,11,10,367412,2120.0,312412,69736.800413,24.512035766237396
2021-04-09,rt,205,13,13,525196,2860.0,460196,49.195326,mixed,205,11,9,369001,2210.0,314001,70372.175029,29.74032551656905
2021-04-16,rt,217,13,13,528138,2860.0,463138,51.123302,mixed,217,11,10,379818,2180.0,324818,74493.402464,28.083569067175624
2021-05-16,rt,14,3,2,89033,600.0,74033,18.804056,mixed,14,2,1,46550,380.0,36550,3465.945135,47.71601541001651
2021-05-02,rt,15,2,2,81311,440.0,71311,18.936024,mixed,15,2,2,44063,380.0,34063,3624.474884,45.80930009469814
2021-05-23,rt,15,2,2,80778,440.0,70778,18.870407,mixed,15,1,1,35470,190.0,30470,3680.098462,56.089529327292084
2021-05-09,rt,24,3,3,104938,600.0,89938,19.751133,mixed,24,2,2,75482,410.0,65482,4529.975657,28.069907945644093
2021-05-27,rt,141,10,10,402452,2200.0,352452,37.091821,mixed,141,9,8,301319,1770.0,256319,14782.112106,25.129207955234413
2021-05-11,rt,166,10,10,404598,2200.0,354598,42.259588,mixed,166,10,9,324949,1960.0,274949,16623.86923,19.685959891052352
2021-05-25,rt,167,12,12,485293,2640.0,425293,41.945329,mixed,167,11,9,352394,2090.0,297394,16720.041265,27.38531155405085
2021-05-18,rt,167,11,11,445087,2420.0,390087,41.300264,mixed,167,10,8,330751,1990.0,280751,16977.869534,25.688460907642774
2021-05-04,rt,170,11,11,444731,2420.0,389731,43.23437,mixed,170,10,9,328997,1870.0,278997,17166.492089,26.023371431269688
2021-05-06,rt,175,11,11,445110,2420.0,390110,42.345648,mixed,175,10,9,340567,1960.0,290567,18257.119892,23.487003212688997
2021-05-13,rt,190,12,12,486973,2640.0,426973,46.534351,mixed,190,11,10,376031,2150.0,321031,19797.598902,22.78196121756237
2021-05-20,rt,195,13,13,523660,2860.0,458660,47.739307,mixed,195,11,10,383106,2180.0,328106,20074.505824,26.840698162930146
2021-05-26,rt,196,11,11,445813,2420.0,390813,46.529891,mixed,196,10,9,360773,2020.0,310773,21927.233489,19.075262497953176
2021-05-05,rt,212,12,12,486885,2640.0,426885,49.931161,mixed,212,12,10,402511,2400.0,342511,23062.24391,17.329348819536442
2021-05-19,rt,215,13,13,527936,2860.0,462936,51.617301,mixed,215,10,10,390972,2170.0,340972,23550.349219,25.943296157109952
2021-05-12,rt,218,13,13,523618,2830.0,458618,52.15424,mixed,218,11,11,396543,2240.0,341543,23958.460416,24.268646226829482
2021-05-24,rt,215,14,14,566405,3080.0,496405,51.501393,mixed,215,12,11,422580,2430.0,362580,24433.830638,25.39260776299644
2021-05-10,rt,217,14,13,533937,3020.0,463937,51.057128,mixed,217,12,12,421739,2430.0,361739,24826.632797,21.013340525193048
2021-05-17,rt,220,13,13,527473,2860.0,462473,51.80673,mixed,220,11,10,414289,2270.0,359289,24894.140965,21.45778077740472
2021-05-03,rt,217,13,12,501146,2800.0,436146,52.89976,mixed,217,12,10,405427,2400.0,345427,24908.984219,19.1000227478619
2021-05-22,rt,43,4,3,151452,820.0,131452,22.332133,mixed,43,4,3,114706,730.0,94706,35645.376059,24.262472598579087
2021-05-08,rt,44,5,5,203106,1100.0,178106,22.233641,mixed,44,5,3,126603,920.0,101603,36339.133399,37.66653865469262
2021-05-01,rt,47,6,6,241255,1320.0,211255,22.708981,mixed,47,4,3,120304,790.0,100304,38638.793205,50.13409048517129
2021-05-15,rt,47,5,5,202145,1100.0,177145,22.791202,mixed,47,4,3,114840,760.0,94840,38671.281475,43.18929481312919
2021-05-21,rt,188,11,10,446411,2420.0,391411,45.267405,mixed,188,10,9,346429,1930.0,296429,64804.801323,22.396849539997895
2021-05-14,rt,192,11,11,444489,2420.0,389489,45.589216,mixed,192,10,9,341669,1930.0,291669,66164.428756,23.132180998854864
2021-05-07,rt,193,12,12,485435,2640.0,425435,47.487531,mixed,193,11,9,347211,2180.0,292211,66407.666542,28.474255049594692
2021-06-13,rt,19,2,2,80856,440.0,70856,19.154404,mixed,19,2,2,65777,380.0,55777,3998.036494,18.649203522311268
2021-06-27,rt,20,3,2,86470,600.0,71470,19.295997,mixed,20,2,2,55507,380.0,45507,4053.688748,35.807794610847694
2021-06-06,rt,23,4,4,160433,880.0,140433,19.769279,mixed,23,2,2,75747,410.0,65747,4317.494201,52.78589816309612
2021-06-20,rt,25,3,2,87342,600.0,72342,19.988946,mixed,25,2,2,80017,440.0,70017,4542.064347,8.38657232488379
2021-06-01,rt,155,10,10,404426,2200.0,354426,39.452531,mixed,155,9,8,320307,1860.0,275307,15416.444769,20.799602399450084
2021-06-03,rt,156,10,10,405007,2200.0,355007,39.258321,mixed,156,11,9,337935,2120.0,282935,16729.771907,16.56070141997546
2021-06-08,rt,162,11,10,440978,2390.0,385978,40.600913,mixed,162,10,8,331061,2020.0,281061,16991.616271,24.92573325653434
2021-06-22,rt,165,11,11,436201,2360.0,381201,41.159933,mixed,165,10,9,337238,1930.0,287238,17304.953844,22.68747664494121
2021-06-15,rt,174,11,11,444189,2420.0,389189,42.740108,mixed,174,10,9,340163,1990.0,290163,18564.397578,23.419310248565363
2021-06-10,rt,174,11,11,445367,2420.0,390367,42.29037,mixed,174,9,8,342320,1890.0,297320,18703.213779,23.1375472363242
2021-06-17,rt,172,12,11,462707,2580.0,402707,41.847864,mixed,172,10,9,352545,2050.0,302545,18807.485911,23.808155052765574
2021-06-24,rt,176,11,11,445299,2420.0,390299,43.054214,mixed,176,10,9,377918,2080.0,327918,19113.323435,15.131630657153957
2021-06-02,rt,179,12,12,487699,2640.0,427699,43.339596,mixed,179,11,9,343678,2150.0,288678,20508.758723,29.530714641612963
2021-06-09,rt,195,12,12,486957,2640.0,426957,47.262313,mixed,195,11,10,371695,2240.0,316695,22044.103063,23.669851752824172
2021-06-23,rt,202,12,12,486840,2640.0,426840,48.222299,mixed,202,12,10,394975,2400.0,334975,22473.855402,18.869649166050447
2021-06-16,rt,206,13,13,527277,2860.0,462277,48.875754,mixed,206,11,9,388050,2270.0,333050,22629.509595,26.404906718859348
2021-06-21,rt,200,11,11,445985,2420.0,390985,47.821677,mixed,200,11,10,379553,2240.0,324553,23087.398523,14.895568236599885
2021-06-14,rt,207,13,12,526562,2860.0,461562,48.243261,mixed,207,12,11,397888,2400.0,337888,23517.577449,24.43662854516657
2021-06-07,rt,211,13,12,495016,2800.0,430016,50.447407,mixed,211,12,10,396360,2370.0,336360,23895.940593,19.92986085298253
2021-06-19,rt,37,3,3,121625,660.0,106625,21.489836,mixed,37,3,2,89930,570.0,74930,31050.109104,26.059609455292907
2021-06-05,rt,40,4,4,127604,820.0,107604,21.937224,mixed,40,3,2,104900,600.0,89900,33022.130467,17.79254568822294
2021-06-12,rt,48,4,4,161486,880.0,141486,22.75952,mixed,48,4,3,116617,730.0,96617,39389.65173,27.785071151678782
2021-06-26,rt,49,5,5,202247,1100.0,177247,22.952362,mixed,49,4,3,118982,760.0,98982,40035.003789,41.16995554940247
2021-06-25,rt,176,12,11,452855,2580.0,392855,42.856487,mixed,176,9,8,324866,1800.0,279866,60520.549335,28.262688940168488
2021-06-04,rt,181,12,11,452058,2580.0,392058,43.791047,mixed,181,9,8,326834,1920.0,281834,62227.537181,27.70087024231404
2021-06-18,rt,187,12,12,485476,2640.0,425476,44.984336,mixed,187,9,9,340841,1890.0,295841,64293.674212,29.792409923456567
2021-06-11,rt,203,12,12,485012,2640.0,425012,47.99549,mixed,203,10,10,362100,2050.0,312100,69713.74969,25.34205339249338


==> data/rq2/mixed_comparision_diff_240.csv <==
date,algo_rt,no_of_requests_rt,no_of_runs_rt,no_of_vehicles_rt,objective_rt,operational_cost_rt,total_travel_time_rt,computation_time_rt,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_rt_mixed
2021-01-03,rt,7,1,1,40470,220.0,35470,23.187677,mixed,7,1,1,21293,160.0,16293,2699.193296,47.38571781566593
2021-01-10,rt,9,1,1,40665,220.0,35665,23.484046,mixed,9,1,1,26969,160.0,21969,2909.975455,33.68006885528096
2021-01-24,rt,11,2,2,80700,440.0,70700,23.841618,mixed,11,1,1,32792,160.0,27792,3179.058593,59.36555142503098
2021-01-17,rt,12,2,2,58236,380.0,48236,24.05713,mixed,12,1,1,33389,160.0,28389,3319.673016,42.66604849234151
2021-01-12,rt,118,7,7,282953,1540.0,247953,46.794515,mixed,118,7,6,231515,1390.0,196515,12100.270152,18.178990857138817
2021-01-26,rt,127,9,9,363978,1980.0,318978,49.263486,mixed,127,7,7,264115,1480.0,229115,12730.749118,27.436548362813138
2021-01-07,rt,137,9,9,365045,1980.0,320045,51.783629,mixed,137,7,6,258494,1390.0,223494,15149.146906,29.188456217726582
2021-01-19,rt,149,10,10,405241,2200.0,355241,54.976555,mixed,149,9,8,292329,1770.0,247329,15727.997469,27.862926011928703
2021-01-05,rt,155,10,10,404448,2200.0,354448,56.711452,mixed,155,9,9,323545,1800.0,278545,16592.783626,20.003313157686527
2021-01-14,rt,154,10,9,403651,2200.0,353651,56.425369,mixed,154,9,8,300383,1770.0,255383,17111.538386,25.58348672491831
2021-01-21,rt,165,11,11,446072,2420.0,391072,59.275516,mixed,165,9,8,317934,1860.0,272934,17925.010299,28.725855915636938
2021-01-18,rt,159,9,9,365318,1980.0,320318,58.100788,mixed,159,8,7,277484,1640.0,237484,19457.05827,24.043162395502
2021-01-04,rt,174,11,10,413686,2360.0,358686,62.238161,mixed,174,9,8,315448,1860.0,270448,20725.936613,23.746996514264442
2021-01-20,rt,179,11,11,446467,2420.0,391467,62.853533,mixed,179,10,9,334019,2020.0,284019,20914.318232,25.18618397328358
2021-01-25,rt,175,11,11,433721,2360.0,378721,62.311828,mixed,175,9,8,330690,1800.0,285690,20992.653967,23.755132908021515
2021-01-27,rt,182,11,11,429371,2360.0,374371,64.003064,mixed,182,9,8,333185,1920.0,288185,21074.736381,22.40160607027489
2021-01-11,rt,180,10,10,405658,2200.0,355658,63.744919,mixed,180,9,8,322826,1890.0,277826,21367.414147,20.419170828629042
2021-01-13,rt,186,11,11,445309,2420.0,390309,65.243048,mixed,186,10,9,345914,2020.0,295914,21634.396061,22.32045613270785
2021-01-06,rt,193,11,11,446818,2420.0,391818,67.033823,mixed,193,10,8,360515,2050.0,310515,21947.322298,19.315023119032805
2021-01-23,rt,27,3,3,119931,660.0,104931,26.631368,mixed,27,3,2,66661,540.0,51661,23536.764405,44.41720656043892
2021-01-09,rt,27,3,3,121734,660.0,106734,26.74664,mixed,27,3,2,82674,570.0,67674,23709.448759,32.08635221055744
2021-01-02,rt,28,4,4,157245,850.0,137245,27.007679,mixed,28,2,2,78418,440.0,68418,24408.703662,50.1300518299469
2021-01-01,rt,79,6,5,210136,1260.0,180136,37.95154,mixed,79,4,4,127205,820.0,107205,28814.875567,39.46539384017969
2021-01-16,rt,36,3,3,121810,660.0,106810,28.393691,mixed,36,3,2,82077,540.0,67077,30093.444275,32.61883260816025
2021-01-08,rt,156,9,9,364637,1980.0,319637,56.88886,mixed,156,8,8,277553,1640.0,237553,53939.156691,23.88238165627734
2021-01-22,rt,160,9,9,365042,1980.0,320042,58.15163,mixed,160,7,7,271437,1510.0,236437,55161.482574,25.64225486382389
2021-01-15,rt,165,9,9,364399,1980.0,319399,59.647823,mixed,165,8,8,305172,1700.0,265172,56931.619984,16.253337687534817
2021-02-21,rt,20,2,2,80841,440.0,70841,20.417257,mixed,20,2,2,41113,320.0,31113,4103.289973,49.14338021548472
2021-02-14,rt,22,3,3,112433,600.0,97433,20.647526,mixed,22,2,2,48586,350.0,38586,4237.289481,56.78670852863483
2021-02-07,rt,28,3,3,112809,600.0,97809,21.68328,mixed,28,2,2,54987,380.0,44987,4949.029777,51.256548679626626
2021-02-16,rt,125,8,8,323745,1760.0,283745,39.771843,mixed,125,8,6,250855,1610.0,210855,13044.858416,22.514633430632134
2021-02-02,rt,150,10,9,404421,2200.0,354421,45.916761,mixed,150,9,8,309861,1830.0,264861,15160.311968,23.381575140756787
2021-02-09,rt,162,10,10,405376,2200.0,355376,49.09391,mixed,162,8,8,316293,1760.0,276293,16366.384769,21.97540061572466
2021-02-23,rt,162,10,10,405176,2200.0,355176,48.871316,mixed,162,9,9,322330,1710.0,277330,16729.669134,20.446916895373864
2021-02-04,rt,156,10,9,396586,2140.0,346586,46.887855,mixed,156,9,8,306415,1740.0,261415,16876.672295,22.73680866192957
2021-02-11,rt,158,9,9,365371,1980.0,320371,47.918999,mixed,158,8,8,295417,1670.0,255417,17106.737966,19.146018704275928
2021-02-25,rt,167,11,11,445215,2420.0,390215,49.820062,mixed,167,9,8,345239,1890.0,300239,17523.223677,22.45566748649529
2021-02-18,rt,167,11,11,412347,2360.0,357347,50.461229,mixed,167,9,9,341302,1860.0,296302,17734.545532,17.229420851855355
2021-02-01,rt,174,10,10,406631,2200.0,356631,52.946674,mixed,174,9,8,317385,1860.0,272385,20444.066528,21.947662622869384
2021-02-10,rt,185,11,11,424286,2360.0,369286,55.385646,mixed,185,9,8,328798,1920.0,283798,20937.075396,22.505574070320492
2021-02-03,rt,188,11,10,446358,2420.0,391358,56.009034,mixed,188,9,8,342017,1860.0,297017,21191.841924,23.37607929061426
2021-02-22,rt,180,12,12,487577,2640.0,427577,53.809252,mixed,180,9,9,335688,1830.0,290688,21243.46548,31.151797562231195
2021-02-15,rt,182,11,11,445813,2420.0,390813,54.266753,mixed,182,9,9,341287,1890.0,296287,21289.512473,23.446153432044376
2021-02-17,rt,185,11,11,446285,2420.0,391285,55.362923,mixed,185,10,9,353420,2050.0,303420,21581.504235,20.80845199816261
2021-02-24,rt,196,11,11,446911,2420.0,391911,57.366234,mixed,196,10,9,364221,2140.0,314221,22176.426673,18.502565387739395
2021-02-08,rt,198,11,11,445915,2420.0,390915,58.646574,mixed,198,10,9,355251,2050.0,305251,22692.187307,20.33212607783995
2021-02-27,rt,29,4,4,156159,850.0,136159,21.623932,mixed,29,3,2,87301,600.0,72301,25129.638872,44.094800811992904
2021-02-06,rt,35,4,3,129492,820.0,109492,22.823392,mixed,35,4,2,96493,760.0,76493,29606.31091,25.483427547647732
2021-02-20,rt,36,4,4,160833,880.0,140833,22.928672,mixed,36,3,2,93271,600.0,78271,30331.781247,42.00754820217244
2021-02-13,rt,41,5,5,201993,1100.0,176993,23.567982,mixed,41,3,3,99017,570.0,84017,33937.518234,50.979984454906855
2021-02-19,rt,182,11,11,427416,2360.0,372416,55.172641,mixed,182,9,8,315503,1830.0,270503,62668.773522,26.183624384674417
2021-02-12,rt,192,12,12,486397,2640.0,426397,56.813423,mixed,192,10,9,334305,1960.0,284305,66193.381996,31.269107334132407
2021-02-05,rt,200,11,11,446502,2420.0,391502,59.813108,mixed,200,10,9,341790,1990.0,291790,68785.087048,23.451630675786447
2021-02-26,rt,204,12,11,483496,2640.0,423496,60.006815,mixed,204,10,9,356273,2050.0,306273,70123.870774,26.31314426592981
2021-03-21,rt,16,2,2,81295,440.0,71295,19.106288,mixed,16,2,2,44763,350.0,34763,3842.427403,44.93757303647211
2021-03-07,rt,23,2,2,81232,440.0,71232,20.121115,mixed,23,3,2,71412,540.0,56412,4432.415074,12.08883198739413
2021-03-14,rt,25,3,3,100466,600.0,85466,20.611954,mixed,25,2,2,72765,380.0,62765,4722.807581,27.57251209364362
2021-03-02,rt,158,10,9,404423,2200.0,354423,41.750969,mixed,158,8,8,300993,1640.0,260993,16253.045461,25.57470766993964
2021-03-25,rt,148,9,9,363357,1980.0,318357,40.495208,mixed,148,8,8,275778,1580.0,235778,16300.490787,24.102741931488865
2021-03-16,rt,167,11,10,409918,2360.0,354918,43.116954,mixed,167,9,8,320442,1860.0,275442,17176.144112,21.827780190184377
2021-03-09,rt,172,11,10,446098,2420.0,391098,44.109341,mixed,172,9,9,332970,1800.0,287970,17701.276845,25.359450165658668
2021-03-11,rt,168,11,11,445475,2420.0,390475,43.297924,mixed,168,10,8,347685,2080.0,297685,17983.514846,21.95184914978394
2021-03-18,rt,172,11,11,446437,2420.0,391437,44.364307,mixed,172,9,8,328225,1800.0,283225,18286.072893,26.47898807670511
2021-03-04,rt,177,10,10,404405,2200.0,354405,46.349486,mixed,177,10,9,340293,2020.0,290293,19043.992275,15.853414275293332
2021-03-23,rt,196,12,11,453933,2580.0,393933,49.693297,mixed,196,11,9,369537,2180.0,314537,19621.607119,18.592171091328456
2021-03-03,rt,174,11,11,432684,2360.0,377684,45.288768,mixed,174,8,7,308978,1730.0,268978,19844.07245,28.590380046408
2021-03-01,rt,169,10,10,406042,2200.0,356042,44.28527,mixed,169,8,8,304212,1670.0,264212,19964.076387,25.0786864413041
2021-03-10,rt,201,12,12,487275,2640.0,427275,51.2734,mixed,201,10,8,361599,2140.0,311599,22406.906742,25.791596121286748
2021-03-24,rt,209,13,12,494407,2800.0,429407,51.977707,mixed,209,11,10,396968,2330.0,341968,22736.70334,19.708256557856178
2021-03-08,rt,202,12,12,476414,2580.0,416414,52.246376,mixed,202,10,10,372317,1990.0,322317,23157.678737,21.85011355669649
2021-03-15,rt,210,12,12,486539,2640.0,426539,53.87112,mixed,210,10,10,379647,2080.0,329647,24095.264214,21.96987291871772
2021-03-17,rt,232,13,13,528238,2860.0,463238,57.631354,mixed,232,11,11,415083,2240.0,360083,25010.725251,21.421215436981058
2021-03-22,rt,232,13,13,527274,2860.0,462274,57.641271,mixed,232,12,11,436730,2400.0,376730,25740.166502,17.172096481146426
2021-03-06,rt,38,3,3,121349,660.0,106349,22.189801,mixed,38,3,2,87478,600.0,72478,31701.621679,27.912055311539444
2021-03-27,rt,40,4,4,162267,880.0,142267,22.105022,mixed,40,4,3,108509,730.0,88509,33163.303564,33.129348542833725
2021-03-20,rt,48,6,5,209733,1260.0,179733,23.37456,mixed,48,4,3,120900,790.0,100900,39290.986186,42.3552802849337
2021-03-13,rt,54,4,4,162551,880.0,142551,24.225223,mixed,54,3,3,115540,630.0,100540,43251.934822,28.920769481578088
2021-03-12,rt,197,12,10,454887,2580.0,394887,50.360172,mixed,197,10,8,342762,2080.0,292762,67721.207741,24.648978757361718
2021-03-05,rt,203,12,11,451880,2580.0,391880,51.943977,mixed,203,9,8,341509,1920.0,296509,69586.312872,24.42484730459414
2021-03-19,rt,208,12,12,487513,2640.0,427513,52.253816,mixed,208,9,8,344045,1920.0,299045,71324.222018,29.42854857203808
2021-03-26,rt,224,14,14,566745,3080.0,496745,56.001122,mixed,224,10,10,393909,2170.0,343909,76862.120466,30.496254929465632
2021-04-18,rt,16,2,2,80684,440.0,70684,18.638499,mixed,16,2,2,41675,350.0,31675,3770.159653,48.34787566308066
2021-04-25,rt,17,3,3,113135,600.0,98135,18.753058,mixed,17,2,2,44712,380.0,34712,3959.437702,60.47907367304548
2021-04-11,rt,17,2,2,71240,380.0,61240,18.8524,mixed,17,2,2,44613,350.0,34613,4021.883177,37.37647389107243
2021-04-20,rt,169,11,11,445373,2420.0,390373,42.628596,mixed,169,9,9,342845,1860.0,297845,17147.653527,23.02070399418016
2021-04-27,rt,167,10,10,404326,2200.0,354326,42.435251,mixed,167,10,8,316563,1900.0,266563,17606.265092,21.705999614172722
2021-04-06,rt,170,11,10,432210,2360.0,377210,43.547686,mixed,170,9,8,318067,1770.0,273067,17613.836173,26.409152958052797
2021-04-13,rt,187,12,12,485517,2640.0,425517,46.720744,mixed,187,11,9,362933,2240.0,307933,19000.13477,25.248137552341113
2021-04-08,rt,181,12,12,485228,2640.0,425228,45.696859,mixed,181,10,9,361562,2020.0,311562,19130.487344,25.4861632057507
2021-04-01,rt,180,11,11,445727,2420.0,390727,45.745364,mixed,180,10,9,351302,1990.0,301302,19148.124853,21.184491852636256
2021-04-15,rt,187,12,12,486276,2640.0,426276,46.225978,mixed,187,11,10,368401,2180.0,313401,19552.027284,24.240349102155978
2021-04-22,rt,212,13,13,526172,2860.0,461172,51.624401,mixed,212,12,11,417006,2370.0,357006,22301.645465,20.7472081372631
2021-04-19,rt,195,12,12,468905,2580.0,408905,49.222677,mixed,195,10,9,356863,2110.0,306863,22393.915469,23.89439225429458
2021-04-07,rt,212,12,12,486626,2640.0,426626,72.050932,mixed,212,11,10,404582,2270.0,349582,23652.388277,16.85976499406115
2021-04-05,rt,204,12,12,471117,2580.0,411117,50.795471,mixed,204,11,10,379341,2180.0,324341,23777.94664,19.480511210591
2021-04-21,rt,215,13,13,528007,2860.0,463007,52.781465,mixed,215,11,10,389096,2240.0,334096,23865.916318,26.30855272752066
2021-04-12,rt,212,13,12,495280,2800.0,430280,53.122548,mixed,212,11,10,393602,2270.0,338602,24573.911768,20.529397512518173
2021-04-26,rt,217,13,13,527031,2860.0,462031,53.808601,mixed,217,11,10,390833,2240.0,335833,24960.789127,25.842502623185354
2021-04-14,rt,234,14,14,567800,3080.0,497800,57.427326,mixed,234,13,11,434964,2590.0,369964,25610.991351,23.394857344135257
2021-04-17,rt,41,4,4,161673,880.0,141673,21.783153,mixed,41,4,3,105812,760.0,85812,33937.162,34.55184229896148
2021-04-03,rt,43,4,4,162154,880.0,142154,22.010664,mixed,43,4,3,102446,700.0,82446,35513.854555,36.82178669659706
2021-04-24,rt,51,4,4,161828,880.0,141828,23.000695,mixed,51,4,3,131425,790.0,111425,41164.924356,18.787230887114713
2021-04-10,rt,51,4,4,162365,880.0,142365,23.191427,mixed,51,4,3,119892,790.0,99892,41315.84763,26.158962830659316
2021-04-02,rt,200,13,13,526686,2860.0,461686,49.185301,mixed,200,10,9,354648,2050.0,304648,68676.427044,32.66424397079095
2021-04-23,rt,203,12,12,486680,2640.0,426680,50.715815,mixed,203,10,9,361530,2110.0,311530,69695.737689,25.715048902769787
2021-04-09,rt,205,12,11,486601,2640.0,426601,50.411453,mixed,205,11,9,359160,2210.0,304160,70333.281601,26.190040710972646
2021-04-16,rt,217,13,12,526694,2860.0,461694,53.182268,mixed,217,11,10,385595,2240.0,330595,74427.285714,26.789559022886156
2021-05-16,rt,14,2,2,81032,440.0,71032,19.378972,mixed,14,1,1,38755,220.0,33755,3467.688792,52.17321551979465
2021-05-02,rt,15,2,2,81311,440.0,71311,19.588615,mixed,15,2,2,41063,350.0,31063,3635.002042,49.49883779562421
2021-05-23,rt,15,2,2,46621,380.0,36621,19.339584,mixed,15,2,2,39270,320.0,29270,3646.144898,15.767572553141289
2021-05-09,rt,24,3,2,87104,600.0,72104,20.674626,mixed,24,2,2,73615,380.0,63615,4512.283615,15.486085598824394
2021-05-27,rt,141,10,10,403141,2200.0,353141,38.184227,mixed,141,8,7,288436,1670.0,248436,14404.30435,28.452824197985322
2021-05-11,rt,166,11,9,410127,2360.0,355127,43.119438,mixed,166,9,8,329209,1770.0,284209,16458.290641,19.729986077483318
2021-05-18,rt,167,10,10,405501,2200.0,355501,44.126351,mixed,167,9,9,324784,1800.0,279784,16525.092554,19.905499616523755
2021-05-04,rt,170,10,9,403807,2200.0,353807,44.241762,mixed,170,9,9,327117,1860.0,282117,16838.998897,18.991746056903423
2021-05-25,rt,167,11,10,437239,2360.0,382239,42.37046,mixed,167,10,8,320475,2020.0,270475,16969.005792,26.704845633623716
2021-05-06,rt,175,11,11,443231,2420.0,388231,44.124247,mixed,175,10,10,377803,2080.0,327803,18218.507238,14.761602866225513
2021-05-13,rt,190,12,12,484268,2640.0,424268,48.925656,mixed,190,10,9,352598,2020.0,302598,19693.968052,27.18949011704263
2021-05-20,rt,195,12,12,485731,2640.0,425731,49.539422,mixed,195,11,10,377066,2210.0,322066,20434.784929,22.37143604175974
2021-05-26,rt,196,12,12,479353,2580.0,419353,49.766263,mixed,196,10,9,358875,2110.0,308875,21821.76494,25.133461144501027
2021-05-05,rt,212,12,12,487378,2640.0,427378,53.271498,mixed,212,11,9,392931,2300.0,337931,23629.52794,19.378593206915372
2021-05-19,rt,215,13,13,528342,2860.0,463342,53.142103,mixed,215,11,10,393164,2300.0,338164,23786.897155,25.58532162879347
2021-05-12,rt,218,13,13,527451,2860.0,462451,53.607637,mixed,218,10,10,389857,2110.0,339857,24118.753077,26.086593825777182
2021-05-24,rt,215,13,13,523654,2830.0,458654,53.210243,mixed,215,11,10,399389,2300.0,344389,24635.89994,23.730363942603322
2021-05-03,rt,217,13,13,527876,2860.0,462876,54.796687,mixed,217,11,10,399555,2300.0,344555,24975.075133,24.30892861202252
2021-05-10,rt,217,13,13,528274,2860.0,463274,54.357933,mixed,217,11,10,399936,2300.0,344936,25122.168768,24.293832367294247
2021-05-17,rt,220,13,13,528042,2860.0,463042,55.729933,mixed,220,11,10,398839,2300.0,343839,25432.030857,24.46831880797361
2021-05-22,rt,43,4,4,161565,880.0,141565,22.632752,mixed,43,3,2,104763,600.0,89763,35525.061922,35.1573670039922
2021-05-08,rt,44,5,5,202868,1100.0,177868,23.241906,mixed,44,4,3,116095,760.0,96095,36278.135116,42.77313326892364
2021-05-15,rt,47,4,4,162475,880.0,142475,23.383481,mixed,47,4,3,109246,730.0,89246,38605.613712,32.76134789967687
2021-05-01,rt,47,6,6,242453,1320.0,212453,23.54856,mixed,47,3,3,117774,660.0,102774,38630.810808,51.423987329503035
2021-05-21,rt,188,11,10,446770,2420.0,391770,47.894453,mixed,188,10,9,348724,2080.0,298724,64685.483704,21.94552006625333
2021-05-14,rt,192,12,12,486629,2640.0,426629,47.9844,mixed,192,9,9,355008,1950.0,310008,65939.95801,27.04750436163895
2021-05-07,rt,193,12,12,475103,2580.0,415103,49.722562,mixed,193,10,8,339704,1960.0,289704,66323.879977,28.49887287598689
2021-06-13,rt,19,2,2,80856,440.0,70856,19.975673,mixed,19,2,2,52331,380.0,42331,4459.681927,35.27876719105571
2021-06-27,rt,20,2,2,80793,440.0,70793,20.187508,mixed,20,2,2,48098,380.0,38098,4530.029881,40.46761476860619
2021-06-06,rt,23,3,3,119533,660.0,104533,20.794264,mixed,23,2,2,53235,380.0,43235,4775.987551,55.46418143943514
2021-06-20,rt,25,3,2,87236,600.0,72236,20.773788,mixed,25,2,2,59074,380.0,49074,4956.025971,32.282543903892886
2021-06-01,rt,155,10,10,404571,2200.0,354571,46.20125,mixed,155,9,8,342633,1920.0,297633,16420.600142,15.309550116048852
2021-06-08,rt,162,10,10,405393,2200.0,355393,47.964563,mixed,162,9,8,322720,1890.0,277720,17386.015328,20.3932973682328
2021-06-03,rt,156,11,11,444616,2420.0,389616,46.528788,mixed,156,9,8,316507,1830.0,271507,17441.945981,28.813403026431796
2021-06-22,rt,165,11,11,445679,2420.0,390679,48.575554,mixed,165,10,9,341232,2020.0,291232,17724.205092,23.43547710347582
2021-06-15,rt,174,11,11,437870,2360.0,382870,50.60863,mixed,174,10,9,335961,1990.0,285961,18980.112898,23.27380272683673
2021-06-17,rt,172,11,11,445270,2420.0,390270,50.352292,mixed,172,9,9,348061,1920.0,303061,19235.324902,21.83147303883037
2021-06-10,rt,174,12,12,486174,2640.0,426174,50.804712,mixed,174,10,9,344788,2020.0,294788,19751.492052,29.08135770320914
2021-06-24,rt,176,13,12,524862,2860.0,459862,51.709003,mixed,176,10,9,363136,1960.0,313136,20014.062877,30.813051811714317
2021-06-02,rt,179,12,11,468760,2580.0,408760,52.56521,mixed,179,9,8,335882,1830.0,290882,21830.884833,28.346701937025344
2021-06-09,rt,195,11,11,446757,2420.0,391757,57.896771,mixed,195,10,9,358480,1990.0,308480,23135.284715,19.759511322710107
2021-06-16,rt,206,12,12,486362,2640.0,426362,59.503359,mixed,206,11,10,387361,2300.0,332361,23646.026783,20.35541427989851
2021-06-23,rt,202,13,13,525222,2860.0,460222,58.728533,mixed,202,10,9,370153,2080.0,320153,23811.293236,29.524467748875715
2021-06-21,rt,200,12,12,486486,2640.0,426486,58.476853,mixed,200,10,9,361440,2020.0,311440,24309.114044,25.703925703925705
2021-06-14,rt,207,13,12,526933,2860.0,461933,59.445708,mixed,207,11,11,420195,2300.0,365195,24714.103302,20.256465243209288
2021-06-07,rt,211,12,12,487047,2640.0,427047,62.140715,mixed,211,11,10,393949,2180.0,338949,25036.558749,19.114787689894403
2021-06-19,rt,37,3,3,121997,660.0,106997,22.565181,mixed,37,3,2,90391,540.0,75391,31167.25037,25.907194439207522
2021-06-05,rt,40,3,3,121670,660.0,106670,23.385423,mixed,40,3,3,112982,630.0,97982,33362.710007,7.1406262842113915
2021-06-12,rt,48,4,4,161662,880.0,141662,24.514691,mixed,48,4,3,115597,760.0,95597,39476.555914,28.49463695859262
2021-06-26,rt,49,4,4,161445,880.0,141445,24.564558,mixed,49,4,3,114051,760.0,94051,40135.09959,29.35612747375267
2021-06-25,rt,176,11,10,413030,2360.0,358030,51.957161,mixed,176,9,8,313154,1860.0,268154,60485.838982,24.1812943369731
2021-06-04,rt,181,11,10,412761,2360.0,357761,53.703485,mixed,181,9,8,316972,1860.0,271972,62180.542832,23.206892124013656
2021-06-18,rt,187,12,12,477784,2580.0,417784,54.58838,mixed,187,10,8,345035,1990.0,295035,64338.067907,27.784312576394353
2021-06-11,rt,203,12,11,473764,2580.0,413764,59.057212,mixed,203,10,10,371287,2050.0,321287,69601.412533,21.630389814337942


==> data/rq2/routing_comparision_diff_120.csv <==
date,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,algo_r_routing,no_of_requests_r_routing,no_of_runs_r_routing,no_of_vehicles_r_routing,objective_r_routing,operational_cost_r_routing,total_travel_time_r_routing,computation_time_r_routing,diff_routing
2021-01-03,n_routing,7,3,2,37526,480.0,22526,0.385775,r_routing,7,3,2,64054,480.0,49054,2.234473,41.4150560464608
2021-01-17,n_routing,12,4,4,104897,700.0,84897,0.483787,r_routing,12,4,4,117497,730.0,97497,2.28082,10.723678051354502
2021-02-14,n_routing,22,5,5,143250,860.0,118250,0.87951,r_routing,22,5,5,154253,950.0,129253,2.623742,7.133086552611618
2021-01-09,n_routing,27,5,4,154938,830.0,129938,1.420943,r_routing,27,5,4,144049,830.0,119049,2.849281,-7.559233316440933
2021-01-23,n_routing,27,5,5,179559,980.0,154559,1.471893,r_routing,27,4,3,136883,730.0,116883,3.237875,-31.176990568587772
2021-02-06,n_routing,35,8,6,216071,1370.0,176071,2.989459,r_routing,35,8,6,244301,1460.0,204301,3.394829,11.55541729260216
2021-02-20,n_routing,36,8,6,249593,1340.0,209593,2.355443,r_routing,36,8,6,233621,1370.0,193621,3.429359,-6.836714165250555
2021-01-10,n_routing,9,3,3,72428,480.0,57428,0.385964,r_routing,9,3,2,72364,510.0,57364,1.166425,-0.08844176662428832
2021-01-24,n_routing,11,3,3,73915,540.0,58915,0.416034,r_routing,11,3,3,88466,540.0,73466,1.198925,16.448126964031378
2021-02-21,n_routing,20,6,5,132186,1020.0,102186,0.881847,r_routing,20,6,4,126004,990.0,96004,1.350587,-4.906193454176058
2021-02-07,n_routing,28,8,8,201938,1280.0,161938,1.282721,r_routing,28,9,8,240952,1530.0,195952,1.599065,16.19160662704605
2021-01-01,n_routing,79,14,13,408695,2450.0,338695,7.589522,r_routing,79,14,12,402944,2330.0,332944,6.449952,-1.4272454733163913
2021-01-02,n_routing,28,5,5,170197,950.0,145197,1.609242,r_routing,28,5,4,173772,980.0,148772,1.773831,2.057293465000115
2021-03-06,n_routing,38,7,6,185498,1180.0,150498,3.861713,r_routing,38,7,7,242788,1300.0,207788,3.252595,23.596718124454256
2021-03-07,n_routing,23,5,5,153094,830.0,128094,1.341869,r_routing,23,6,6,190610,1050.0,160610,1.456231,19.68207334347621
2021-01-19,n_routing,149,27,17,695107,4560.0,560107,32.815323,r_routing,149,27,21,799361,4680.0,664361,18.810393,13.042167431235699
2021-01-07,n_routing,137,23,18,672337,3980.0,557337,34.806717,r_routing,137,23,18,676900,3950.0,561900,19.594814,0.6741025262224849
2021-01-05,n_routing,155,31,21,732828,5050.0,577828,34.130501,r_routing,155,31,25,845377,5290.0,690377,23.516626,13.313468428878476
2021-02-16,n_routing,125,21,17,654596,3810.0,549596,25.866724,r_routing,125,21,16,635138,3600.0,530138,25.101241,-3.063586181270842
2021-02-04,n_routing,156,26,19,759285,4550.0,629285,41.314772,r_routing,156,26,22,782448,4550.0,652448,27.227588,2.9603245199681
2021-01-25,n_routing,175,30,22,890862,5100.0,740862,78.853862,r_routing,175,30,22,862760,5280.0,712760,27.981998,-3.2572210116370717
2021-01-21,n_routing,165,29,23,782128,4970.0,637128,85.942346,r_routing,165,29,23,795661,4940.0,650661,29.586601,1.7008499851067227
2021-02-01,n_routing,174,29,21,801400,5030.0,656400,84.973143,r_routing,174,29,21,874746,5270.0,729746,28.4043,8.384833997526139
2021-01-27,n_routing,182,32,25,946053,5600.0,786053,63.2053,r_routing,182,32,25,892759,5390.0,732759,32.841201,-5.9695841766927025
2021-02-15,n_routing,182,31,24,912851,5410.0,757851,63.270412,r_routing,182,31,23,900700,5440.0,745700,30.475096,-1.3490618407904962
2021-02-18,n_routing,167,29,24,830292,4940.0,685292,74.285625,r_routing,167,29,24,808413,5000.0,663413,33.650141,-2.7064136771674874
2021-03-01,n_routing,169,28,20,839927,4930.0,699927,91.468945,r_routing,169,29,20,826856,4910.0,681856,29.727282,-1.580807298973461
2021-03-14,n_routing,25,7,6,176306,1240.0,141306,1.892199,r_routing,25,7,7,185340,1180.0,150340,1.433872,4.874285097658357
2021-03-04,n_routing,177,30,24,810277,5010.0,660277,78.002233,r_routing,177,30,24,861079,5220.0,711079,31.813956,5.899807102484209
2021-02-02,n_routing,150,26,19,780312,4520.0,650312,46.564986,r_routing,150,26,22,752991,4550.0,622991,38.66647,-3.628330219086284
2021-01-15,n_routing,165,27,20,780625,4620.0,645625,52.325352,r_routing,165,27,20,804940,4770.0,669940,39.496965,3.02072204139439
2021-01-04,n_routing,174,32,21,868789,5510.0,708789,47.894399,r_routing,174,32,22,880216,5510.0,720216,37.974182,1.2982040771810555
2021-01-13,n_routing,186,31,21,900365,5590.0,745365,143.465422,r_routing,186,31,23,879903,5440.0,724903,40.774646,-2.3254836044427623
2021-01-16,n_routing,36,7,6,227457,1300.0,192457,2.998074,r_routing,36,7,5,213166,1180.0,178166,2.036436,-6.704164829287973
2021-02-26,n_routing,204,36,28,1012478,6390.0,832478,171.213596,r_routing,204,36,24,952301,6330.0,772301,38.799607,-6.319115489745364
2021-01-18,n_routing,159,26,18,740000,4460.0,610000,75.060126,r_routing,159,26,19,756855,4520.0,626855,41.006639,2.226978747580448
2021-02-08,n_routing,198,34,26,960594,5920.0,790594,91.043698,r_routing,198,34,27,927729,5890.0,757729,43.681945,-3.5425215768829044
2021-01-08,n_routing,156,25,18,721634,4210.0,596634,97.296058,r_routing,156,25,17,783387,4510.0,658387,24.273423,7.882821644985174
2021-01-26,n_routing,127,22,19,676116,3910.0,566116,25.689944,r_routing,127,22,16,641859,3790.0,531859,16.485466,-5.337153486980785
2021-02-27,n_routing,29,6,5,211776,1110.0,181776,1.98464,r_routing,29,6,4,184336,1020.0,154336,1.800392,-14.885860602378266
2021-02-22,n_routing,180,32,23,931597,5630.0,771597,74.872879,r_routing,180,32,24,946961,5630.0,786961,45.270583,1.6224533006111128
2021-03-20,n_routing,48,10,7,264278,1720.0,214278,5.538887,r_routing,48,10,9,305306,1810.0,255306,3.747711,13.438320897722285
2021-03-21,n_routing,16,5,4,109500,860.0,84500,0.896578,r_routing,16,5,5,115767,860.0,90767,1.293352,5.4134597942418825
2021-03-08,n_routing,202,35,26,963361,5990.0,788361,74.825667,r_routing,202,35,28,1077462,6290.0,902462,37.180118,10.589793421948988
2021-04-03,n_routing,43,9,7,273051,1650.0,228051,3.615819,r_routing,43,9,7,261394,1680.0,216394,3.397782,-4.459551481671347
2021-02-12,n_routing,192,33,24,907761,5760.0,742761,123.909756,r_routing,192,33,21,927872,5610.0,762872,54.747723,2.1674325769071596
2021-01-20,n_routing,179,30,22,864627,5280.0,714627,45.628364,r_routing,179,31,20,854649,5230.0,699649,38.178387,-1.1674968320327994
2021-02-13,n_routing,41,9,7,262463,1620.0,217463,3.010784,r_routing,41,9,7,304134,1710.0,259134,2.566605,13.701526300906837
2021-01-11,n_routing,180,29,22,841877,5030.0,696877,109.395933,r_routing,180,29,21,878105,5090.0,733105,57.7578,4.125702507103365
2021-01-06,n_routing,193,35,25,1002500,6110.0,827500,62.580262,r_routing,193,35,25,961746,5960.0,786746,34.36261,-4.237501377702636
2021-04-10,n_routing,51,10,9,294728,1870.0,244728,7.284082,r_routing,51,10,8,328977,1840.0,278977,3.259615,10.410758198901442
2021-01-22,n_routing,160,27,22,815512,4770.0,680512,51.221457,r_routing,160,27,21,847819,4800.0,712819,32.314002,3.81060108348598
2021-02-10,n_routing,185,31,22,886216,5380.0,731216,94.166935,r_routing,185,31,22,881975,5260.0,726975,61.978487,-0.4808526318773208
2021-04-11,n_routing,17,5,3,84115,800.0,59115,0.96443,r_routing,17,5,4,112654,830.0,87654,1.256527,25.333321497683173
2021-03-16,n_routing,167,31,24,808668,5170.0,653668,55.715549,r_routing,167,31,24,897886,5470.0,742886,27.401369,9.93645072982539
2021-02-17,n_routing,185,32,24,875591,5510.0,715591,79.560828,r_routing,185,32,24,869775,5390.0,709775,39.98152,-0.6686786812681441
2021-03-02,n_routing,158,26,22,774911,4670.0,644911,52.874436,r_routing,158,26,19,745038,4610.0,615038,65.437502,-4.009594141506876
2021-02-09,n_routing,162,28,21,746347,4660.0,606347,57.303201,r_routing,162,28,23,798322,4870.0,658322,30.448961,6.510530838433614
2021-01-12,n_routing,118,21,19,620320,3720.0,515320,28.97005,r_routing,118,21,18,684836,3840.0,579836,16.582689,9.420649615382368
2021-04-18,n_routing,16,5,5,108192,800.0,83192,0.792221,r_routing,16,5,5,134625,860.0,109625,1.171882,19.634540389972145
2021-02-23,n_routing,162,32,26,946290,5750.0,786290,50.770205,r_routing,162,33,25,906244,5760.0,741244,30.231466,-4.418898221670985
2021-02-19,n_routing,182,33,29,1032754,6030.0,867754,83.181336,r_routing,182,33,25,973937,5700.0,808937,43.852001,-6.039096984712564
2021-01-14,n_routing,154,27,23,741316,4680.0,606316,72.185493,r_routing,154,27,22,766467,4620.0,631467,36.928489,3.281419813247015
2021-04-24,n_routing,51,9,8,304610,1710.0,259610,8.363739,r_routing,51,9,7,291332,1650.0,246332,3.929738,-4.55768676286848
2021-03-18,n_routing,172,30,24,819642,5160.0,669642,91.127973,r_routing,172,30,24,895410,5250.0,745410,42.044385,8.461821958655811
2021-04-01,n_routing,180,32,27,889044,5540.0,729044,83.673428,r_routing,180,32,26,922601,5630.0,762601,35.774843,3.637216955108438
2021-04-25,n_routing,17,5,4,104770,800.0,79770,0.799829,r_routing,17,5,5,139929,800.0,114929,1.202659,25.126314059272918
2021-02-24,n_routing,196,33,24,923013,5610.0,758013,126.44597,r_routing,196,33,23,936344,5610.0,771344,80.88252,1.4237288859649873
2021-02-05,n_routing,200,36,26,1008085,6150.0,828085,72.823331,r_routing,200,36,26,1030735,6270.0,850735,57.326975,2.197461035086613
2021-02-03,n_routing,188,33,23,900090,5550.0,735090,63.877402,r_routing,188,33,24,981389,5820.0,816389,46.824264,8.284074918304567
2021-05-02,n_routing,15,4,4,96772,700.0,76772,0.61708,r_routing,15,4,4,121622,730.0,101622,1.168205,20.432158655506406
2021-03-26,n_routing,224,42,32,1159668,7230.0,949668,86.835357,r_routing,224,42,27,1117148,7320.0,907148,42.143485,-3.8061205856341327
2021-05-01,n_routing,47,9,8,308517,1680.0,263517,4.160022,r_routing,47,8,7,287516,1580.0,247516,2.840799,-7.3042891526036815
2021-03-12,n_routing,197,32,22,915889,5330.0,755889,93.322807,r_routing,197,32,23,914911,5480.0,754911,55.715387,-0.10689564340138002
2021-02-11,n_routing,158,26,19,746169,4430.0,616169,38.330361,r_routing,158,27,21,753188,4440.0,618188,26.878723,0.9319054472455748
2021-03-27,n_routing,40,7,6,235832,1360.0,200832,3.366374,r_routing,40,7,5,238300,1270.0,203300,3.01305,1.0356693243810322
2021-04-06,n_routing,170,30,25,887396,5190.0,737396,82.249513,r_routing,170,30,22,793719,5040.0,643719,34.206345,-11.802287711394083
2021-05-08,n_routing,44,8,6,274568,1460.0,234568,4.294979,r_routing,44,7,5,240527,1300.0,205527,2.55497,-14.152673088676115
2021-03-13,n_routing,54,10,9,301393,1780.0,251393,8.631929,r_routing,54,10,7,290064,1720.0,240064,3.090702,-3.9056897788074356
2021-05-09,n_routing,24,5,4,116914,920.0,91914,1.284478,r_routing,24,5,4,125883,890.0,100883,1.400569,7.12486991889294
2021-03-24,n_routing,209,36,28,1050758,6210.0,870758,214.207788,r_routing,209,36,24,1064920,6420.0,884920,51.287154,1.3298651541899862
2021-03-22,n_routing,232,40,30,1159227,7090.0,959227,133.000831,r_routing,232,39,29,1113935,6900.0,918935,53.555545,-4.0659463972314365
2021-04-08,n_routing,181,29,23,857997,5060.0,712997,70.800514,r_routing,181,29,22,843338,5030.0,698338,44.126975,-1.7382117253106109
2021-03-10,n_routing,201,33,22,904845,5670.0,739845,77.645028,r_routing,201,33,26,962900,5700.0,797900,74.169525,6.029182677328902
2021-04-05,n_routing,204,35,28,1048267,6140.0,873267,107.110203,r_routing,204,35,25,1009653,5960.0,834653,54.074674,-3.8244822726223764
2021-05-16,n_routing,14,4,3,99565,700.0,79565,0.660188,r_routing,14,4,3,95495,670.0,75495,1.238935,-4.262003246243259
2021-03-05,n_routing,203,37,27,1061387,6370.0,876387,85.571103,r_routing,203,37,27,1059757,6400.0,874757,72.921889,-0.1538088448578306
2021-03-15,n_routing,210,37,31,1142589,6610.0,957589,175.777961,r_routing,210,37,25,1066519,6520.0,881519,74.508897,-7.132549912378495
2021-02-25,n_routing,167,33,26,857700,5610.0,692700,49.578916,r_routing,167,33,25,877262,5520.0,712262,28.110476,2.2298925520540043
2021-03-09,n_routing,172,29,26,851887,5000.0,706887,70.015249,r_routing,172,29,24,886701,5180.0,741701,62.238667,3.9262389463866625
2021-05-04,n_routing,170,29,26,886622,5240.0,741622,40.392694,r_routing,170,29,22,841066,5000.0,696066,28.510768,-5.416459588189274
2021-03-25,n_routing,148,26,23,620779,4370.0,490779,40.020858,r_routing,148,26,24,712197,4370.0,582197,18.913909,12.836055192594184
2021-04-20,n_routing,169,30,21,844568,5220.0,694568,47.995159,r_routing,169,30,22,827123,5220.0,677123,40.524328,-2.1091179909154985
2021-05-22,n_routing,43,8,6,224341,1460.0,184341,2.782389,r_routing,43,9,8,282343,1620.0,237343,2.724371,20.54309828825223
2021-05-23,n_routing,15,4,3,95763,670.0,75763,0.684078,r_routing,15,4,4,110531,640.0,90531,1.285081,13.36095755941772
2021-04-19,n_routing,195,34,28,1008816,5980.0,838816,90.673998,r_routing,195,34,25,989173,5890.0,819173,43.219703,-1.985800259408617
2021-03-17,n_routing,232,41,32,1165389,7100.0,960389,125.201304,r_routing,232,41,30,1173299,7100.0,968299,58.982321,0.6741674543317603
2021-03-03,n_routing,174,29,22,836860,5090.0,691860,107.271818,r_routing,174,29,26,995416,5570.0,850416,51.336286,15.928616779316386
2021-05-06,n_routing,175,31,24,931902,5680.0,776902,50.372243,r_routing,175,31,25,867856,5380.0,712856,35.045822,-7.379795726479969
2021-06-05,n_routing,40,7,6,240791,1390.0,205791,1.867314,r_routing,40,7,6,253661,1390.0,218661,2.686053,5.073700726560252
2021-04-16,n_routing,217,37,28,1091918,6370.0,906918,98.720566,r_routing,217,37,27,1039605,6400.0,854605,59.632836,-5.032007348945032
2021-04-02,n_routing,200,38,29,1124889,6830.0,934889,79.579913,r_routing,200,37,25,1024736,6490.0,839736,42.950757,-9.773541673172407
2021-06-06,n_routing,23,5,5,119412,800.0,94412,1.252509,r_routing,23,5,5,135137,890.0,110137,1.46834,11.636339418516025
2021-04-17,n_routing,41,7,7,240953,1330.0,205953,4.696287,r_routing,41,8,7,246143,1460.0,206143,2.857156,2.108530407121064
2021-06-13,n_routing,19,5,4,130817,830.0,105817,0.839539,r_routing,19,5,5,150463,860.0,125463,1.357817,13.057030632115536
2021-04-14,n_routing,234,42,30,1162118,7320.0,952118,111.603496,r_routing,234,42,30,1165647,7290.0,955647,66.934546,0.30275031806370195
2021-04-07,n_routing,212,36,24,986765,6390.0,806765,80.353193,r_routing,212,36,29,1040723,6120.0,860723,39.506241,5.184664891618615
2021-04-22,n_routing,212,36,28,951409,6120.0,771409,95.674749,r_routing,212,36,27,979880,6210.0,799880,60.686959,2.905559864473201
2021-05-14,n_routing,192,31,23,882698,5380.0,727698,78.439951,r_routing,192,31,23,939849,5500.0,784849,43.767176,6.08087043769797
2021-03-11,n_routing,168,30,24,842270,5160.0,692270,52.684733,r_routing,168,30,25,831219,5250.0,681219,32.046052,-1.3294931901219775
2021-06-01,n_routing,155,28,23,808928,4990.0,668928,47.55417,r_routing,155,28,22,751456,4810.0,611456,20.193523,-7.648085849337819
2021-05-12,n_routing,218,36,29,1040122,6270.0,860122,115.103838,r_routing,218,36,28,1054609,6150.0,874609,47.505819,1.3736844650481836
2021-05-15,n_routing,47,9,8,310498,1680.0,265498,5.083072,r_routing,47,9,6,282031,1590.0,237031,3.266524,-10.0935712740798
2021-04-09,n_routing,205,35,26,1018808,5930.0,843808,162.051626,r_routing,205,35,24,977399,5900.0,802399,41.249955,-4.236652585075286
2021-05-18,n_routing,167,28,23,814005,4990.0,674005,50.626094,r_routing,167,29,21,854948,5180.0,709948,32.972458,4.788946228308622
2021-05-03,n_routing,217,35,24,1007400,6020.0,832400,166.636866,r_routing,217,36,26,1046509,6450.0,866509,56.861606,3.7370916064744786
2021-06-19,n_routing,37,6,5,195887,1140.0,165887,6.207468,r_routing,37,6,6,217589,1170.0,187589,3.209265,9.97384978100915
2021-06-20,n_routing,25,5,5,141049,860.0,116049,2.27884,r_routing,25,5,4,149700,830.0,124700,1.821536,5.778891115564463
2021-04-12,n_routing,212,36,28,1109062,6330.0,929062,90.089907,r_routing,212,36,26,1057278,6330.0,877278,84.715117,-4.897860354608722
2021-05-10,n_routing,217,34,27,1036653,6100.0,866653,128.020698,r_routing,217,35,29,1097455,6320.0,922455,59.144529,5.540272721888369
2021-03-23,n_routing,196,35,26,977373,5990.0,802373,69.970632,r_routing,196,35,25,1042404,6140.0,867404,56.484193,6.238560097620501
2021-06-27,n_routing,20,6,5,153201,1020.0,123201,0.934765,r_routing,20,6,4,134935,960.0,104935,1.332114,-13.536888131322488
2021-06-03,n_routing,156,26,22,770839,4490.0,640839,73.240861,r_routing,156,26,20,758197,4370.0,628197,34.616536,-1.6673766844237052
2021-03-19,n_routing,208,37,29,1042094,6220.0,857094,97.383173,r_routing,208,37,26,999090,6400.0,814090,73.56117,-4.304316928404848
2021-04-26,n_routing,217,37,28,1110566,6520.0,925566,90.556386,r_routing,217,37,31,1159628,6850.0,974628,78.573216,4.230839545095496
2021-04-21,n_routing,215,38,29,1100537,6530.0,910537,73.359155,r_routing,215,38,30,1183459,6830.0,993459,45.580044,7.006748860754787
2021-05-05,n_routing,212,38,28,1119796,6710.0,929796,84.014208,r_routing,212,38,25,1080546,6770.0,890546,49.66417,-3.6324228676983674
2021-05-20,n_routing,195,31,24,867440,5410.0,712440,71.293169,r_routing,195,32,26,920019,5570.0,760019,54.817675,5.714990668670973
2021-05-07,n_routing,193,31,23,936206,5410.0,781206,70.730585,r_routing,193,31,24,991959,5530.0,836959,43.065466,5.620494395433682
2021-04-15,n_routing,187,33,24,899943,5730.0,734943,65.302257,r_routing,187,33,27,933855,5880.0,768855,39.923739,3.6313988788409337
2021-06-15,n_routing,174,28,25,856064,5050.0,716064,36.920061,r_routing,174,28,22,812966,4870.0,672966,39.393837,-5.301328714854003
2021-05-11,n_routing,166,27,23,782443,4650.0,647443,61.484176,r_routing,166,27,23,791751,4860.0,656751,24.909332,1.1756221337263861
2021-06-17,n_routing,172,28,23,831549,5020.0,691549,30.758489,r_routing,172,29,23,809806,5030.0,664806,38.622668,-2.684964053118895
2021-06-09,n_routing,195,34,24,960068,5740.0,790068,81.35473,r_routing,195,34,26,1025181,6010.0,855181,50.647814,6.351366246545732
2021-06-07,n_routing,211,35,26,936922,5990.0,761922,156.762962,r_routing,211,35,27,1015642,6290.0,840642,55.448759,7.750762571851105
2021-06-11,n_routing,203,35,24,935985,5870.0,760985,60.240954,r_routing,203,35,23,949973,6080.0,774973,53.162656,1.4724629015772026
2021-05-13,n_routing,190,31,26,903547,5290.0,748547,61.771061,r_routing,190,31,24,887514,5440.0,732514,40.972373,-1.8065067142602822
2021-06-12,n_routing,48,8,7,253089,1430.0,213089,2.300575,r_routing,48,8,7,280343,1490.0,240343,2.972793,9.721662392141056
2021-04-27,n_routing,167,30,25,883406,5160.0,733406,47.860793,r_routing,167,30,24,888393,5310.0,738393,26.505404,0.5613506635014008
2021-05-26,n_routing,196,33,21,902480,5700.0,737480,77.978698,r_routing,196,33,24,919319,5670.0,754319,70.171961,1.83168192977628
2021-06-25,n_routing,176,29,22,888622,5210.0,743622,50.052265,r_routing,176,30,21,891490,5340.0,741490,41.327026,0.32170860020863945
2021-06-26,n_routing,49,8,7,272381,1520.0,232381,7.591724,r_routing,49,9,9,340383,1890.0,295383,3.13402,19.978083511808755
2021-06-04,n_routing,181,29,19,827565,5150.0,682565,50.589679,r_routing,181,29,20,881769,5330.0,736769,36.130572,6.14718820915682
2021-05-17,n_routing,220,35,29,1096030,6230.0,921030,112.106505,r_routing,220,35,29,1096897,6200.0,921897,85.373922,0.07904114971597151
2021-06-14,n_routing,207,33,24,934502,5760.0,769502,139.364976,r_routing,207,33,27,1015914,5850.0,850914,64.14001,8.013670448482843
2021-06-02,n_routing,179,27,20,778394,4620.0,643394,66.062349,r_routing,179,27,21,819487,4650.0,684487,56.545899,5.0144785701298495
2021-05-24,n_routing,215,37,26,996585,6250.0,811585,90.701896,r_routing,215,37,26,1090227,6550.0,905227,83.184662,8.58922041006139
2021-06-23,n_routing,202,34,28,981138,5890.0,811138,59.705689,r_routing,202,34,26,988943,6100.0,818943,57.076178,0.7892264771579353
2021-05-27,n_routing,141,25,20,754225,4480.0,629225,27.897433,r_routing,141,25,20,783721,4390.0,658721,19.418321,3.7635842346957653
2021-04-13,n_routing,187,34,22,894272,5830.0,724272,105.575621,r_routing,187,34,28,983818,5890.0,813818,58.654138,9.101886731082375
2021-06-08,n_routing,162,28,23,786544,4840.0,646544,39.389136,r_routing,162,28,24,846064,4990.0,706064,30.295322,7.034928799712551
2021-06-10,n_routing,174,30,22,801051,5100.0,651051,32.375531,r_routing,174,30,23,915388,5400.0,765388,31.718903,12.490550455107561
2021-06-21,n_routing,200,32,25,937891,5540.0,777891,87.487038,r_routing,200,32,23,938934,5600.0,778934,66.459392,0.11108342013389652
2021-06-16,n_routing,206,36,26,1056658,6120.0,876658,48.332954,r_routing,206,36,26,1031493,6090.0,851493,42.166492,-2.4396675498524956
2021-04-23,n_routing,203,35,24,1002272,5990.0,827272,98.461749,r_routing,203,35,26,1023181,6170.0,848181,79.931362,2.043528955287481
2021-05-19,n_routing,215,34,26,1034788,6160.0,864788,92.558836,r_routing,215,34,28,1078505,6010.0,908505,74.86043,4.053481439585352
2021-06-18,n_routing,187,30,21,840385,5220.0,690385,69.550143,r_routing,187,30,23,856769,5220.0,706769,44.453775,1.9123007485098085
2021-05-25,n_routing,167,27,22,812461,4830.0,677461,47.939208,r_routing,167,27,21,862315,4920.0,727315,26.128026,5.781413984448839
2021-06-24,n_routing,176,32,23,913888,5510.0,753888,26.822695,r_routing,176,32,22,876058,5630.0,716058,30.227244,-4.318207241986261
2021-05-21,n_routing,188,32,26,945529,5480.0,785529,90.506419,r_routing,188,31,23,920709,5470.0,765709,66.939223,-2.6957486024357316
2021-06-22,n_routing,165,28,23,831104,4930.0,691104,55.028445,r_routing,165,29,19,789287,5030.0,644287,27.295721,-5.29807281761894


==> data/rq2/routing_comparision_diff_180.csv <==
date,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,algo_r_routing,no_of_requests_r_routing,no_of_runs_r_routing,no_of_vehicles_r_routing,objective_r_routing,operational_cost_r_routing,total_travel_time_r_routing,computation_time_r_routing,diff_routing
2021-01-03,n_routing,7,3,2,35726,480.0,20726,0.399191,r_routing,7,3,2,67654,510.0,52654,2.453963,47.193070624057704
2021-01-17,n_routing,12,4,4,95896,640.0,75896,0.95346,r_routing,12,4,4,113053,760.0,93053,2.517388,15.176067861976241
2021-02-14,n_routing,22,5,4,118563,890.0,93563,1.172918,r_routing,22,5,4,146895,890.0,121895,2.851108,19.28724599203513
2021-01-09,n_routing,27,5,5,183993,1010.0,158993,1.988548,r_routing,27,5,4,160620,860.0,135620,3.167651,-14.551737019051176
2021-01-23,n_routing,27,5,4,167376,980.0,142376,2.097097,r_routing,27,5,4,169170,950.0,144170,3.183349,1.0604717148430574
2021-02-06,n_routing,35,8,7,231726,1370.0,191726,3.392008,r_routing,35,8,6,248383,1490.0,208383,3.451888,6.706175543414807
2021-02-20,n_routing,36,8,6,232893,1340.0,192893,2.625923,r_routing,36,8,7,260939,1460.0,220939,3.676069,10.748105879151833
2021-01-10,n_routing,9,3,3,65515,480.0,50515,0.618805,r_routing,9,3,3,85028,570.0,70028,1.14534,22.94891094698217
2021-01-24,n_routing,11,3,3,76410,510.0,61410,0.946304,r_routing,11,3,3,83733,540.0,68733,1.250384,8.745655834617176
2021-02-07,n_routing,28,8,6,194926,1280.0,154926,1.310982,r_routing,28,8,8,234398,1430.0,194398,1.580717,16.839734127424297
2021-02-21,n_routing,20,6,5,120688,960.0,90688,1.041794,r_routing,20,6,5,158803,1020.0,128803,1.372264,24.00143574113839
2021-01-01,n_routing,79,14,13,429984,2510.0,359984,10.495034,r_routing,79,14,10,396063,2360.0,326063,7.136931,-8.564546549412594
2021-01-02,n_routing,28,5,5,151535,860.0,126535,2.286971,r_routing,28,6,5,177442,1020.0,147442,1.972108,14.600263748154326
2021-03-06,n_routing,38,7,6,220825,1270.0,185825,2.685047,r_routing,38,7,7,232600,1330.0,197600,2.934512,5.062338779019776
2021-03-07,n_routing,23,6,6,152531,960.0,122531,1.214223,r_routing,23,5,5,167743,980.0,142743,1.476375,9.068634756740966
2021-02-16,n_routing,125,21,16,629332,3780.0,524332,33.291022,r_routing,125,21,16,690807,3900.0,585807,16.853604,8.8990123145828
2021-01-05,n_routing,155,31,25,781220,5260.0,626220,43.868296,r_routing,155,31,20,769197,5170.0,614197,20.619673,-1.5630586182733421
2021-01-07,n_routing,137,23,19,678357,3920.0,563357,31.039542,r_routing,137,23,19,704338,4190.0,589338,22.494625,3.6887119536358965
2021-02-04,n_routing,156,27,21,683112,4620.0,548112,50.460099,r_routing,156,26,20,765236,4580.0,635236,22.605267,10.731852657219472
2021-02-02,n_routing,150,26,21,684289,4580.0,554289,39.076591,r_routing,150,26,19,741325,4610.0,611325,25.66589,7.693791521937072
2021-01-19,n_routing,149,27,23,783874,4770.0,648874,44.725628,r_routing,149,27,23,773947,4770.0,638947,27.044353,-1.2826459692976393
2021-03-02,n_routing,158,26,18,698229,4370.0,568229,76.629589,r_routing,158,26,22,770843,4580.0,640843,22.538724,9.42007646174383
2021-02-18,n_routing,167,29,23,770880,4730.0,625880,54.987622,r_routing,167,29,23,810565,5060.0,665565,28.819146,4.895967627519076
2021-01-21,n_routing,165,29,23,755520,4970.0,610520,49.510344,r_routing,165,29,24,839657,4970.0,694657,31.936844,10.020401187627805
2021-02-15,n_routing,182,31,22,885584,5380.0,730584,54.214629,r_routing,182,31,22,908417,5380.0,753417,31.371935,2.513493252548114
2021-01-25,n_routing,175,30,21,872599,5310.0,722599,56.202921,r_routing,175,30,22,854343,5130.0,704343,37.962701,-2.1368466763349145
2021-02-22,n_routing,180,32,23,875490,5510.0,715490,100.764661,r_routing,180,32,24,940898,5660.0,780898,38.078268,6.95165682146205
2021-02-08,n_routing,198,34,25,937430,5680.0,767430,84.959886,r_routing,198,34,25,952894,5830.0,782894,38.103488,1.6228457729820946
2021-01-13,n_routing,186,31,22,875311,5350.0,720311,84.847368,r_routing,186,31,23,875083,5380.0,720083,38.705233,-0.02605467138545715
2021-03-01,n_routing,169,28,21,800283,4930.0,660283,41.89495,r_routing,169,29,20,763974,4850.0,618974,34.178545,-4.75264865034674
2021-01-18,n_routing,159,26,21,762954,4700.0,632954,100.330389,r_routing,159,26,18,737233,4520.0,607233,37.787083,-3.4888563045875594
2021-03-04,n_routing,177,30,23,856149,5190.0,706149,70.39704,r_routing,177,30,23,859247,5160.0,709247,35.563493,0.36054824747715153
2021-03-14,n_routing,25,7,7,203404,1270.0,168404,1.42771,r_routing,25,7,5,198560,1240.0,163560,1.506894,-2.4395648670427077
2021-01-15,n_routing,165,27,19,737450,4650.0,602450,52.289344,r_routing,165,27,19,804047,4680.0,669047,42.399049,8.282724766089544
2021-01-16,n_routing,36,7,5,208233,1180.0,173233,2.428051,r_routing,36,8,7,267152,1460.0,227152,2.231756,22.054485835778884
2021-01-04,n_routing,174,31,24,881027,5350.0,726027,93.689111,r_routing,174,31,21,899295,5470.0,744295,43.3475,2.0313690168409697
2021-02-12,n_routing,192,33,23,902994,5790.0,737994,80.38869,r_routing,192,33,25,942954,5730.0,777954,47.121384,4.237746486042798
2021-02-01,n_routing,174,29,22,869342,5180.0,724342,91.51791,r_routing,174,30,23,870513,5190.0,720513,46.661547,0.13451838168987712
2021-02-13,n_routing,41,9,8,253752,1560.0,208752,3.085843,r_routing,41,9,7,270668,1560.0,225668,2.835244,6.249722907768927
2021-01-26,n_routing,127,21,18,665058,3840.0,560058,28.733084,r_routing,127,21,19,675423,3840.0,570423,13.257668,1.5345938767261404
2021-01-27,n_routing,182,32,22,813819,5420.0,653819,90.25749,r_routing,182,32,24,895929,5600.0,735929,51.435273,9.164788727678198
2021-03-20,n_routing,48,10,7,279550,1750.0,229550,3.795501,r_routing,48,10,8,311105,1810.0,261105,3.037718,10.142877806528343
2021-03-21,n_routing,16,5,4,87425,830.0,62425,0.739308,r_routing,16,5,5,129234,860.0,104234,1.227123,32.35139359611248
2021-03-08,n_routing,202,35,27,992356,6200.0,817356,141.055738,r_routing,202,35,25,1000238,6050.0,825238,43.352465,0.7880124530361774
2021-01-11,n_routing,180,30,22,870220,5280.0,720220,83.384353,r_routing,180,29,22,857350,5120.0,712350,57.142484,-1.5011372251705837
2021-01-22,n_routing,160,27,19,771600,4590.0,636600,44.821267,r_routing,160,27,19,779420,4650.0,644420,25.53499,1.0033101537040363
2021-04-03,n_routing,43,9,8,249497,1560.0,204497,3.027193,r_routing,43,10,8,302449,1780.0,252449,2.708934,17.5077451074396
2021-01-06,n_routing,193,35,21,874504,6050.0,699504,74.849503,r_routing,193,35,28,1070752,6410.0,895752,40.055318,18.328053554884793
2021-01-08,n_routing,156,25,19,754459,4210.0,629459,44.000968,r_routing,156,25,20,772681,4480.0,647681,38.796935,2.3582823959693586
2021-02-05,n_routing,200,36,27,1016443,6120.0,836443,65.458256,r_routing,200,36,27,1106349,6390.0,926349,38.844753,8.126368804057309
2021-02-23,n_routing,162,32,23,893155,5450.0,733155,46.305153,r_routing,162,32,24,966443,5780.0,806443,24.279275,7.583271853590952
2021-01-14,n_routing,154,27,21,743262,4710.0,608262,55.965189,r_routing,154,27,21,828932,4770.0,693932,24.652205,10.334985258139389
2021-01-20,n_routing,179,30,21,866972,5220.0,716972,88.815247,r_routing,179,30,24,952224,5520.0,802224,36.713302,8.952935443761131
2021-04-10,n_routing,51,10,8,322008,1810.0,272008,4.038474,r_routing,51,10,8,302258,1750.0,252258,3.543412,-6.534152942188461
2021-02-19,n_routing,182,33,23,914208,5520.0,749208,58.351207,r_routing,182,33,26,1046139,6120.0,881139,36.965273,12.611230438784903
2021-04-11,n_routing,17,5,4,98749,800.0,73749,1.039997,r_routing,17,5,3,98448,860.0,73448,1.208383,-0.305745164960182
2021-04-18,n_routing,16,5,5,109175,800.0,84175,0.675249,r_routing,16,5,5,132062,860.0,107062,1.163622,17.330496282049342
2021-03-16,n_routing,167,31,25,883889,5380.0,728889,58.38603,r_routing,167,31,24,883288,5350.0,728288,23.733729,-0.06804122777621795
2021-02-24,n_routing,196,33,25,952763,5760.0,787763,63.39139,r_routing,196,33,25,962092,5790.0,797092,65.277239,0.9696577874049467
2021-02-09,n_routing,162,28,21,780007,5020.0,640007,66.477943,r_routing,162,28,22,824257,4810.0,684257,31.339181,5.368471241372533
2021-02-10,n_routing,185,31,25,902387,5260.0,747387,96.180591,r_routing,185,31,23,868539,5350.0,713539,69.644165,-3.8971191852064213
2021-01-12,n_routing,118,21,18,556667,3630.0,451667,23.59464,r_routing,118,21,18,663693,3750.0,558693,13.739549,16.125829261420566
2021-02-03,n_routing,188,33,24,912201,5850.0,747201,69.236278,r_routing,188,33,25,934912,5790.0,769912,46.169038,2.429212588992333
2021-02-17,n_routing,185,32,24,943208,5660.0,783208,71.605352,r_routing,185,32,23,923446,5570.0,763446,56.055997,-2.14002767893304
2021-03-03,n_routing,174,29,23,865525,5060.0,720525,65.352727,r_routing,174,29,24,883300,5060.0,738300,45.530292,2.012340088305219
2021-04-24,n_routing,51,9,7,303788,1680.0,258788,11.479712,r_routing,51,9,8,283891,1710.0,238891,2.856103,-7.008675865032706
2021-04-25,n_routing,17,5,5,122383,830.0,97383,0.787489,r_routing,17,5,5,130301,830.0,105301,1.303139,6.0766993346175395
2021-03-18,n_routing,172,30,26,797039,4980.0,647039,60.424702,r_routing,172,30,25,898195,5340.0,748195,30.242141,11.262142407829035
2021-05-02,n_routing,15,4,4,97217,640.0,77217,0.891218,r_routing,15,4,3,100567,640.0,80567,1.29511,3.331112591605596
2021-05-01,n_routing,47,8,6,255197,1430.0,215197,7.233893,r_routing,47,8,8,259988,1460.0,219988,2.77724,1.8427773589550287
2021-03-10,n_routing,201,33,26,947571,5790.0,782571,129.443819,r_routing,201,33,26,1006706,5880.0,841706,43.037064,5.874108230208224
2021-02-26,n_routing,204,37,26,1029450,6430.0,844450,81.709776,r_routing,204,36,26,1016307,6360.0,836307,78.683381,-1.29321159846385
2021-03-12,n_routing,197,32,25,926741,5600.0,766741,308.403302,r_routing,197,32,22,891554,5510.0,731554,44.111189,-3.9467042938509613
2021-03-09,n_routing,172,29,24,818567,5030.0,673567,62.322553,r_routing,172,29,22,849053,5180.0,704053,27.680094,3.590588573387056
2021-02-27,n_routing,29,6,5,192235,1050.0,162235,1.906538,r_routing,29,6,5,197248,1170.0,167248,1.793006,2.5414706359506813
2021-04-06,n_routing,170,30,24,792380,5100.0,642380,46.763756,r_routing,170,30,23,823692,5190.0,673692,25.595872,3.801420919469899
2021-03-13,n_routing,54,11,10,338631,1940.0,283631,5.645519,r_routing,54,10,8,320002,1750.0,270002,3.292867,-5.821526115461778
2021-05-08,n_routing,44,7,5,217070,1300.0,182070,3.947301,r_routing,44,8,7,266350,1520.0,226350,2.918828,18.50197109067017
2021-05-09,n_routing,24,5,5,133011,890.0,108011,1.189899,r_routing,24,5,4,143701,920.0,118701,1.65881,7.4390574874218
2021-02-25,n_routing,167,33,24,910994,5730.0,745994,69.617015,r_routing,167,33,22,833602,5610.0,668602,23.158639,-9.284046823304166
2021-05-16,n_routing,14,4,3,97807,670.0,77807,0.763725,r_routing,14,4,3,110581,700.0,90581,1.182792,11.551713223790706
2021-03-24,n_routing,209,37,28,1077440,6340.0,892440,124.214424,r_routing,209,36,28,1076461,6450.0,896461,41.904233,-0.09094616525819328
2021-03-15,n_routing,210,37,30,1076084,6370.0,891084,74.149817,r_routing,210,37,26,1045628,6430.0,860628,51.713302,-2.912699353881113
2021-04-20,n_routing,169,30,23,832771,5220.0,682771,99.306515,r_routing,169,30,22,843171,5070.0,693171,28.332688,1.2334390058481612
2021-04-01,n_routing,180,32,27,939793,5780.0,779793,53.799618,r_routing,180,32,23,844524,5480.0,684524,40.009492,-11.2807924937598
2021-02-11,n_routing,158,26,21,773933,4550.0,643933,70.025745,r_routing,158,27,21,777582,4620.0,642582,30.292108,0.4692752661455641
2021-04-05,n_routing,204,35,26,1040005,6140.0,865005,85.284375,r_routing,204,35,28,1047353,6140.0,872353,44.777408,0.7015781689650004
2021-05-22,n_routing,43,8,6,226142,1370.0,186142,5.829771,r_routing,43,9,8,333073,1860.0,288073,3.129729,32.10437351571577
2021-03-19,n_routing,208,37,30,1067026,6340.0,882026,115.016176,r_routing,208,37,30,1069546,6490.0,884546,32.801387,0.2356139894871282
2021-03-26,n_routing,224,42,28,1105004,7140.0,895004,127.73749,r_routing,224,42,28,1140472,7140.0,930472,56.4206,3.109940445710197
2021-05-23,n_routing,15,4,4,101103,670.0,81103,0.637778,r_routing,15,4,4,112154,700.0,92154,1.283171,9.85341583893575
2021-03-05,n_routing,203,37,22,931347,6370.0,746347,67.879913,r_routing,203,37,30,1070815,6400.0,885815,69.566244,13.024472014306859
2021-05-04,n_routing,170,29,24,861403,5420.0,716403,57.970713,r_routing,170,29,23,872059,5120.0,727059,36.245386,1.2219356717836751
2021-03-27,n_routing,40,7,6,234912,1240.0,199912,3.420972,r_routing,40,7,6,240967,1300.0,205967,2.627456,2.512792208061685
2021-03-11,n_routing,168,30,23,821914,5220.0,671914,82.031381,r_routing,168,30,26,875061,5280.0,725061,35.878093,6.073519446072902
2021-03-17,n_routing,232,41,29,1088010,6980.0,883010,111.084928,r_routing,232,41,32,1162541,7130.0,957541,45.900914,6.411042707310968
2021-03-25,n_routing,148,26,22,603708,4220.0,473708,44.220242,r_routing,148,26,23,704490,4370.0,574490,21.435965,14.305667929991909
2021-06-05,n_routing,40,6,6,205928,1110.0,175928,3.642977,r_routing,40,7,6,255015,1420.0,220015,2.778876,19.248671646765878
2021-05-06,n_routing,175,31,23,850979,5350.0,695979,60.629151,r_routing,175,31,22,865763,5260.0,710763,39.289451,1.7076266830529834
2021-04-19,n_routing,195,34,28,1015271,5980.0,845271,72.114842,r_routing,195,34,25,1017199,5980.0,847199,50.700158,0.1895400998231418
2021-04-22,n_routing,212,36,27,957039,6120.0,777039,86.890567,r_routing,212,36,28,1016672,6300.0,836672,48.304246,5.865510213716911
2021-06-06,n_routing,23,5,5,128733,860.0,103733,1.255306,r_routing,23,5,5,151267,890.0,126267,1.440836,14.896838041344113
2021-06-13,n_routing,19,5,4,132647,920.0,107647,1.009654,r_routing,19,5,5,141624,860.0,116624,1.36073,6.338614924024177
2021-05-18,n_routing,167,29,21,786750,5150.0,641750,76.643484,r_routing,167,28,20,807372,4870.0,667372,26.227858,2.554212927869681
2021-04-08,n_routing,181,29,23,862885,5090.0,717885,100.676596,r_routing,181,29,22,872971,5090.0,727971,60.093779,1.155364840298246
2021-04-12,n_routing,212,36,29,1063840,6570.0,883840,124.319733,r_routing,212,36,27,1052560,6390.0,872560,65.022886,-1.0716728737554153
2021-04-02,n_routing,200,37,24,983331,6280.0,798331,60.236044,r_routing,200,37,29,1006927,6340.0,821927,33.249406,2.3433674933734023
2021-04-07,n_routing,212,36,26,989458,6090.0,809458,109.756865,r_routing,212,36,27,1017790,6180.0,837790,45.619128,2.7836783619410683
2021-04-26,n_routing,217,37,29,1098403,6370.0,913403,92.750214,r_routing,217,37,29,1112253,6550.0,927253,60.890494,1.2452202871109361
2021-05-03,n_routing,217,35,23,951791,5930.0,776791,200.524929,r_routing,217,36,26,1011146,6060.0,831146,57.598029,5.870072175531526
2021-04-14,n_routing,234,42,29,1171449,7230.0,961449,119.348038,r_routing,234,42,30,1186017,7350.0,976017,70.81578,1.228312916256681
2021-03-22,n_routing,232,39,32,1172018,6870.0,977018,177.747085,r_routing,232,39,31,1145158,6870.0,950158,85.085994,-2.3455278660237275
2021-06-01,n_routing,155,28,20,749950,4720.0,609950,51.423407,r_routing,155,28,20,774355,4840.0,634355,22.79371,3.151655248561706
2021-06-19,n_routing,37,6,5,203895,1110.0,173895,5.209656,r_routing,37,6,5,184306,1020.0,154306,2.73481,-10.628519961368594
2021-04-16,n_routing,217,37,27,1077226,6430.0,892226,301.775102,r_routing,217,37,28,1114886,6610.0,929886,73.278,3.3779238415407495
2021-06-20,n_routing,25,5,5,129204,830.0,104204,2.468455,r_routing,25,5,4,140393,860.0,115393,1.530662,7.969770572606897
2021-06-03,n_routing,156,26,21,743273,4490.0,613273,36.304152,r_routing,156,26,21,789748,4610.0,659748,25.925397,5.884788565466453
2021-04-17,n_routing,41,8,7,283613,1550.0,243613,3.506365,r_routing,41,8,7,269972,1550.0,229972,2.557526,-5.052746210718149
2021-05-14,n_routing,192,31,24,923105,5530.0,768105,286.267413,r_routing,192,31,24,987808,5650.0,832808,50.686619,6.550159545174771
2021-05-12,n_routing,218,36,31,1073648,6450.0,893648,140.518346,r_routing,218,36,30,1108528,6300.0,928528,52.933664,3.1465150181141115
2021-05-15,n_routing,47,9,8,260061,1620.0,215061,5.657804,r_routing,47,9,8,310768,1710.0,265768,3.919647,16.31667353138032
2021-05-10,n_routing,217,34,25,1010774,6070.0,840774,164.985923,r_routing,217,34,29,1058559,6040.0,888559,59.259197,4.514155564309594
2021-06-09,n_routing,195,34,25,941470,5860.0,771470,81.21304,r_routing,195,34,26,938495,5830.0,768495,39.429498,-0.31699689396320707
2021-05-05,n_routing,212,37,26,1095240,6430.0,910240,133.145079,r_routing,212,37,29,1123588,6550.0,938588,45.545849,2.522988853565542
2021-04-27,n_routing,167,30,22,814948,5190.0,664948,59.074823,r_routing,167,30,23,931162,5370.0,781162,24.870316,12.48053507338143
2021-06-27,n_routing,20,6,5,126674,990.0,96674,1.294311,r_routing,20,6,5,169171,1020.0,139171,1.301877,25.12073582351585
2021-06-15,n_routing,174,28,24,825735,4960.0,685735,55.958755,r_routing,174,28,21,812601,4810.0,672601,27.990709,-1.6162913902394902
2021-04-23,n_routing,203,35,26,1006122,5990.0,831122,313.850098,r_routing,203,35,27,1028907,6080.0,853907,41.865642,2.214485857322382
2021-04-13,n_routing,187,34,24,913479,5890.0,743479,75.078163,r_routing,187,34,25,1000450,5950.0,830450,33.205705,8.693188065370583
2021-05-20,n_routing,195,32,24,857692,5330.0,697692,63.696997,r_routing,195,32,24,881362,5600.0,721362,63.20088,2.6856161259505176
2021-04-21,n_routing,215,38,29,1069818,6350.0,879818,113.703837,r_routing,215,38,31,1110502,6770.0,920502,69.059925,3.663568368179436
2021-05-07,n_routing,193,31,23,914811,5440.0,759811,307.186941,r_routing,193,31,22,906110,5350.0,751110,49.00594,-0.9602586882387348
2021-06-11,n_routing,203,35,25,1029271,6080.0,854271,86.684727,r_routing,203,35,27,993080,6050.0,818080,51.486369,-3.644318685302292
2021-06-07,n_routing,211,35,28,1020605,6140.0,845605,142.256462,r_routing,211,35,27,1000104,6170.0,825104,55.434084,-2.0498868117715756
2021-05-24,n_routing,215,37,29,1088599,6430.0,903599,86.439629,r_routing,215,37,29,1083044,6640.0,898044,61.107452,-0.512906216183276
2021-05-17,n_routing,220,35,26,1029922,6110.0,854922,150.023643,r_routing,220,35,26,1033111,6140.0,858111,78.333794,0.3086793190663927
2021-06-12,n_routing,48,8,7,283803,1550.0,243803,3.730308,r_routing,48,8,7,276698,1520.0,236698,3.173409,-2.5677814801697156
2021-03-23,n_routing,196,35,26,971418,5930.0,796418,76.36908,r_routing,196,36,27,1043274,6390.0,863274,40.979736,6.887548237567504
2021-05-26,n_routing,196,33,27,1016931,6030.0,851931,110.986546,r_routing,196,33,24,931609,5490.0,766609,66.707038,-9.158563302844863
2021-05-11,n_routing,166,27,22,814780,4770.0,679780,70.610818,r_routing,166,27,21,750514,4500.0,615514,32.419445,-8.562931537586241
2021-05-19,n_routing,215,34,25,994780,5950.0,824780,109.478083,r_routing,215,34,24,1008646,6010.0,838646,57.297697,1.3747142208465606
2021-06-14,n_routing,207,33,25,952981,5820.0,787981,97.635072,r_routing,207,33,27,1013130,6000.0,848130,58.372173,5.93694787440901
2021-06-25,n_routing,176,29,18,763199,4880.0,618199,54.535507,r_routing,176,29,23,890920,5090.0,745920,34.331838,14.335855071162394
2021-06-21,n_routing,200,32,26,998097,5810.0,838097,85.996722,r_routing,200,32,23,904872,5570.0,744872,41.454338,-10.302562130334456
2021-06-17,n_routing,172,28,21,784024,4870.0,644024,55.168894,r_routing,172,28,22,833529,5050.0,693529,47.962563,5.939205474554575
2021-04-09,n_routing,205,35,26,1002039,6080.0,827039,278.978108,r_routing,205,35,27,1062484,6200.0,887484,61.889943,5.689026846521924
2021-06-04,n_routing,181,29,23,860277,5060.0,715277,72.950113,r_routing,181,29,22,872035,5090.0,727035,45.321065,1.3483403762463662
2021-06-26,n_routing,49,8,8,284511,1610.0,244511,8.321135,r_routing,49,8,5,260827,1400.0,220827,6.430483,-9.080348276827168
2021-06-23,n_routing,202,34,29,1036545,5920.0,866545,75.049708,r_routing,202,34,24,963250,5800.0,793250,45.298586,-7.609135738385674
2021-04-15,n_routing,187,33,24,935758,5850.0,770758,91.474158,r_routing,187,33,24,936561,5670.0,771561,54.577454,0.08573920972579469
2021-05-13,n_routing,190,31,26,913283,5380.0,758283,67.408132,r_routing,190,31,26,961903,5500.0,806903,49.723989,5.054563713804822
2021-06-16,n_routing,206,36,24,978918,6300.0,798918,58.637667,r_routing,206,36,26,1024139,6330.0,844139,35.485376,4.415513909732956
2021-06-02,n_routing,179,28,20,845815,4900.0,705815,84.398726,r_routing,179,27,21,817858,4830.0,682858,59.529795,-3.4183195615864856
2021-06-10,n_routing,174,30,24,854190,5190.0,704190,48.65613,r_routing,174,30,22,860169,5160.0,710169,41.437662,0.6950959637001566
2021-05-27,n_routing,141,25,20,745910,4510.0,620910,41.59964,r_routing,141,25,18,750920,4570.0,625920,19.413524,0.6671815905822192
2021-06-08,n_routing,162,28,24,875516,5020.0,735516,53.641753,r_routing,162,28,21,787979,4840.0,647979,26.820884,-11.10905239860453
2021-05-25,n_routing,167,27,20,801488,4710.0,666488,71.062169,r_routing,167,27,20,879370,5040.0,744370,30.516761,8.856567770108146
2021-06-22,n_routing,165,29,22,833594,4970.0,688594,63.224557,r_routing,165,28,21,880430,4960.0,740430,24.435009,5.319673341435435
2021-06-24,n_routing,176,32,23,920575,5600.0,760575,31.553841,r_routing,176,32,22,901707,5510.0,741707,30.414048,-2.0924757155040385
2021-05-21,n_routing,188,31,24,924180,5350.0,769180,283.270865,r_routing,188,31,21,909119,5500.0,754119,56.897268,-1.6566588092427943
2021-06-18,n_routing,187,30,23,869858,5280.0,719858,77.239177,r_routing,187,31,23,902029,5320.0,747029,48.109724,3.566515045525144


==> data/rq2/routing_comparision_diff_240.csv <==
date,algo_n_routing,no_of_requests_n_routing,no_of_runs_n_routing,no_of_vehicles_n_routing,objective_n_routing,operational_cost_n_routing,total_travel_time_n_routing,computation_time_n_routing,algo_r_routing,no_of_requests_r_routing,no_of_runs_r_routing,no_of_vehicles_r_routing,objective_r_routing,operational_cost_r_routing,total_travel_time_r_routing,computation_time_r_routing,diff_routing
2021-01-03,n_routing,7,3,2,33926,480.0,18926,0.374339,r_routing,7,3,2,71254,540.0,56254,2.234994,52.38723440087574
2021-01-17,n_routing,12,4,4,85097,640.0,65097,0.425697,r_routing,12,4,4,135496,760.0,115496,2.379877,37.19593198323198
2021-02-14,n_routing,22,5,5,124142,800.0,99142,0.860927,r_routing,22,5,5,154283,920.0,129283,2.648395,19.536177025336556
2021-01-23,n_routing,27,4,4,141250,790.0,121250,2.070996,r_routing,27,5,4,170204,890.0,145204,2.960555,17.011351084580856
2021-01-09,n_routing,27,5,5,166437,890.0,141437,1.389515,r_routing,27,6,5,176167,1140.0,146167,3.068032,5.523168357297338
2021-02-06,n_routing,35,8,7,228158,1460.0,188158,1.926383,r_routing,35,8,7,244844,1490.0,204844,3.302974,6.814951560993939
2021-02-20,n_routing,36,8,8,271598,1460.0,231598,1.966491,r_routing,36,8,7,289908,1610.0,249908,3.838389,6.315796735516095
2021-01-24,n_routing,11,3,3,62636,480.0,47636,0.390666,r_routing,11,3,3,105889,540.0,90889,1.214978,40.84749124082766
2021-01-10,n_routing,9,3,3,61915,480.0,46915,0.370513,r_routing,9,3,3,85028,570.0,70028,1.175709,27.182810368349248
2021-02-07,n_routing,28,8,8,172805,1280.0,132805,1.337969,r_routing,28,8,7,232693,1400.0,192693,1.790965,25.736915162897034
2021-02-21,n_routing,20,6,5,123159,960.0,93159,0.803082,r_routing,20,6,4,143059,1050.0,113059,1.355763,13.910344682962974
2021-01-01,n_routing,79,14,13,468702,2660.0,398702,12.067646,r_routing,79,14,11,405301,2390.0,335301,9.938652,-15.64294191230715
2021-01-02,n_routing,28,5,5,161905,830.0,136905,1.378185,r_routing,28,5,5,154024,950.0,129024,1.721491,-5.116735054277256
2021-03-06,n_routing,38,7,7,232381,1270.0,197381,2.736344,r_routing,38,7,6,244693,1390.0,209693,3.198995,5.03161103913884
2021-03-07,n_routing,23,5,5,125440,860.0,100440,0.968048,r_routing,23,6,6,196771,1110.0,166771,1.538452,36.25076866001596
2021-02-16,n_routing,125,21,15,608180,3600.0,503180,22.346524,r_routing,125,21,15,614956,3660.0,509956,19.21605,1.1018674506793982
2021-01-07,n_routing,137,23,20,675375,4010.0,560375,32.617183,r_routing,137,23,19,754499,4370.0,639499,22.503439,10.48695889590311
2021-02-04,n_routing,156,26,19,711596,4610.0,581596,44.629756,r_routing,156,26,21,798088,4790.0,668088,23.555306,10.837401389320476
2021-02-02,n_routing,150,26,19,751128,4580.0,621128,90.574659,r_routing,150,26,17,769498,4700.0,639498,25.954209,2.3872706621719613
2021-01-05,n_routing,155,31,21,759104,5200.0,604104,41.815259,r_routing,155,31,20,794650,5260.0,639650,26.134987,4.47316428616372
2021-01-21,n_routing,165,29,23,839486,5090.0,694486,50.215192,r_routing,165,29,23,857566,5030.0,712566,26.755218,2.1082925395829593
2021-01-27,n_routing,182,32,24,946162,5660.0,786162,99.603466,r_routing,182,32,26,951150,5660.0,791150,27.902887,0.5244178100194501
2021-02-18,n_routing,167,29,24,796805,4820.0,651805,57.975832,r_routing,167,29,21,780122,4970.0,635122,28.707003,-2.138511668687718
2021-01-25,n_routing,175,30,20,872142,5190.0,722142,52.650289,r_routing,175,30,25,922395,5370.0,772395,29.854405,5.44809978371522
2021-02-22,n_routing,180,32,22,897455,5570.0,737455,91.120444,r_routing,180,32,24,902926,5540.0,742926,30.457275,0.6059189789639461
2021-03-02,n_routing,158,26,21,792162,4640.0,662162,68.782685,r_routing,158,26,20,771834,4610.0,641834,25.961998,-2.6337269412853024
2021-02-10,n_routing,185,31,20,801875,5290.0,646875,51.2168,r_routing,185,31,24,925857,5500.0,770857,32.3588,13.391052829972663
2021-02-15,n_routing,182,31,26,917594,5530.0,762594,49.058057,r_routing,182,31,24,896947,5230.0,741947,31.413381,-2.3019197343878735
2021-01-19,n_routing,149,27,19,743181,4770.0,608181,76.640696,r_routing,149,27,17,763093,4740.0,628093,34.863958,2.6093805080114745
2021-02-12,n_routing,192,33,23,914212,5640.0,749212,90.511283,r_routing,192,33,25,964554,5790.0,799554,38.182852,5.219199754497934
2021-01-18,n_routing,159,26,18,704772,4460.0,574772,51.816219,r_routing,159,26,20,803293,4640.0,673293,36.367913,12.264640672830462
2021-03-14,n_routing,25,7,5,130599,1120.0,95599,1.130178,r_routing,25,7,6,197803,1210.0,162803,1.569955,33.97521776717239
2021-03-04,n_routing,177,30,25,913534,5640.0,763534,42.764725,r_routing,177,30,22,796632,5190.0,646632,35.244181,-14.674529770333102
2021-01-13,n_routing,186,31,21,843170,5410.0,688170,80.020038,r_routing,186,31,22,826917,5170.0,671917,40.832231,-1.9654935138593113
2021-02-13,n_routing,41,9,8,282345,1620.0,237345,2.907024,r_routing,41,9,8,290409,1560.0,245409,2.676551,2.776773447103912
2021-01-26,n_routing,127,21,16,625603,3660.0,520603,47.1859,r_routing,127,21,18,660579,3780.0,555579,12.332107,5.294749000498048
2021-01-15,n_routing,165,27,19,732806,4650.0,597806,118.722119,r_routing,165,27,20,782673,4680.0,647673,43.397327,6.371370930133018
2021-02-26,n_routing,204,36,26,970095,6120.0,790095,101.520225,r_routing,204,36,23,984800,6120.0,804800,40.667175,1.4931965881397238
2021-02-01,n_routing,174,29,20,797076,5000.0,652076,44.338785,r_routing,174,29,24,894957,5240.0,749957,43.298506,10.936950043409906
2021-01-16,n_routing,36,7,5,171146,1120.0,136146,1.981041,r_routing,36,8,6,239613,1400.0,199613,2.317813,28.57399222913615
2021-02-27,n_routing,29,6,5,199763,1080.0,169763,1.455202,r_routing,29,6,4,181438,990.0,151438,1.773852,-10.09986882571457
2021-03-01,n_routing,169,28,21,870142,5050.0,730142,74.853586,r_routing,169,28,18,769751,4870.0,629751,43.023343,-13.042009688847433
2021-03-20,n_routing,48,10,9,343325,1930.0,293325,5.681507,r_routing,48,10,8,339868,1840.0,289868,2.947434,-1.0171596031400425
2021-01-04,n_routing,174,31,23,875609,5380.0,720609,90.479685,r_routing,174,31,25,954515,5380.0,799515,46.16006,8.26660660125823
2021-02-08,n_routing,198,34,26,988270,6040.0,818270,83.249739,r_routing,198,34,26,1007968,5980.0,837968,49.19064,1.954228705673196
2021-03-08,n_routing,202,35,24,953506,5900.0,778506,61.453586,r_routing,202,35,25,971151,6080.0,796151,32.867381,1.8169162159128704
2021-01-11,n_routing,180,29,19,794432,4910.0,649432,94.33353,r_routing,180,30,22,877617,5220.0,727617,49.314066,9.478508278668258
2021-03-21,n_routing,16,5,5,119901,800.0,94901,0.614211,r_routing,16,5,4,115614,860.0,90614,1.309407,-3.708028439462349
2021-02-23,n_routing,162,32,22,858044,5600.0,698044,40.199191,r_routing,162,32,23,906085,5510.0,746085,23.498655,5.302041199225238
2021-01-08,n_routing,156,25,21,751993,4420.0,626993,94.79505,r_routing,156,25,19,810052,4660.0,685052,31.716602,7.167317653681492
2021-02-17,n_routing,185,32,26,871029,5450.0,711029,80.435634,r_routing,185,32,22,868607,5540.0,708607,36.365833,-0.27883726472386244
2021-04-03,n_routing,43,9,7,298470,1620.0,253470,3.258405,r_routing,43,9,7,274061,1590.0,229061,3.876892,-8.906411346379091
2021-01-06,n_routing,193,35,26,1013683,6020.0,838683,62.676265,r_routing,193,35,26,1077686,6200.0,902686,30.084533,5.938928407718018
2021-02-19,n_routing,182,33,24,952841,5760.0,787841,70.690138,r_routing,182,33,24,923514,5730.0,758514,27.565703,-3.1755880257364804
2021-01-22,n_routing,160,27,22,813359,4920.0,678359,65.514229,r_routing,160,27,20,804551,4800.0,669551,30.066501,-1.094772115130054
2021-04-10,n_routing,51,10,9,302956,1840.0,252956,6.065717,r_routing,51,10,10,305960,1840.0,255960,4.319613,0.9818276898941038
2021-04-11,n_routing,17,5,4,98614,800.0,73614,0.659265,r_routing,17,5,3,92378,800.0,67378,1.244422,-6.750525016778886
2021-02-11,n_routing,158,27,22,806553,4650.0,671553,37.76883,r_routing,158,27,22,784427,4680.0,649427,29.280472,-2.8206576265222894
2021-04-18,n_routing,16,5,5,114725,800.0,89725,0.57708,r_routing,16,5,5,133673,830.0,108673,1.168757,14.174889469077526
2021-02-03,n_routing,188,33,24,887189,5610.0,722189,57.79071,r_routing,188,33,24,927551,5700.0,762551,37.287219,4.351458841616256
2021-01-12,n_routing,118,21,17,614806,3750.0,509806,23.043624,r_routing,118,21,17,668241,3780.0,563241,14.347742,7.996366580320573
2021-03-18,n_routing,172,30,22,793295,5040.0,643295,42.3558,r_routing,172,30,24,871902,5280.0,721902,23.443802,9.015577438748851
2021-01-20,n_routing,179,31,19,774043,5290.0,619043,64.01935,r_routing,179,30,23,955184,5430.0,805184,30.809524,18.963990184090186
2021-01-14,n_routing,154,27,23,722306,4650.0,587306,40.509093,r_routing,154,27,22,817425,4680.0,682425,24.927857,11.63641924335566
2021-04-24,n_routing,51,9,7,291609,1590.0,246609,4.060323,r_routing,51,9,8,290057,1680.0,245057,3.176022,-0.5350672454034897
2021-04-25,n_routing,17,5,5,107641,830.0,82641,0.755641,r_routing,17,5,4,140008,800.0,115008,1.241866,23.11796468773213
2021-05-02,n_routing,15,4,4,90615,640.0,70615,0.496065,r_routing,15,4,3,101332,640.0,81332,1.228892,10.576126001657917
2021-03-03,n_routing,174,29,23,893577,5180.0,748577,59.001738,r_routing,174,29,23,872284,5030.0,727284,38.747703,-2.441062773133521
2021-03-16,n_routing,167,31,23,834995,5320.0,679995,44.792509,r_routing,167,31,25,930323,5590.0,775323,30.269729,10.24676375839359
2021-02-24,n_routing,196,33,26,943720,5700.0,778720,56.220482,r_routing,196,33,26,965662,5670.0,800662,69.258646,2.2722236144738015
2021-05-01,n_routing,47,9,7,303834,1650.0,258834,4.274999,r_routing,47,8,7,276077,1490.0,236077,4.045097,-10.054079115609051
2021-02-05,n_routing,200,36,30,958178,6090.0,778178,92.561379,r_routing,200,36,25,973584,6300.0,793584,52.664206,1.5824006968068498
2021-03-05,n_routing,203,37,27,1037311,6580.0,852311,77.091952,r_routing,203,37,26,1034749,6340.0,849749,35.939461,-0.24759627697151676
2021-03-09,n_routing,172,29,23,853420,5270.0,708420,58.418858,r_routing,172,29,22,823477,4940.0,678477,29.095064,-3.636167130350939
2021-05-08,n_routing,44,8,7,290463,1610.0,250463,4.182943,r_routing,44,8,7,277472,1610.0,237472,2.991023,-4.681913850766924
2021-02-09,n_routing,162,28,20,767687,4930.0,627687,50.117486,r_routing,162,28,21,843587,5170.0,703587,30.616301,8.997293699405041
2021-05-09,n_routing,24,5,4,109830,860.0,84830,1.010477,r_routing,24,5,4,154282,920.0,129282,1.474773,28.812175107919266
2021-04-01,n_routing,180,32,25,888091,5450.0,728091,62.396493,r_routing,180,32,25,910762,5750.0,750762,30.298526,2.4892342895289876
2021-05-16,n_routing,14,4,4,111454,700.0,91454,0.565676,r_routing,14,4,3,101102,670.0,81102,1.278992,-10.2391644082214
2021-03-12,n_routing,197,32,24,946056,5750.0,786056,98.125277,r_routing,197,32,26,1030559,5720.0,870559,48.07895,8.199724615475679
2021-03-13,n_routing,54,10,8,312540,1780.0,262540,12.428326,r_routing,54,10,10,337172,1900.0,287172,4.660322,7.305470205117863
2021-04-20,n_routing,169,30,23,821830,5100.0,671830,43.518471,r_routing,169,30,23,875863,5130.0,725863,27.585127,6.169115489522905
2021-03-24,n_routing,209,36,25,923776,5970.0,743776,60.985146,r_routing,209,36,26,984213,6120.0,804213,43.761544,6.140642320310746
2021-04-08,n_routing,181,29,21,837795,4910.0,692795,90.647174,r_routing,181,29,23,891314,5210.0,746314,37.602965,6.004505707304047
2021-05-04,n_routing,170,29,25,832325,5090.0,687325,39.097659,r_routing,170,29,25,896127,5270.0,751127,26.381897,7.119749767611064
2021-03-15,n_routing,210,37,30,1096114,6580.0,911114,94.991528,r_routing,210,37,24,981904,6160.0,796904,57.306836,-11.631483322198504
2021-02-25,n_routing,167,33,25,883055,5640.0,718055,60.372566,r_routing,167,33,25,874884,5730.0,709884,26.130869,-0.9339523868307112
2021-05-06,n_routing,175,31,26,882746,5530.0,727746,47.389571,r_routing,175,31,23,915708,5350.0,760708,26.812924,3.5996190925491534
2021-04-05,n_routing,204,35,30,1034989,6140.0,859989,159.534942,r_routing,204,35,29,1056927,6200.0,881927,45.799925,2.075640039472925
2021-04-06,n_routing,170,30,26,841620,5160.0,691620,50.332828,r_routing,170,30,24,870215,5220.0,720215,47.951667,3.285969559246853
2021-03-10,n_routing,201,33,25,979058,5700.0,814058,73.389646,r_routing,201,33,28,989382,5850.0,824382,73.067056,1.0434796671053244
2021-05-22,n_routing,43,9,9,306255,1710.0,261255,2.478933,r_routing,43,8,7,267612,1520.0,227612,3.445648,-14.439935428904533
2021-03-22,n_routing,232,39,29,1072977,6840.0,877977,138.996265,r_routing,232,39,33,1202044,7080.0,1007044,57.029512,10.73729414231093
2021-04-22,n_routing,212,36,25,966393,6120.0,786393,125.00288,r_routing,212,36,29,1068965,6360.0,888965,39.959493,9.595449804249906
2021-04-12,n_routing,212,37,28,1075358,6550.0,890358,94.003942,r_routing,212,36,30,1165769,6720.0,985769,47.325956,7.7554815748231425
2021-05-23,n_routing,15,4,4,90303,640.0,70303,0.558686,r_routing,15,4,3,92786,640.0,72786,1.309271,2.676050266203953
2021-03-19,n_routing,208,37,25,999363,6340.0,814363,71.715593,r_routing,208,37,25,1045362,6310.0,860362,39.393737,4.400293869492099
2021-04-14,n_routing,234,42,35,1179001,7290.0,969001,115.445569,r_routing,234,42,29,1171152,7380.0,961152,53.282861,-0.6701948167274615
2021-04-26,n_routing,217,37,25,1018611,6340.0,833611,90.305796,r_routing,217,37,26,1059870,6370.0,874870,46.369137,3.8928359138384896
2021-03-26,n_routing,224,42,27,1028314,6930.0,818314,83.348962,r_routing,224,42,29,1129472,7110.0,919472,68.943181,8.956220251586583
2021-04-02,n_routing,200,37,24,1021105,6250.0,836105,109.934909,r_routing,200,37,28,1012103,6250.0,827103,36.363014,-0.8894351661836789
2021-05-18,n_routing,167,28,23,839969,4870.0,699969,40.29976,r_routing,167,28,22,864490,5020.0,724490,31.26329,2.8364700574905437
2021-03-25,n_routing,148,26,23,669838,4340.0,539838,42.280068,r_routing,148,26,18,614835,4280.0,484835,29.614083,-8.94597737604398
2021-03-27,n_routing,40,8,6,258507,1400.0,218507,3.912317,r_routing,40,7,5,226603,1270.0,191603,3.214586,-14.07924873015803
2021-04-19,n_routing,195,34,23,921560,5770.0,751560,74.188593,r_routing,195,34,27,1066962,5950.0,896962,60.207154,13.627664340435741
2021-03-17,n_routing,232,41,31,1141802,7040.0,936802,87.166677,r_routing,232,41,28,1175309,7100.0,970309,51.46528,2.8509098458362865
2021-05-14,n_routing,192,31,25,906906,5440.0,751906,77.505736,r_routing,192,31,22,951740,5500.0,796740,43.679283,4.710740328240906
2021-04-16,n_routing,217,37,31,1107740,6580.0,922740,90.992838,r_routing,217,37,26,1047968,6340.0,862968,66.74827,-5.703609270512077
2021-06-05,n_routing,40,6,5,198104,1050.0,168104,2.359117,r_routing,40,7,6,248124,1330.0,213124,3.979396,20.15927520110912
2021-03-11,n_routing,168,30,23,848511,5190.0,698511,40.284002,r_routing,168,30,24,886078,5250.0,736078,22.950013,4.239694473849932
2021-06-06,n_routing,23,5,4,112320,860.0,87320,1.028664,r_routing,23,5,5,158822,920.0,133822,1.558725,29.27931898603468
2021-04-17,n_routing,41,7,5,210756,1210.0,175756,5.356094,r_routing,41,7,7,227795,1330.0,192795,2.278316,7.479971026580917
2021-06-13,n_routing,19,5,5,112392,860.0,87392,0.716157,r_routing,19,5,4,126398,800.0,101398,1.326731,11.080871532777417
2021-05-15,n_routing,47,9,7,275300,1590.0,230300,4.731034,r_routing,47,9,7,262054,1530.0,217054,3.038307,-5.054683385867035
2021-06-19,n_routing,37,7,6,221002,1270.0,186002,2.451455,r_routing,37,6,6,218026,1170.0,188026,2.151114,-1.3649748195169384
2021-05-20,n_routing,195,31,24,834370,5230.0,679370,51.471324,r_routing,195,31,25,920549,5560.0,765549,32.054079,9.361696118294626
2021-06-20,n_routing,25,5,5,125613,860.0,100613,1.562362,r_routing,25,5,4,147452,920.0,122452,1.821546,14.81092152022353
2021-03-23,n_routing,196,35,29,1001475,6110.0,826475,55.009944,r_routing,196,35,24,978254,6170.0,803254,28.851761,-2.373718891003768
2021-04-09,n_routing,205,35,27,1038535,6110.0,863535,83.76512,r_routing,205,36,25,1043987,6180.0,863987,43.153362,0.5222287250703314
2021-05-07,n_routing,193,31,25,915318,5440.0,760318,80.868546,r_routing,193,31,22,953036,5650.0,798036,35.232681,3.9576679160073702
2021-06-03,n_routing,156,27,22,785697,4710.0,650697,40.483617,r_routing,156,26,21,783336,4730.0,653336,18.372144,-0.3014032292656025
2021-04-27,n_routing,167,30,22,821781,5250.0,671781,53.07164,r_routing,167,30,23,876770,5400.0,726770,24.472535,6.271770247613399
2021-06-27,n_routing,20,6,5,128129,960.0,98129,0.763524,r_routing,20,6,5,159011,990.0,129011,1.409433,19.421297897629724
2021-05-05,n_routing,212,37,23,974940,6280.0,789940,61.175423,r_routing,212,37,25,1034870,6340.0,849870,41.500442,5.791065544464522
2021-04-13,n_routing,187,34,25,967280,5950.0,797280,59.843575,r_routing,187,34,25,945592,6010.0,775592,37.295474,-2.293589624277701
2021-06-01,n_routing,155,28,22,832484,4840.0,692484,45.604803,r_routing,155,28,20,750419,4780.0,610419,32.281093,-10.9358904825171
2021-04-23,n_routing,203,35,26,1006469,6110.0,831469,119.240053,r_routing,203,35,29,1023959,6380.0,848959,40.310148,1.7080762022698175
2021-05-26,n_routing,196,33,28,969060,5850.0,804060,43.518688,r_routing,196,33,25,935597,5640.0,770597,44.278222,-3.5766467827494104
2021-05-12,n_routing,218,36,29,1028693,6210.0,848693,123.106202,r_routing,218,36,28,1078510,6360.0,898510,71.11992,4.619057774151376
2021-06-15,n_routing,174,28,20,825990,4810.0,685990,65.459156,r_routing,174,28,22,794780,4840.0,654780,27.303369,-3.926872845315685
2021-04-21,n_routing,215,38,27,1099397,6650.0,909397,71.676419,r_routing,215,38,28,1106295,6470.0,916295,63.616052,0.623522658965285
2021-06-09,n_routing,195,34,24,968855,6010.0,798855,62.519033,r_routing,195,34,26,943267,5860.0,773267,31.092905,-2.712699585589234
2021-04-15,n_routing,187,33,26,889349,5730.0,724349,59.567071,r_routing,187,33,26,978169,5880.0,813169,44.101186,9.080230512314333
2021-04-07,n_routing,212,36,26,1021056,6270.0,841056,94.575723,r_routing,212,36,27,1026077,6180.0,846077,52.519673,0.48933949401458177
2021-05-24,n_routing,215,37,27,1055795,6400.0,870795,127.461997,r_routing,215,37,29,1070085,6460.0,885085,53.539843,1.3354079348836774
2021-05-17,n_routing,220,35,30,1050658,6110.0,875658,66.628279,r_routing,220,35,25,996461,6170.0,821461,78.043352,-5.438948438523936
2021-05-21,n_routing,188,31,23,854279,5410.0,699279,82.616647,r_routing,188,31,26,991466,5590.0,836466,32.797542,13.83678310703544
2021-06-25,n_routing,176,30,23,918812,5310.0,768812,28.027911,r_routing,176,29,21,793215,4910.0,648215,30.491923,-15.83391640349716
2021-06-21,n_routing,200,33,25,997809,5820.0,832809,58.520587,r_routing,200,32,26,957924,5720.0,797924,38.045257,-4.163691482831624
2021-06-26,n_routing,49,9,8,295451,1680.0,250451,4.651752,r_routing,49,8,6,291481,1640.0,251481,3.349534,-1.3620098737138955
2021-05-27,n_routing,141,25,18,756708,4390.0,631708,18.950676,r_routing,141,25,20,761264,4420.0,636264,20.970015,0.5984783202673448
2021-06-17,n_routing,172,28,22,770591,4810.0,630591,18.542667,r_routing,172,28,21,851927,4960.0,711927,45.712647,9.547296892808891
2021-05-10,n_routing,217,34,28,1039834,6130.0,869834,83.130688,r_routing,217,34,29,1024540,6100.0,854540,95.559554,-1.4927674858961095
2021-06-14,n_routing,207,33,25,917356,5730.0,752356,81.425229,r_routing,207,33,25,980443,5820.0,815443,46.484292,6.434540304739796
2021-05-19,n_routing,215,34,27,970037,6040.0,800037,89.603815,r_routing,215,34,26,997262,5890.0,827262,57.297879,2.729974670648235
2021-06-11,n_routing,203,35,27,1027197,5960.0,852197,76.085888,r_routing,203,35,23,976746,5930.0,801746,53.175892,-5.165211836035161
2021-06-12,n_routing,48,8,7,266160,1490.0,226160,2.361997,r_routing,48,8,7,282136,1520.0,242136,3.478032,5.662517367510704
2021-06-04,n_routing,181,29,19,783803,4850.0,638803,75.646943,r_routing,181,30,26,919010,5400.0,769010,45.856393,14.712244698099042
2021-05-25,n_routing,167,27,21,767603,4770.0,632603,57.984472,r_routing,167,27,19,812040,4680.0,677040,30.607416,5.47226737599133
2021-05-03,n_routing,217,35,24,989096,6110.0,814096,77.867757,r_routing,217,35,22,1031075,6140.0,856075,116.995617,4.071381810246588
2021-06-07,n_routing,211,35,26,956609,5900.0,781609,72.777906,r_routing,211,35,27,1001873,6230.0,826873,66.943205,4.517937902308975
2021-06-02,n_routing,179,28,24,871438,4990.0,731438,57.926263,r_routing,179,27,21,823614,4980.0,688614,49.433236,-5.806603578860972
2021-06-23,n_routing,202,34,23,936198,5860.0,766198,39.922631,r_routing,202,34,25,972006,6040.0,802006,61.995886,3.6839278769884136
2021-06-16,n_routing,206,36,23,947158,6000.0,767158,42.338865,r_routing,206,36,23,961195,6060.0,781195,43.851967,1.4603696440368499
2021-06-10,n_routing,174,30,18,772673,5070.0,622673,37.823971,r_routing,174,30,22,879241,5250.0,729241,43.085265,12.120453891481402
2021-06-18,n_routing,187,30,25,905602,5370.0,755602,102.983883,r_routing,187,30,21,869304,5160.0,719304,28.14906,-4.175524327507984
2021-05-13,n_routing,190,31,28,895575,5320.0,740575,61.368792,r_routing,190,31,26,969168,5710.0,814168,51.280153,7.5934203357931755
2021-06-22,n_routing,165,28,21,771198,4930.0,631198,23.823373,r_routing,165,29,22,840801,5180.0,695801,32.466485,8.278177594936258
2021-05-11,n_routing,166,27,20,763618,4800.0,628618,47.854955,r_routing,166,27,22,880770,4950.0,745770,32.32185,13.301088820009765
2021-06-08,n_routing,162,28,24,877788,5110.0,737788,58.980973,r_routing,162,28,25,910124,5170.0,770124,32.310376,3.5529224589176858
2021-06-24,n_routing,176,32,23,920575,5600.0,760575,31.197832,r_routing,176,32,24,905070,5570.0,745070,35.046067,-1.7131271614350272


==> data/rq2/vroom_comparision_diff_120.csv <==
date,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,algo_r_vroom,no_of_requests_r_vroom,no_of_runs_r_vroom,no_of_vehicles_r_vroom,objective_r_vroom,operational_cost_r_vroom,total_travel_time_r_vroom,computation_time_r_vroom,diff_vroom
2021-01-01,n_vroom,79,7,6,218474,1210.0,183474,111.87082,r_vroom,79,7,7,243670,1300.0,208670,115.286789,10.34021422415562
2021-01-02,n_vroom,28,4,3,118716,640.0,98716,56.651706,r_vroom,28,6,5,187418,1050.0,157418,45.210048,36.65709803754175
2021-01-03,n_vroom,7,1,1,26071,160.0,21071,33.341561,r_vroom,7,2,2,59091,320.0,49091,24.618252,55.87991403090149
2021-01-08,n_vroom,156,14,11,444136,2420.0,374136,214.393633,r_vroom,156,16,11,525167,2830.0,445167,206.763271,15.429568118331883
2021-01-22,n_vroom,160,16,10,434113,2620.0,354113,215.346253,r_vroom,160,14,10,452052,2600.0,382052,216.779954,3.9683487740348458
2021-01-15,n_vroom,165,14,12,475568,2570.0,405568,190.57911,r_vroom,165,16,12,508223,2890.0,428223,217.176332,6.42532903863068
2021-02-01,n_vroom,174,14,12,495030,2720.0,425030,263.164245,r_vroom,174,17,12,535558,3050.0,450558,225.105165,7.567434339511314
2021-01-09,n_vroom,27,5,4,150991,860.0,125991,49.885514,r_vroom,27,6,4,160620,990.0,130620,32.034841,5.994894782716972
2021-01-23,n_vroom,27,5,4,150034,890.0,125034,53.77282,r_vroom,27,7,5,184548,1180.0,149548,29.624101,18.701909530311898
2021-02-05,n_vroom,200,18,16,588237,3300.0,498237,235.790822,r_vroom,200,17,13,548768,3110.0,463768,248.500616,-7.1922925535016615
2021-02-12,n_vroom,192,19,13,585763,3370.0,490763,279.160385,r_vroom,192,16,14,534829,2980.0,454829,252.818657,-9.523417765304425
2021-01-16,n_vroom,36,7,6,206459,1240.0,171459,52.902116,r_vroom,36,5,4,157629,860.0,132629,36.452691,-30.97780230795095
2021-01-10,n_vroom,9,3,3,59336,480.0,44336,25.041607,r_vroom,9,2,2,73355,410.0,63355,22.477064,19.11117169927067
2021-01-24,n_vroom,11,3,3,81078,540.0,66078,33.797389,r_vroom,11,2,2,69868,380.0,59868,25.285507,-16.04454113471117
2021-01-17,n_vroom,12,3,2,58486,540.0,43486,40.669934,r_vroom,12,4,3,106443,730.0,86443,30.788696,45.05416044267824
2021-02-06,n_vroom,35,6,6,203030,1110.0,173030,51.631624,r_vroom,35,7,5,217038,1240.0,182038,47.88581,6.454169315972318
2021-02-13,n_vroom,41,7,5,208194,1150.0,173194,48.378531,r_vroom,41,8,6,242112,1430.0,202112,51.826888,14.009218873909596
2021-02-07,n_vroom,28,4,4,118616,670.0,98616,54.14175,r_vroom,28,6,6,180632,1020.0,150632,43.43607,34.33278710306037
2021-02-14,n_vroom,22,3,3,90532,540.0,75532,47.665137,r_vroom,22,4,4,124391,730.0,104391,42.921296,27.219814938379788
2021-02-02,n_vroom,150,12,10,414005,2190.0,354005,175.923185,r_vroom,150,15,12,480715,2760.0,405715,165.687302,13.87724535327585
2021-01-04,n_vroom,174,16,13,493557,2860.0,413557,243.372925,r_vroom,174,16,10,494452,2740.0,414452,211.541131,0.1810084699829306
2021-01-25,n_vroom,175,16,12,503848,2890.0,423848,246.313314,r_vroom,175,18,13,524552,3180.0,434552,194.080356,3.946987143314676
2021-01-18,n_vroom,159,17,13,510222,3020.0,425222,210.198398,r_vroom,159,17,12,504917,3020.0,419917,185.001644,-1.0506677335086756
2021-01-11,n_vroom,180,16,12,489491,2890.0,409491,277.777809,r_vroom,180,17,13,493444,2930.0,408444,239.012316,0.8011040766530751
2021-02-15,n_vroom,182,16,10,443440,2710.0,363440,257.588231,r_vroom,182,17,13,495403,2990.0,410403,218.034483,10.489036198811876
2021-01-05,n_vroom,155,16,14,489072,2710.0,409072,240.177602,r_vroom,155,17,14,512453,2930.0,427453,176.608413,4.562564762036714
2021-02-08,n_vroom,198,17,13,553909,3110.0,468909,298.077599,r_vroom,198,17,14,562182,3140.0,477182,239.753279,1.4715874930182753
2021-02-03,n_vroom,188,15,13,512256,2880.0,437256,276.265635,r_vroom,188,18,14,589421,3270.0,499421,205.604285,13.091661138642838
2021-01-26,n_vroom,127,13,11,426159,2290.0,361159,154.055729,r_vroom,127,17,12,489590,3020.0,404590,134.108112,12.95594272758839
2021-01-12,n_vroom,118,15,10,451945,2610.0,376945,132.709232,r_vroom,118,16,11,488758,2920.0,408758,115.924922,7.531948326165505
2021-01-19,n_vroom,149,15,13,477329,2640.0,402329,167.752285,r_vroom,149,14,10,452767,2450.0,382767,155.312838,-5.424865328082656
2021-02-16,n_vroom,125,13,10,405264,2230.0,340264,151.410039,r_vroom,125,11,8,351824,1970.0,296824,143.392414,-15.189412888262313
2021-02-09,n_vroom,162,16,13,458923,2800.0,378923,211.455484,r_vroom,162,17,13,526188,2960.0,441188,196.730934,12.783453822588124
2021-02-04,n_vroom,156,15,12,490436,2760.0,415436,204.237942,r_vroom,156,14,12,451069,2480.0,381069,191.408857,-8.727489585850503
2021-01-06,n_vroom,193,15,14,534317,2880.0,459317,263.622661,r_vroom,193,19,13,604461,3430.0,509461,226.591691,11.604388041577538
2021-01-27,n_vroom,182,17,12,507721,3080.0,422721,271.314506,r_vroom,182,19,14,549735,3280.0,454735,211.200395,7.6425914304164735
2021-01-20,n_vroom,179,18,13,526468,3180.0,436468,268.688126,r_vroom,179,21,13,597205,3600.0,492205,213.547828,11.84467645113487
2021-01-13,n_vroom,186,18,12,544836,3120.0,454836,267.247941,r_vroom,186,14,11,454328,2570.0,384328,254.467127,-19.92129034530119
2021-02-17,n_vroom,185,15,13,499931,2820.0,424931,322.376179,r_vroom,185,14,12,485486,2660.0,415486,236.215969,-2.975369011670779
2021-01-07,n_vroom,137,12,11,401642,2190.0,341642,131.66973,r_vroom,137,12,10,419247,2190.0,359247,164.260636,4.199195223817941
2021-02-10,n_vroom,185,17,14,536051,3080.0,451051,248.647606,r_vroom,185,19,14,551727,3160.0,456727,207.223466,2.8412602609623963
2021-02-19,n_vroom,182,17,12,496356,2900.0,411356,253.453663,r_vroom,182,17,13,543917,2990.0,458917,225.799415,8.744165010470347
2021-01-21,n_vroom,165,14,12,481380,2570.0,411380,217.43712,r_vroom,165,18,15,554990,3150.0,464990,203.437748,13.263302041478225
2021-01-14,n_vroom,154,14,12,442755,2420.0,372755,207.456506,r_vroom,154,16,12,488984,2800.0,408984,177.154865,9.45409256744597
2021-02-20,n_vroom,36,5,4,158604,890.0,133604,109.509264,r_vroom,36,7,6,236535,1300.0,201535,42.462271,32.946921174456214
2021-02-26,n_vroom,204,21,15,614262,3720.0,509262,259.673704,r_vroom,204,19,14,576096,3280.0,481096,275.414277,-6.624937510414931
2021-02-21,n_vroom,20,3,3,85097,570.0,70097,32.722056,r_vroom,20,3,3,106211,570.0,91211,50.493547,19.87929687132218
2021-02-27,n_vroom,29,7,4,196682,1180.0,161682,34.163867,r_vroom,29,6,5,209607,1110.0,179607,46.023589,6.166301697939478
2021-02-18,n_vroom,167,13,12,462787,2410.0,397787,218.128763,r_vroom,167,18,13,481277,3060.0,391277,212.05258,3.8418623786301858
2021-02-11,n_vroom,158,16,13,524132,2860.0,444132,165.118085,r_vroom,158,16,12,482769,2800.0,402769,250.054673,-8.567865790885495
2021-03-05,n_vroom,203,16,12,526651,3010.0,446651,289.70897,r_vroom,203,18,14,568364,3150.0,478364,316.614642,7.339134779824197
2021-03-06,n_vroom,38,6,5,190149,1020.0,160149,80.896151,r_vroom,38,7,7,225576,1240.0,190576,37.030377,15.705128205128204
2021-03-12,n_vroom,197,19,14,583866,3340.0,488866,252.670952,r_vroom,197,17,13,534278,2990.0,449278,279.852129,-9.2813104788144
2021-02-22,n_vroom,180,15,11,456303,2640.0,381303,247.322982,r_vroom,180,17,13,557000,3080.0,472000,238.598409,18.078456014362658
2021-03-07,n_vroom,23,6,5,162842,1080.0,132842,33.263747,r_vroom,23,5,5,169749,920.0,144749,29.442483,4.068948859787097
2021-03-01,n_vroom,169,16,13,514986,2890.0,434986,256.637624,r_vroom,169,16,12,510043,2830.0,430043,213.946153,-0.9691339749785802
2021-03-19,n_vroom,208,20,14,587130,3560.0,487130,292.150663,r_vroom,208,21,13,588019,3570.0,483019,321.475686,0.1511855909417893
2021-03-13,n_vroom,54,8,7,246786,1400.0,206786,73.44194,r_vroom,54,7,5,228958,1270.0,193958,53.109795,-7.786580944976808
2021-03-14,n_vroom,25,4,4,123064,730.0,103064,46.525368,r_vroom,25,4,3,107649,640.0,87649,40.022113,-14.319687131324955
2021-03-20,n_vroom,48,7,5,205683,1240.0,170683,75.690848,r_vroom,48,9,7,282650,1530.0,237650,56.936996,27.230497081195825
2021-03-26,n_vroom,224,18,15,573629,3180.0,483629,318.605985,r_vroom,224,22,15,669646,3820.0,559646,290.992467,14.33847137144103
2021-03-21,n_vroom,16,3,3,99223,540.0,84223,38.286869,r_vroom,16,4,4,114985,700.0,94985,26.72394,13.707874940209592
2021-04-02,n_vroom,200,17,14,516884,2960.0,431884,243.097592,r_vroom,200,17,14,560396,3050.0,475396,249.455106,7.764509382650839
2021-03-27,n_vroom,40,7,6,227009,1240.0,192009,47.895497,r_vroom,40,7,5,215108,1240.0,180108,51.94221,-5.53256968592521
2021-03-02,n_vroom,158,15,11,436670,2610.0,361670,200.025984,r_vroom,158,16,13,487240,2680.0,407240,183.839354,10.378868729989328
2021-04-03,n_vroom,43,7,5,208791,1210.0,173791,43.246235,r_vroom,43,10,9,292799,1720.0,242799,51.236609,28.69135482020089
2021-02-23,n_vroom,162,16,14,533080,2980.0,453080,189.361852,r_vroom,162,18,14,562306,3180.0,472306,196.600179,5.1975259022667375
2021-03-08,n_vroom,202,16,13,517430,2950.0,437430,279.305871,r_vroom,202,15,12,517919,2820.0,442919,227.453549,0.09441630834165188
2021-03-15,n_vroom,210,18,15,611599,3390.0,521599,286.666383,r_vroom,210,18,14,577393,3180.0,487393,291.478039,-5.924214529791667
2021-04-01,n_vroom,180,19,14,537398,3280.0,442398,260.062667,r_vroom,180,18,14,542950,3210.0,452950,235.042814,1.0225619301961506
2021-03-22,n_vroom,232,20,15,589513,3380.0,489513,319.761966,r_vroom,232,19,16,623377,3400.0,528377,306.254463,5.432346717957191
2021-04-05,n_vroom,204,18,16,561160,3270.0,471160,277.045606,r_vroom,204,21,15,599081,3630.0,494081,237.452037,6.3298619051513905
2021-03-03,n_vroom,174,14,13,461502,2540.0,391502,199.597393,r_vroom,174,15,11,495939,2820.0,420939,247.340079,6.943797523485752
2021-03-09,n_vroom,172,14,12,465554,2570.0,395554,225.083263,r_vroom,172,17,13,525079,3020.0,440079,206.810134,11.336389381407368
2021-04-10,n_vroom,51,7,5,229037,1210.0,194037,56.73588,r_vroom,51,7,6,243623,1300.0,208623,41.887997,5.987119442745554
2021-02-24,n_vroom,196,18,14,567274,3210.0,477274,228.872781,r_vroom,196,18,14,563980,3240.0,473980,256.040568,-0.584063264654775
2021-04-11,n_vroom,17,3,3,82129,510.0,67129,30.042079,r_vroom,17,3,3,88595,480.0,73595,40.527403,7.298380269766917
2021-03-16,n_vroom,167,15,13,501603,2730.0,426603,205.201963,r_vroom,167,16,13,489197,2800.0,409197,208.005596,-2.535992657354808
2021-04-06,n_vroom,170,17,14,508695,2870.0,423695,212.067522,r_vroom,170,18,13,538803,3150.0,448803,237.619217,5.587942160678392
2021-03-23,n_vroom,196,19,14,584867,3310.0,489867,233.490883,r_vroom,196,18,14,583245,3270.0,493245,253.128199,-0.2780992550300474
2021-03-04,n_vroom,177,16,14,519721,2920.0,439721,225.099495,r_vroom,177,18,15,569835,3240.0,479835,241.396627,8.794475593812244
2021-02-25,n_vroom,167,18,14,546046,3120.0,456046,216.539011,r_vroom,167,17,14,527068,2930.0,442068,249.438568,-3.6006739168380553
2021-04-17,n_vroom,41,7,6,246302,1360.0,211302,52.236674,r_vroom,41,7,6,228214,1270.0,193214,57.486043,-7.925894116925342
2021-04-12,n_vroom,212,17,12,525252,2900.0,440252,235.085903,r_vroom,212,19,14,573037,3250.0,478037,270.185466,8.338903072576466
2021-03-10,n_vroom,201,18,14,554670,3090.0,464670,259.533727,r_vroom,201,17,13,546501,2990.0,461501,321.845808,-1.4947822602337415
2021-04-24,n_vroom,51,7,5,219469,1240.0,184469,59.391248,r_vroom,51,7,5,230907,1270.0,195907,57.167428,4.953509421542006
2021-04-18,n_vroom,16,3,3,79486,540.0,64486,22.238516,r_vroom,16,3,3,99758,510.0,84758,32.708841,20.32117724894244
2021-04-25,n_vroom,17,4,4,98905,640.0,78905,34.023178,r_vroom,17,4,4,116351,640.0,96351,37.68982,14.994284535586287
2021-03-17,n_vroom,232,20,15,606989,3620.0,506989,309.056694,r_vroom,232,19,14,556059,3280.0,461059,347.949618,-9.15910002355865
2021-03-24,n_vroom,209,18,15,596728,3240.0,506728,229.846819,r_vroom,209,20,14,634186,3620.0,534186,283.291932,5.906469080049071
2021-03-11,n_vroom,168,17,13,527994,3020.0,442994,213.645958,r_vroom,168,17,13,507773,2990.0,422773,223.034163,-3.982291299458616
2021-04-07,n_vroom,212,18,14,574614,3210.0,484614,241.418913,r_vroom,212,19,13,588027,3370.0,493027,317.339779,2.281017708370534
2021-04-13,n_vroom,187,19,13,546365,3340.0,451365,239.943578,r_vroom,187,16,14,543814,2890.0,463814,263.394432,-0.4690942123593729
2021-04-19,n_vroom,195,16,13,516139,2890.0,436139,232.699317,r_vroom,195,16,14,527445,2890.0,447445,258.233183,2.1435410327143116
2021-05-01,n_vroom,47,8,6,242341,1400.0,202341,63.250709,r_vroom,47,9,7,296467,1680.0,251467,56.985667,18.257006682025317
2021-05-02,n_vroom,15,3,3,89464,540.0,74464,25.718085,r_vroom,15,4,3,87860,670.0,67860,35.118332,-1.8256316867744138
2021-04-26,n_vroom,217,19,14,617072,3400.0,522072,247.854621,r_vroom,217,20,15,613604,3500.0,513604,331.048939,-0.5651853638503008
2021-03-18,n_vroom,172,20,15,542818,3320.0,442818,207.717379,r_vroom,172,17,16,530779,2930.0,445779,233.491432,-2.268175643723659
2021-03-25,n_vroom,148,13,12,353300,2170.0,288300,193.411294,r_vroom,148,13,12,402712,2260.0,337712,219.809107,12.269810683565426
2021-05-08,n_vroom,44,8,5,213693,1280.0,173693,40.018943,r_vroom,44,5,4,171601,950.0,146601,72.817226,-24.528994586278635
2021-05-15,n_vroom,47,6,5,203923,1110.0,173923,33.651984,r_vroom,47,7,5,236262,1270.0,201262,66.449185,13.68777035663797
2021-04-08,n_vroom,181,18,14,559092,3240.0,469092,228.079539,r_vroom,181,19,14,550561,3190.0,455561,274.79063,-1.5495104084742652
2021-05-09,n_vroom,24,5,5,139165,920.0,114165,29.504632,r_vroom,24,5,4,133564,830.0,108564,36.645673,-4.193495253211943
2021-04-20,n_vroom,169,16,12,503572,2830.0,423572,214.206563,r_vroom,169,17,12,503478,2990.0,418478,240.132797,-0.018670130571742955
2021-05-16,n_vroom,14,3,3,90846,540.0,75846,26.950864,r_vroom,14,4,3,112584,700.0,92584,30.970051,19.308249840119377
2021-05-03,n_vroom,217,17,14,556443,3080.0,471443,271.491189,r_vroom,217,20,14,607183,3500.0,507183,321.781614,8.356623950275287
2021-04-27,n_vroom,167,15,12,479509,2640.0,404509,211.072691,r_vroom,167,17,12,497363,2870.0,412363,266.051847,3.589732247875294
2021-04-14,n_vroom,234,21,17,657388,3840.0,552388,292.955249,r_vroom,234,21,14,578886,3450.0,473886,382.111524,-13.560873816260887
2021-05-22,n_vroom,43,7,5,198807,1210.0,163807,33.867345,r_vroom,43,8,6,264060,1550.0,224060,63.075379,24.711429220631675
2021-05-23,n_vroom,15,2,2,70279,350.0,60279,29.979548,r_vroom,15,3,3,111421,600.0,96421,38.345955,36.92481668626201
2021-04-09,n_vroom,205,18,15,555751,3210.0,465751,235.826996,r_vroom,205,18,14,607181,3150.0,517181,309.336037,8.470291395811135
2021-04-21,n_vroom,215,20,14,598381,3440.0,498381,250.483777,r_vroom,215,17,14,571445,3020.0,486445,316.933965,-4.713664482146139
2021-05-10,n_vroom,217,21,16,640261,3720.0,535261,261.476892,r_vroom,217,18,13,570098,3120.0,480098,336.164143,-12.307182273924834
2021-05-17,n_vroom,220,22,17,645783,3790.0,535783,261.734482,r_vroom,220,18,13,557894,3210.0,467894,330.818467,-15.753709486031397
2021-05-04,n_vroom,170,17,13,515744,2990.0,430744,227.849544,r_vroom,170,15,12,490426,2700.0,415426,250.200295,-5.162450604168621
2021-04-15,n_vroom,187,16,13,519768,2800.0,439768,232.692615,r_vroom,187,19,15,604937,3250.0,509937,270.080808,14.078986737461918
2021-05-24,n_vroom,215,20,15,596992,3500.0,496992,254.679711,r_vroom,215,22,15,649684,3700.0,539684,291.288325,8.110404442775257
2021-06-01,n_vroom,155,16,12,477978,2710.0,397978,195.390787,r_vroom,155,17,14,509245,3050.0,424245,234.992587,6.139873734646388
2021-05-11,n_vroom,166,15,13,487731,2700.0,412731,210.885373,r_vroom,166,17,13,502758,2960.0,417758,234.463472,2.988913155036817
2021-05-18,n_vroom,167,17,14,539919,3020.0,454919,198.812117,r_vroom,167,19,16,560601,3250.0,465601,243.510736,3.6892549246255357
2021-04-22,n_vroom,212,18,15,573102,3240.0,483102,266.266201,r_vroom,212,19,15,614961,3340.0,519961,341.611391,6.8067731124412765
2021-05-05,n_vroom,212,20,17,652026,3740.0,552026,264.270393,r_vroom,212,21,16,633282,3510.0,528282,323.490607,-2.959818848475087
2021-04-16,n_vroom,217,19,14,589284,3250.0,494284,258.840887,r_vroom,217,17,14,561137,3050.0,476137,345.569716,-5.016065595389361
2021-06-02,n_vroom,179,16,12,498185,2770.0,418185,197.260234,r_vroom,179,18,13,540461,3090.0,450461,250.847421,7.822211038354294
2021-05-25,n_vroom,167,16,12,496811,2740.0,416811,219.111546,r_vroom,167,17,12,529798,2960.0,444798,256.741531,6.226335320254135
2021-06-05,n_vroom,40,7,6,222416,1240.0,187416,24.87101,r_vroom,40,8,7,297260,1640.0,257260,48.967812,25.177958689362846
2021-06-06,n_vroom,23,4,4,122904,700.0,102904,40.557744,r_vroom,23,4,3,119348,760.0,99348,34.796532,-2.979522069913195
2021-05-19,n_vroom,215,20,14,644089,3590.0,544089,244.300642,r_vroom,215,21,16,638511,3690.0,533511,315.674451,-0.8735949733050801
2021-05-12,n_vroom,218,19,15,626124,3490.0,531124,251.786702,r_vroom,218,20,13,604268,3470.0,504268,330.033169,-3.616938179748059
2021-04-23,n_vroom,203,18,14,576254,3240.0,486254,248.306393,r_vroom,203,21,16,628557,3600.0,523557,292.497209,8.321122825773955
2021-05-06,n_vroom,175,19,16,604515,3490.0,509515,200.242513,r_vroom,175,16,12,491714,2740.0,411714,254.494841,-22.940367774763377
2021-06-03,n_vroom,156,18,14,551718,3180.0,461718,168.785619,r_vroom,156,15,13,495535,2760.0,420535,178.867662,-11.337846973473114
2021-06-12,n_vroom,48,7,5,221069,1270.0,186069,13.712847,r_vroom,48,7,6,246603,1360.0,211603,57.394394,10.354294148895187
2021-06-13,n_vroom,19,4,3,97275,670.0,77275,32.848278,r_vroom,19,4,3,115750,730.0,95750,32.207512,15.961123110151188
2021-05-26,n_vroom,196,17,14,537996,2990.0,452996,231.225121,r_vroom,196,16,13,521567,2920.0,441567,253.656768,-3.1499308813632765
2021-06-07,n_vroom,211,19,15,599521,3340.0,504521,265.033766,r_vroom,211,20,15,574848,3380.0,474848,278.660016,-4.29209112669784
2021-05-13,n_vroom,190,18,15,541897,3150.0,451897,222.898898,r_vroom,190,19,16,586003,3430.0,491003,235.837229,7.526582628416578
2021-05-20,n_vroom,195,16,14,519699,2860.0,439699,214.518171,r_vroom,195,19,15,605485,3430.0,510485,244.997441,14.168146196850458
2021-06-04,n_vroom,181,21,14,600379,3630.0,495379,180.927177,r_vroom,181,18,12,542327,3120.0,452327,239.556886,-10.7042430120573
2021-05-27,n_vroom,141,16,13,519830,3010.0,439830,165.796393,r_vroom,141,20,14,584126,3470.0,484126,177.999987,11.007214196936962
2021-05-07,n_vroom,193,19,14,554963,3340.0,459963,215.46704,r_vroom,193,17,13,529872,2900.0,444872,269.895899,-4.7352945617054685
2021-06-19,n_vroom,37,6,4,182558,1080.0,152558,52.940719,r_vroom,37,7,5,195438,1300.0,160438,47.447342,6.59032532056202
2021-06-26,n_vroom,49,7,4,217374,1210.0,182374,49.158893,r_vroom,49,8,6,258968,1460.0,218968,53.22671,16.06144388495876
2021-06-20,n_vroom,25,4,4,112951,640.0,92951,38.07792,r_vroom,25,4,3,119545,700.0,99545,38.02348,5.515914509180643
2021-06-08,n_vroom,162,16,12,515341,2800.0,435341,182.591933,r_vroom,162,17,13,546274,3050.0,461274,188.891042,5.66254297294032
2021-06-27,n_vroom,20,3,3,102877,540.0,87877,31.684582,r_vroom,20,4,2,88326,670.0,68326,26.912587,-16.474197857935376
2021-06-14,n_vroom,207,16,12,510583,2920.0,430583,195.710122,r_vroom,207,20,14,572759,3440.0,472759,267.21734,10.855525622469486
2021-05-14,n_vroom,192,20,16,581102,3380.0,481102,224.073829,r_vroom,192,16,13,525201,2890.0,445201,201.900087,-10.64373449403181
2021-05-21,n_vroom,188,17,14,517468,2930.0,432468,212.505501,r_vroom,188,16,11,495634,2830.0,415634,217.321102,-4.405266789606847
2021-06-21,n_vroom,200,17,12,489278,2870.0,404278,102.838134,r_vroom,200,18,16,548444,3210.0,458444,118.631341,10.78797470662456
2021-06-09,n_vroom,195,18,14,539872,3090.0,449872,193.040948,r_vroom,195,17,12,520758,2930.0,435758,114.122358,-3.670418889388161
2021-06-15,n_vroom,174,19,13,500237,3160.0,405237,83.78817,r_vroom,174,18,14,521484,3180.0,431484,109.368033,4.074334016000491
2021-06-22,n_vroom,165,18,13,525418,3120.0,435418,56.469455,r_vroom,165,19,13,558392,3340.0,463392,96.539726,5.905170561182825
2021-06-10,n_vroom,174,18,15,579117,3330.0,489117,79.148152,r_vroom,174,20,13,585483,3500.0,485483,96.376204,1.0873074026060534
2021-06-16,n_vroom,206,20,14,579825,3440.0,479825,71.214634,r_vroom,206,19,14,614216,3310.0,519216,117.033134,5.599170324446123
2021-06-23,n_vroom,202,19,16,567819,3280.0,472819,72.747448,r_vroom,202,19,14,620130,3370.0,525130,131.484935,8.435489332881815
2021-06-11,n_vroom,203,17,13,551044,3020.0,466044,182.896248,r_vroom,203,21,13,597067,3510.0,492067,132.645136,7.708180153986069
2021-06-17,n_vroom,172,18,15,525116,3150.0,435116,60.060384,r_vroom,172,17,14,510610,3080.0,425610,111.515927,-2.8409157674154444
2021-06-24,n_vroom,176,20,16,630141,3500.0,530141,40.219543,r_vroom,176,18,15,570864,3240.0,480864,65.744035,-10.383734129319768
2021-06-18,n_vroom,187,15,12,480740,2700.0,405740,126.322126,r_vroom,187,18,13,517761,3090.0,427761,66.722774,7.150210232134131
2021-06-25,n_vroom,176,19,13,511422,3160.0,416422,38.677676,r_vroom,176,16,12,517227,2800.0,437227,43.821506,1.1223312008073825


==> data/rq2/vroom_comparision_diff_180.csv <==
date,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,algo_r_vroom,no_of_requests_r_vroom,no_of_runs_r_vroom,no_of_vehicles_r_vroom,objective_r_vroom,operational_cost_r_vroom,total_travel_time_r_vroom,computation_time_r_vroom,diff_vroom
2021-01-01,n_vroom,79,7,7,238848,1270.0,203848,105.878517,r_vroom,79,8,7,255522,1370.0,215522,110.104811,6.52546551764623
2021-01-02,n_vroom,28,5,5,166199,920.0,141199,41.703191,r_vroom,28,6,5,166569,1020.0,136569,46.563599,0.22213016827861126
2021-01-03,n_vroom,7,1,1,24271,160.0,19271,30.699942,r_vroom,7,2,2,62691,350.0,52691,50.06229,61.284713914277965
2021-01-22,n_vroom,160,15,12,468403,2760.0,393403,197.7869,r_vroom,160,15,11,486837,2730.0,411837,222.043404,3.786482950145531
2021-01-08,n_vroom,156,15,11,477915,2730.0,402915,208.74808,r_vroom,156,15,13,504361,2820.0,429361,228.959916,5.243466485315082
2021-01-15,n_vroom,165,15,12,494772,2880.0,419772,207.223714,r_vroom,165,14,12,451078,2540.0,381078,235.834688,-9.686573053884251
2021-02-01,n_vroom,174,15,12,495306,2820.0,420306,260.705836,r_vroom,174,17,12,494385,2870.0,409385,242.670239,-0.18629205983191238
2021-01-23,n_vroom,27,5,4,159071,860.0,134071,53.290868,r_vroom,27,7,6,190245,1180.0,155245,30.172259,16.386238797340273
2021-01-24,n_vroom,11,3,3,76410,510.0,61410,35.609963,r_vroom,11,3,3,101890,570.0,86890,25.786587,25.007360879379725
2021-02-12,n_vroom,192,17,13,537576,2930.0,452576,246.061209,r_vroom,192,16,13,533211,2860.0,453211,280.517141,-0.8186252721718044
2021-01-09,n_vroom,27,6,5,181189,1080.0,151189,49.939596,r_vroom,27,5,3,155268,890.0,130268,57.17986,-16.694360718242006
2021-01-16,n_vroom,36,6,6,207017,1140.0,177017,54.014373,r_vroom,36,7,5,185397,1240.0,150397,57.337269,-11.661461620198816
2021-02-05,n_vroom,200,18,16,582802,3180.0,492802,268.485111,r_vroom,200,16,13,556691,2950.0,476691,316.574901,-4.690393773206321
2021-01-10,n_vroom,9,2,2,43631,320.0,33631,23.856734,r_vroom,9,2,2,63565,350.0,53565,31.08265,31.360025171084715
2021-01-17,n_vroom,12,3,3,56814,480.0,41814,29.773973,r_vroom,12,5,4,124991,830.0,99991,29.64812,54.54552727796401
2021-02-13,n_vroom,41,6,5,185760,1050.0,155760,58.396095,r_vroom,41,5,4,168867,920.0,143867,61.981844,-10.003730746682301
2021-02-06,n_vroom,35,5,5,184631,1010.0,159631,53.612385,r_vroom,35,6,5,178813,990.0,148813,59.061112,-3.2536784238282452
2021-02-14,n_vroom,22,3,3,87466,510.0,72466,45.750663,r_vroom,22,5,5,147059,920.0,122059,53.347094,40.52319137217035
2021-02-07,n_vroom,28,5,5,134666,830.0,109666,43.01364,r_vroom,28,7,7,209869,1210.0,174869,53.588795,35.8333055382167
2021-01-04,n_vroom,174,18,13,529741,3120.0,439741,228.927638,r_vroom,174,18,12,534192,3120.0,444192,255.325719,0.8332210141671909
2021-02-02,n_vroom,150,15,13,473110,2670.0,398110,172.099276,r_vroom,150,16,14,513113,2920.0,433113,218.545563,7.796138472422254
2021-01-25,n_vroom,175,16,13,548457,3040.0,468457,216.277798,r_vroom,175,15,11,471212,2700.0,396212,262.578315,-16.392833798799693
2021-01-18,n_vroom,159,19,12,493476,3100.0,398476,190.219318,r_vroom,159,17,11,489035,2930.0,404035,227.307615,-0.908114961096854
2021-01-11,n_vroom,180,18,14,551910,3060.0,461910,240.066634,r_vroom,180,15,13,488011,2700.0,413011,269.429871,-13.09376223076939
2021-02-15,n_vroom,182,18,14,542032,3150.0,452032,230.855021,r_vroom,182,20,13,573670,3410.0,473670,245.661228,5.51501734446633
2021-01-05,n_vroom,155,14,12,425582,2420.0,355582,194.234694,r_vroom,155,18,14,496917,2970.0,406917,212.139894,14.355516112348742
2021-01-26,n_vroom,127,12,11,413151,2220.0,353151,154.271341,r_vroom,127,13,10,405889,2320.0,340889,153.531177,-1.7891591050755256
2021-01-19,n_vroom,149,18,12,511293,3060.0,421293,156.823679,r_vroom,149,18,12,528882,3090.0,438882,152.913276,3.3256945783747605
2021-02-08,n_vroom,198,18,13,581401,3210.0,491401,260.500372,r_vroom,198,18,15,577945,3120.0,487945,275.439052,-0.5979807767175077
2021-02-03,n_vroom,188,17,13,546868,3080.0,461868,240.410238,r_vroom,188,16,14,510423,2830.0,430423,245.550752,-7.140156301734052
2021-01-12,n_vroom,118,11,10,376471,2030.0,321471,155.336537,r_vroom,118,13,9,393089,2260.0,328089,125.944034,4.2275413455985795
2021-02-16,n_vroom,125,12,8,379077,2160.0,319077,138.217132,r_vroom,125,14,9,432063,2450.0,362063,124.634181,12.263489352247241
2021-02-09,n_vroom,162,16,12,486677,2800.0,406677,202.020713,r_vroom,162,20,12,548089,3410.0,448089,189.310282,11.204749593587902
2021-02-04,n_vroom,156,15,13,457860,2640.0,382860,188.753223,r_vroom,156,17,13,519643,2960.0,434643,187.202379,11.889508758897936
2021-01-20,n_vroom,179,15,13,505766,2790.0,430766,216.814942,r_vroom,179,18,12,488827,3090.0,398827,195.757583,-3.4652341216831313
2021-01-27,n_vroom,182,18,13,566319,3210.0,476319,218.840485,r_vroom,182,16,11,482206,2860.0,402206,207.338696,-17.443374823208337
2021-01-06,n_vroom,193,17,13,535623,2960.0,450623,234.366143,r_vroom,193,18,13,545044,3120.0,455044,243.325116,1.7284843058542063
2021-01-13,n_vroom,186,19,12,566511,3310.0,471511,222.181643,r_vroom,186,18,12,536801,3150.0,446801,210.526066,-5.534639466021859
2021-02-17,n_vroom,185,16,14,532106,2920.0,452106,234.319624,r_vroom,185,17,12,502206,2960.0,417206,224.075556,-5.953732133825562
2021-01-07,n_vroom,137,15,11,465534,2820.0,390534,154.634166,r_vroom,137,14,10,453880,2510.0,383880,170.907172,-2.5676390235304485
2021-01-21,n_vroom,165,14,13,474644,2480.0,404644,182.199231,r_vroom,165,14,12,472281,2600.0,402281,190.922273,-0.5003377226693431
2021-02-10,n_vroom,185,16,13,512775,2860.0,432775,213.273413,r_vroom,185,16,13,546155,2920.0,466155,198.523892,6.111818073623788
2021-02-19,n_vroom,182,16,12,494420,2680.0,414420,249.30357,r_vroom,182,19,14,603122,3310.0,508122,216.486584,18.023219182851893
2021-01-14,n_vroom,154,14,11,434110,2450.0,364110,200.852922,r_vroom,154,16,13,549297,2980.0,469297,194.27407,20.969894246646167
2021-02-20,n_vroom,36,5,5,174302,950.0,149302,53.799619,r_vroom,36,6,5,214336,1170.0,184336,42.253158,18.678150194087788
2021-02-26,n_vroom,204,18,14,533083,3030.0,443083,311.212142,r_vroom,204,17,13,551392,3080.0,466392,259.720694,3.320505194126864
2021-02-21,n_vroom,20,3,3,84517,480.0,69517,34.387998,r_vroom,20,3,2,73174,510.0,58174,49.63184,-15.501407603793698
2021-02-18,n_vroom,167,15,13,479083,2580.0,404083,208.716417,r_vroom,167,17,13,497324,2960.0,412324,219.051508,3.667830227376921
2021-02-27,n_vroom,29,4,4,135064,700.0,115064,33.788876,r_vroom,29,6,4,199012,1110.0,169012,279.160816,32.13273571442928
2021-02-11,n_vroom,158,16,12,498831,2800.0,418831,181.761386,r_vroom,158,16,13,520451,2890.0,440451,631.922978,4.15408943397169
2021-03-12,n_vroom,197,16,13,533524,2950.0,453524,277.397145,r_vroom,197,17,12,506554,2990.0,421554,695.065748,-5.324210252016567
2021-03-05,n_vroom,203,19,13,566796,3310.0,471796,258.277209,r_vroom,203,19,14,600195,3400.0,505195,707.373303,5.564691475270537
2021-03-19,n_vroom,208,19,14,544178,3160.0,449178,269.892492,r_vroom,208,18,13,593639,3270.0,503639,720.728446,8.331831298145843
2021-03-06,n_vroom,38,6,6,206178,1170.0,176178,42.633202,r_vroom,38,5,5,178669,980.0,153669,43.155205,-15.396627282852648
2021-03-13,n_vroom,54,6,6,211502,1080.0,181502,72.645968,r_vroom,54,7,5,248176,1330.0,213176,61.431616,14.77741602733544
2021-03-07,n_vroom,23,3,3,87463,480.0,72463,40.113458,r_vroom,23,5,5,169317,920.0,144317,31.868824,48.34363944553707
2021-02-22,n_vroom,180,14,13,483760,2630.0,413760,230.574196,r_vroom,180,18,12,525464,3150.0,435464,675.125757,7.936604600886074
2021-03-14,n_vroom,25,6,6,168094,1080.0,138094,41.307053,r_vroom,25,5,4,145471,890.0,120471,33.680388,-15.551553230540796
2021-03-01,n_vroom,169,14,10,455292,2570.0,385292,220.760421,r_vroom,169,16,11,467619,2770.0,387619,443.073561,2.636120431376826
2021-03-20,n_vroom,48,7,6,246714,1300.0,211714,54.083003,r_vroom,48,7,6,225198,1270.0,190198,49.29358,-9.554258918818107
2021-03-21,n_vroom,16,3,3,76262,510.0,61262,32.982444,r_vroom,16,3,3,100181,510.0,85181,25.446425,23.87578482945868
2021-03-26,n_vroom,224,18,16,574290,3240.0,484290,318.591196,r_vroom,224,22,15,675921,3970.0,565921,706.614422,15.035928754987639
2021-04-02,n_vroom,200,22,17,634852,3730.0,524852,236.769952,r_vroom,200,19,14,579544,3250.0,484544,233.852654,-9.543365128445812
2021-03-27,n_vroom,40,7,4,212572,1210.0,177572,58.29962,r_vroom,40,8,5,236219,1400.0,196219,51.54255,10.010625732900401
2021-04-03,n_vroom,43,5,4,172297,890.0,147297,62.896033,r_vroom,43,7,5,228282,1300.0,193282,61.107945,24.52449163753603
2021-02-23,n_vroom,162,17,13,527776,3050.0,442776,189.993943,r_vroom,162,19,13,570627,3280.0,475627,201.693165,7.509458893462805
2021-03-02,n_vroom,158,14,13,462194,2600.0,392194,175.01236,r_vroom,158,15,13,469478,2670.0,394478,208.65057,1.551510400913355
2021-03-08,n_vroom,202,17,14,556587,3050.0,471587,248.776804,r_vroom,202,18,14,556522,3120.0,466522,240.561133,-0.011679682025149052
2021-03-15,n_vroom,210,18,15,586048,3240.0,496048,268.955707,r_vroom,210,18,16,576364,3240.0,486364,269.394886,-1.6801882143922937
2021-04-01,n_vroom,180,17,13,548093,3050.0,463093,212.152587,r_vroom,180,20,13,547390,3500.0,447390,231.569556,-0.12842762929538354
2021-03-22,n_vroom,232,19,16,591466,3400.0,496466,269.877853,r_vroom,232,20,15,635522,3590.0,535522,315.716197,6.932254115514491
2021-04-05,n_vroom,204,20,16,596254,3470.0,496254,241.880973,r_vroom,204,20,16,620502,3530.0,520502,247.32819,3.907803681535273
2021-04-10,n_vroom,51,7,6,220365,1330.0,185365,69.252824,r_vroom,51,8,6,245527,1430.0,205527,55.121061,10.248160080154117
2021-03-09,n_vroom,172,17,14,507537,2930.0,422537,216.11678,r_vroom,172,17,12,526441,3050.0,441441,180.698409,3.5909057235283726
2021-04-11,n_vroom,17,3,3,78290,510.0,63290,24.255349,r_vroom,17,3,3,100563,540.0,85563,27.097162,22.148305042610104
2021-03-03,n_vroom,174,15,13,489941,2640.0,414941,205.479528,r_vroom,174,16,13,500715,2830.0,420715,218.552378,2.1517230360584363
2021-02-24,n_vroom,196,18,15,549837,3150.0,459837,242.784906,r_vroom,196,17,14,536003,3080.0,451003,236.300942,-2.5809557036061364
2021-03-16,n_vroom,167,16,12,512539,2890.0,432539,204.093543,r_vroom,167,17,15,528351,2930.0,443351,199.79075,2.9927074993706837
2021-04-06,n_vroom,170,19,14,525405,3130.0,430405,198.389527,r_vroom,170,16,14,540013,2890.0,460013,235.083033,2.7051200619244353
2021-03-23,n_vroom,196,20,14,590865,3500.0,490865,224.169493,r_vroom,196,18,13,599856,3330.0,509856,274.918565,1.4988597263343202
2021-02-25,n_vroom,167,16,12,496120,2770.0,416120,226.754738,r_vroom,167,15,12,483149,2790.0,408149,212.516904,-2.684679053459699
2021-04-12,n_vroom,212,21,16,646582,3750.0,541582,246.938605,r_vroom,212,19,15,591424,3520.0,496424,263.468396,-9.326303971431663
2021-03-10,n_vroom,201,17,13,554596,2990.0,469596,248.334201,r_vroom,201,19,16,613846,3370.0,518846,271.366042,9.65225805821004
2021-04-17,n_vroom,41,7,6,219771,1210.0,184771,47.17862,r_vroom,41,7,6,229475,1300.0,194475,37.783084,4.22878309184007
2021-03-04,n_vroom,177,16,14,514354,2830.0,434354,224.24608,r_vroom,177,20,15,595328,3410.0,495328,254.37224,13.60157761771662
2021-04-18,n_vroom,16,3,3,80378,510.0,65378,20.90021,r_vroom,16,4,4,124839,700.0,104839,34.171095,35.61467169714592
2021-04-24,n_vroom,51,8,6,259709,1490.0,219709,59.35326,r_vroom,51,8,6,247669,1460.0,207669,68.427105,-4.861327013069864
2021-03-17,n_vroom,232,20,16,645068,3710.0,545068,287.431765,r_vroom,232,19,15,643377,3490.0,548377,302.75308,-0.262831901047131
2021-04-25,n_vroom,17,4,4,113947,700.0,93947,35.743256,r_vroom,17,4,3,110773,700.0,90773,38.084472,-2.865319166222816
2021-03-24,n_vroom,209,17,14,563046,3140.0,478046,242.847305,r_vroom,209,18,13,545477,3090.0,455477,272.719159,-3.220850741644469
2021-03-11,n_vroom,168,14,13,458566,2540.0,388566,209.775736,r_vroom,168,19,15,584770,3280.0,489770,227.984364,21.581818492740737
2021-04-07,n_vroom,212,20,15,594133,3350.0,494133,265.346886,r_vroom,212,20,15,631090,3470.0,531090,295.999238,5.8560585653393336
2021-04-13,n_vroom,187,17,13,523855,3050.0,438855,220.508751,r_vroom,187,17,13,544343,3080.0,459343,280.204513,3.76380333723406
2021-05-01,n_vroom,47,7,5,229924,1300.0,194924,50.135885,r_vroom,47,8,5,238335,1400.0,198335,81.651769,3.5290662303060816
2021-05-02,n_vroom,15,3,3,83156,480.0,68156,33.406608,r_vroom,15,4,2,81851,640.0,61851,41.918481,-1.5943604842946328
2021-04-19,n_vroom,195,18,14,553678,3270.0,463678,234.772405,r_vroom,195,20,15,626632,3530.0,526632,314.10689,11.642239783477384
2021-03-18,n_vroom,172,15,14,477415,2760.0,402415,197.855601,r_vroom,172,16,13,531725,2860.0,451725,271.582733,10.213926371714702
2021-05-08,n_vroom,44,9,5,266185,1530.0,221185,35.523341,r_vroom,44,8,5,238611,1400.0,198611,65.791774,-11.556047290359624
2021-03-25,n_vroom,148,13,13,371191,2170.0,306191,189.760911,r_vroom,148,13,12,386552,2260.0,321552,233.697192,3.973850866118918
2021-05-09,n_vroom,24,4,4,134090,760.0,114090,36.087906,r_vroom,24,5,4,162659,860.0,137659,50.825219,17.56373763517543
2021-04-26,n_vroom,217,19,16,624812,3580.0,529812,267.817968,r_vroom,217,19,14,576786,3340.0,481786,372.14976,-8.326485039512054
2021-05-15,n_vroom,47,6,6,212445,1140.0,182445,41.01913,r_vroom,47,8,6,269200,1550.0,229200,72.530728,21.082838038632985
2021-04-08,n_vroom,181,21,15,598973,3660.0,493973,222.503556,r_vroom,181,20,14,622876,3530.0,522876,314.474962,3.8375214328373546
2021-05-16,n_vroom,14,3,3,94337,540.0,79337,32.108316,r_vroom,14,4,4,127927,730.0,107927,41.140067,26.2571622878673
2021-04-20,n_vroom,169,17,13,529823,2960.0,444823,220.866864,r_vroom,169,18,13,545772,3180.0,455772,284.788698,2.922282564880573
2021-05-03,n_vroom,217,21,15,635996,3720.0,530996,237.42764,r_vroom,217,22,15,649017,3820.0,539017,335.089589,2.0062648590098564
2021-04-27,n_vroom,167,14,12,481827,2630.0,411827,202.362423,r_vroom,167,17,13,545414,3050.0,460414,225.139193,11.658483280590524
2021-04-14,n_vroom,234,22,16,673047,3880.0,563047,289.576575,r_vroom,234,24,16,658677,4140.0,538677,437.119448,-2.1816459357165954
2021-05-22,n_vroom,43,6,4,188304,1110.0,158304,33.168467,r_vroom,43,7,5,238033,1330.0,203033,54.335458,20.891641074977
2021-05-10,n_vroom,217,21,15,610398,3630.0,505398,251.350256,r_vroom,217,19,14,583807,3400.0,488807,307.47095,-4.554758678809949
2021-05-23,n_vroom,15,3,2,66892,480.0,51892,29.025652,r_vroom,15,4,4,122323,700.0,102323,35.941407,45.315271862200895
2021-04-09,n_vroom,205,18,16,572512,3180.0,482512,241.911049,r_vroom,205,18,14,592968,3300.0,502968,268.234235,3.449764574142281
2021-05-17,n_vroom,220,21,15,629977,3750.0,524977,264.371,r_vroom,220,17,14,550999,3140.0,465999,304.072946,-14.333601331399876
2021-05-04,n_vroom,170,14,12,461121,2450.0,391121,197.112769,r_vroom,170,18,13,562242,3210.0,472242,189.1351,17.985315931573947
2021-04-21,n_vroom,215,18,16,595725,3240.0,505725,242.72531,r_vroom,215,19,15,606334,3520.0,511334,244.690134,1.7496957122641976
2021-04-15,n_vroom,187,20,14,601657,3560.0,501657,238.324963,r_vroom,187,19,14,602593,3310.0,507593,270.21147,0.15532872104388867
2021-05-11,n_vroom,166,14,12,475680,2630.0,405680,200.325025,r_vroom,166,16,13,535518,2890.0,455518,210.61989,11.173854100142291
2021-06-01,n_vroom,155,17,13,533257,2900.0,448257,181.813094,r_vroom,155,18,12,531558,3180.0,441558,197.07092,-0.3196264565672984
2021-05-18,n_vroom,167,17,14,513767,3110.0,428767,197.219731,r_vroom,167,21,15,611477,3750.0,506477,214.904938,15.979341823159334
2021-05-24,n_vroom,215,18,14,558000,3300.0,468000,250.645631,r_vroom,215,18,14,586142,3300.0,496142,287.01595,4.8012256415680845
2021-05-05,n_vroom,212,22,18,662629,3790.0,552629,249.773306,r_vroom,212,20,14,642325,3680.0,542325,289.037973,-3.161016619312653
2021-04-22,n_vroom,212,18,15,553125,3060.0,463125,286.146952,r_vroom,212,20,15,620753,3410.0,520753,328.691715,10.894510376913201
2021-04-16,n_vroom,217,20,14,607776,3440.0,507776,279.232368,r_vroom,217,21,15,632459,3690.0,527459,282.564627,3.9027035744609533
2021-06-02,n_vroom,179,16,14,509778,2920.0,429778,217.512035,r_vroom,179,16,13,522914,2980.0,442914,250.177881,2.512076555609527
2021-05-25,n_vroom,167,16,13,524840,2920.0,444840,192.620728,r_vroom,167,18,13,560642,3120.0,470642,203.508782,6.385893315163687
2021-06-05,n_vroom,40,6,5,208865,1110.0,178865,28.718093,r_vroom,40,8,5,234637,1400.0,194637,51.315218,10.983774937456582
2021-05-12,n_vroom,218,18,15,576942,3030.0,486942,257.744193,r_vroom,218,22,17,673176,3850.0,563176,323.61015,14.295518556811295
2021-05-19,n_vroom,215,23,16,651043,3950.0,536043,254.808179,r_vroom,215,23,15,661394,3890.0,546394,265.398201,1.5650278049090254
2021-06-06,n_vroom,23,3,3,100120,540.0,85120,46.397308,r_vroom,23,5,5,170413,920.0,145413,37.34825,41.248613662103246
2021-05-06,n_vroom,175,16,13,497368,2800.0,417368,199.803462,r_vroom,175,18,14,559931,3090.0,469931,219.332552,11.17334100094476
2021-04-23,n_vroom,203,16,14,569321,3010.0,489321,277.46198,r_vroom,203,19,14,583704,3280.0,488704,252.971073,2.464091388786097
2021-06-03,n_vroom,156,16,14,522354,2890.0,442354,168.800797,r_vroom,156,16,13,510539,2920.0,430539,208.41246,-2.3142208528633463
2021-06-12,n_vroom,48,6,6,200198,1050.0,170198,16.4301,r_vroom,48,8,7,285223,1580.0,245223,61.922884,29.81000830928782
2021-06-13,n_vroom,19,3,3,93254,480.0,78254,40.178313,r_vroom,19,6,5,145559,960.0,115559,38.698882,35.93388248064359
2021-05-13,n_vroom,190,19,16,591219,3310.0,496219,212.624269,r_vroom,190,21,14,600183,3600.0,495183,245.449878,1.4935444689369741
2021-05-26,n_vroom,196,17,13,523372,2930.0,438372,225.804066,r_vroom,196,19,14,556845,3310.0,461845,279.44864,6.01118803257639
2021-05-20,n_vroom,195,18,15,571911,3270.0,481911,211.077338,r_vroom,195,20,15,628657,3680.0,528657,276.47722,9.026543886411828
2021-06-07,n_vroom,211,19,16,608077,3370.0,513077,262.693612,r_vroom,211,17,14,516603,2960.0,431603,272.217703,-17.70682709933934
2021-05-07,n_vroom,193,17,14,540360,3020.0,455360,247.769316,r_vroom,193,18,13,547678,3180.0,457678,248.585295,1.336186591391292
2021-06-19,n_vroom,37,7,5,222922,1330.0,187922,36.173624,r_vroom,37,7,5,215243,1210.0,180243,56.590758,-3.567595694168916
2021-06-04,n_vroom,181,16,10,469610,2770.0,389610,211.931263,r_vroom,181,17,13,546406,3050.0,461406,227.592348,14.05475049688327
2021-06-20,n_vroom,25,4,4,124037,700.0,104037,23.093519,r_vroom,25,5,5,166764,920.0,141764,38.924207,25.621237197476674
2021-05-27,n_vroom,141,13,12,428551,2260.0,363551,160.439519,r_vroom,141,13,12,470577,2560.0,405577,165.669538,8.930738221375035
2021-06-26,n_vroom,49,8,6,248162,1430.0,208162,51.633529,r_vroom,49,7,5,244254,1360.0,209254,54.346213,-1.5999737977678974
2021-06-27,n_vroom,20,2,2,68409,350.0,58409,33.827251,r_vroom,20,5,4,140486,860.0,115486,22.248819,51.30546816052845
2021-05-14,n_vroom,192,16,15,521925,2920.0,441925,215.088743,r_vroom,192,17,12,543856,3020.0,458856,219.55684,4.03250125033097
2021-06-08,n_vroom,162,16,12,525788,2830.0,445788,164.052793,r_vroom,162,15,11,498780,2700.0,423780,166.357307,-5.414812141625567
2021-06-14,n_vroom,207,22,15,589016,3730.0,479016,152.065986,r_vroom,207,20,15,661024,3680.0,561024,237.546557,10.89340175243259
2021-05-21,n_vroom,188,17,14,509834,2870.0,424834,229.883058,r_vroom,188,17,12,539566,2960.0,454566,192.634188,5.510354618341408
2021-06-21,n_vroom,200,20,16,627557,3560.0,527557,97.776483,r_vroom,200,18,15,556843,3120.0,466843,136.925827,-12.699091126224088
2021-06-09,n_vroom,195,19,15,586486,3310.0,491486,167.128476,r_vroom,195,18,13,548522,3090.0,458522,97.054041,-6.921144457287037
2021-06-15,n_vroom,174,16,13,468543,2770.0,388543,84.200584,r_vroom,174,20,15,567952,3470.0,467952,93.848954,17.503063639180777
2021-06-22,n_vroom,165,19,14,594634,3370.0,499634,48.153805,r_vroom,165,21,14,628972,3660.0,523972,97.308405,5.459384519501663
2021-06-10,n_vroom,174,18,15,577962,3210.0,487962,87.376543,r_vroom,174,18,14,565952,3210.0,475952,108.482815,-2.122088092276377
2021-06-16,n_vroom,206,18,12,539170,3000.0,449170,72.506448,r_vroom,206,20,14,569147,3440.0,469147,128.365325,5.267004833549153
2021-06-23,n_vroom,202,17,12,529453,2900.0,444453,79.323535,r_vroom,202,21,15,627577,3510.0,522577,142.369032,15.635372233208036
2021-06-17,n_vroom,172,17,14,522688,2900.0,437688,56.240533,r_vroom,172,20,14,623960,3560.0,523960,107.39238,16.230527597922944
2021-06-11,n_vroom,203,20,16,627986,3560.0,527986,195.187194,r_vroom,203,20,16,632359,3530.0,532359,133.910457,0.6915375601517493
2021-06-24,n_vroom,176,20,14,598637,3410.0,498637,40.663715,r_vroom,176,18,14,575922,3330.0,485922,73.059167,-3.9441104871840285
2021-06-18,n_vroom,187,15,11,470299,2670.0,395299,138.155441,r_vroom,187,17,13,519172,2990.0,434172,79.809515,9.413643262733737
2021-06-25,n_vroom,176,16,12,498216,2800.0,418216,34.830136,r_vroom,176,17,13,529212,3050.0,444212,47.247908,5.857010045123693


==> data/rq2/vroom_comparision_diff_240.csv <==
date,algo_n_vroom,no_of_requests_n_vroom,no_of_runs_n_vroom,no_of_vehicles_n_vroom,objective_n_vroom,operational_cost_n_vroom,total_travel_time_n_vroom,computation_time_n_vroom,algo_r_vroom,no_of_requests_r_vroom,no_of_runs_r_vroom,no_of_vehicles_r_vroom,objective_r_vroom,operational_cost_r_vroom,total_travel_time_r_vroom,computation_time_r_vroom,diff_vroom
2021-01-01,n_vroom,79,8,8,272778,1490.0,232778,112.166431,r_vroom,79,8,7,252551,1400.0,212551,125.783018,-8.00907539467276
2021-01-02,n_vroom,28,5,5,174439,920.0,149439,50.624061,r_vroom,28,4,4,142463,790.0,122463,56.080644,-22.44512610291795
2021-01-03,n_vroom,7,2,2,28559,320.0,18559,30.906135,r_vroom,7,3,2,78933,510.0,63933,25.485548,63.818681666730015
2021-01-22,n_vroom,160,16,11,468091,2770.0,388091,260.793571,r_vroom,160,14,11,481469,2720.0,411469,227.950939,2.7785797216435535
2021-01-08,n_vroom,156,15,11,465793,2580.0,390793,267.83942,r_vroom,156,15,12,499485,2790.0,424485,234.289236,6.745347708139383
2021-01-15,n_vroom,165,14,12,442959,2540.0,372959,241.783395,r_vroom,165,16,12,495754,2740.0,415754,238.583334,10.6494350020373
2021-01-23,n_vroom,27,5,4,163184,1010.0,138184,54.846218,r_vroom,27,5,4,146425,890.0,121425,31.806404,-11.445449889021683
2021-02-01,n_vroom,174,17,15,577013,3110.0,492013,276.089766,r_vroom,174,18,14,559983,3210.0,469983,263.615797,-3.0411637496138275
2021-01-09,n_vroom,27,4,4,133805,730.0,113805,47.562187,r_vroom,27,5,3,136098,860.0,111098,31.24078,1.6848153536422283
2021-01-16,n_vroom,36,7,6,194861,1270.0,159861,58.350583,r_vroom,36,7,6,203879,1210.0,168879,41.038648,4.423211807003174
2021-01-24,n_vroom,11,1,1,32792,160.0,27792,31.888464,r_vroom,11,2,2,73673,410.0,63673,23.803094,55.48979951949833
2021-01-10,n_vroom,9,2,2,42929,320.0,32929,24.682781,r_vroom,9,2,2,73602,380.0,63602,26.010547,41.674139289693215
2021-02-12,n_vroom,192,18,13,539752,3180.0,449752,288.0096,r_vroom,192,19,13,584876,3340.0,489876,293.308355,7.7151396193381165
2021-02-05,n_vroom,200,18,16,548888,3120.0,458888,2137.017063,r_vroom,200,17,13,541752,2960.0,456752,302.67266,-1.3172078737134334
2021-01-17,n_vroom,12,2,2,44845,320.0,34845,29.010636,r_vroom,12,3,2,82767,540.0,67767,23.509612,45.817777616682974
2021-02-06,n_vroom,35,6,6,200638,1110.0,170638,54.528383,r_vroom,35,7,7,261871,1450.0,226871,48.76886,23.38288699397795
2021-02-13,n_vroom,41,5,5,163822,890.0,138822,64.676429,r_vroom,41,7,5,208334,1240.0,173334,58.245568,21.365691629786784
2021-02-14,n_vroom,22,3,3,84500,480.0,69500,49.975012,r_vroom,22,4,3,99816,700.0,79816,39.156445,15.344233389436564
2021-02-07,n_vroom,28,4,4,109623,670.0,89623,45.164418,r_vroom,28,9,8,239253,1590.0,194253,40.454636,54.181138794497876
2021-01-04,n_vroom,174,16,14,511956,2800.0,431956,219.841158,r_vroom,174,15,11,488531,2760.0,413531,194.896312,-4.794987421473765
2021-02-02,n_vroom,150,15,11,451362,2520.0,376362,160.664631,r_vroom,150,15,12,505154,2880.0,430154,175.612283,10.648633881944912
2021-01-25,n_vroom,175,16,11,474028,2770.0,394028,212.876527,r_vroom,175,18,14,561811,3180.0,471811,215.728304,15.62500556236884
2021-01-11,n_vroom,180,16,13,516105,2890.0,436105,238.260318,r_vroom,180,20,16,620813,3560.0,520813,210.094293,16.866270519463992
2021-01-18,n_vroom,159,12,9,410638,2220.0,350638,212.313886,r_vroom,159,15,10,455553,2700.0,380553,201.9715,9.859445552987248
2021-01-05,n_vroom,155,15,14,477231,2640.0,402231,188.295521,r_vroom,155,16,12,487871,2800.0,407871,185.527623,2.1809043784115065
2021-02-15,n_vroom,182,19,14,571270,3340.0,476270,246.901464,r_vroom,182,18,13,525235,3090.0,435235,226.882695,-8.76464820508915
2021-01-12,n_vroom,118,11,9,373556,2000.0,318556,122.583748,r_vroom,118,14,9,382160,2450.0,312160,134.35072,2.251413020724304
2021-02-08,n_vroom,198,17,13,554490,2990.0,469490,266.852508,r_vroom,198,17,13,547190,3050.0,462190,252.541297,-1.3340887077614723
2021-01-26,n_vroom,127,12,9,400174,2160.0,340174,133.826913,r_vroom,127,12,9,397691,2190.0,337691,148.533154,-0.624354083949599
2021-01-19,n_vroom,149,14,12,450856,2480.0,380856,150.320599,r_vroom,149,16,11,509886,2770.0,429886,165.771436,11.577097625743793
2021-02-03,n_vroom,188,18,14,523975,3030.0,433975,258.450335,r_vroom,188,18,14,596019,3300.0,506019,259.707534,12.087534122234358
2021-02-16,n_vroom,125,12,9,390363,2130.0,330363,134.504428,r_vroom,125,15,11,465990,2610.0,390990,140.658998,16.229318225712998
2021-01-06,n_vroom,193,17,13,556345,3080.0,471345,264.797393,r_vroom,193,20,14,604949,3500.0,504949,242.500357,8.034396287951546
2021-02-09,n_vroom,162,14,13,493614,2630.0,423614,215.999506,r_vroom,162,16,12,509100,2860.0,429100,204.255891,3.041838538597525
2021-01-27,n_vroom,182,16,12,510721,2830.0,430721,257.36243,r_vroom,182,18,13,524203,3120.0,434203,206.774499,2.5719043958161247
2021-01-13,n_vroom,186,17,12,483953,2840.0,398953,239.259261,r_vroom,186,18,13,576500,3300.0,486500,225.809809,16.053252385082395
2021-01-20,n_vroom,179,17,13,522961,2990.0,437961,231.764008,r_vroom,179,16,13,529271,2950.0,449271,226.427651,1.1922058831864961
2021-02-04,n_vroom,156,17,12,492635,2930.0,407635,220.251447,r_vroom,156,14,11,476761,2600.0,406761,235.180342,-3.3295508651085135
2021-02-17,n_vroom,185,15,13,473441,2700.0,398441,261.329784,r_vroom,185,17,13,532205,3110.0,447205,233.253618,11.04160990595729
2021-01-07,n_vroom,137,17,12,451553,2840.0,366553,175.327191,r_vroom,137,15,11,460452,2550.0,385452,161.984041,1.9326661628139306
2021-01-14,n_vroom,154,15,12,435559,2580.0,360559,226.583886,r_vroom,154,19,13,571042,3430.0,476042,192.520136,23.725575351725443
2021-02-19,n_vroom,182,18,15,600395,3420.0,510395,271.93907,r_vroom,182,19,14,574059,3250.0,479059,212.855942,-4.587681753966056
2021-02-10,n_vroom,185,18,13,538438,3180.0,448438,243.282063,r_vroom,185,18,13,553331,3210.0,463331,229.899158,2.691517373868444
2021-02-20,n_vroom,36,5,5,170485,920.0,145485,56.178115,r_vroom,36,7,6,219788,1210.0,184788,46.558293,22.432070904689972
2021-01-21,n_vroom,165,16,13,493165,2770.0,413165,228.566269,r_vroom,165,15,14,497217,2820.0,422217,225.220433,0.8149359334053341
2021-02-21,n_vroom,20,4,4,89166,640.0,69166,47.203807,r_vroom,20,5,5,140653,890.0,115653,36.066633,36.60568917833249
2021-02-18,n_vroom,167,15,13,459482,2670.0,384482,262.985661,r_vroom,167,17,12,525180,3110.0,440180,206.093074,12.509615750790205
2021-02-26,n_vroom,204,18,14,586368,3180.0,496368,2180.003995,r_vroom,204,16,11,507579,2920.0,427579,265.926436,-15.522509796504584
2021-02-27,n_vroom,29,4,3,141240,760.0,121240,52.469676,r_vroom,29,5,4,167664,890.0,142664,40.141424,15.76009161179502
2021-03-05,n_vroom,203,19,16,613977,3550.0,518977,330.364438,r_vroom,203,20,15,648825,3650.0,548825,263.674952,5.370939775748468
2021-02-11,n_vroom,158,14,13,466183,2570.0,396183,213.984112,r_vroom,158,16,12,497858,2890.0,417858,197.166393,6.3622559042939955
2021-03-06,n_vroom,38,6,6,191378,1080.0,161378,56.961584,r_vroom,38,6,5,198290,1110.0,168290,47.828932,3.485803620959201
2021-03-12,n_vroom,197,19,13,576196,3250.0,481196,2126.807249,r_vroom,197,17,14,555188,2990.0,470188,275.050113,-3.783943456991145
2021-03-07,n_vroom,23,5,4,107989,830.0,82989,35.600183,r_vroom,23,5,3,135555,860.0,110555,34.852204,20.335657113348827
2021-03-13,n_vroom,54,7,6,214539,1240.0,179539,81.062789,r_vroom,54,7,7,246542,1270.0,211542,57.391005,12.980749730269082
2021-02-22,n_vroom,180,17,13,556434,3050.0,471434,238.364924,r_vroom,180,17,13,531561,3050.0,446561,238.144421,-4.679237190087309
2021-03-01,n_vroom,169,17,11,500271,2930.0,415271,248.970962,r_vroom,169,19,15,584107,3400.0,489107,179.855933,14.35284973472326
2021-03-14,n_vroom,25,4,4,131117,790.0,111117,46.68719,r_vroom,25,5,4,155865,860.0,130865,36.877491,15.877843005164726
2021-03-19,n_vroom,208,16,12,502349,2860.0,422349,304.215606,r_vroom,208,19,15,595947,3400.0,500947,309.392225,15.70575906917897
2021-03-20,n_vroom,48,6,6,219574,1200.0,189574,83.351186,r_vroom,48,9,7,260332,1590.0,215332,58.424114,15.656162131432172
2021-03-26,n_vroom,224,23,15,641167,3860.0,526167,352.970503,r_vroom,224,19,14,621785,3400.0,526785,307.882729,-3.1171546434860926
2021-03-21,n_vroom,16,2,2,51900,350.0,41900,35.407347,r_vroom,16,3,2,77378,480.0,62378,26.412153,32.926671663780404
2021-04-02,n_vroom,200,18,15,573022,3120.0,483022,2276.127471,r_vroom,200,21,16,626982,3660.0,521982,241.465568,8.606307677094398
2021-03-27,n_vroom,40,5,5,178153,920.0,153153,53.978196,r_vroom,40,6,5,216251,1140.0,186251,51.922636,17.617490786169775
2021-04-03,n_vroom,43,8,6,232936,1400.0,192936,66.301588,r_vroom,43,7,5,221734,1240.0,186734,49.379245,-5.051999242335411
2021-02-23,n_vroom,162,16,12,496994,2830.0,416994,224.812513,r_vroom,162,17,13,534563,2990.0,449563,177.56299,7.02798360530003
2021-03-08,n_vroom,202,16,13,519538,2860.0,439538,256.27486,r_vroom,202,18,14,560890,3120.0,470890,241.872704,7.372568596337963
2021-03-02,n_vroom,158,15,12,494602,2730.0,419602,208.546186,r_vroom,158,16,11,491830,2800.0,411830,175.683183,-0.5636093772238375
2021-03-15,n_vroom,210,17,15,568026,3080.0,483026,289.12801,r_vroom,210,17,14,569876,3170.0,484876,266.314641,0.3246320252125024
2021-03-09,n_vroom,172,15,11,506102,2700.0,431102,260.059684,r_vroom,172,17,13,515448,3020.0,430448,205.435534,1.813179990998122
2021-04-01,n_vroom,180,15,13,483348,2730.0,408348,264.269711,r_vroom,180,18,15,563561,3180.0,473561,220.524787,14.233241831851387
2021-03-22,n_vroom,232,22,15,647773,3850.0,537773,291.230878,r_vroom,232,20,15,638553,3590.0,538553,305.067231,-1.4438895440159234
2021-03-03,n_vroom,174,17,14,560261,3050.0,475261,220.143135,r_vroom,174,15,12,474149,2790.0,399149,224.489359,-18.161379650700518
2021-02-24,n_vroom,196,19,15,562967,3250.0,467967,300.485089,r_vroom,196,20,15,607512,3590.0,507512,256.488207,7.332365451217425
2021-04-10,n_vroom,51,7,6,224426,1240.0,189426,568.572361,r_vroom,51,7,7,253210,1390.0,218210,39.263191,11.367639508708187
2021-04-05,n_vroom,204,18,14,583106,3270.0,493106,297.263514,r_vroom,204,16,14,537763,2980.0,457763,265.432857,-8.431781286551882
2021-04-11,n_vroom,17,3,3,78525,510.0,63525,36.397277,r_vroom,17,3,3,86846,540.0,71846,34.777909,9.581327867719873
2021-03-16,n_vroom,167,14,11,428974,2450.0,358974,223.21643,r_vroom,167,17,13,535580,3050.0,450580,208.812754,19.904776130550058
2021-03-10,n_vroom,201,19,15,611298,3610.0,516298,280.246357,r_vroom,201,22,14,612070,3700.0,502070,225.566061,0.12612936428839838
2021-02-25,n_vroom,167,17,12,512254,2960.0,427254,249.081548,r_vroom,167,16,12,521765,2800.0,441765,205.597031,1.8228512836238537
2021-04-06,n_vroom,170,17,14,475332,2960.0,390332,214.751757,r_vroom,170,20,14,564805,3320.0,464805,205.492689,15.841396588203008
2021-03-23,n_vroom,196,17,16,551663,3110.0,466663,269.633902,r_vroom,196,20,15,647540,3680.0,547540,222.073564,14.80634400963647
2021-03-04,n_vroom,177,15,12,503514,2790.0,428514,233.421579,r_vroom,177,17,15,519585,2990.0,434585,225.343333,3.093045411241664
2021-04-17,n_vroom,41,6,5,199782,1080.0,169782,1875.625666,r_vroom,41,7,5,222951,1240.0,187951,48.269329,10.391969535906993
2021-04-18,n_vroom,16,3,3,80073,480.0,65073,25.573781,r_vroom,16,3,3,98395,540.0,83395,29.622665,18.620864881345597
2021-04-24,n_vroom,51,6,5,210436,1110.0,180436,121.269203,r_vroom,51,8,7,266544,1460.0,226544,61.217702,21.05018308421874
2021-04-12,n_vroom,212,22,16,645319,3700.0,535319,261.17121,r_vroom,212,19,15,629049,3490.0,534049,263.956192,-2.5864439813114717
2021-04-25,n_vroom,17,2,2,65470,380.0,55470,42.009635,r_vroom,17,4,3,110267,670.0,90267,34.780405,40.62593522994187
2021-03-11,n_vroom,168,16,14,529129,2860.0,449129,220.223385,r_vroom,168,15,12,520320,2790.0,445320,179.249732,-1.6929966174661746
2021-03-17,n_vroom,232,18,16,601482,3270.0,511482,344.925556,r_vroom,232,20,16,651155,3620.0,551155,305.722238,7.628444840322197
2021-05-01,n_vroom,47,6,4,194996,1050.0,164996,152.05215,r_vroom,47,8,6,246638,1400.0,206638,66.628484,20.938379325164817
2021-05-02,n_vroom,15,3,3,75074,480.0,60074,24.391436,r_vroom,15,3,2,84051,510.0,69051,31.480093,10.680420221056263
2021-03-24,n_vroom,209,22,16,663435,3790.0,553435,266.262876,r_vroom,209,20,15,626153,3530.0,526153,260.584351,-5.954135810257237
2021-04-07,n_vroom,212,20,16,643204,3620.0,543204,268.71093,r_vroom,212,16,14,551491,2980.0,471491,289.543205,-16.63000846795324
2021-04-13,n_vroom,187,16,14,541405,3040.0,461405,235.615964,r_vroom,187,19,14,608461,3430.0,513461,244.739018,11.020591295087113
2021-04-19,n_vroom,195,15,13,509924,2700.0,434924,262.458253,r_vroom,195,19,15,593426,3340.0,498426,265.135297,14.071173153855746
2021-03-18,n_vroom,172,18,13,508482,3090.0,418482,224.044015,r_vroom,172,15,12,503953,2760.0,428953,207.580856,-0.8986949179784622
2021-04-26,n_vroom,217,19,16,593433,3370.0,498433,268.560265,r_vroom,217,21,15,614008,3630.0,509008,275.953017,3.3509335383252337
2021-05-08,n_vroom,44,7,6,235825,1300.0,200825,106.28377,r_vroom,44,10,7,319438,1840.0,269438,47.05153,26.17503240065365
2021-03-25,n_vroom,148,14,13,393335,2360.0,323335,188.057331,r_vroom,148,14,12,409517,2360.0,339517,160.572726,3.951484309564682
2021-05-09,n_vroom,24,4,3,100164,670.0,80164,29.612708,r_vroom,24,6,5,184724,1080.0,154724,41.858628,45.77640155042117
2021-05-15,n_vroom,47,7,5,215238,1240.0,180238,125.090262,r_vroom,47,9,6,273044,1620.0,228044,50.216551,21.170946807108013
2021-04-08,n_vroom,181,17,14,556530,3080.0,471530,235.239216,r_vroom,181,20,13,579805,3440.0,479805,197.434676,4.014280663326463
2021-05-16,n_vroom,14,3,3,88734,540.0,73734,26.449069,r_vroom,14,4,3,104821,700.0,84821,22.320133,15.34711555890518
2021-05-03,n_vroom,217,21,16,624746,3570.0,519746,280.036141,r_vroom,217,19,14,608800,3370.0,513800,255.965952,-2.619250985545335
2021-04-20,n_vroom,169,19,13,488495,3190.0,393495,223.052839,r_vroom,169,16,12,512085,2830.0,432085,199.298072,4.606657097942724
2021-04-27,n_vroom,167,15,12,490288,2730.0,415288,235.725989,r_vroom,167,15,12,522011,2820.0,447011,181.188887,6.077075004166579
2021-05-22,n_vroom,43,7,5,202927,1180.0,167927,55.673932,r_vroom,43,8,5,231578,1370.0,191578,48.226068,12.372073340300028
2021-05-23,n_vroom,15,3,3,62927,480.0,47927,29.599322,r_vroom,15,3,3,93933,480.0,78933,32.96515,33.00863381346279
2021-04-14,n_vroom,234,25,17,715225,4150.0,590225,341.876217,r_vroom,234,21,16,677198,3690.0,572198,324.067746,-5.615344404443014
2021-05-10,n_vroom,217,18,13,604128,3330.0,514128,290.64186,r_vroom,217,20,14,597844,3440.0,497844,239.820732,-1.0511103230943188
2021-05-04,n_vroom,170,17,15,553878,3080.0,468878,223.232164,r_vroom,170,15,11,488216,2730.0,413216,219.219671,-13.44937486686221
2021-04-09,n_vroom,205,22,16,663144,3880.0,553144,2287.604779,r_vroom,205,20,16,630321,3530.0,530321,254.534412,-5.207346732855164
2021-05-17,n_vroom,220,20,16,646349,3710.0,546349,269.543379,r_vroom,220,17,15,573191,3140.0,488191,298.155531,-12.763284838736128
2021-04-21,n_vroom,215,20,17,634248,3590.0,534248,260.332708,r_vroom,215,18,14,575177,3150.0,485177,298.553612,-10.270056000152996
2021-04-15,n_vroom,187,18,15,570884,3210.0,480884,235.161011,r_vroom,187,21,16,607448,3720.0,502448,211.411971,6.019280662706931
2021-05-11,n_vroom,166,17,15,567183,3080.0,482183,197.67892,r_vroom,166,18,12,557815,3180.0,467815,172.616912,-1.679409840179988
2021-05-24,n_vroom,215,19,14,599097,3460.0,504097,265.506809,r_vroom,215,21,15,605324,3540.0,500324,232.788117,1.0287052884075305
2021-06-01,n_vroom,155,17,12,534095,2900.0,449095,215.421318,r_vroom,155,17,13,530639,2990.0,445639,164.230583,-0.6512902368653642
2021-05-05,n_vroom,212,18,13,570814,3180.0,480814,272.605044,r_vroom,212,20,15,626261,3530.0,526261,270.16857,8.8536568619154
2021-05-18,n_vroom,167,15,12,457033,2610.0,382033,189.239756,r_vroom,167,17,11,533433,3050.0,448433,214.21615,14.322323515792986
2021-05-25,n_vroom,167,23,14,594361,3890.0,479361,184.64364,r_vroom,167,16,11,503071,2770.0,423071,209.557626,-18.146543927199144
2021-04-22,n_vroom,212,19,14,594556,3430.0,499556,269.849951,r_vroom,212,20,15,646505,3560.0,546505,274.149006,8.035359355302743
2021-06-02,n_vroom,179,18,13,527166,3150.0,437166,236.407769,r_vroom,179,21,15,602963,3570.0,497963,218.82115,12.570754756096145
2021-04-16,n_vroom,217,20,15,616185,3560.0,516185,1969.325632,r_vroom,217,17,14,593594,3260.0,508594,279.591784,-3.805799923853678
2021-05-12,n_vroom,218,18,15,569751,3210.0,479751,296.094161,r_vroom,218,22,15,683872,3820.0,573872,271.335328,16.687479528332787
2021-05-06,n_vroom,175,16,12,518058,2890.0,438058,208.304909,r_vroom,175,16,12,516826,2830.0,436826,202.685215,-0.23837810017297892
2021-06-05,n_vroom,40,6,6,201170,1110.0,171170,51.671888,r_vroom,40,8,6,238415,1460.0,198415,54.210135,15.621919761759957
2021-06-06,n_vroom,23,4,3,90967,640.0,70967,42.972685,r_vroom,23,5,5,159982,860.0,134982,36.106175,43.139228163168355
2021-05-19,n_vroom,215,19,15,605586,3310.0,510586,290.177602,r_vroom,215,24,16,675731,4110.0,555731,268.567445,10.380610035650282
2021-06-03,n_vroom,156,19,13,542871,3190.0,447871,182.529082,r_vroom,156,16,12,521074,2950.0,441074,197.47041,-4.183091077275013
2021-05-26,n_vroom,196,18,14,581908,3210.0,491908,255.806861,r_vroom,196,17,13,531436,3050.0,446436,230.7715,-9.497286597069074
2021-04-23,n_vroom,203,18,14,582424,3240.0,492424,592.715263,r_vroom,203,19,14,606640,3400.0,511640,244.030472,3.9918238164314914
2021-05-13,n_vroom,190,19,16,581572,3340.0,486572,230.493218,r_vroom,190,20,14,594877,3410.0,494877,218.785048,2.2365968090882653
2021-06-12,n_vroom,48,7,6,215981,1240.0,180981,53.341469,r_vroom,48,7,6,235949,1360.0,200949,57.597564,8.462845784470373
2021-05-07,n_vroom,193,16,13,508193,2830.0,428193,565.23418,r_vroom,193,16,13,548152,2890.0,468152,233.112828,7.28976634218246
2021-06-13,n_vroom,19,4,4,103404,700.0,83404,40.202671,r_vroom,19,4,3,94197,640.0,74197,38.927652,-9.774196630465939
2021-06-19,n_vroom,37,6,5,174694,1080.0,144694,57.556577,r_vroom,37,9,6,256586,1620.0,211586,40.88972,31.916004770330417
2021-06-07,n_vroom,211,22,14,628796,3760.0,518796,281.739354,r_vroom,211,19,14,547940,3250.0,452940,249.303133,-14.756360185421762
2021-05-27,n_vroom,141,16,12,556122,2950.0,476122,167.425419,r_vroom,141,15,12,482150,2610.0,407150,162.593605,-15.342113450171109
2021-06-20,n_vroom,25,3,3,92805,510.0,77805,35.765453,r_vroom,25,5,5,176231,950.0,151231,34.172306,47.339003920990066
2021-06-04,n_vroom,181,16,13,526665,2920.0,446665,454.060786,r_vroom,181,19,14,593025,3280.0,498025,205.74906,11.190084735044897
2021-05-20,n_vroom,195,21,16,597914,3540.0,492914,235.44112,r_vroom,195,18,12,546189,3240.0,456189,253.1704,-9.470165089373825
2021-06-26,n_vroom,49,5,5,181372,1010.0,156372,131.420546,r_vroom,49,7,5,255267,1390.0,220267,48.406179,28.948120987044938
2021-06-27,n_vroom,20,4,4,108540,640.0,88540,27.849913,r_vroom,20,5,5,152098,920.0,127098,28.842288,28.638114899604204
2021-05-14,n_vroom,192,18,15,566238,3180.0,476238,508.039329,r_vroom,192,17,12,537639,3050.0,452639,234.607609,-5.31936857259239
2021-06-08,n_vroom,162,21,14,596999,3720.0,491999,172.109667,r_vroom,162,20,13,569141,3380.0,469141,139.4088,-4.894744887470767
2021-06-14,n_vroom,207,21,15,601171,3510.0,496171,198.828148,r_vroom,207,18,15,601726,3270.0,511726,194.881818,0.09223467159471255
2021-06-21,n_vroom,200,18,13,549845,3210.0,459845,112.769949,r_vroom,200,16,13,533466,2920.0,453466,163.529488,-3.070298763182658
2021-05-21,n_vroom,188,18,13,530722,3120.0,440722,508.564442,r_vroom,188,18,16,594627,3270.0,504627,146.783569,10.747073375410132
2021-06-15,n_vroom,174,16,14,491267,2800.0,411267,86.79736,r_vroom,174,14,13,494312,2720.0,424312,91.464549,0.6160077036365696
2021-06-09,n_vroom,195,20,12,559879,3350.0,459879,174.309388,r_vroom,195,19,13,575462,3280.0,480462,109.741699,2.707911208733157
2021-06-22,n_vroom,165,19,12,521308,3280.0,426308,62.610257,r_vroom,165,21,13,579922,3510.0,474922,79.989524,10.10722131597008
2021-06-10,n_vroom,174,18,15,554167,3270.0,464167,94.698267,r_vroom,174,18,11,541901,3270.0,451901,87.184766,-2.2635130771118708
2021-06-16,n_vroom,206,20,13,575122,3530.0,475122,77.507814,r_vroom,206,20,14,632917,3560.0,532917,122.520842,9.13152909465222
2021-06-23,n_vroom,202,17,14,529885,2870.0,444885,79.137155,r_vroom,202,17,13,544024,3050.0,459024,126.068209,2.5989662220784377
2021-06-11,n_vroom,203,18,14,580364,3180.0,490364,455.648131,r_vroom,203,16,12,542853,2980.0,462853,111.111971,-6.909973786642056
2021-06-17,n_vroom,172,16,13,474120,2830.0,394120,63.685725,r_vroom,172,19,13,561543,3400.0,466543,79.07334,15.56835362563508
2021-06-24,n_vroom,176,15,11,473241,2700.0,398241,40.774242,r_vroom,176,22,15,640465,3820.0,530465,76.763675,26.10977961324975
2021-06-18,n_vroom,187,16,13,516581,2830.0,436581,285.646184,r_vroom,187,16,12,515439,2860.0,435439,70.464993,-0.22155871014804857
2021-06-25,n_vroom,176,17,11,486929,2870.0,401929,77.141356,r_vroom,176,17,12,505843,3020.0,420843,58.101893,3.73910482106108


==> data/rq2_support_add/our_routing_120.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_routing
2021-01-03,routing,7,3,2,39606,480.0,24606,0.974925,mixed,7,1,1,26071,160.0,21071,3210.556943,34.17411503307579
2021-01-10,routing,9,3,3,83228,480.0,68228,0.96044,mixed,9,1,1,32837,160.0,27837,3434.533199,60.54572980247032
2021-01-24,routing,11,3,3,82092,540.0,67092,1.021038,mixed,11,1,1,37608,220.0,32608,3757.951949,54.18798421283438
2021-01-17,routing,12,4,4,119297,730.0,99297,1.011963,mixed,12,2,2,47691,380.0,37691,3816.611689,60.02330318448913
2021-01-12,routing,118,21,17,615036,3660.0,510036,18.799977,mixed,118,8,6,246065,1490.0,206065,12863.545502,59.99177283931347
2021-01-26,routing,127,22,19,670504,3850.0,560504,18.459542,mixed,127,8,7,276260,1640.0,236260,13431.432874,58.79815780368201
2021-01-07,routing,137,23,19,703942,4160.0,588942,18.179467,mixed,137,8,7,276000,1610.0,236000,15382.886281,60.792224359393245
2021-01-19,routing,149,27,19,759849,4710.0,624849,20.951652,mixed,149,10,8,307097,1930.0,257097,16088.791141,59.58447007234332
2021-01-05,routing,155,31,26,820529,5470.0,665529,32.605884,mixed,155,9,9,308083,1680.0,263083,16244.018473,62.453124752446286
2021-01-14,routing,154,27,22,751607,4500.0,616607,23.189764,mixed,154,9,8,311893,1740.0,266893,17278.104857,58.50318051854227
2021-01-21,routing,165,29,24,807255,4940.0,662255,33.979993,mixed,165,10,9,333571,1900.0,283571,19143.841432,58.67836061715319
2021-01-18,routing,159,26,20,727500,4520.0,597500,30.758046,mixed,159,10,8,310798,1840.0,260798,19960.947859,57.278625429553266
2021-01-20,routing,179,31,21,882512,5380.0,727512,32.45655,mixed,179,10,9,347981,1930.0,297981,21190.79276,60.56926138114836
2021-01-04,routing,174,31,19,829206,5080.0,674206,39.688261,mixed,174,9,8,330716,1770.0,285716,21463.617621,60.11654522519133
2021-01-25,routing,175,30,22,898194,5340.0,748194,35.227261,mixed,175,9,8,340287,1890.0,295287,21552.500837,62.11430938082419
2021-01-27,routing,182,33,24,902713,5670.0,737713,34.271165,mixed,182,10,10,350090,1840.0,300090,21967.305765,61.21801724357575
2021-01-13,routing,186,31,23,883162,5440.0,728162,47.280872,mixed,186,10,9,352004,1960.0,302004,22421.406563,60.14275976547904
2021-01-11,routing,180,29,24,857732,4940.0,712732,48.130417,mixed,180,10,8,351940,1960.0,301940,22472.484614,58.96853562651271
2021-01-06,routing,193,35,27,1039388,6290.0,864388,41.107803,mixed,193,9,9,351103,1950.0,306103,22549.804398,66.22021805139178
2021-01-23,routing,27,5,4,171247,950.0,146247,1.518979,mixed,27,3,2,91147,540.0,76147,24298.461856,46.77454203577289
2021-01-09,routing,27,5,4,148178,800.0,123178,1.782024,mixed,27,3,2,86431,510.0,71431,24306.554256,41.670828328091886
2021-01-02,routing,28,5,4,165811,920.0,140811,1.659146,mixed,28,3,2,84009,540.0,69009,24747.86405,49.33448323693844
2021-01-01,routing,79,14,12,417420,2480.0,347420,8.896806,mixed,79,4,4,139514,760.0,119514,28784.164566,66.57706865986297
2021-01-16,routing,36,7,5,189171,1120.0,154171,1.809729,mixed,36,3,3,107307,600.0,92307,30446.48103,43.275132023407394
2021-01-08,routing,156,26,18,754405,4490.0,624405,22.817161,mixed,156,9,7,282444,1710.0,237444,53879.951087,62.56069352668659
2021-01-22,routing,160,27,20,770490,4740.0,635490,31.833549,mixed,160,8,7,285996,1580.0,245996,55272.804451,62.88128333917377
2021-01-15,routing,165,28,20,824133,4870.0,684133,26.457741,mixed,165,9,8,301205,1770.0,256205,56960.821322,63.45189429376084
2021-02-21,routing,20,6,5,126327,990.0,96327,1.16063,mixed,20,2,2,51904,380.0,41904,4203.663875,58.91297980637552
2021-02-14,routing,22,5,5,153045,860.0,128045,1.297497,mixed,22,2,2,61639,380.0,51639,4459.703256,59.724917507922505
2021-02-07,routing,28,8,6,193092,1340.0,153092,1.393283,mixed,28,2,2,79003,440.0,69003,4978.380606,59.085306486027385
2021-02-16,routing,125,21,15,573790,3630.0,468790,16.963164,mixed,125,8,7,265485,1580.0,225485,13047.545518,53.731330277627706
2021-02-02,routing,150,26,19,696338,4430.0,566338,33.418502,mixed,150,10,9,313594,1870.0,263594,15621.072801,54.965261123190174
2021-02-23,routing,162,32,25,892317,5510.0,732317,21.519654,mixed,162,9,8,314153,1800.0,269153,17107.334727,64.79356551539419
2021-02-04,routing,156,26,21,772787,4700.0,642787,25.310977,mixed,156,9,8,307156,1770.0,262156,17116.975849,60.253472172797935
2021-02-09,routing,162,28,22,796235,4960.0,656235,25.792131,mixed,162,9,9,334170,1800.0,289170,17220.755915,58.03123449735317
2021-02-11,routing,158,27,23,811934,4860.0,676934,35.795814,mixed,158,10,10,360166,1990.0,310166,17521.142869,55.6409757443339
2021-02-18,routing,167,29,25,788223,4850.0,643223,36.121551,mixed,167,9,9,332754,1800.0,287754,18253.97568,57.78428185932154
2021-02-25,routing,167,33,27,884524,5730.0,719524,31.686782,mixed,167,9,9,335019,1830.0,290019,18352.706702,62.12437423970407
2021-02-01,routing,174,29,21,849034,5000.0,704034,44.475011,mixed,174,10,8,321627,1990.0,271627,20648.567645,62.11847817637456
2021-02-17,routing,185,32,25,913883,5600.0,753883,37.106106,mixed,185,10,9,379353,2080.0,329353,21142.060874,58.489981759152975
2021-02-10,routing,185,31,24,868217,5470.0,713217,38.95872,mixed,185,10,9,359105,2050.0,309105,21181.821097,58.638796522067636
2021-02-22,routing,180,32,21,893035,5480.0,733035,30.317432,mixed,180,9,8,334228,1860.0,289228,21272.669586,62.57391927528037
2021-02-15,routing,182,31,23,866251,5260.0,711251,37.462518,mixed,182,9,8,335451,1860.0,290451,21341.918962,61.27554253905623
2021-02-03,routing,188,33,25,928079,5640.0,763079,35.718038,mixed,188,10,9,349925,2020.0,299925,21457.155787,62.29577438989569
2021-02-24,routing,196,33,24,898752,5640.0,733752,56.057935,mixed,196,10,9,374053,2050.0,324053,22038.551733,58.38084365876237
2021-02-08,routing,198,34,25,979379,5890.0,809379,57.433193,mixed,198,11,10,374673,2240.0,319673,22551.957101,61.74381929773867
2021-02-27,routing,29,6,5,205845,1170.0,175845,1.691388,mixed,29,3,2,99842,540.0,84842,25043.73873,51.49651436760669
2021-02-06,routing,35,8,6,221889,1340.0,181889,1.954661,mixed,35,4,3,105294,700.0,85294,29653.692881,52.54654354204129
2021-02-20,routing,36,8,6,267492,1430.0,227492,1.959633,mixed,36,3,3,104705,600.0,89705,30279.905657,60.85677328667773
2021-02-13,routing,41,9,6,254726,1500.0,209726,2.347303,mixed,41,3,3,110616,600.0,95616,33850.164274,56.574515361604234
2021-02-19,routing,182,33,23,885121,5550.0,720121,32.556588,mixed,182,9,8,320817,1770.0,275817,62634.96646,63.75444713208702
2021-02-12,routing,192,33,23,918859,5760.0,753859,47.605659,mixed,192,9,8,336178,1860.0,291178,66002.577882,63.413537876866855
2021-02-05,routing,200,36,25,940629,6180.0,760629,47.235958,mixed,200,10,9,347445,1990.0,297445,68680.707747,63.062482657881056
2021-02-26,routing,204,37,26,1044185,6400.0,859185,48.141546,mixed,204,10,9,364629,1990.0,314629,70026.858356,65.08003849892499
2021-03-21,routing,16,5,3,92853,800.0,67853,1.081635,mixed,16,2,2,61758,380.0,51758,3699.869721,33.488417175535524
2021-03-07,routing,23,6,5,124424,960.0,94424,1.332813,mixed,23,2,2,71923,380.0,61923,4292.817746,42.19523564585611
2021-03-14,routing,25,7,6,169715,1180.0,134715,1.292344,mixed,25,3,2,77755,510.0,62755,4570.33304,54.184957134018795
2021-03-02,routing,158,26,22,756777,4610.0,626777,42.957157,mixed,158,10,9,317845,1840.0,267845,16521.34922,58.00017706669204
2021-03-25,routing,148,26,24,630318,4280.0,500318,17.608478,mixed,148,10,10,284350,1780.0,234350,17028.654398,54.88785025971018
2021-03-16,routing,167,31,25,862478,5350.0,707478,29.029697,mixed,167,10,9,329859,1900.0,279859,17746.690065,61.75450272354773
2021-03-09,routing,172,29,23,800657,4850.0,655657,32.510944,mixed,172,10,9,343549,1990.0,293549,18448.444189,57.09161351240294
2021-03-11,routing,168,30,24,821677,5280.0,671677,41.656149,mixed,168,10,9,339824,2080.0,289824,18840.171435,58.64262964644258
2021-03-18,routing,172,30,24,848856,5190.0,698856,29.754781,mixed,172,9,9,329481,1860.0,284481,18850.657317,61.18528937770364
2021-03-04,routing,177,30,21,776917,5130.0,626917,38.29366,mixed,177,10,9,340608,1960.0,290608,19866.546978,56.159023422064394
2021-03-03,routing,174,29,23,828081,4910.0,683081,30.267644,mixed,174,9,8,324059,1740.0,279059,20051.744152,60.866267913404606
2021-03-23,routing,196,35,27,986549,5930.0,811549,36.01426,mixed,196,11,9,373770,2240.0,318770,20060.064036,62.1133871708349
2021-03-01,routing,169,28,23,873491,5080.0,733491,46.74192,mixed,169,9,8,321607,1860.0,276607,20093.274199,63.18141801117584
2021-03-10,routing,201,33,26,998939,5820.0,833939,54.653273,mixed,201,10,9,362716,2020.0,312716,22669.312153,63.68987495732973
2021-03-24,routing,209,36,23,981783,6060.0,801783,41.965557,mixed,209,11,10,398857,2270.0,343857,22897.183354,59.374220168815306
2021-03-08,routing,202,35,25,980176,6050.0,805176,36.397924,mixed,202,10,10,378733,2110.0,328733,23181.745213,61.3607148104014
2021-03-15,routing,210,37,29,1059236,6430.0,874236,54.065454,mixed,210,11,10,388157,2240.0,333157,24068.302101,63.35500303992689
2021-03-17,routing,232,41,28,1075152,6950.0,870152,65.533686,mixed,232,11,10,407779,2210.0,352779,25065.794121,62.07243254907213
2021-03-22,routing,232,39,27,1075279,6660.0,880279,57.205059,mixed,232,12,11,443976,2430.0,383976,25730.017479,58.71062301040009
2021-03-06,routing,38,7,6,227788,1270.0,192788,2.981678,mixed,38,3,3,110708,600.0,95708,31746.90485,51.39866893778426
2021-03-27,routing,40,7,5,219020,1330.0,184020,2.698509,mixed,40,5,3,119242,860.0,94242,33267.768435,45.55657017623961
2021-03-20,routing,48,10,8,264036,1660.0,214036,2.820531,mixed,48,4,3,125202,790.0,105202,39311.3338,52.58146616370495
2021-03-13,routing,54,10,9,308529,1780.0,258529,3.307918,mixed,54,4,3,140153,790.0,120153,43058.059914,54.57380019382295
2021-03-12,routing,197,32,23,928050,5630.0,768050,48.120224,mixed,197,10,9,346509,1900.0,296509,67672.910973,62.6626798125101
2021-03-05,routing,203,37,24,959564,6310.0,774564,37.428311,mixed,203,10,9,367318,2050.0,317318,69676.427073,61.72032298002009
2021-03-19,routing,208,37,25,967914,6190.0,782914,38.222291,mixed,208,10,9,357939,1990.0,307939,71356.383936,63.0195451248768
2021-03-26,routing,224,42,28,1118000,7080.0,908000,70.87333,mixed,224,12,10,405344,2340.0,345344,76753.130522,63.7438282647585
2021-04-18,routing,16,5,5,118448,800.0,93448,0.51452,mixed,16,2,2,52211,380.0,42211,3701.895295,55.920741591246795
2021-04-25,routing,17,5,5,154593,860.0,129593,0.715671,mixed,17,2,2,57718,380.0,47718,3865.5863,62.66454496646032
2021-04-11,routing,17,5,4,106838,860.0,81838,0.85065,mixed,17,2,2,53490,350.0,43490,3896.551819,49.93354424455718
2021-04-27,routing,167,30,27,862145,5220.0,712145,38.459809,mixed,167,10,9,335821,1900.0,285821,25431.409086,61.04819954879979
2021-04-20,routing,169,30,24,848682,5340.0,698682,44.517733,mixed,169,10,8,338814,1960.0,288814,25507.963972,60.07762624870092
2021-04-06,routing,170,30,23,838912,5160.0,688912,49.367227,mixed,170,10,10,347483,1840.0,297483,25812.133607,58.579326556301496
2021-04-13,routing,187,34,26,924835,5860.0,754835,77.960872,mixed,187,11,10,370371,2120.0,315371,26263.445218,59.95274832808014
2021-04-08,routing,181,29,22,855162,5120.0,710162,68.902257,mixed,181,12,10,383562,2280.0,323562,26355.803828,55.1474457471216
2021-04-01,routing,180,32,26,880009,5420.0,720009,31.860173,mixed,180,10,10,365576,1960.0,315576,26358.129654,58.45769759172918
2021-04-15,routing,187,33,25,892447,5550.0,727447,99.722123,mixed,187,12,11,409726,2280.0,349726,26516.252728,54.08959859801198
2021-04-19,routing,195,34,23,922476,5860.0,752476,67.69377,mixed,195,10,10,375150,2050.0,325150,27514.121467,59.33227531122761
2021-04-22,routing,212,36,28,989174,6090.0,809174,83.39255,mixed,212,13,12,427241,2500.0,362241,27579.210961,56.808306728644304
2021-04-21,routing,215,38,26,1060158,6590.0,870158,85.811183,mixed,215,12,11,429459,2460.0,369459,27608.200584,59.491038128278994
2021-04-05,routing,204,35,26,983719,5840.0,808719,78.220271,mixed,204,11,11,399829,2180.0,344829,27673.38724,59.35536469255956
2021-04-07,routing,212,36,24,981199,6240.0,801199,78.87955,mixed,212,11,10,395291,2270.0,340291,27733.268895,59.713473005985534
2021-04-12,routing,212,36,28,1096429,6390.0,916429,76.503149,mixed,212,10,10,395763,2200.0,345763,27751.381498,63.90436590057359
2021-04-26,routing,217,37,24,994651,6370.0,809651,76.46364,mixed,217,11,10,415193,2270.0,360193,27924.721375,58.25741893387731
2021-04-14,routing,234,42,28,1117628,7350.0,907628,88.655637,mixed,234,13,11,444225,2680.0,379225,28212.966088,60.25287483849725
2021-04-17,routing,41,8,7,273197,1460.0,233197,3.250355,mixed,41,3,2,109214,600.0,94214,36098.841832,60.023719147721245
2021-04-03,routing,43,9,7,289051,1620.0,244051,1.698038,mixed,43,4,3,117270,700.0,97270,37845.053076,59.429304863155636
2021-04-24,routing,51,9,6,289150,1650.0,244150,4.065511,mixed,51,4,3,132093,700.0,112093,43051.833985,54.31679059311776
2021-04-10,routing,51,10,9,317728,1870.0,267728,5.457998,mixed,51,4,4,122703,790.0,102703,43097.659772,61.38111844093061
2021-04-02,routing,200,37,27,1053746,6460.0,868746,30.116012,mixed,200,12,10,376002,2220.0,316002,70748.868014,64.31758697067414
2021-04-23,routing,203,35,24,1030337,6170.0,855337,81.387419,mixed,203,11,10,369640,2210.0,314640,71725.061069,64.12435931156504
2021-04-09,routing,205,35,25,975214,6020.0,800214,78.239376,mixed,205,11,10,365961,2210.0,310961,72459.103973,62.47377498682341
2021-04-16,routing,217,37,25,993669,6130.0,808669,98.475292,mixed,217,11,10,381002,2180.0,326002,76503.703492,61.657050788542264
2021-05-16,routing,14,4,3,108404,670.0,88404,0.633602,mixed,14,2,1,45864,350.0,35864,3413.674223,57.69159809601122
2021-05-23,routing,15,4,4,120766,700.0,100766,0.653018,mixed,15,1,1,39070,220.0,34070,3522.19091,67.64817912326318
2021-05-02,routing,15,4,4,116236,700.0,96236,0.623129,mixed,15,2,2,46355,380.0,36355,3534.601866,60.119928421487316
2021-05-09,routing,24,5,5,146719,860.0,121719,1.12385,mixed,24,2,2,78922,440.0,68922,4360.60153,46.20873915443808
2021-05-27,routing,141,25,22,783749,4540.0,658749,24.4454,mixed,141,9,8,306719,1800.0,261719,14612.171315,60.86514942921777
2021-05-25,routing,167,27,21,769222,4710.0,634222,33.412807,mixed,167,11,9,339583,2090.0,284583,16848.109939,55.85370673225675
2021-05-11,routing,166,27,20,724095,4470.0,589095,52.53987,mixed,166,10,9,340138,1900.0,290138,17290.264505,53.02577700439859
2021-05-18,routing,167,28,22,807146,4930.0,667146,29.024923,mixed,167,11,9,348741,2180.0,293741,17409.696398,56.79331868088301
2021-05-04,routing,170,29,24,866425,5240.0,721425,45.630199,mixed,170,10,9,340809,1990.0,290809,17670.348017,60.66491617854979
2021-05-06,routing,175,31,25,893908,5290.0,738908,69.28809,mixed,175,11,9,365902,2090.0,310902,18381.79999,59.067152324400276
2021-05-13,routing,190,31,25,885031,5320.0,730031,102.678692,mixed,190,11,10,384078,2120.0,329078,19961.776993,56.60287605744883
2021-05-20,routing,195,31,27,952733,5440.0,797733,58.32316,mixed,195,11,10,375752,2180.0,320752,20630.696917,60.56061876727268
2021-05-26,routing,196,33,23,898307,5610.0,733307,73.627586,mixed,196,11,10,385924,2240.0,330924,22147.660911,57.03874065325106
2021-05-05,routing,212,38,25,1082141,6560.0,892141,122.179214,mixed,212,12,10,418660,2460.0,358660,23722.802074,61.31188079926738
2021-05-19,routing,215,34,25,991733,5770.0,821733,51.36667,mixed,215,11,10,424229,2330.0,369229,23873.649594,57.22346639670153
2021-05-12,routing,218,36,28,1052844,6270.0,872844,83.034646,mixed,218,11,11,423577,2360.0,368577,24283.178769,59.768303756301975
2021-05-24,routing,215,37,25,1023299,6520.0,838299,94.337618,mixed,215,12,12,408195,2490.0,348195,24756.56442,60.10989945265265
2021-05-03,routing,217,35,24,949126,6080.0,774126,159.887249,mixed,217,11,10,405688,2240.0,350688,24884.326164,57.25667614205069
2021-05-10,routing,217,34,28,1073367,6130.0,903367,202.689683,mixed,217,12,10,419608,2400.0,359608,24913.808778,60.90731315570537
2021-05-17,routing,220,35,26,1077401,6290.0,902401,139.814565,mixed,220,11,11,421133,2330.0,366133,25070.415344,60.91213949123864
2021-05-22,routing,43,9,7,250912,1500.0,205912,2.363766,mixed,43,4,3,118987,730.0,98987,35552.322008,52.57819474556817
2021-05-08,routing,44,8,6,273417,1490.0,233417,3.964622,mixed,44,4,3,113095,700.0,93095,36237.834402,58.636441772091715
2021-05-01,routing,47,9,8,310018,1680.0,265018,4.016985,mixed,47,4,3,123343,760.0,103343,38574.520374,60.214245624447614
2021-05-15,routing,47,9,8,293809,1710.0,248809,4.442237,mixed,47,4,3,119280,760.0,99280,38589.009511,59.40219666518044
2021-05-21,routing,188,31,25,939567,5590.0,784567,85.366102,mixed,188,9,8,339231,1860.0,294231,64646.748545,63.8949643825294
2021-05-14,routing,192,31,22,842117,5260.0,687117,74.295359,mixed,192,10,10,371388,1990.0,321388,66035.697519,55.89828966758776
2021-05-07,routing,193,31,21,850029,5410.0,695029,75.274749,mixed,193,11,9,341742,2180.0,286742,66303.672053,59.79643047472498
2021-06-13,routing,19,5,5,148017,890.0,123017,1.497832,mixed,19,2,2,60479,350.0,50479,3937.528277,59.14050413128222
2021-06-27,routing,20,6,6,190306,1110.0,160306,1.37014,mixed,20,2,2,75607,410.0,65607,4113.836007,60.270826983910126
2021-06-06,routing,23,5,5,142088,800.0,117088,1.719242,mixed,23,2,2,75833,410.0,65833,4259.592048,46.62955351613085
2021-06-20,routing,25,5,5,143831,860.0,118831,2.033953,mixed,25,2,2,76514,410.0,66514,4465.424509,46.80284500559684
2021-06-01,routing,155,28,22,760836,4840.0,620836,25.265038,mixed,155,9,9,328081,1770.0,283081,15833.924513,56.87888059976132
2021-06-08,routing,162,28,22,838923,4990.0,698923,27.207455,mixed,162,11,9,345132,2060.0,290132,16640.76739,58.860109926655966
2021-06-22,routing,165,28,23,901720,4900.0,761720,50.862885,mixed,165,10,8,348304,1930.0,298304,16740.133029,61.37337532715255
2021-06-03,routing,156,26,22,738756,4340.0,608756,44.546179,mixed,156,10,9,326883,1930.0,276883,17064.502463,55.75223754527882
2021-06-15,routing,174,28,23,818594,4870.0,678594,51.857669,mixed,174,11,10,354288,2150.0,299288,18299.828965,56.719936867360374
2021-06-17,routing,172,28,24,826858,4960.0,686858,28.619275,mixed,172,11,10,369901,2180.0,314901,18483.578025,55.264265448238994
2021-06-10,routing,174,30,21,839514,5250.0,689514,31.480517,mixed,174,10,9,355386,1990.0,305386,18962.864614,57.66765056925793
2021-06-24,routing,176,32,23,925847,5630.0,765847,39.058079,mixed,176,12,10,377305,2310.0,317305,18991.669546,59.247586264253165
2021-06-02,routing,179,27,23,875646,4860.0,740646,61.121851,mixed,179,11,9,352545,2150.0,297545,20483.89175,59.73886707642129
2021-06-09,routing,195,34,23,955984,5740.0,785984,52.618138,mixed,195,10,9,373604,2110.0,323604,22051.32695,60.91942961388475
2021-06-23,routing,202,34,28,1020086,6070.0,850086,38.175474,mixed,202,11,10,380387,2210.0,325387,22480.372073,62.710300896198945
2021-06-16,routing,206,36,26,1039418,6180.0,859418,72.741122,mixed,206,11,10,394097,2180.0,339097,22676.620849,62.084839785341416
2021-06-21,routing,200,32,26,963078,5570.0,803078,58.691434,mixed,200,10,9,382505,2110.0,332505,22869.528958,60.283071568450325
2021-06-14,routing,207,33,23,934064,5610.0,769064,46.778571,mixed,207,11,10,411639,2270.0,356639,23628.017984,55.93032169101903
2021-06-07,routing,211,35,26,1005259,6080.0,830259,78.107853,mixed,211,11,10,398143,2240.0,343143,23995.020927,60.3939880170185
2021-06-19,routing,37,7,6,237962,1300.0,202962,2.814204,mixed,37,3,2,105580,570.0,90580,31018.080745,55.63157142737076
2021-06-05,routing,40,7,5,240686,1330.0,205686,2.944728,mixed,40,3,3,112103,630.0,97103,33179.898147,53.42354769284462
2021-06-12,routing,48,9,8,315575,1710.0,270575,3.262847,mixed,48,4,3,118220,760.0,98220,39393.887894,62.53822387704983
2021-06-26,routing,49,9,7,283291,1620.0,238291,3.645662,mixed,49,4,3,123104,730.0,103104,40059.237108,56.545036729017156
2021-06-25,routing,176,30,21,874894,5160.0,724894,34.469675,mixed,176,10,8,327894,1930.0,277894,60595.567415,62.521859791014684
2021-06-04,routing,181,30,18,770798,5070.0,620798,38.238812,mixed,181,9,8,329514,1800.0,284514,62129.975711,57.25027828302616
2021-06-18,routing,187,31,21,874333,5260.0,719333,58.301727,mixed,187,10,9,341299,1990.0,291299,64370.10792,60.96464390569726
2021-06-11,routing,203,35,28,1037118,6320.0,862118,41.726357,mixed,203,10,10,373183,2050.0,323183,69635.011874,64.01730564892327


==> data/rq2_support_add/our_routing_180.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_routing
2021-01-03,routing,7,3,2,39606,480.0,24606,0.974925,mixed,7,1,1,24271,160.0,19271,2604.249436,38.71888097762965
2021-01-10,routing,9,3,3,83228,480.0,68228,0.96044,mixed,9,1,1,29443,160.0,24443,2816.18559,64.62368433700198
2021-01-24,routing,11,3,3,82092,540.0,67092,1.021038,mixed,11,1,1,34911,190.0,29911,3126.986549,57.473322613652975
2021-01-17,routing,12,4,4,119297,730.0,99297,1.011963,mixed,12,1,1,35889,190.0,30889,3223.151612,69.91625941976747
2021-01-12,routing,118,21,17,615036,3660.0,510036,18.799977,mixed,118,7,6,232624,1300.0,197624,11668.441709,62.177173368713376
2021-01-26,routing,127,22,19,670504,3850.0,560504,18.459542,mixed,127,8,7,269348,1640.0,229348,12817.244509,59.829024137067044
2021-01-07,routing,137,23,19,703942,4160.0,588942,18.179467,mixed,137,8,7,273140,1550.0,233140,14829.713487,61.198507831611124
2021-01-19,routing,149,27,19,759849,4710.0,624849,20.951652,mixed,149,9,8,294526,1770.0,249526,15218.825826,61.23887772438998
2021-01-05,routing,155,31,26,820529,5470.0,665529,32.605884,mixed,155,10,9,315369,1930.0,265369,15663.320891,61.565161011981296
2021-01-14,routing,154,27,22,751607,4500.0,616607,23.189764,mixed,154,10,9,306793,1870.0,256793,16207.807239,59.181726620427966
2021-01-21,routing,165,29,24,807255,4940.0,662255,33.979993,mixed,165,9,9,337016,1830.0,292016,16692.29177,58.2516057503515
2021-01-18,routing,159,26,20,727500,4520.0,597500,30.758046,mixed,159,8,8,283727,1640.0,243727,18312.496957,60.999725085910654
2021-01-20,routing,179,31,21,882512,5380.0,727512,32.45655,mixed,179,10,9,336780,1930.0,286780,19800.710163,61.83847925014051
2021-01-04,routing,174,31,19,829206,5080.0,674206,39.688261,mixed,174,8,8,312821,1730.0,272821,19990.049778,62.27463380631592
2021-01-27,routing,182,33,24,902713,5670.0,737713,34.271165,mixed,182,9,8,340246,1860.0,295246,19997.013324,62.308507798159546
2021-01-25,routing,175,30,22,898194,5340.0,748194,35.227261,mixed,175,9,8,317805,1800.0,272805,20347.336763,64.61733211310697
2021-01-13,routing,186,31,23,883162,5440.0,728162,47.280872,mixed,186,11,10,355352,2150.0,300352,20499.992661,59.763667367934765
2021-01-11,routing,180,29,24,857732,4940.0,712732,48.130417,mixed,180,10,8,328003,2050.0,278003,20965.241003,61.759267463496755
2021-01-06,routing,193,35,27,1039388,6290.0,864388,41.107803,mixed,193,10,9,354819,2080.0,304819,21384.975893,65.86269997344591
2021-01-09,routing,27,5,4,148178,800.0,123178,1.782024,mixed,27,3,2,84097,570.0,69097,23421.714315,43.245960938870816
2021-01-23,routing,27,5,4,171247,950.0,146247,1.518979,mixed,27,3,2,75037,540.0,60037,23458.944643,56.1820061081362
2021-01-02,routing,28,5,4,165811,920.0,140811,1.659146,mixed,28,3,2,75397,540.0,60397,24126.254331,54.52834854141161
2021-01-01,routing,79,14,12,417420,2480.0,347420,8.896806,mixed,79,4,4,133174,760.0,113174,28398.177997,68.09592257198985
2021-01-16,routing,36,7,5,189171,1120.0,154171,1.809729,mixed,36,3,3,84626,600.0,69626,30275.983973,55.26481331705177
2021-01-08,routing,156,26,18,754405,4490.0,624405,22.817161,mixed,156,8,7,274885,1610.0,234885,53769.265065,63.56267522086943
2021-01-22,routing,160,27,20,770490,4740.0,635490,31.833549,mixed,160,8,7,282715,1580.0,242715,55007.636102,63.30711625069761
2021-01-15,routing,165,28,20,824133,4870.0,684133,26.457741,mixed,165,9,8,296928,1860.0,251928,56639.33408,63.9708639260896
2021-02-21,routing,20,6,5,126327,990.0,96327,1.16063,mixed,20,2,2,47190,350.0,37190,4085.84835,62.64456529483008
2021-02-14,routing,22,5,5,153045,860.0,128045,1.297497,mixed,22,2,2,54995,380.0,44995,4219.464255,64.06612434251365
2021-02-07,routing,28,8,6,193092,1340.0,153092,1.393283,mixed,28,2,2,75147,410.0,65147,4975.843611,61.08228202100553
2021-02-16,routing,125,21,15,573790,3630.0,468790,16.963164,mixed,125,7,7,253047,1390.0,218047,12718.305423,55.899022290384984
2021-02-02,routing,150,26,19,696338,4430.0,566338,33.418502,mixed,150,9,8,300133,1740.0,255133,15230.473269,56.898374065468204
2021-02-23,routing,162,32,25,892317,5510.0,732317,21.519654,mixed,162,9,8,319011,1800.0,274011,16742.27087,64.24914015983109
2021-02-04,routing,156,26,21,772787,4700.0,642787,25.310977,mixed,156,9,8,302072,1770.0,257072,16990.414963,60.911350734419706
2021-02-09,routing,162,28,22,796235,4960.0,656235,25.792131,mixed,162,10,9,314523,1870.0,264523,17063.819193,60.49872211093459
2021-02-11,routing,158,27,23,811934,4860.0,676934,35.795814,mixed,158,9,8,313433,1740.0,268433,17367.427164,61.39673914382203
2021-02-18,routing,167,29,25,788223,4850.0,643223,36.121551,mixed,167,9,8,335491,1860.0,290491,17970.89703,57.43704510018104
2021-02-25,routing,167,33,27,884524,5730.0,719524,31.686782,mixed,167,9,8,336058,1890.0,291058,18529.556447,62.006909931217244
2021-02-01,routing,174,29,21,849034,5000.0,704034,44.475011,mixed,174,9,8,320813,1830.0,275813,20829.456128,62.214351839855645
2021-02-22,routing,180,32,21,893035,5480.0,733035,30.317432,mixed,180,9,9,327312,1860.0,282312,21251.088416,63.34835700728415
2021-02-03,routing,188,33,25,928079,5640.0,763079,35.718038,mixed,188,10,9,357240,2080.0,307240,21578.218681,61.507587177384686
2021-02-17,routing,185,32,25,913883,5600.0,753883,37.106106,mixed,185,10,9,351610,2080.0,301610,21617.779496,61.525709527368384
2021-02-15,routing,182,31,23,866251,5260.0,711251,37.462518,mixed,182,9,8,335847,1860.0,290847,21625.844205,61.22982830611451
2021-02-10,routing,185,31,24,868217,5470.0,713217,38.95872,mixed,185,10,9,345137,2020.0,295137,21772.122199,60.247610908332824
2021-02-24,routing,196,33,24,898752,5640.0,733752,56.057935,mixed,196,10,9,362403,1960.0,312403,22432.272333,59.677085558641316
2021-02-08,routing,198,34,25,979379,5890.0,809379,57.433193,mixed,198,10,9,378437,2080.0,328437,22743.630995,61.35949412842219
2021-02-27,routing,29,6,5,205845,1170.0,175845,1.691388,mixed,29,3,2,77158,540.0,62158,25012.525903,62.51645655711822
2021-02-06,routing,35,8,6,221889,1340.0,181889,1.954661,mixed,35,4,2,93070,760.0,73070,29486.806042,58.055604378765956
2021-02-20,routing,36,8,6,267492,1430.0,227492,1.959633,mixed,36,3,2,90181,540.0,75181,30286.698539,66.28646838036278
2021-02-13,routing,41,9,6,254726,1500.0,209726,2.347303,mixed,41,3,3,97269,570.0,82269,33962.839827,61.81426316905224
2021-02-19,routing,182,33,23,885121,5550.0,720121,32.556588,mixed,182,9,9,324737,1800.0,279737,62698.250628,63.31156983056554
2021-02-12,routing,192,33,23,918859,5760.0,753859,47.605659,mixed,192,9,8,320272,1770.0,275272,66128.688242,65.1445978109808
2021-02-05,routing,200,36,25,940629,6180.0,760629,47.235958,mixed,200,10,9,353000,2020.0,303000,68763.200604,62.47192038518906
2021-02-26,routing,204,37,26,1044185,6400.0,859185,48.141546,mixed,204,11,10,352484,2060.0,297484,70060.166481,66.24314656885514
2021-03-21,routing,16,5,3,92853,800.0,67853,1.081635,mixed,16,2,2,49388,380.0,39388,3814.240117,46.810550009154255
2021-03-07,routing,23,6,5,124424,960.0,94424,1.332813,mixed,23,2,2,62499,320.0,52499,4420.569419,49.769337105381595
2021-03-14,routing,25,7,6,169715,1180.0,134715,1.292344,mixed,25,2,2,81043,440.0,71043,4665.164423,52.24759155054061
2021-03-02,routing,158,26,22,756777,4610.0,626777,42.957157,mixed,158,9,9,320820,1830.0,275820,15962.662973,57.60706258250449
2021-03-25,routing,148,26,24,630318,4280.0,500318,17.608478,mixed,148,9,9,279662,1590.0,234662,16413.725998,55.6316018263797
2021-03-16,routing,167,31,25,862478,5350.0,707478,29.029697,mixed,167,9,8,321820,1770.0,276820,17149.744895,62.686584469400955
2021-03-09,routing,172,29,23,800657,4850.0,655657,32.510944,mixed,172,9,9,331123,1890.0,286123,17566.653373,58.6435889525727
2021-03-11,routing,168,30,24,821677,5280.0,671677,41.656149,mixed,168,9,9,325984,1770.0,280984,18167.247255,60.32698980256232
2021-03-18,routing,172,30,24,848856,5190.0,698856,29.754781,mixed,172,9,9,323903,1800.0,278903,19181.43949,61.842409077629185
2021-03-04,routing,177,30,21,776917,5130.0,626917,38.29366,mixed,177,10,9,342565,1930.0,292565,19487.381946,55.90713036270284
2021-03-03,routing,174,29,23,828081,4910.0,683081,30.267644,mixed,174,9,8,319261,1830.0,274261,19956.00518,61.445679830837804
2021-03-01,routing,169,28,23,873491,5080.0,733491,46.74192,mixed,169,8,8,297015,1700.0,257015,20200.691374,65.9967876028488
2021-03-23,routing,196,35,27,986549,5930.0,811549,36.01426,mixed,196,10,10,362859,1990.0,312859,20290.076521,63.21936366059872
2021-03-10,routing,201,33,26,998939,5820.0,833939,54.653273,mixed,201,11,10,376648,2120.0,321648,22507.603329,62.29519520210944
2021-03-24,routing,209,36,23,981783,6060.0,801783,41.965557,mixed,209,11,10,399684,2210.0,344684,23020.970494,59.28998566893092
2021-03-08,routing,202,35,25,980176,6050.0,805176,36.397924,mixed,202,10,10,377136,2020.0,327136,23254.534528,61.52364473319077
2021-03-15,routing,210,37,29,1059236,6430.0,874236,54.065454,mixed,210,10,10,381195,2110.0,331195,24121.185432,64.01226922045701
2021-03-17,routing,232,41,28,1075152,6950.0,870152,65.533686,mixed,232,12,10,408475,2430.0,348475,24793.828037,62.00769751625817
2021-03-22,routing,232,39,27,1075279,6660.0,880279,57.205059,mixed,232,13,11,432780,2350.0,367780,25837.112292,59.75184115006431
2021-03-06,routing,38,7,6,227788,1270.0,192788,2.981678,mixed,38,3,3,98191,600.0,83191,31766.333662,56.89369062461587
2021-03-27,routing,40,7,5,219020,1330.0,184020,2.698509,mixed,40,4,3,118331,730.0,98331,33101.137515,45.97251392566889
2021-03-20,routing,48,10,8,264036,1660.0,214036,2.820531,mixed,48,4,3,125748,820.0,105748,39292.320857,52.37467618052084
2021-03-13,routing,54,10,9,308529,1780.0,258529,3.307918,mixed,54,3,3,119521,660.0,104521,43267.760769,61.26101598229016
2021-03-12,routing,197,32,23,928050,5630.0,768050,48.120224,mixed,197,10,9,340668,2080.0,290668,67829.194508,63.292064005172136
2021-03-05,routing,203,37,24,959564,6310.0,774564,37.428311,mixed,203,10,8,366449,2020.0,316449,69875.959014,61.81088494357854
2021-03-19,routing,208,37,25,967914,6190.0,782914,38.222291,mixed,208,9,9,349026,1950.0,304026,71363.085987,63.94039139840936
2021-03-26,routing,224,42,28,1118000,7080.0,908000,70.87333,mixed,224,11,10,393201,2240.0,338201,76917.925836,64.82996422182468
2021-04-18,routing,16,5,5,118448,800.0,93448,0.51452,mixed,16,2,2,46842,350.0,36842,3811.125147,60.45353235174929
2021-04-11,routing,17,5,4,106838,860.0,81838,0.85065,mixed,17,2,2,54601,350.0,44601,3947.777787,48.89365207136038
2021-04-25,routing,17,5,5,154593,860.0,129593,0.715671,mixed,17,2,2,65877,380.0,55877,3965.038753,57.38681570316896
2021-04-27,routing,167,30,27,862145,5220.0,712145,38.459809,mixed,167,10,9,321551,1810.0,271551,17031.841578,62.703373562451794
2021-04-20,routing,169,30,24,848682,5340.0,698682,44.517733,mixed,169,10,8,332609,1990.0,282609,17224.933394,60.80875993599487
2021-04-06,routing,170,30,23,838912,5160.0,688912,49.367227,mixed,170,11,9,348918,1970.0,293918,17265.375563,58.40827166615807
2021-04-13,routing,187,34,26,924835,5860.0,754835,77.960872,mixed,187,12,10,372041,2400.0,312041,18697.855755,59.77217557726513
2021-04-01,routing,180,32,26,880009,5420.0,720009,31.860173,mixed,180,10,9,359106,1990.0,309106,19145.012941,59.192917345163515
2021-04-08,routing,181,29,22,855162,5120.0,710162,68.902257,mixed,181,11,10,368750,2150.0,313750,19180.570286,56.87951522635477
2021-04-15,routing,187,33,25,892447,5550.0,727447,99.722123,mixed,187,11,10,372200,2180.0,317200,19352.049712,58.2944421349391
2021-04-22,routing,212,36,28,989174,6090.0,809174,83.39255,mixed,212,12,11,418138,2310.0,358138,22472.871902,57.728569493334845
2021-04-19,routing,195,34,23,922476,5860.0,752476,67.69377,mixed,195,10,9,373556,2050.0,323556,23081.790696,59.50507113464199
2021-04-05,routing,204,35,26,983719,5840.0,808719,78.220271,mixed,204,11,10,384128,2300.0,329128,23801.153558,60.95145056667605
2021-04-07,routing,212,36,24,981199,6240.0,801199,78.87955,mixed,212,11,10,383769,2210.0,328769,23844.659329,60.88775059901202
2021-04-21,routing,215,38,26,1060158,6590.0,870158,85.811183,mixed,215,11,10,402869,2300.0,347869,24006.37476,61.999154842957374
2021-04-12,routing,212,36,28,1096429,6390.0,916429,76.503149,mixed,212,10,10,395693,2200.0,345693,24442.267334,63.91075026289892
2021-04-26,routing,217,37,24,994651,6370.0,809651,76.46364,mixed,217,11,10,404286,2300.0,349286,24869.132524,59.35398446289201
2021-04-14,routing,234,42,28,1117628,7350.0,907628,88.655637,mixed,234,12,10,422332,2490.0,362332,25424.288732,62.211755610990416
2021-04-17,routing,41,8,7,273197,1460.0,233197,3.250355,mixed,41,3,2,103636,570.0,88636,33848.543296,62.06546924014539
2021-04-03,routing,43,9,7,289051,1620.0,244051,1.698038,mixed,43,4,3,100716,760.0,80716,35474.187138,65.15632189475214
2021-04-10,routing,51,10,9,317728,1870.0,267728,5.457998,mixed,51,4,4,123065,790.0,103065,41416.848165,61.26718451002115
2021-04-24,routing,51,9,6,289150,1650.0,244150,4.065511,mixed,51,4,3,137803,700.0,117803,41536.766969,52.342037005014696
2021-04-02,routing,200,37,27,1053746,6460.0,868746,30.116012,mixed,200,10,9,362160,2080.0,312160,68747.294351,65.63118626310326
2021-04-23,routing,203,35,24,1030337,6170.0,855337,81.387419,mixed,203,11,10,367412,2120.0,312412,69736.800413,64.34059924083091
2021-04-09,routing,205,35,25,975214,6020.0,800214,78.239376,mixed,205,11,9,369001,2210.0,314001,70372.175029,62.162048534988216
2021-04-16,routing,217,37,25,993669,6130.0,808669,98.475292,mixed,217,11,10,379818,2180.0,324818,74493.402464,61.77620515483526
2021-05-16,routing,14,4,3,108404,670.0,88404,0.633602,mixed,14,2,1,46550,380.0,36550,3465.945135,57.0587801188148
2021-05-02,routing,15,4,4,116236,700.0,96236,0.623129,mixed,15,2,2,44063,380.0,34063,3624.474884,62.09177879486562
2021-05-23,routing,15,4,4,120766,700.0,100766,0.653018,mixed,15,1,1,35470,190.0,30470,3680.098462,70.62915058874187
2021-05-09,routing,24,5,5,146719,860.0,121719,1.12385,mixed,24,2,2,75482,410.0,65482,4529.975657,48.55335709758109
2021-05-27,routing,141,25,22,783749,4540.0,658749,24.4454,mixed,141,9,8,301319,1770.0,256319,14782.112106,61.55414552363065
2021-05-11,routing,166,27,20,724095,4470.0,589095,52.53987,mixed,166,10,9,324949,1960.0,274949,16623.86923,55.12342993667958
2021-05-25,routing,167,27,21,769222,4710.0,634222,33.412807,mixed,167,11,9,352394,2090.0,297394,16720.041265,54.188257746138305
2021-05-18,routing,167,28,22,807146,4930.0,667146,29.024923,mixed,167,10,8,330751,1990.0,280751,16977.869534,59.022159559732685
2021-05-04,routing,170,29,24,866425,5240.0,721425,45.630199,mixed,170,10,9,328997,1870.0,278997,17166.492089,62.02821940733474
2021-05-06,routing,175,31,25,893908,5290.0,738908,69.28809,mixed,175,10,9,340567,1960.0,290567,18257.119892,61.901336602871886
2021-05-13,routing,190,31,25,885031,5320.0,730031,102.678692,mixed,190,11,10,376031,2150.0,321031,19797.598902,57.51210974530836
2021-05-20,routing,195,31,27,952733,5440.0,797733,58.32316,mixed,195,11,10,383106,2180.0,328106,20074.505824,59.78873409444199
2021-05-26,routing,196,33,23,898307,5610.0,733307,73.627586,mixed,196,10,9,360773,2020.0,310773,21927.233489,59.83856298570533
2021-05-05,routing,212,38,25,1082141,6560.0,892141,122.179214,mixed,212,12,10,402511,2400.0,342511,23062.24391,62.804200192026734
2021-05-19,routing,215,34,25,991733,5770.0,821733,51.36667,mixed,215,10,10,390972,2170.0,340972,23550.349219,60.57688914254139
2021-05-12,routing,218,36,28,1052844,6270.0,872844,83.034646,mixed,218,11,11,396543,2240.0,341543,23958.460416,62.33601559205352
2021-05-24,routing,215,37,25,1023299,6520.0,838299,94.337618,mixed,215,12,11,422580,2430.0,362580,24433.830638,58.704151963404634
2021-05-10,routing,217,34,28,1073367,6130.0,903367,202.689683,mixed,217,12,12,421739,2430.0,361739,24826.632797,60.70877901034781
2021-05-17,routing,220,35,26,1077401,6290.0,902401,139.814565,mixed,220,11,10,414289,2270.0,359289,24894.140965,61.54737186989802
2021-05-03,routing,217,35,24,949126,6080.0,774126,159.887249,mixed,217,12,10,405427,2400.0,345427,24908.984219,57.284175125325824
2021-05-22,routing,43,9,7,250912,1500.0,205912,2.363766,mixed,43,4,3,114706,730.0,94706,35645.376059,54.284370615992856
2021-05-08,routing,44,8,6,273417,1490.0,233417,3.964622,mixed,44,5,3,126603,920.0,101603,36339.133399,53.6960028088963
2021-05-01,routing,47,9,8,310018,1680.0,265018,4.016985,mixed,47,4,3,120304,790.0,100304,38638.793205,61.19451128644143
2021-05-15,routing,47,9,8,293809,1710.0,248809,4.442237,mixed,47,4,3,114840,760.0,94840,38671.281475,60.91338250359928
2021-05-21,routing,188,31,25,939567,5590.0,784567,85.366102,mixed,188,10,9,346429,1930.0,296429,64804.801323,63.128866807795504
2021-05-14,routing,192,31,22,842117,5260.0,687117,74.295359,mixed,192,10,9,341669,1930.0,291669,66164.428756,59.4273717310065
2021-05-07,routing,193,31,21,850029,5410.0,695029,75.274749,mixed,193,11,9,347211,2180.0,292211,66407.666542,59.15304066096569
2021-06-13,routing,19,5,5,148017,890.0,123017,1.497832,mixed,19,2,2,65777,380.0,55777,3998.036494,55.561185539498844
2021-06-27,routing,20,6,6,190306,1110.0,160306,1.37014,mixed,20,2,2,55507,380.0,45507,4053.688748,70.83276407470075
2021-06-06,routing,23,5,5,142088,800.0,117088,1.719242,mixed,23,2,2,75747,410.0,65747,4317.494201,46.69007938742188
2021-06-20,routing,25,5,5,143831,860.0,118831,2.033953,mixed,25,2,2,80017,440.0,70017,4542.064347,44.367347790114785
2021-06-01,routing,155,28,22,760836,4840.0,620836,25.265038,mixed,155,9,8,320307,1860.0,275307,15416.444769,57.90065138873555
2021-06-03,routing,156,26,22,738756,4340.0,608756,44.546179,mixed,156,11,9,337935,2120.0,282935,16729.771907,54.256209086626704
2021-06-08,routing,162,28,22,838923,4990.0,698923,27.207455,mixed,162,10,8,331061,2020.0,281061,16991.616271,60.53737947344393
2021-06-22,routing,165,28,23,901720,4900.0,761720,50.862885,mixed,165,10,9,337238,1930.0,287238,17304.953844,62.600585547620106
2021-06-15,routing,174,28,23,818594,4870.0,678594,51.857669,mixed,174,10,9,340163,1990.0,290163,18564.397578,58.445456477814396
2021-06-10,routing,174,30,21,839514,5250.0,689514,31.480517,mixed,174,9,8,342320,1890.0,297320,18703.213779,59.2240272348049
2021-06-17,routing,172,28,24,826858,4960.0,686858,28.619275,mixed,172,10,9,352545,2050.0,302545,18807.485911,57.36329575332161
2021-06-24,routing,176,32,23,925847,5630.0,765847,39.058079,mixed,176,10,9,377918,2080.0,327918,19113.323435,59.18137662054313
2021-06-02,routing,179,27,23,875646,4860.0,740646,61.121851,mixed,179,11,9,343678,2150.0,288678,20508.758723,60.75149089929035
2021-06-09,routing,195,34,23,955984,5740.0,785984,52.618138,mixed,195,11,10,371695,2240.0,316695,22044.103063,61.11911914843763
2021-06-23,routing,202,34,28,1020086,6070.0,850086,38.175474,mixed,202,12,10,394975,2400.0,334975,22473.855402,61.280225392761004
2021-06-16,routing,206,36,26,1039418,6180.0,859418,72.741122,mixed,206,11,9,388050,2270.0,333050,22629.509595,62.66660765928626
2021-06-21,routing,200,32,26,963078,5570.0,803078,58.691434,mixed,200,11,10,379553,2240.0,324553,23087.398523,60.58958879758441
2021-06-14,routing,207,33,23,934064,5610.0,769064,46.778571,mixed,207,12,11,397888,2400.0,337888,23517.577449,57.40249062162764
2021-06-07,routing,211,35,26,1005259,6080.0,830259,78.107853,mixed,211,12,10,396360,2370.0,336360,23895.940593,60.57135524277823
2021-06-19,routing,37,7,6,237962,1300.0,202962,2.814204,mixed,37,3,2,89930,570.0,74930,31050.109104,62.2082517376724
2021-06-05,routing,40,7,5,240686,1330.0,205686,2.944728,mixed,40,3,2,104900,600.0,89900,33022.130467,56.4162435704611
2021-06-12,routing,48,9,8,315575,1710.0,270575,3.262847,mixed,48,4,3,116617,730.0,96617,39389.65173,63.04618553434207
2021-06-26,routing,49,9,7,283291,1620.0,238291,3.645662,mixed,49,4,3,118982,760.0,98982,40035.003789,58.000077658661944
2021-06-25,routing,176,30,21,874894,5160.0,724894,34.469675,mixed,176,9,8,324866,1800.0,279866,60520.549335,62.86795886130206
2021-06-04,routing,181,30,18,770798,5070.0,620798,38.238812,mixed,181,9,8,326834,1920.0,281834,62227.537181,57.59796989613362
2021-06-18,routing,187,31,21,874333,5260.0,719333,58.301727,mixed,187,9,9,340841,1890.0,295841,64293.674212,61.01702669349093
2021-06-11,routing,203,35,28,1037118,6320.0,862118,41.726357,mixed,203,10,10,362100,2050.0,312100,69713.74969,65.08594007624976


==> data/rq2_support_add/our_routing_240.csv <==
date,algo_routing,no_of_requests_routing,no_of_runs_routing,no_of_vehicles_routing,objective_routing,operational_cost_routing,total_travel_time_routing,computation_time_routing,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_routing
2021-01-03,routing,7,3,2,39606,480.0,24606,0.974925,mixed,7,1,1,21293,160.0,16293,2699.193296,46.237943745897084
2021-01-10,routing,9,3,3,83228,480.0,68228,0.96044,mixed,9,1,1,26969,160.0,21969,2909.975455,67.59624164944489
2021-01-24,routing,11,3,3,82092,540.0,67092,1.021038,mixed,11,1,1,32792,160.0,27792,3179.058593,60.05457291818935
2021-01-17,routing,12,4,4,119297,730.0,99297,1.011963,mixed,12,1,1,33389,160.0,28389,3319.673016,72.01186953569662
2021-01-12,routing,118,21,17,615036,3660.0,510036,18.799977,mixed,118,7,6,231515,1390.0,196515,12100.270152,62.35748801696161
2021-01-26,routing,127,22,19,670504,3850.0,560504,18.459542,mixed,127,7,7,264115,1480.0,229115,12730.749118,60.60948182262895
2021-01-07,routing,137,23,19,703942,4160.0,588942,18.179467,mixed,137,7,6,258494,1390.0,223494,15149.146906,63.27907696940941
2021-01-19,routing,149,27,19,759849,4710.0,624849,20.951652,mixed,149,9,8,292329,1770.0,247329,15727.997469,61.52801411859461
2021-01-05,routing,155,31,26,820529,5470.0,665529,32.605884,mixed,155,9,9,323545,1800.0,278545,16592.783626,60.56873066034229
2021-01-14,routing,154,27,22,751607,4500.0,616607,23.189764,mixed,154,9,8,300383,1770.0,255383,17111.538386,60.03456593671959
2021-01-21,routing,165,29,24,807255,4940.0,662255,33.979993,mixed,165,9,8,317934,1860.0,272934,17925.010299,60.61541891967222
2021-01-18,routing,159,26,20,727500,4520.0,597500,30.758046,mixed,159,8,7,277484,1640.0,237484,19457.05827,61.85786941580756
2021-01-04,routing,174,31,19,829206,5080.0,674206,39.688261,mixed,174,9,8,315448,1860.0,270448,20725.936613,61.95782471424471
2021-01-20,routing,179,31,21,882512,5380.0,727512,32.45655,mixed,179,10,9,334019,2020.0,284019,20914.318232,62.15133618579691
2021-01-25,routing,175,30,22,898194,5340.0,748194,35.227261,mixed,175,9,8,330690,1800.0,285690,20992.653967,63.18278679216294
2021-01-27,routing,182,33,24,902713,5670.0,737713,34.271165,mixed,182,9,8,333185,1920.0,288185,21074.736381,63.090705462311945
2021-01-11,routing,180,29,24,857732,4940.0,712732,48.130417,mixed,180,9,8,322826,1890.0,277826,21367.414147,62.36283594409443
2021-01-13,routing,186,31,23,883162,5440.0,728162,47.280872,mixed,186,10,9,345914,2020.0,295914,21634.396061,60.832327477857966
2021-01-06,routing,193,35,27,1039388,6290.0,864388,41.107803,mixed,193,10,8,360515,2050.0,310515,21947.322298,65.31468518012522
2021-01-23,routing,27,5,4,171247,950.0,146247,1.518979,mixed,27,3,2,66661,540.0,51661,23536.764405,61.07318668356234
2021-01-09,routing,27,5,4,148178,800.0,123178,1.782024,mixed,27,3,2,82674,570.0,67674,23709.448759,44.20629243207494
2021-01-02,routing,28,5,4,165811,920.0,140811,1.659146,mixed,28,2,2,78418,440.0,68418,24408.703662,52.70639463003058
2021-01-01,routing,79,14,12,417420,2480.0,347420,8.896806,mixed,79,4,4,127205,820.0,107205,28814.875567,69.52589717790235
2021-01-16,routing,36,7,5,189171,1120.0,154171,1.809729,mixed,36,3,2,82077,540.0,67077,30093.444275,56.61227143695387
2021-01-08,routing,156,26,18,754405,4490.0,624405,22.817161,mixed,156,8,8,277553,1640.0,237553,53939.156691,63.209019028240796
2021-01-22,routing,160,27,20,770490,4740.0,635490,31.833549,mixed,160,7,7,271437,1510.0,236437,55161.482574,64.770860102013
2021-01-15,routing,165,28,20,824133,4870.0,684133,26.457741,mixed,165,8,8,305172,1700.0,265172,56931.619984,62.970539949255766
2021-02-21,routing,20,6,5,126327,990.0,96327,1.16063,mixed,20,2,2,41113,320.0,31113,4103.289973,67.45509669350179
2021-02-14,routing,22,5,5,153045,860.0,128045,1.297497,mixed,22,2,2,48586,350.0,38586,4237.289481,68.25378156751282
2021-02-07,routing,28,8,6,193092,1340.0,153092,1.393283,mixed,28,2,2,54987,380.0,44987,4949.029777,71.52290100055932
2021-02-16,routing,125,21,15,573790,3630.0,468790,16.963164,mixed,125,8,6,250855,1610.0,210855,13044.858416,56.28104358737517
2021-02-02,routing,150,26,19,696338,4430.0,566338,33.418502,mixed,150,9,8,309861,1830.0,264861,15160.311968,55.50135135523266
2021-02-09,routing,162,28,22,796235,4960.0,656235,25.792131,mixed,162,8,8,316293,1760.0,276293,16366.384769,60.27642592953085
2021-02-23,routing,162,32,25,892317,5510.0,732317,21.519654,mixed,162,9,9,322330,1710.0,277330,16729.669134,63.87718714313411
2021-02-04,routing,156,26,21,772787,4700.0,642787,25.310977,mixed,156,9,8,306415,1740.0,261415,16876.672295,60.34935887896665
2021-02-11,routing,158,27,23,811934,4860.0,676934,35.795814,mixed,158,8,8,295417,1670.0,255417,17106.737966,63.61563870955028
2021-02-25,routing,167,33,27,884524,5730.0,719524,31.686782,mixed,167,9,8,345239,1890.0,300239,17523.223677,60.96895053158535
2021-02-18,routing,167,29,25,788223,4850.0,643223,36.121551,mixed,167,9,9,341302,1860.0,296302,17734.545532,56.69981718371577
2021-02-01,routing,174,29,21,849034,5000.0,704034,44.475011,mixed,174,9,8,317385,1860.0,272385,20444.066528,62.61810481087919
2021-02-10,routing,185,31,24,868217,5470.0,713217,38.95872,mixed,185,9,8,328798,1920.0,283798,20937.075396,62.12951370452318
2021-02-03,routing,188,33,25,928079,5640.0,763079,35.718038,mixed,188,9,8,342017,1860.0,297017,21191.841924,63.14785702510239
2021-02-22,routing,180,32,21,893035,5480.0,733035,30.317432,mixed,180,9,9,335688,1830.0,290688,21243.46548,62.41043184197708
2021-02-15,routing,182,31,23,866251,5260.0,711251,37.462518,mixed,182,9,9,341287,1890.0,296287,21289.512473,60.601834803076706
2021-02-17,routing,185,32,25,913883,5600.0,753883,37.106106,mixed,185,10,9,353420,2050.0,303420,21581.504235,61.32765353989515
2021-02-24,routing,196,33,24,898752,5640.0,733752,56.057935,mixed,196,10,9,364221,2140.0,314221,22176.426673,59.474805063020725
2021-02-08,routing,198,34,25,979379,5890.0,809379,57.433193,mixed,198,10,9,355251,2050.0,305251,22692.187307,63.72691266608739
2021-02-27,routing,29,6,5,205845,1170.0,175845,1.691388,mixed,29,3,2,87301,600.0,72301,25129.638872,57.58896256892322
2021-02-06,routing,35,8,6,221889,1340.0,181889,1.954661,mixed,35,4,2,96493,760.0,76493,29606.31091,56.51294115526232
2021-02-20,routing,36,8,6,267492,1430.0,227492,1.959633,mixed,36,3,2,93271,600.0,78271,30331.781247,65.13129364616512
2021-02-13,routing,41,9,6,254726,1500.0,209726,2.347303,mixed,41,3,3,99017,570.0,84017,33937.518234,61.12803561473898
2021-02-19,routing,182,33,23,885121,5550.0,720121,32.556588,mixed,182,9,8,315503,1830.0,270503,62668.773522,64.35481702501691
2021-02-12,routing,192,33,23,918859,5760.0,753859,47.605659,mixed,192,10,9,334305,1960.0,284305,66193.381996,63.61737763900664
2021-02-05,routing,200,36,25,940629,6180.0,760629,47.235958,mixed,200,10,9,341790,1990.0,291790,68785.087048,63.66367611459991
2021-02-26,routing,204,37,26,1044185,6400.0,859185,48.141546,mixed,204,10,9,356273,2050.0,306273,70123.870774,65.88027983546976
2021-03-21,routing,16,5,3,92853,800.0,67853,1.081635,mixed,16,2,2,44763,350.0,34763,3842.427403,51.791541468773225
2021-03-07,routing,23,6,5,124424,960.0,94424,1.332813,mixed,23,3,2,71412,540.0,56412,4432.415074,42.60592811676204
2021-03-14,routing,25,7,6,169715,1180.0,134715,1.292344,mixed,25,2,2,72765,380.0,62765,4722.807581,57.12518044957723
2021-03-02,routing,158,26,22,756777,4610.0,626777,42.957157,mixed,158,8,8,300993,1640.0,260993,16253.045461,60.226988928046175
2021-03-25,routing,148,26,24,630318,4280.0,500318,17.608478,mixed,148,8,8,275778,1580.0,235778,16300.490787,56.247798730164774
2021-03-16,routing,167,31,25,862478,5350.0,707478,29.029697,mixed,167,9,8,320442,1860.0,275442,17176.144112,62.84635666069163
2021-03-09,routing,172,29,23,800657,4850.0,655657,32.510944,mixed,172,9,9,332970,1800.0,287970,17701.276845,58.41290340308022
2021-03-11,routing,168,30,24,821677,5280.0,671677,41.656149,mixed,168,10,8,347685,2080.0,297685,17983.514846,57.68592768204538
2021-03-18,routing,172,30,24,848856,5190.0,698856,29.754781,mixed,172,9,8,328225,1800.0,283225,18286.072893,61.33325322551764
2021-03-04,routing,177,30,21,776917,5130.0,626917,38.29366,mixed,177,10,9,340293,2020.0,290293,19043.992275,56.19956829365299
2021-03-23,routing,196,35,27,986549,5930.0,811549,36.01426,mixed,196,11,9,369537,2180.0,314537,19621.607119,62.542458610773515
2021-03-03,routing,174,29,23,828081,4910.0,683081,30.267644,mixed,174,8,7,308978,1730.0,268978,19844.07245,62.68746656426123
2021-03-01,routing,169,28,23,873491,5080.0,733491,46.74192,mixed,169,8,8,304212,1670.0,264212,19964.076387,65.17285238199364
2021-03-10,routing,201,33,26,998939,5820.0,833939,54.653273,mixed,201,10,8,361599,2140.0,311599,22406.906742,63.80169359690632
2021-03-24,routing,209,36,23,981783,6060.0,801783,41.965557,mixed,209,11,10,396968,2330.0,341968,22736.70334,59.566625211477486
2021-03-08,routing,202,35,25,980176,6050.0,805176,36.397924,mixed,202,10,10,372317,1990.0,322317,23157.678737,62.01529113138865
2021-03-15,routing,210,37,29,1059236,6430.0,874236,54.065454,mixed,210,10,10,379647,2080.0,329647,24095.264214,64.15841228961251
2021-03-17,routing,232,41,28,1075152,6950.0,870152,65.533686,mixed,232,11,11,415083,2240.0,360083,25010.725251,61.39308674494397
2021-03-22,routing,232,39,27,1075279,6660.0,880279,57.205059,mixed,232,12,11,436730,2400.0,376730,25740.166502,59.38449462883587
2021-03-06,routing,38,7,6,227788,1270.0,192788,2.981678,mixed,38,3,2,87478,600.0,72478,31701.621679,61.596747853267075
2021-03-27,routing,40,7,5,219020,1330.0,184020,2.698509,mixed,40,4,3,108509,730.0,88509,33163.303564,50.45703588713359
2021-03-20,routing,48,10,8,264036,1660.0,214036,2.820531,mixed,48,4,3,120900,790.0,100900,39290.986186,54.21078943780394
2021-03-13,routing,54,10,9,308529,1780.0,258529,3.307918,mixed,54,3,3,115540,630.0,100540,43251.934822,62.55133228967131
2021-03-12,routing,197,32,23,928050,5630.0,768050,48.120224,mixed,197,10,8,342762,2080.0,292762,67721.207741,63.06642961047358
2021-03-05,routing,203,37,24,959564,6310.0,774564,37.428311,mixed,203,9,8,341509,1920.0,296509,69586.312872,64.40998203350688
2021-03-19,routing,208,37,25,967914,6190.0,782914,38.222291,mixed,208,9,8,344045,1920.0,299045,71324.222018,64.45500323375838
2021-03-26,routing,224,42,28,1118000,7080.0,908000,70.87333,mixed,224,10,10,393909,2170.0,343909,76862.120466,64.76663685152057
2021-04-18,routing,16,5,5,118448,800.0,93448,0.51452,mixed,16,2,2,41675,350.0,31675,3770.159653,64.81578414156424
2021-04-25,routing,17,5,5,154593,860.0,129593,0.715671,mixed,17,2,2,44712,380.0,34712,3959.437702,71.07760377248647
2021-04-11,routing,17,5,4,106838,860.0,81838,0.85065,mixed,17,2,2,44613,350.0,34613,4021.883177,58.242385668020745
2021-04-20,routing,169,30,24,848682,5340.0,698682,44.517733,mixed,169,9,9,342845,1860.0,297845,17147.653527,59.60265446892947
2021-04-27,routing,167,30,27,862145,5220.0,712145,38.459809,mixed,167,10,8,316563,1900.0,266563,17606.265092,63.28193053372693
2021-04-06,routing,170,30,23,838912,5160.0,688912,49.367227,mixed,170,9,8,318067,1770.0,273067,17613.836173,62.08577300122063
2021-04-13,routing,187,34,26,924835,5860.0,754835,77.960872,mixed,187,11,9,362933,2240.0,307933,19000.13477,60.75699989727897
2021-04-08,routing,181,29,22,855162,5120.0,710162,68.902257,mixed,181,10,9,361562,2020.0,311562,19130.487344,57.72005772005772
2021-04-01,routing,180,32,26,880009,5420.0,720009,31.860173,mixed,180,10,9,351302,1990.0,301302,19148.124853,60.07972645734305
2021-04-15,routing,187,33,25,892447,5550.0,727447,99.722123,mixed,187,11,10,368401,2180.0,313401,19552.027284,58.720125676930955
2021-04-22,routing,212,36,28,989174,6090.0,809174,83.39255,mixed,212,12,11,417006,2370.0,357006,22301.645465,57.84300840903622
2021-04-19,routing,195,34,23,922476,5860.0,752476,67.69377,mixed,195,10,9,356863,2110.0,306863,22393.915469,61.31465750870483
2021-04-07,routing,212,36,24,981199,6240.0,801199,78.87955,mixed,212,11,10,404582,2270.0,349582,23652.388277,58.76657028798439
2021-04-05,routing,204,35,26,983719,5840.0,808719,78.220271,mixed,204,11,10,379341,2180.0,324341,23777.94664,61.438073270923915
2021-04-21,routing,215,38,26,1060158,6590.0,870158,85.811183,mixed,215,11,10,389096,2240.0,334096,23865.916318,63.29830081931184
2021-04-12,routing,212,36,28,1096429,6390.0,916429,76.503149,mixed,212,11,10,393602,2270.0,338602,24573.911768,64.10146028607416
2021-04-26,routing,217,37,24,994651,6370.0,809651,76.46364,mixed,217,11,10,390833,2240.0,335833,24960.789127,60.706519171045926
2021-04-14,routing,234,42,28,1117628,7350.0,907628,88.655637,mixed,234,13,11,434964,2590.0,369964,25610.991351,61.081504758291665
2021-04-17,routing,41,8,7,273197,1460.0,233197,3.250355,mixed,41,4,3,105812,760.0,85812,33937.162,61.26897440308642
2021-04-03,routing,43,9,7,289051,1620.0,244051,1.698038,mixed,43,4,3,102446,700.0,82446,35513.854555,64.55781159726138
2021-04-24,routing,51,9,6,289150,1650.0,244150,4.065511,mixed,51,4,3,131425,790.0,111425,41164.924356,54.5478125540377
2021-04-10,routing,51,10,9,317728,1870.0,267728,5.457998,mixed,51,4,3,119892,790.0,99892,41315.84763,62.26583744586565
2021-04-02,routing,200,37,27,1053746,6460.0,868746,30.116012,mixed,200,10,9,354648,2050.0,304648,68676.427044,66.34407153146964
2021-04-23,routing,203,35,24,1030337,6170.0,855337,81.387419,mixed,203,10,9,361530,2110.0,311530,69695.737689,64.91148041854267
2021-04-09,routing,205,35,25,975214,6020.0,800214,78.239376,mixed,205,11,9,359160,2210.0,304160,70333.281601,63.17116038120864
2021-04-16,routing,217,37,25,993669,6130.0,808669,98.475292,mixed,217,11,10,385595,2240.0,330595,74427.285714,61.194824433488414
2021-05-16,routing,14,4,3,108404,670.0,88404,0.633602,mixed,14,1,1,38755,220.0,33755,3467.688792,64.24947418914431
2021-05-02,routing,15,4,4,116236,700.0,96236,0.623129,mixed,15,2,2,41063,350.0,31063,3635.002042,64.67273478096287
2021-05-23,routing,15,4,4,120766,700.0,100766,0.653018,mixed,15,2,2,39270,320.0,29270,3646.144898,67.48256959740324
2021-05-09,routing,24,5,5,146719,860.0,121719,1.12385,mixed,24,2,2,73615,380.0,63615,4512.283615,49.82585759172295
2021-05-27,routing,141,25,22,783749,4540.0,658749,24.4454,mixed,141,8,7,288436,1670.0,248436,14404.30435,63.19791157628271
2021-05-11,routing,166,27,20,724095,4470.0,589095,52.53987,mixed,166,9,8,329209,1770.0,284209,16458.290641,54.53510934338726
2021-05-18,routing,167,28,22,807146,4930.0,667146,29.024923,mixed,167,9,9,324784,1800.0,279784,16525.092554,59.76143101743675
2021-05-04,routing,170,29,24,866425,5240.0,721425,45.630199,mixed,170,9,9,327117,1860.0,282117,16838.998897,62.245202989295095
2021-05-25,routing,167,27,21,769222,4710.0,634222,33.412807,mixed,167,10,8,320475,2020.0,270475,16969.005792,58.33777505063558
2021-05-06,routing,175,31,25,893908,5290.0,738908,69.28809,mixed,175,10,10,377803,2080.0,327803,18218.507238,57.73580726428223
2021-05-13,routing,190,31,25,885031,5320.0,730031,102.678692,mixed,190,10,9,352598,2020.0,302598,19693.968052,60.159813611048655
2021-05-20,routing,195,31,27,952733,5440.0,797733,58.32316,mixed,195,11,10,377066,2210.0,322066,20434.784929,60.42269974903777
2021-05-26,routing,196,33,23,898307,5610.0,733307,73.627586,mixed,196,10,9,358875,2110.0,308875,21821.76494,60.04984932767974
2021-05-05,routing,212,38,25,1082141,6560.0,892141,122.179214,mixed,212,11,9,392931,2300.0,337931,23629.52794,63.68948223937546
2021-05-19,routing,215,34,25,991733,5770.0,821733,51.36667,mixed,215,11,10,393164,2300.0,338164,23786.897155,60.35586191041339
2021-05-12,routing,218,36,28,1052844,6270.0,872844,83.034646,mixed,218,10,10,389857,2110.0,339857,24118.753077,62.97105744060848
2021-05-24,routing,215,37,25,1023299,6520.0,838299,94.337618,mixed,215,11,10,399389,2300.0,344389,24635.89994,60.97044949716554
2021-05-03,routing,217,35,24,949126,6080.0,774126,159.887249,mixed,217,11,10,399555,2300.0,344555,24975.075133,57.902849568971874
2021-05-10,routing,217,34,28,1073367,6130.0,903367,202.689683,mixed,217,11,10,399936,2300.0,344936,25122.168768,62.740050700273066
2021-05-17,routing,220,35,26,1077401,6290.0,902401,139.814565,mixed,220,11,10,398839,2300.0,343839,25432.030857,62.98137833545727
2021-05-22,routing,43,9,7,250912,1500.0,205912,2.363766,mixed,43,3,2,104763,600.0,89763,35525.061922,58.24711452620839
2021-05-08,routing,44,8,6,273417,1490.0,233417,3.964622,mixed,44,4,3,116095,760.0,96095,36278.135116,57.53921665441432
2021-05-15,routing,47,9,8,293809,1710.0,248809,4.442237,mixed,47,4,3,109246,730.0,89246,38605.613712,62.81734051713868
2021-05-01,routing,47,9,8,310018,1680.0,265018,4.016985,mixed,47,3,3,117774,660.0,102774,38630.810808,62.010592933313546
2021-05-21,routing,188,31,25,939567,5590.0,784567,85.366102,mixed,188,10,9,348724,2080.0,298724,64685.483704,62.88460535544564
2021-05-14,routing,192,31,22,842117,5260.0,687117,74.295359,mixed,192,9,9,355008,1950.0,310008,65939.95801,57.84338755778592
2021-05-07,routing,193,31,21,850029,5410.0,695029,75.274749,mixed,193,10,8,339704,1960.0,289704,66323.879977,60.0361870006788
2021-06-13,routing,19,5,5,148017,890.0,123017,1.497832,mixed,19,2,2,52331,380.0,42331,4459.681927,64.64527723166934
2021-06-27,routing,20,6,6,190306,1110.0,160306,1.37014,mixed,20,2,2,48098,380.0,38098,4530.029881,74.72596765209715
2021-06-06,routing,23,5,5,142088,800.0,117088,1.719242,mixed,23,2,2,53235,380.0,43235,4775.987551,62.53378188165081
2021-06-20,routing,25,5,5,143831,860.0,118831,2.033953,mixed,25,2,2,59074,380.0,49074,4956.025971,58.928186552273154
2021-06-01,routing,155,28,22,760836,4840.0,620836,25.265038,mixed,155,9,8,342633,1920.0,297633,16420.600142,54.9662476538965
2021-06-08,routing,162,28,22,838923,4990.0,698923,27.207455,mixed,162,9,8,322720,1890.0,277720,17386.015328,61.53163043568957
2021-06-03,routing,156,26,22,738756,4340.0,608756,44.546179,mixed,156,9,8,316507,1830.0,271507,17441.945981,57.15676082495438
2021-06-22,routing,165,28,23,901720,4900.0,761720,50.862885,mixed,165,10,9,341232,2020.0,291232,17724.205092,62.15765426074613
2021-06-15,routing,174,28,23,818594,4870.0,678594,51.857669,mixed,174,10,9,335961,1990.0,285961,18980.112898,58.958775656796895
2021-06-17,routing,172,28,24,826858,4960.0,686858,28.619275,mixed,172,9,9,348061,1920.0,303061,19235.324902,57.90558959337637
2021-06-10,routing,174,30,21,839514,5250.0,689514,31.480517,mixed,174,10,9,344788,2020.0,294788,19751.492052,58.93004762279128
2021-06-24,routing,176,32,23,925847,5630.0,765847,39.058079,mixed,176,10,9,363136,1960.0,313136,20014.062877,60.77796871405319
2021-06-02,routing,179,27,23,875646,4860.0,740646,61.121851,mixed,179,9,8,335882,1830.0,290882,21830.884833,61.641805021664005
2021-06-09,routing,195,34,23,955984,5740.0,785984,52.618138,mixed,195,10,9,358480,1990.0,308480,23135.284715,62.501464459656226
2021-06-16,routing,206,36,26,1039418,6180.0,859418,72.741122,mixed,206,11,10,387361,2300.0,332361,23646.026783,62.732894754564576
2021-06-23,routing,202,34,28,1020086,6070.0,850086,38.175474,mixed,202,10,9,370153,2080.0,320153,23811.293236,63.71354964189294
2021-06-21,routing,200,32,26,963078,5570.0,803078,58.691434,mixed,200,10,9,361440,2020.0,311440,24309.114044,62.47032950602132
2021-06-14,routing,207,33,23,934064,5610.0,769064,46.778571,mixed,207,11,11,420195,2300.0,365195,24714.103302,55.01432450024838
2021-06-07,routing,211,35,26,1005259,6080.0,830259,78.107853,mixed,211,11,10,393949,2180.0,338949,25036.558749,60.81119393111626
2021-06-19,routing,37,7,6,237962,1300.0,202962,2.814204,mixed,37,3,2,90391,540.0,75391,31167.25037,62.01452332725393
2021-06-05,routing,40,7,5,240686,1330.0,205686,2.944728,mixed,40,3,3,112982,630.0,97982,33362.710007,53.0583415736686
2021-06-12,routing,48,9,8,315575,1710.0,270575,3.262847,mixed,48,4,3,115597,760.0,95597,39476.555914,63.369405054266025
2021-06-26,routing,49,9,7,283291,1620.0,238291,3.645662,mixed,49,4,3,114051,760.0,94051,40135.09959,59.74069066789979
2021-06-25,routing,176,30,21,874894,5160.0,724894,34.469675,mixed,176,9,8,313154,1860.0,268154,60485.838982,64.2066353181071
2021-06-04,routing,181,30,18,770798,5070.0,620798,38.238812,mixed,181,9,8,316972,1860.0,271972,62180.542832,58.877423138098436
2021-06-18,routing,187,31,21,874333,5260.0,719333,58.301727,mixed,187,10,8,345035,1990.0,295035,64338.067907,60.537346754611804
2021-06-11,routing,203,35,28,1037118,6320.0,862118,41.726357,mixed,203,10,10,371287,2050.0,321287,69601.412533,64.20011994777836


==> data/rq2_support_add/our_vroom_120.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_vroom
2021-01-03,vroom,7,2,2,34387,320.0,24387,26.932438,mixed,7,1,1,26071,160.0,21071,3210.556943,24.183557739843547
2021-01-10,vroom,9,3,3,68336,540.0,53336,24.680191,mixed,9,1,1,32837,160.0,27837,3434.533199,51.947728869117306
2021-01-24,vroom,11,2,2,68585,380.0,58585,20.218662,mixed,11,1,1,37608,220.0,32608,3757.951949,45.165852591674565
2021-01-17,vroom,12,3,2,80178,510.0,65178,24.855878,mixed,12,2,2,47691,380.0,37691,3816.611689,40.51859612362493
2021-01-12,vroom,118,15,11,451752,2580.0,376752,125.029159,mixed,118,8,6,246065,1490.0,206065,12863.545502,45.53095503727709
2021-01-26,vroom,127,12,11,403954,2370.0,343954,91.078209,mixed,127,8,7,276260,1640.0,236260,13431.432874,31.611025017700037
2021-01-07,vroom,137,15,11,461719,2670.0,386719,165.756079,mixed,137,8,7,276000,1610.0,236000,15382.886281,40.223382620165076
2021-01-19,vroom,149,18,13,513463,3150.0,423463,185.035887,mixed,149,10,8,307097,1930.0,257097,16088.791141,40.191016684746515
2021-01-05,vroom,155,18,16,519169,3180.0,429169,196.154781,mixed,155,9,9,308083,1680.0,263083,16244.018473,40.65843684811689
2021-01-14,vroom,154,16,12,481211,2770.0,401211,169.282122,mixed,154,9,8,311893,1740.0,266893,17278.104857,35.18581246064616
2021-01-21,vroom,165,17,15,545421,2990.0,460421,167.525341,mixed,165,10,9,333571,1900.0,283571,19143.841432,38.841555422325136
2021-01-18,vroom,159,15,11,456049,2580.0,381049,175.923193,mixed,159,10,8,310798,1840.0,260798,19960.947859,31.84986700990464
2021-01-20,vroom,179,18,12,518517,3090.0,428517,171.528005,mixed,179,10,9,347981,1930.0,297981,21190.79276,32.88918203260452
2021-01-04,vroom,174,16,11,472501,2770.0,392501,226.883202,mixed,174,9,8,330716,1770.0,285716,21463.617621,30.00734389980127
2021-01-25,vroom,175,17,14,519414,2900.0,434414,187.316085,mixed,175,9,8,340287,1890.0,295287,21552.500837,34.486363478843465
2021-01-27,vroom,182,18,13,554713,3120.0,464713,183.820481,mixed,182,10,10,350090,1840.0,300090,21967.305765,36.88808446890554
2021-01-13,vroom,186,18,11,544287,3180.0,454287,224.049395,mixed,186,10,9,352004,1960.0,302004,22421.406563,35.3275018510455
2021-01-11,vroom,180,16,12,500922,2800.0,420922,220.535046,mixed,180,10,8,351940,1960.0,301940,22472.484614,29.7415565696855
2021-01-06,vroom,193,22,14,634251,3790.0,524251,231.115313,mixed,193,9,9,351103,1950.0,306103,22549.804398,44.64289374395941
2021-01-23,vroom,27,6,5,157138,1020.0,127138,35.959101,mixed,27,3,2,91147,540.0,76147,24298.461856,41.995570772187506
2021-01-09,vroom,27,6,4,155889,960.0,125889,45.183417,mixed,27,3,2,86431,510.0,71431,24306.554256,44.55606232639891
2021-01-02,vroom,28,5,4,151820,860.0,126820,45.540477,mixed,28,3,2,84009,540.0,69009,24747.86405,44.6653932288236
2021-01-01,vroom,79,10,8,287944,1750.0,237944,100.783159,mixed,79,4,4,139514,760.0,119514,28784.164566,51.54821770899897
2021-01-16,vroom,36,6,5,181597,960.0,151597,51.234175,mixed,36,3,3,107307,600.0,92307,30446.48103,40.9092661222377
2021-01-08,vroom,156,16,11,487842,2770.0,407842,183.392907,mixed,156,9,7,282444,1710.0,237444,53879.951087,42.103385932330546
2021-01-22,vroom,160,16,10,463376,2740.0,383376,138.914729,mixed,160,8,7,285996,1580.0,245996,55272.804451,38.27992817927558
2021-01-15,vroom,165,14,11,461096,2540.0,391096,195.514895,mixed,165,9,8,301205,1770.0,256205,56960.821322,34.67629300622864
2021-02-21,vroom,20,3,3,90199,480.0,75199,45.147528,mixed,20,2,2,51904,380.0,41904,4203.663875,42.456124790740475
2021-02-14,vroom,22,4,3,105849,730.0,85849,47.004855,mixed,22,2,2,61639,380.0,51639,4459.703256,41.76704550822398
2021-02-07,vroom,28,4,4,143012,790.0,123012,48.86701,mixed,28,2,2,79003,440.0,69003,4978.380606,44.75778256370095
2021-02-16,vroom,125,16,11,453063,2740.0,373063,141.071803,mixed,125,8,7,265485,1580.0,225485,13047.545518,41.4021890995292
2021-02-02,vroom,150,15,12,471112,2640.0,396112,219.675942,mixed,150,10,9,313594,1870.0,263594,15621.072801,33.43536144271426
2021-02-23,vroom,162,22,14,591909,3850.0,481909,206.590537,mixed,162,9,8,314153,1800.0,269153,17107.334727,46.92545644685247
2021-02-04,vroom,156,17,12,520819,3050.0,435819,222.232265,mixed,156,9,8,307156,1770.0,262156,17116.975849,41.02442499217578
2021-02-09,vroom,162,19,14,561273,3370.0,466273,257.508481,mixed,162,9,9,334170,1800.0,289170,17220.755915,40.46212805533136
2021-02-11,vroom,158,15,12,484348,2880.0,409348,261.897026,mixed,158,10,10,360166,1990.0,310166,17521.142869,25.63900336121962
2021-02-18,vroom,167,18,16,551114,3090.0,461114,134.585856,mixed,167,9,9,332754,1800.0,287754,18253.97568,39.621566499853024
2021-02-25,vroom,167,17,13,509836,2900.0,424836,216.998828,mixed,167,9,9,335019,1830.0,290019,18352.706702,34.28886936191246
2021-02-01,vroom,174,16,12,495914,2800.0,415914,268.038568,mixed,174,10,8,321627,1990.0,271627,20648.567645,35.14460168496957
2021-02-17,vroom,185,17,14,549437,2900.0,464437,257.307858,mixed,185,10,9,379353,2080.0,329353,21142.060874,30.956051376226938
2021-02-10,vroom,185,17,14,523330,2930.0,438330,234.157141,mixed,185,10,9,359105,2050.0,309105,21181.821097,31.380773125943477
2021-02-22,vroom,180,15,12,502958,2730.0,427958,244.421983,mixed,180,9,8,334228,1860.0,289228,21272.669586,33.54753279597899
2021-02-15,vroom,182,18,14,554021,3120.0,464021,264.107137,mixed,182,9,8,335451,1860.0,290451,21341.918962,39.45157313531436
2021-02-03,vroom,188,16,12,513427,2860.0,433427,275.988624,mixed,188,10,9,349925,2020.0,299925,21457.155787,31.845228240820994
2021-02-24,vroom,196,19,16,609160,3250.0,514160,147.334364,mixed,196,10,9,374053,2050.0,324053,22038.551733,38.595278744500625
2021-02-08,vroom,198,18,15,599205,3270.0,509205,327.933792,mixed,198,11,10,374673,2240.0,319673,22551.957101,37.47164993616542
2021-02-27,vroom,29,6,4,183347,1020.0,153347,32.128435,mixed,29,3,2,99842,540.0,84842,25043.73873,45.544786661357975
2021-02-06,vroom,35,6,5,198208,1080.0,168208,47.383353,mixed,35,4,3,105294,700.0,85294,29653.692881,46.87701808201485
2021-02-20,vroom,36,7,6,220361,1150.0,185361,39.477461,mixed,36,3,3,104705,600.0,89705,30279.905657,52.48478632788924
2021-02-13,vroom,41,8,6,229900,1400.0,189900,56.589295,mixed,41,3,3,110616,600.0,95616,33850.164274,51.88516746411483
2021-02-19,vroom,182,17,13,538380,2990.0,453380,228.544461,mixed,182,9,8,320817,1770.0,275817,62634.96646,40.41067647386604
2021-02-12,vroom,192,18,14,576267,3120.0,486267,242.952824,mixed,192,9,8,336178,1860.0,291178,66002.577882,41.662805609205456
2021-02-05,vroom,200,19,15,597258,3250.0,502258,307.595917,mixed,200,10,9,347445,1990.0,297445,68680.707747,41.826647780356225
2021-02-26,vroom,204,18,15,564195,3240.0,474195,134.780375,mixed,204,10,9,364629,1990.0,314629,70026.858356,35.37181293701646
2021-03-21,vroom,16,3,3,99279,540.0,84279,31.151738,mixed,16,2,2,61758,380.0,51758,3699.869721,37.79349107061916
2021-03-07,vroom,23,4,3,105146,670.0,85146,38.827891,mixed,23,2,2,71923,380.0,61923,4292.817746,31.597017480455747
2021-03-14,vroom,25,4,4,100004,640.0,80004,50.514007,mixed,25,3,2,77755,510.0,62755,4570.33304,22.248110075596976
2021-03-02,vroom,158,16,14,515024,2830.0,435024,178.663483,mixed,158,10,9,317845,1840.0,267845,16521.34922,38.28540029202522
2021-03-25,vroom,148,16,14,419833,2680.0,339833,206.001906,mixed,148,10,10,284350,1780.0,234350,17028.654398,32.27068858331765
2021-03-16,vroom,167,16,14,491402,2740.0,411402,237.982099,mixed,167,10,9,329859,1900.0,279859,17746.690065,32.8738995771283
2021-03-09,vroom,172,16,14,505084,2800.0,425084,225.336056,mixed,172,10,9,343549,1990.0,293549,18448.444189,31.981808966429348
2021-03-11,vroom,168,18,13,537838,3270.0,447838,223.713913,mixed,168,10,9,339824,2080.0,289824,18840.171435,36.81666226633298
2021-03-18,vroom,172,17,14,516147,2930.0,431147,203.210535,mixed,172,9,9,329481,1860.0,284481,18850.657317,36.16527849624235
2021-03-04,vroom,177,17,14,557734,3020.0,472734,221.539602,mixed,177,10,9,340608,1960.0,290608,19866.546978,38.9300275758695
2021-03-03,vroom,174,17,13,514265,2990.0,429265,228.660684,mixed,174,9,8,324059,1740.0,279059,20051.744152,36.985989713474574
2021-03-23,vroom,196,19,13,592368,3430.0,497368,297.850481,mixed,196,11,9,373770,2240.0,318770,20060.064036,36.902398509034924
2021-03-01,vroom,169,16,12,495220,2830.0,415220,223.908025,mixed,169,9,8,321607,1860.0,276607,20093.274199,35.057752110173254
2021-03-10,vroom,201,18,14,552228,3150.0,462228,255.880377,mixed,201,10,9,362716,2020.0,312716,22669.312153,34.31770935193435
2021-03-24,vroom,209,21,15,649844,3630.0,544844,164.722821,mixed,209,11,10,398857,2270.0,343857,22897.183354,38.622654052357184
2021-03-08,vroom,202,16,12,526074,2890.0,446074,296.334,mixed,202,10,10,378733,2110.0,328733,23181.745213,28.00765671749602
2021-03-15,vroom,210,17,13,538822,2990.0,453822,268.817162,mixed,210,11,10,388157,2240.0,333157,24068.302101,27.96192434607347
2021-03-17,vroom,232,21,16,633148,3630.0,528148,332.046576,mixed,232,11,10,407779,2210.0,352779,25065.794121,35.594995167006765
2021-03-22,vroom,232,19,14,585428,3280.0,490428,313.603158,mixed,232,12,11,443976,2430.0,383976,25730.017479,24.162151451587558
2021-03-06,vroom,38,7,6,206091,1150.0,171091,42.702007,mixed,38,3,3,110708,600.0,95708,31746.90485,46.281982231150316
2021-03-27,vroom,40,8,6,245177,1370.0,205177,59.864495,mixed,40,5,3,119242,860.0,94242,33267.768435,51.364932273418795
2021-03-20,vroom,48,6,4,189936,1140.0,159936,65.674668,mixed,48,4,3,125202,790.0,105202,39311.3338,34.08200657063432
2021-03-13,vroom,54,7,5,225765,1270.0,190765,84.351549,mixed,54,4,3,140153,790.0,120153,43058.059914,37.920846898323475
2021-03-12,vroom,197,20,12,554585,3290.0,454585,237.915537,mixed,197,10,9,346509,1900.0,296509,67672.910973,37.519226087975696
2021-03-05,vroom,203,21,15,630798,3690.0,525798,292.115377,mixed,203,10,9,367318,2050.0,317318,69676.427073,41.76931442395188
2021-03-19,vroom,208,20,16,584783,3350.0,484783,331.368844,mixed,208,10,9,357939,1990.0,307939,71356.383936,38.79114132934781
2021-03-26,vroom,224,20,15,624364,3440.0,524364,247.737471,mixed,224,12,10,405344,2340.0,345344,76753.130522,35.078896284859475
2021-04-18,vroom,16,4,4,110743,670.0,90743,41.454581,mixed,16,2,2,52211,380.0,42211,3701.895295,52.85390498722267
2021-04-25,vroom,17,3,3,95758,480.0,80758,42.887559,mixed,17,2,2,57718,380.0,47718,3865.5863,39.72514045823848
2021-04-11,vroom,17,3,3,95772,510.0,80772,47.595647,mixed,17,2,2,53490,350.0,43490,3896.551819,44.14860293196341
2021-04-27,vroom,167,18,13,499080,3120.0,409080,201.096238,mixed,167,10,9,335821,1900.0,285821,25431.409086,32.71199006171355
2021-04-20,vroom,169,17,12,499471,2930.0,414471,220.437857,mixed,169,10,8,338814,1960.0,288814,25507.963972,32.16543102602554
2021-04-06,vroom,170,19,16,565289,3250.0,470289,68.552388,mixed,170,10,10,347483,1840.0,297483,25812.133607,38.53002623436861
2021-04-13,vroom,187,19,13,533132,3190.0,438132,447.782073,mixed,187,11,10,370371,2120.0,315371,26263.445218,30.52921227763481
2021-04-08,vroom,181,19,13,533052,3310.0,438052,270.774419,mixed,181,12,10,383562,2280.0,323562,26355.803828,28.044168298777606
2021-04-01,vroom,180,21,16,600962,3660.0,495962,447.629251,mixed,180,10,10,365576,1960.0,315576,26358.129654,39.16820031882216
2021-04-15,vroom,187,20,15,611722,3500.0,511722,250.351694,mixed,187,12,11,409726,2280.0,349726,26516.252728,33.02088203464972
2021-04-19,vroom,195,19,14,570157,3400.0,475157,456.124308,mixed,195,10,10,375150,2050.0,325150,27514.121467,34.20233374316197
2021-04-22,vroom,212,24,16,648390,4050.0,528390,474.09649,mixed,212,13,12,427241,2500.0,362241,27579.210961,34.10740449420873
2021-04-21,vroom,215,18,13,548134,3210.0,458134,285.482897,mixed,215,12,11,429459,2460.0,369459,27608.200584,21.65072774175658
2021-04-05,vroom,204,18,14,562569,3270.0,472569,71.696029,mixed,204,11,11,399829,2180.0,344829,27673.38724,28.92800705335701
2021-04-07,vroom,212,22,16,643034,3760.0,533034,498.495267,mixed,212,11,10,395291,2270.0,340291,27733.268895,38.5272007389967
2021-04-12,vroom,212,20,16,629565,3530.0,529565,463.463594,mixed,212,10,10,395763,2200.0,345763,27751.381498,37.137070834623906
2021-04-26,vroom,217,23,18,659952,3860.0,544952,314.59524,mixed,217,11,10,415193,2270.0,360193,27924.721375,37.08739423473222
2021-04-14,vroom,234,21,16,596446,3540.0,491446,329.728537,mixed,234,13,11,444225,2680.0,379225,28212.966088,25.52133805910342
2021-04-17,vroom,41,7,6,239260,1300.0,204260,76.215041,mixed,41,3,2,109214,600.0,94214,36098.841832,54.35342305441779
2021-04-03,vroom,43,8,6,237348,1370.0,197348,63.61422,mixed,43,4,3,117270,700.0,97270,37845.053076,50.591536478082816
2021-04-24,vroom,51,8,6,247624,1400.0,207624,78.388919,mixed,51,4,3,132093,700.0,112093,43051.833985,46.655816883662325
2021-04-10,vroom,51,8,7,241329,1400.0,201329,72.262111,mixed,51,4,4,122703,790.0,102703,43097.659772,49.155302512337926
2021-04-02,vroom,200,18,14,535120,3120.0,445120,283.282471,mixed,200,12,10,376002,2220.0,316002,70748.868014,29.73501270743011
2021-04-23,vroom,203,17,13,536963,2990.0,451963,278.381436,mixed,203,11,10,369640,2210.0,314640,71725.061069,31.160992470617156
2021-04-09,vroom,205,19,14,564245,3220.0,469245,268.876895,mixed,205,11,10,365961,2210.0,310961,72459.103973,35.14147223280667
2021-04-16,vroom,217,21,14,609872,3630.0,504872,508.24105,mixed,217,11,10,381002,2180.0,326002,76503.703492,37.52754676391112
2021-05-16,vroom,14,3,3,108657,600.0,93657,28.863549,mixed,14,2,1,45864,350.0,35864,3413.674223,57.79011016317403
2021-05-23,vroom,15,4,4,116283,670.0,96283,39.800203,mixed,15,1,1,39070,220.0,34070,3522.19091,66.40093564837508
2021-05-02,vroom,15,3,3,76807,480.0,61807,39.61491,mixed,15,2,2,46355,380.0,36355,3534.601866,39.64742796880493
2021-05-09,vroom,24,4,4,114711,640.0,94711,37.306092,mixed,24,2,2,78922,440.0,68922,4360.60153,31.199274699026248
2021-05-27,vroom,141,16,11,462489,2770.0,382489,27.575854,mixed,141,9,8,306719,1800.0,261719,14612.171315,33.680801056890004
2021-05-25,vroom,167,17,12,527155,3050.0,442155,220.654749,mixed,167,11,9,339583,2090.0,284583,16848.109939,35.581944589352275
2021-05-11,vroom,166,15,12,490425,2700.0,415425,284.977204,mixed,166,10,9,340138,1900.0,290138,17290.264505,30.644237141255033
2021-05-18,vroom,167,19,14,532949,3190.0,437949,294.797631,mixed,167,11,9,348741,2180.0,293741,17409.696398,34.56390761592573
2021-05-04,vroom,170,19,13,543104,3250.0,448104,191.382388,mixed,170,10,9,340809,1990.0,290809,17670.348017,37.24793041480085
2021-05-06,vroom,175,22,16,624863,3790.0,514863,275.826356,mixed,175,11,9,365902,2090.0,310902,18381.79999,41.4428442714643
2021-05-13,vroom,190,18,16,587139,3300.0,497139,222.50796,mixed,190,11,10,384078,2120.0,329078,19961.776993,34.58482573973114
2021-05-20,vroom,195,22,15,611293,3700.0,501293,325.893911,mixed,195,11,10,375752,2180.0,320752,20630.696917,38.531604320677644
2021-05-26,vroom,196,15,12,477045,2610.0,402045,112.494598,mixed,196,11,10,385924,2240.0,330924,22147.660911,19.10113301680135
2021-05-05,vroom,212,18,14,582463,3240.0,492463,248.711625,mixed,212,12,10,418660,2460.0,358660,23722.802074,28.12247301545334
2021-05-19,vroom,215,21,16,673060,3780.0,568060,246.13825,mixed,215,11,10,424229,2330.0,369229,23873.649594,36.97010667696788
2021-05-12,vroom,218,22,16,657715,3760.0,547715,241.585778,mixed,218,11,11,423577,2360.0,368577,24283.178769,35.59870156526763
2021-05-24,vroom,215,19,15,591350,3460.0,496350,350.18974,mixed,215,12,12,408195,2490.0,348195,24756.56442,30.972351399340493
2021-05-03,vroom,217,19,15,616458,3400.0,521458,262.850684,mixed,217,11,10,405688,2240.0,350688,24884.326164,34.190488240885834
2021-05-10,vroom,217,22,14,621809,3670.0,511809,233.900622,mixed,217,12,10,419608,2400.0,359608,24913.808778,32.5181848445423
2021-05-17,vroom,220,20,14,607844,3380.0,507844,257.606098,mixed,220,11,11,421133,2330.0,366133,25070.415344,30.716927369522445
2021-05-22,vroom,43,7,6,236439,1270.0,201439,60.741794,mixed,43,4,3,118987,730.0,98987,35552.322008,49.67539196156302
2021-05-08,vroom,44,8,5,214299,1310.0,174299,51.864302,mixed,44,4,3,113095,700.0,93095,36237.834402,47.225605345801895
2021-05-01,vroom,47,8,7,271012,1490.0,231012,66.435096,mixed,47,4,3,123343,760.0,103343,38574.520374,54.487993151594765
2021-05-15,vroom,47,7,5,235213,1300.0,200213,80.259588,mixed,47,4,3,119280,760.0,99280,38589.009511,49.288517216310325
2021-05-21,vroom,188,16,12,522982,2860.0,442982,104.400101,mixed,188,9,8,339231,1860.0,294231,64646.748545,35.13524366039366
2021-05-14,vroom,192,16,12,516286,2890.0,436286,316.181903,mixed,192,10,10,371388,1990.0,321388,66035.697519,28.065452094381797
2021-05-07,vroom,193,19,14,575115,3160.0,480115,222.733224,mixed,193,11,9,341742,2180.0,286742,66303.672053,40.57849299705276
2021-06-13,vroom,19,4,3,110602,730.0,90602,21.748895,mixed,19,2,2,60479,350.0,50479,3937.528277,45.31834867362254
2021-06-27,vroom,20,3,3,101245,540.0,86245,38.132565,mixed,20,2,2,75607,410.0,65607,4113.836007,25.32273198676478
2021-06-06,vroom,23,4,4,134884,700.0,114884,50.140364,mixed,23,2,2,75833,410.0,65833,4259.592048,43.779099077726045
2021-06-20,vroom,25,4,4,133111,700.0,113111,34.803741,mixed,25,2,2,76514,410.0,66514,4465.424509,42.51864984862258
2021-06-01,vroom,155,18,12,503979,3060.0,413979,195.019333,mixed,155,9,9,328081,1770.0,283081,15833.924513,34.90185106919137
2021-06-08,vroom,162,20,13,577586,3500.0,477586,160.564992,mixed,162,11,9,345132,2060.0,290132,16640.76739,40.24578158057847
2021-06-22,vroom,165,20,12,567772,3320.0,467772,113.659053,mixed,165,10,8,348304,1930.0,298304,16740.133029,38.65424853638432
2021-06-03,vroom,156,19,15,533528,3280.0,438528,205.037727,mixed,156,10,9,326883,1930.0,276883,17064.502463,38.731800392856606
2021-06-15,vroom,174,18,14,520558,3060.0,430558,212.368257,mixed,174,11,10,354288,2150.0,299288,18299.828965,31.94072514494062
2021-06-17,vroom,172,21,16,590432,3600.0,485432,197.297313,mixed,172,11,10,369901,2180.0,314901,18483.578025,37.350787220204865
2021-06-10,vroom,174,19,15,583583,3250.0,488583,180.726684,mixed,174,10,9,355386,1990.0,305386,18962.864614,39.102749737398106
2021-06-24,vroom,176,18,15,569137,3060.0,479137,117.067803,mixed,176,12,10,377305,2310.0,317305,18991.669546,33.705768558361164
2021-06-02,vroom,179,19,15,568391,3190.0,473391,211.423409,mixed,179,11,9,352545,2150.0,297545,20483.89175,37.974915155236445
2021-06-09,vroom,195,17,15,547537,2930.0,462537,235.2634,mixed,195,10,9,373604,2110.0,323604,22051.32695,31.766437701926993
2021-06-23,vroom,202,22,14,596675,3670.0,486675,220.556732,mixed,202,11,10,380387,2210.0,325387,22480.372073,36.24887920559769
2021-06-16,vroom,206,22,16,672568,3850.0,562568,240.125782,mixed,206,11,10,394097,2180.0,339097,22676.620849,41.404140547870256
2021-06-21,vroom,200,20,15,589421,3440.0,489421,214.913772,mixed,200,10,9,382505,2110.0,332505,22869.528958,35.104958934276176
2021-06-14,vroom,207,22,14,617657,3670.0,507657,261.81251,mixed,207,11,10,411639,2270.0,356639,23628.017984,33.35475838531742
2021-06-07,vroom,211,19,15,548270,3250.0,453270,272.044059,mixed,211,11,10,398143,2240.0,343143,23995.020927,27.381946851004066
2021-06-19,vroom,37,7,5,201600,1240.0,166600,55.528141,mixed,37,3,2,105580,570.0,90580,31018.080745,47.62896825396825
2021-06-05,vroom,40,8,6,241209,1430.0,201209,56.416845,mixed,40,3,3,112103,630.0,97103,33179.898147,53.524536812473826
2021-06-12,vroom,48,7,5,225268,1240.0,190268,56.057723,mixed,48,4,3,118220,760.0,98220,39393.887894,47.520286947103
2021-06-26,vroom,49,8,6,250142,1550.0,210142,55.763658,mixed,49,4,3,123104,730.0,103104,40059.237108,50.78635335129646
2021-06-25,vroom,176,19,12,523021,3160.0,428021,200.860801,mixed,176,10,8,327894,1930.0,277894,60595.567415,37.307679806355765
2021-06-04,vroom,181,18,13,544513,3090.0,454513,214.577281,mixed,181,9,8,329514,1800.0,284514,62129.975711,39.48464040344307
2021-06-18,vroom,187,18,14,581260,3150.0,491260,182.978183,mixed,187,10,9,341299,1990.0,291299,64370.10792,41.282902659739186
2021-06-11,vroom,203,18,14,554125,3090.0,464125,261.914697,mixed,203,10,10,373183,2050.0,323183,69635.011874,32.65364313106249


==> data/rq2_support_add/our_vroom_180.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_vroom
2021-01-03,vroom,7,2,2,34387,320.0,24387,26.932438,mixed,7,1,1,24271,160.0,19271,2604.249436,29.41809404716899
2021-01-10,vroom,9,3,3,68336,540.0,53336,24.680191,mixed,9,1,1,29443,160.0,24443,2816.18559,56.91436431749005
2021-01-24,vroom,11,2,2,68585,380.0,58585,20.218662,mixed,11,1,1,34911,190.0,29911,3126.986549,49.09819931471896
2021-01-17,vroom,12,3,2,80178,510.0,65178,24.855878,mixed,12,1,1,35889,190.0,30889,3223.151612,55.23834468308014
2021-01-12,vroom,118,15,11,451752,2580.0,376752,125.029159,mixed,118,7,6,232624,1300.0,197624,11668.441709,48.506260071897856
2021-01-26,vroom,127,12,11,403954,2370.0,343954,91.078209,mixed,127,8,7,269348,1640.0,229348,12817.244509,33.32211093342311
2021-01-07,vroom,137,15,11,461719,2670.0,386719,165.756079,mixed,137,8,7,273140,1550.0,233140,14829.713487,40.84280698866627
2021-01-19,vroom,149,18,13,513463,3150.0,423463,185.035887,mixed,149,9,8,294526,1770.0,249526,15218.825826,42.639294360061
2021-01-05,vroom,155,18,16,519169,3180.0,429169,196.154781,mixed,155,10,9,315369,1930.0,265369,15663.320891,39.25504026627168
2021-01-14,vroom,154,16,12,481211,2770.0,401211,169.282122,mixed,154,10,9,306793,1870.0,256793,16207.807239,36.24563860759625
2021-01-21,vroom,165,17,15,545421,2990.0,460421,167.525341,mixed,165,9,9,337016,1830.0,292016,16692.29177,38.209933244227855
2021-01-18,vroom,159,15,11,456049,2580.0,381049,175.923193,mixed,159,8,8,283727,1640.0,243727,18312.496957,37.78585195889038
2021-01-20,vroom,179,18,12,518517,3090.0,428517,171.528005,mixed,179,10,9,336780,1930.0,286780,19800.710163,35.04938121604499
2021-01-04,vroom,174,16,11,472501,2770.0,392501,226.883202,mixed,174,8,8,312821,1730.0,272821,19990.049778,33.794637471666725
2021-01-27,vroom,182,18,13,554713,3120.0,464713,183.820481,mixed,182,9,8,340246,1860.0,295246,19997.013324,38.6626958445178
2021-01-25,vroom,175,17,14,519414,2900.0,434414,187.316085,mixed,175,9,8,317805,1800.0,272805,20347.336763,38.81470272268364
2021-01-13,vroom,186,18,11,544287,3180.0,454287,224.049395,mixed,186,11,10,355352,2150.0,300352,20499.992661,34.71238519384075
2021-01-11,vroom,180,16,12,500922,2800.0,420922,220.535046,mixed,180,10,8,328003,2050.0,278003,20965.241003,34.52014485289127
2021-01-06,vroom,193,22,14,634251,3790.0,524251,231.115313,mixed,193,10,9,354819,2080.0,304819,21384.975893,44.05700582261597
2021-01-09,vroom,27,6,4,155889,960.0,125889,45.183417,mixed,27,3,2,84097,570.0,69097,23421.714315,46.05328150158125
2021-01-23,vroom,27,6,5,157138,1020.0,127138,35.959101,mixed,27,3,2,75037,540.0,60037,23458.944643,52.24770583818045
2021-01-02,vroom,28,5,4,151820,860.0,126820,45.540477,mixed,28,3,2,75397,540.0,60397,24126.254331,50.337900144908446
2021-01-01,vroom,79,10,8,287944,1750.0,237944,100.783159,mixed,79,4,4,133174,760.0,113174,28398.177997,53.75003472897508
2021-01-16,vroom,36,6,5,181597,960.0,151597,51.234175,mixed,36,3,3,84626,600.0,69626,30275.983973,53.39900989553792
2021-01-08,vroom,156,16,11,487842,2770.0,407842,183.392907,mixed,156,8,7,274885,1610.0,234885,53769.265065,43.652863017124396
2021-01-22,vroom,160,16,10,463376,2740.0,383376,138.914729,mixed,160,8,7,282715,1580.0,242715,55007.636102,38.98799247263561
2021-01-15,vroom,165,14,11,461096,2540.0,391096,195.514895,mixed,165,9,8,296928,1860.0,251928,56639.33408,35.603865572462134
2021-02-21,vroom,20,3,3,90199,480.0,75199,45.147528,mixed,20,2,2,47190,350.0,37190,4085.84835,47.68234681094025
2021-02-14,vroom,22,4,3,105849,730.0,85849,47.004855,mixed,22,2,2,54995,380.0,44995,4219.464255,48.04391160993491
2021-02-07,vroom,28,4,4,143012,790.0,123012,48.86701,mixed,28,2,2,75147,410.0,65147,4975.843611,47.45405979917769
2021-02-16,vroom,125,16,11,453063,2740.0,373063,141.071803,mixed,125,7,7,253047,1390.0,218047,12718.305423,44.147502665192256
2021-02-02,vroom,150,15,12,471112,2640.0,396112,219.675942,mixed,150,9,8,300133,1740.0,255133,15230.473269,36.29264378746455
2021-02-23,vroom,162,22,14,591909,3850.0,481909,206.590537,mixed,162,9,8,319011,1800.0,274011,16742.27087,46.10472217857813
2021-02-04,vroom,156,17,12,520819,3050.0,435819,222.232265,mixed,156,9,8,302072,1770.0,257072,16990.414963,42.00057985595764
2021-02-09,vroom,162,19,14,561273,3370.0,466273,257.508481,mixed,162,10,9,314523,1870.0,264523,17063.819193,43.96256367222368
2021-02-11,vroom,158,15,12,484348,2880.0,409348,261.897026,mixed,158,9,8,313433,1740.0,268433,17367.427164,35.28764442095353
2021-02-18,vroom,167,18,16,551114,3090.0,461114,134.585856,mixed,167,9,8,335491,1860.0,290491,17970.89703,39.124936038641735
2021-02-25,vroom,167,17,13,509836,2900.0,424836,216.998828,mixed,167,9,8,336058,1890.0,291058,18529.556447,34.08507833891683
2021-02-01,vroom,174,16,12,495914,2800.0,415914,268.038568,mixed,174,9,8,320813,1830.0,275813,20829.456128,35.308743048189804
2021-02-22,vroom,180,15,12,502958,2730.0,427958,244.421983,mixed,180,9,9,327312,1860.0,282312,21251.088416,34.92259791075995
2021-02-03,vroom,188,16,12,513427,2860.0,433427,275.988624,mixed,188,10,9,357240,2080.0,307240,21578.218681,30.420488209618895
2021-02-17,vroom,185,17,14,549437,2900.0,464437,257.307858,mixed,185,10,9,351610,2080.0,301610,21617.779496,36.00540189321069
2021-02-15,vroom,182,18,14,554021,3120.0,464021,264.107137,mixed,182,9,8,335847,1860.0,290847,21625.844205,39.38009570034349
2021-02-10,vroom,185,17,14,523330,2930.0,438330,234.157141,mixed,185,10,9,345137,2020.0,295137,21772.122199,34.04983471232301
2021-02-24,vroom,196,19,16,609160,3250.0,514160,147.334364,mixed,196,10,9,362403,1960.0,312403,22432.272333,40.507748374811214
2021-02-08,vroom,198,18,15,599205,3270.0,509205,327.933792,mixed,198,10,9,378437,2080.0,328437,22743.630995,36.84348428334209
2021-02-27,vroom,29,6,4,183347,1020.0,153347,32.128435,mixed,29,3,2,77158,540.0,62158,25012.525903,57.91695528151538
2021-02-06,vroom,35,6,5,198208,1080.0,168208,47.383353,mixed,35,4,2,93070,760.0,73070,29486.806042,53.04427671940588
2021-02-20,vroom,36,7,6,220361,1150.0,185361,39.477461,mixed,36,3,2,90181,540.0,75181,30286.698539,59.075789273056486
2021-02-13,vroom,41,8,6,229900,1400.0,189900,56.589295,mixed,41,3,3,97269,570.0,82269,33962.839827,57.690735102218355
2021-02-19,vroom,182,17,13,538380,2990.0,453380,228.544461,mixed,182,9,9,324737,1800.0,279737,62698.250628,39.68256621717003
2021-02-12,vroom,192,18,14,576267,3120.0,486267,242.952824,mixed,192,9,8,320272,1770.0,275272,66128.688242,44.42298448462258
2021-02-05,vroom,200,19,15,597258,3250.0,502258,307.595917,mixed,200,10,9,353000,2020.0,303000,68763.200604,40.89656396398207
2021-02-26,vroom,204,18,15,564195,3240.0,474195,134.780375,mixed,204,11,10,352484,2060.0,297484,70060.166481,37.52443747285956
2021-03-21,vroom,16,3,3,99279,540.0,84279,31.151738,mixed,16,2,2,49388,380.0,39388,3814.240117,50.25332648394927
2021-03-07,vroom,23,4,3,105146,670.0,85146,38.827891,mixed,23,2,2,62499,320.0,52499,4420.569419,40.55979304966428
2021-03-14,vroom,25,4,4,100004,640.0,80004,50.514007,mixed,25,2,2,81043,440.0,71043,4665.164423,18.960241590336388
2021-03-02,vroom,158,16,14,515024,2830.0,435024,178.663483,mixed,158,9,9,320820,1830.0,275820,15962.662973,37.70775730839728
2021-03-25,vroom,148,16,14,419833,2680.0,339833,206.001906,mixed,148,9,9,279662,1590.0,234662,16413.725998,33.387323054643154
2021-03-16,vroom,167,16,14,491402,2740.0,411402,237.982099,mixed,167,9,8,321820,1770.0,276820,17149.744895,34.50983105481866
2021-03-09,vroom,172,16,14,505084,2800.0,425084,225.336056,mixed,172,9,9,331123,1890.0,286123,17566.653373,34.44199380697072
2021-03-11,vroom,168,18,13,537838,3270.0,447838,223.713913,mixed,168,9,9,325984,1770.0,280984,18167.247255,39.389927822132314
2021-03-18,vroom,172,17,14,516147,2930.0,431147,203.210535,mixed,172,9,9,323903,1800.0,278903,19181.43949,37.24597837437784
2021-03-04,vroom,177,17,14,557734,3020.0,472734,221.539602,mixed,177,10,9,342565,1930.0,292565,19487.381946,38.57914346265424
2021-03-03,vroom,174,17,13,514265,2990.0,429265,228.660684,mixed,174,9,8,319261,1830.0,274261,19956.00518,37.918971736361605
2021-03-01,vroom,169,16,12,495220,2830.0,415220,223.908025,mixed,169,8,8,297015,1700.0,257015,20200.691374,40.0236258632527
2021-03-23,vroom,196,19,13,592368,3430.0,497368,297.850481,mixed,196,10,10,362859,1990.0,312859,20290.076521,38.744327850255246
2021-03-10,vroom,201,18,14,552228,3150.0,462228,255.880377,mixed,201,11,10,376648,2120.0,321648,22507.603329,31.7948383638642
2021-03-24,vroom,209,21,15,649844,3630.0,544844,164.722821,mixed,209,11,10,399684,2210.0,344684,23020.970494,38.495392740411546
2021-03-08,vroom,202,16,12,526074,2890.0,446074,296.334,mixed,202,10,10,377136,2020.0,327136,23254.534528,28.311226177305855
2021-03-15,vroom,210,17,13,538822,2990.0,453822,268.817162,mixed,210,10,10,381195,2110.0,331195,24121.185432,29.254002249351363
2021-03-17,vroom,232,21,16,633148,3630.0,528148,332.046576,mixed,232,12,10,408475,2430.0,348475,24793.828037,35.4850682620809
2021-03-22,vroom,232,19,14,585428,3280.0,490428,313.603158,mixed,232,13,11,432780,2350.0,367780,25837.112292,26.074598413468436
2021-03-06,vroom,38,7,6,206091,1150.0,171091,42.702007,mixed,38,3,3,98191,600.0,83191,31766.333662,52.35551285597139
2021-03-27,vroom,40,8,6,245177,1370.0,205177,59.864495,mixed,40,4,3,118331,730.0,98331,33101.137515,51.7365005689767
2021-03-20,vroom,48,6,4,189936,1140.0,159936,65.674668,mixed,48,4,3,125748,820.0,105748,39292.320857,33.7945413191812
2021-03-13,vroom,54,7,5,225765,1270.0,190765,84.351549,mixed,54,3,3,119521,660.0,104521,43267.760769,47.05955307510021
2021-03-12,vroom,197,20,12,554585,3290.0,454585,237.915537,mixed,197,10,9,340668,2080.0,290668,67829.194508,38.57244606327254
2021-03-05,vroom,203,21,15,630798,3690.0,525798,292.115377,mixed,203,10,8,366449,2020.0,316449,69875.959014,41.907076433343164
2021-03-19,vroom,208,20,16,584783,3350.0,484783,331.368844,mixed,208,9,9,349026,1950.0,304026,71363.085987,40.31529644329606
2021-03-26,vroom,224,20,15,624364,3440.0,524364,247.737471,mixed,224,11,10,393201,2240.0,338201,76917.925836,37.02375537346804
2021-04-18,vroom,16,4,4,110743,670.0,90743,41.454581,mixed,16,2,2,46842,350.0,36842,3811.125147,57.70206694779805
2021-04-11,vroom,17,3,3,95772,510.0,80772,47.595647,mixed,17,2,2,54601,350.0,44601,3947.777787,42.98855615419956
2021-04-25,vroom,17,3,3,95758,480.0,80758,42.887559,mixed,17,2,2,65877,380.0,55877,3965.038753,31.2047035234654
2021-04-27,vroom,167,18,13,499080,3120.0,409080,201.096238,mixed,167,10,9,321551,1810.0,271551,17031.841578,35.57125110202773
2021-04-20,vroom,169,17,12,499471,2930.0,414471,220.437857,mixed,169,10,8,332609,1990.0,282609,17224.933394,33.40774539462752
2021-04-06,vroom,170,19,16,565289,3250.0,470289,68.552388,mixed,170,11,9,348918,1970.0,293918,17265.375563,38.27617378013724
2021-04-13,vroom,187,19,13,533132,3190.0,438132,447.782073,mixed,187,12,10,372041,2400.0,312041,18697.855755,30.215969028308187
2021-04-01,vroom,180,21,16,600962,3660.0,495962,447.629251,mixed,180,10,9,359106,1990.0,309106,19145.012941,40.24480749198785
2021-04-08,vroom,181,19,13,533052,3310.0,438052,270.774419,mixed,181,11,10,368750,2150.0,313750,19180.570286,30.822884071347637
2021-04-15,vroom,187,20,15,611722,3500.0,511722,250.351694,mixed,187,11,10,372200,2180.0,317200,19352.049712,39.15536796126345
2021-04-22,vroom,212,24,16,648390,4050.0,528390,474.09649,mixed,212,12,11,418138,2310.0,358138,22472.871902,35.511343481546604
2021-04-19,vroom,195,19,14,570157,3400.0,475157,456.124308,mixed,195,10,9,373556,2050.0,323556,23081.790696,34.48190586101723
2021-04-05,vroom,204,18,14,562569,3270.0,472569,71.696029,mixed,204,11,10,384128,2300.0,329128,23801.153558,31.71895358613788
2021-04-07,vroom,212,22,16,643034,3760.0,533034,498.495267,mixed,212,11,10,383769,2210.0,328769,23844.659329,40.31901890102234
2021-04-21,vroom,215,18,13,548134,3210.0,458134,285.482897,mixed,215,11,10,402869,2300.0,347869,24006.37476,26.501731328470775
2021-04-12,vroom,212,20,16,629565,3530.0,529565,463.463594,mixed,212,10,10,395693,2200.0,345693,24442.267334,37.148189622993655
2021-04-26,vroom,217,23,18,659952,3860.0,544952,314.59524,mixed,217,11,10,404286,2300.0,349286,24869.132524,38.74009018837734
2021-04-14,vroom,234,21,16,596446,3540.0,491446,329.728537,mixed,234,12,10,422332,2490.0,362332,25424.288732,29.19191343390684
2021-04-17,vroom,41,7,6,239260,1300.0,204260,76.215041,mixed,41,3,2,103636,570.0,88636,33848.543296,56.68477806570258
2021-04-03,vroom,43,8,6,237348,1370.0,197348,63.61422,mixed,43,4,3,100716,760.0,80716,35474.187138,57.56610546539259
2021-04-10,vroom,51,8,7,241329,1400.0,201329,72.262111,mixed,51,4,4,123065,790.0,103065,41416.848165,49.0052998189194
2021-04-24,vroom,51,8,6,247624,1400.0,207624,78.388919,mixed,51,4,3,137803,700.0,117803,41536.766969,44.34990146350919
2021-04-02,vroom,200,18,14,535120,3120.0,445120,283.282471,mixed,200,10,9,362160,2080.0,312160,68747.294351,32.32172223052773
2021-04-23,vroom,203,17,13,536963,2990.0,451963,278.381436,mixed,203,11,10,367412,2120.0,312412,69736.800413,31.5759186387144
2021-04-09,vroom,205,19,14,564245,3220.0,469245,268.876895,mixed,205,11,9,369001,2210.0,314001,70372.175029,34.602699182092884
2021-04-16,vroom,217,21,14,609872,3630.0,504872,508.24105,mixed,217,11,10,379818,2180.0,324818,74493.402464,37.72168586195136
2021-05-16,vroom,14,3,3,108657,600.0,93657,28.863549,mixed,14,2,1,46550,380.0,36550,3465.945135,57.158765657067654
2021-05-02,vroom,15,3,3,76807,480.0,61807,39.61491,mixed,15,2,2,44063,380.0,34063,3624.474884,42.631530980249195
2021-05-23,vroom,15,4,4,116283,670.0,96283,39.800203,mixed,15,1,1,35470,190.0,30470,3680.098462,69.49683100711196
2021-05-09,vroom,24,4,4,114711,640.0,94711,37.306092,mixed,24,2,2,75482,410.0,65482,4529.975657,34.19811526357542
2021-05-27,vroom,141,16,11,462489,2770.0,382489,27.575854,mixed,141,9,8,301319,1770.0,256319,14782.112106,34.84839639429262
2021-05-11,vroom,166,15,12,490425,2700.0,415425,284.977204,mixed,166,10,9,324949,1960.0,274949,16623.86923,33.74134679104858
2021-05-25,vroom,167,17,12,527155,3050.0,442155,220.654749,mixed,167,11,9,352394,2090.0,297394,16720.041265,33.151729567205095
2021-05-18,vroom,167,19,14,532949,3190.0,437949,294.797631,mixed,167,10,8,330751,1990.0,280751,16977.869534,37.93946512705718
2021-05-04,vroom,170,19,13,543104,3250.0,448104,191.382388,mixed,170,10,9,328997,1870.0,278997,17166.492089,39.422836141880744
2021-05-06,vroom,175,22,16,624863,3790.0,514863,275.826356,mixed,175,10,9,340567,1960.0,290567,18257.119892,45.497333015396975
2021-05-13,vroom,190,18,16,587139,3300.0,497139,222.50796,mixed,190,11,10,376031,2150.0,321031,19797.598902,35.955370023112074
2021-05-20,vroom,195,22,15,611293,3700.0,501293,325.893911,mixed,195,11,10,383106,2180.0,328106,20074.505824,37.328580566111505
2021-05-26,vroom,196,15,12,477045,2610.0,402045,112.494598,mixed,196,10,9,360773,2020.0,310773,21927.233489,24.373381966061903
2021-05-05,vroom,212,18,14,582463,3240.0,492463,248.711625,mixed,212,12,10,402511,2400.0,342511,23062.24391,30.89500964009731
2021-05-19,vroom,215,21,16,673060,3780.0,568060,246.13825,mixed,215,10,10,390972,2170.0,340972,23550.349219,41.91127091195436
2021-05-12,vroom,218,22,16,657715,3760.0,547715,241.585778,mixed,218,11,11,396543,2240.0,341543,23958.460416,39.70899249675011
2021-05-24,vroom,215,19,15,591350,3460.0,496350,350.18974,mixed,215,12,11,422580,2430.0,362580,24433.830638,28.539781855077365
2021-05-10,vroom,217,22,14,621809,3670.0,511809,233.900622,mixed,217,12,12,421739,2430.0,361739,24826.632797,32.17547510569966
2021-05-17,vroom,220,20,14,607844,3380.0,507844,257.606098,mixed,220,11,10,414289,2270.0,359289,24894.140965,31.842874158501193
2021-05-03,vroom,217,19,15,616458,3400.0,521458,262.850684,mixed,217,12,10,405427,2400.0,345427,24908.984219,34.23282689169416
2021-05-22,vroom,43,7,6,236439,1270.0,201439,60.741794,mixed,43,4,3,114706,730.0,94706,35645.376059,51.486006961626465
2021-05-08,vroom,44,8,5,214299,1310.0,174299,51.864302,mixed,44,5,3,126603,920.0,101603,36339.133399,40.922262819705175
2021-05-01,vroom,47,8,7,271012,1490.0,231012,66.435096,mixed,47,4,3,120304,790.0,100304,38638.793205,55.609345711629004
2021-05-15,vroom,47,7,5,235213,1300.0,200213,80.259588,mixed,47,4,3,114840,760.0,94840,38671.281475,51.17616798391246
2021-05-21,vroom,188,16,12,522982,2860.0,442982,104.400101,mixed,188,10,9,346429,1930.0,296429,64804.801323,33.75890566023305
2021-05-14,vroom,192,16,12,516286,2890.0,436286,316.181903,mixed,192,10,9,341669,1930.0,291669,66164.428756,33.821757707937074
2021-05-07,vroom,193,19,14,575115,3160.0,480115,222.733224,mixed,193,11,9,347211,2180.0,292211,66407.666542,39.6275527503195
2021-06-13,vroom,19,4,3,110602,730.0,90602,21.748895,mixed,19,2,2,65777,380.0,55777,3998.036494,40.528200213377694
2021-06-27,vroom,20,3,3,101245,540.0,86245,38.132565,mixed,20,2,2,55507,380.0,45507,4053.688748,45.17556422539385
2021-06-06,vroom,23,4,4,134884,700.0,114884,50.140364,mixed,23,2,2,75747,410.0,65747,4317.494201,43.842857566501586
2021-06-20,vroom,25,4,4,133111,700.0,113111,34.803741,mixed,25,2,2,80017,440.0,70017,4542.064347,39.88701159182938
2021-06-01,vroom,155,18,12,503979,3060.0,413979,195.019333,mixed,155,9,8,320307,1860.0,275307,15416.444769,36.44437565850958
2021-06-03,vroom,156,19,15,533528,3280.0,438528,205.037727,mixed,156,11,9,337935,2120.0,282935,16729.771907,36.66030648813183
2021-06-08,vroom,162,20,13,577586,3500.0,477586,160.564992,mixed,162,10,8,331061,2020.0,281061,16991.616271,42.68195558756618
2021-06-22,vroom,165,20,12,567772,3320.0,467772,113.659053,mixed,165,10,9,337238,1930.0,287238,17304.953844,40.60327032682133
2021-06-15,vroom,174,18,14,520558,3060.0,430558,212.368257,mixed,174,10,9,340163,1990.0,290163,18564.397578,34.654159574917685
2021-06-10,vroom,174,19,15,583583,3250.0,488583,180.726684,mixed,174,9,8,342320,1890.0,297320,18703.213779,41.3416771907338
2021-06-17,vroom,172,21,16,590432,3600.0,485432,197.297313,mixed,172,10,9,352545,2050.0,302545,18807.485911,40.29032979242317
2021-06-24,vroom,176,18,15,569137,3060.0,479137,117.067803,mixed,176,10,9,377918,2080.0,327918,19113.323435,33.59806162663823
2021-06-02,vroom,179,19,15,568391,3190.0,473391,211.423409,mixed,179,11,9,343678,2150.0,288678,20508.758723,39.53493281913331
2021-06-09,vroom,195,17,15,547537,2930.0,462537,235.2634,mixed,195,11,10,371695,2240.0,316695,22044.103063,32.1150899391274
2021-06-23,vroom,202,22,14,596675,3670.0,486675,220.556732,mixed,202,12,10,394975,2400.0,334975,22473.855402,33.803997150877784
2021-06-16,vroom,206,22,16,672568,3850.0,562568,240.125782,mixed,206,11,9,388050,2270.0,333050,22629.509595,42.30323179217566
2021-06-21,vroom,200,20,15,589421,3440.0,489421,214.913772,mixed,200,11,10,379553,2240.0,324553,23087.398523,35.60578941028569
2021-06-14,vroom,207,22,14,617657,3670.0,507657,261.81251,mixed,207,12,11,397888,2400.0,337888,23517.577449,35.58107493317488
2021-06-07,vroom,211,19,15,548270,3250.0,453270,272.044059,mixed,211,12,10,396360,2370.0,336360,23895.940593,27.70715158589746
2021-06-19,vroom,37,7,5,201600,1240.0,166600,55.528141,mixed,37,3,2,89930,570.0,74930,31050.109104,55.39186507936508
2021-06-05,vroom,40,8,6,241209,1430.0,201209,56.416845,mixed,40,3,2,104900,600.0,89900,33022.130467,56.51074379480036
2021-06-12,vroom,48,7,5,225268,1240.0,190268,56.057723,mixed,48,4,3,116617,730.0,96617,39389.65173,48.23188380062859
2021-06-26,vroom,49,8,6,250142,1550.0,210142,55.763658,mixed,49,4,3,118982,760.0,98982,40035.003789,52.43421736453694
2021-06-25,vroom,176,19,12,523021,3160.0,428021,200.860801,mixed,176,9,8,324866,1800.0,279866,60520.549335,37.88662405524826
2021-06-04,vroom,181,18,13,544513,3090.0,454513,214.577281,mixed,181,9,8,326834,1920.0,281834,62227.537181,39.97682332653215
2021-06-18,vroom,187,18,14,581260,3150.0,491260,182.978183,mixed,187,9,9,340841,1890.0,295841,64293.674212,41.36169700306231
2021-06-11,vroom,203,18,14,554125,3090.0,464125,261.914697,mixed,203,10,10,362100,2050.0,312100,69713.74969,34.65373336341078


==> data/rq2_support_add/our_vroom_240.csv <==
date,algo_vroom,no_of_requests_vroom,no_of_runs_vroom,no_of_vehicles_vroom,objective_vroom,operational_cost_vroom,total_travel_time_vroom,computation_time_vroom,algo_mixed,no_of_requests_mixed,no_of_runs_mixed,no_of_vehicles_mixed,objective_mixed,operational_cost_mixed,total_travel_time_mixed,computation_time_mixed,diff_vroom
2021-01-03,vroom,7,2,2,34387,320.0,24387,26.932438,mixed,7,1,1,21293,160.0,16293,2699.193296,38.0783435600663
2021-01-10,vroom,9,3,3,68336,540.0,53336,24.680191,mixed,9,1,1,26969,160.0,21969,2909.975455,60.53471084055256
2021-01-24,vroom,11,2,2,68585,380.0,58585,20.218662,mixed,11,1,1,32792,160.0,27792,3179.058593,52.18779616534228
2021-01-17,vroom,12,3,2,80178,510.0,65178,24.855878,mixed,12,1,1,33389,160.0,28389,3319.673016,58.35640699443738
2021-01-12,vroom,118,15,11,451752,2580.0,376752,125.029159,mixed,118,7,6,231515,1390.0,196515,12100.270152,48.75174874710018
2021-01-26,vroom,127,12,11,403954,2370.0,343954,91.078209,mixed,127,7,7,264115,1480.0,229115,12730.749118,34.61755546423603
2021-01-07,vroom,137,15,11,461719,2670.0,386719,165.756079,mixed,137,7,6,258494,1390.0,223494,15149.146906,44.01486618484403
2021-01-19,vroom,149,18,13,513463,3150.0,423463,185.035887,mixed,149,9,8,292329,1770.0,247329,15727.997469,43.06717329194119
2021-01-05,vroom,155,18,16,519169,3180.0,429169,196.154781,mixed,155,9,9,323545,1800.0,278545,16592.783626,37.680215883459915
2021-01-14,vroom,154,16,12,481211,2770.0,401211,169.282122,mixed,154,9,8,300383,1770.0,255383,17111.538386,37.57769460797862
2021-01-21,vroom,165,17,15,545421,2990.0,460421,167.525341,mixed,165,9,8,317934,1860.0,272934,17925.010299,41.708515073677034
2021-01-18,vroom,159,15,11,456049,2580.0,381049,175.923193,mixed,159,8,7,277484,1640.0,237484,19457.05827,39.1547838061261
2021-01-04,vroom,174,16,11,472501,2770.0,392501,226.883202,mixed,174,9,8,315448,1860.0,270448,20725.936613,33.23865981236018
2021-01-20,vroom,179,18,12,518517,3090.0,428517,171.528005,mixed,179,10,9,334019,2020.0,284019,20914.318232,35.581861346879656
2021-01-25,vroom,175,17,14,519414,2900.0,434414,187.316085,mixed,175,9,8,330690,1800.0,285690,20992.653967,36.33402257159029
2021-01-27,vroom,182,18,13,554713,3120.0,464713,183.820481,mixed,182,9,8,333185,1920.0,288185,21074.736381,39.935606340576115
2021-01-11,vroom,180,16,12,500922,2800.0,420922,220.535046,mixed,180,9,8,322826,1890.0,277826,21367.414147,35.553639089518924
2021-01-13,vroom,186,18,11,544287,3180.0,454287,224.049395,mixed,186,10,9,345914,2020.0,295914,21634.396061,36.44639684578173
2021-01-06,vroom,193,22,14,634251,3790.0,524251,231.115313,mixed,193,10,8,360515,2050.0,310515,21947.322298,43.15893865362451
2021-01-23,vroom,27,6,5,157138,1020.0,127138,35.959101,mixed,27,3,2,66661,540.0,51661,23536.764405,57.57805241252912
2021-01-09,vroom,27,6,4,155889,960.0,125889,45.183417,mixed,27,3,2,82674,570.0,67674,23709.448759,46.966110501703135
2021-01-02,vroom,28,5,4,151820,860.0,126820,45.540477,mixed,28,2,2,78418,440.0,68418,24408.703662,48.34804373600316
2021-01-01,vroom,79,10,8,287944,1750.0,237944,100.783159,mixed,79,4,4,127205,820.0,107205,28814.875567,55.82300725141
2021-01-16,vroom,36,6,5,181597,960.0,151597,51.234175,mixed,36,3,2,82077,540.0,67077,30093.444275,54.80266744494678
2021-01-08,vroom,156,16,11,487842,2770.0,407842,183.392907,mixed,156,8,8,277553,1640.0,237553,53939.156691,43.105964636091194
2021-01-22,vroom,160,16,10,463376,2740.0,383376,138.914729,mixed,160,7,7,271437,1510.0,236437,55161.482574,41.42186906529471
2021-01-15,vroom,165,14,11,461096,2540.0,391096,195.514895,mixed,165,8,8,305172,1700.0,265172,56931.619984,33.81595155889446
2021-02-21,vroom,20,3,3,90199,480.0,75199,45.147528,mixed,20,2,2,41113,320.0,31113,4103.289973,54.41967205844854
2021-02-14,vroom,22,4,3,105849,730.0,85849,47.004855,mixed,22,2,2,48586,350.0,38586,4237.289481,54.098763332672014
2021-02-07,vroom,28,4,4,143012,790.0,123012,48.86701,mixed,28,2,2,54987,380.0,44987,4949.029777,61.55077895561212
2021-02-16,vroom,125,16,11,453063,2740.0,373063,141.071803,mixed,125,8,6,250855,1610.0,210855,13044.858416,44.63132058896886
2021-02-02,vroom,150,15,12,471112,2640.0,396112,219.675942,mixed,150,9,8,309861,1830.0,264861,15160.311968,34.22774202312826
2021-02-09,vroom,162,19,14,561273,3370.0,466273,257.508481,mixed,162,8,8,316293,1760.0,276293,16366.384769,43.64720911214329
2021-02-23,vroom,162,22,14,591909,3850.0,481909,206.590537,mixed,162,9,9,322330,1710.0,277330,16729.669134,45.5439940936867
2021-02-04,vroom,156,17,12,520819,3050.0,435819,222.232265,mixed,156,9,8,306415,1740.0,261415,16876.672295,41.16670090760898
2021-02-11,vroom,158,15,12,484348,2880.0,409348,261.897026,mixed,158,8,8,295417,1670.0,255417,17106.737966,39.00728401892854
2021-02-25,vroom,167,17,13,509836,2900.0,424836,216.998828,mixed,167,9,8,345239,1890.0,300239,17523.223677,32.28430318769173
2021-02-18,vroom,167,18,16,551114,3090.0,461114,134.585856,mixed,167,9,9,341302,1860.0,296302,17734.545532,38.07052624320921
2021-02-01,vroom,174,16,12,495914,2800.0,415914,268.038568,mixed,174,9,8,317385,1860.0,272385,20444.066528,35.999991934085344
2021-02-10,vroom,185,17,14,523330,2930.0,438330,234.157141,mixed,185,9,8,328798,1920.0,283798,20937.075396,37.17195650927713
2021-02-03,vroom,188,16,12,513427,2860.0,433427,275.988624,mixed,188,9,8,342017,1860.0,297017,21191.841924,33.38546667783346
2021-02-22,vroom,180,15,12,502958,2730.0,427958,244.421983,mixed,180,9,9,335688,1830.0,290688,21243.46548,33.257250108358946
2021-02-15,vroom,182,18,14,554021,3120.0,464021,264.107137,mixed,182,9,9,341287,1890.0,296287,21289.512473,38.39818346235973
2021-02-17,vroom,185,17,14,549437,2900.0,464437,257.307858,mixed,185,10,9,353420,2050.0,303420,21581.504235,35.675973769513156
2021-02-24,vroom,196,19,16,609160,3250.0,514160,147.334364,mixed,196,10,9,364221,2140.0,314221,22176.426673,40.20930461619279
2021-02-08,vroom,198,18,15,599205,3270.0,509205,327.933792,mixed,198,10,9,355251,2050.0,305251,22692.187307,40.712944651663456
2021-02-27,vroom,29,6,4,183347,1020.0,153347,32.128435,mixed,29,3,2,87301,600.0,72301,25129.638872,52.38482222234342
2021-02-06,vroom,35,6,5,198208,1080.0,168208,47.383353,mixed,35,4,2,96493,760.0,76493,29606.31091,51.31730303519535
2021-02-20,vroom,36,7,6,220361,1150.0,185361,39.477461,mixed,36,3,2,93271,600.0,78271,30331.781247,57.67354477425679
2021-02-13,vroom,41,8,6,229900,1400.0,189900,56.589295,mixed,41,3,3,99017,570.0,84017,33937.518234,56.93040452370596
2021-02-19,vroom,182,17,13,538380,2990.0,453380,228.544461,mixed,182,9,8,315503,1830.0,270503,62668.773522,41.39771165347896
2021-02-12,vroom,192,18,14,576267,3120.0,486267,242.952824,mixed,192,10,9,334305,1960.0,284305,66193.381996,41.987828558636885
2021-02-05,vroom,200,19,15,597258,3250.0,502258,307.595917,mixed,200,10,9,341790,1990.0,291790,68785.087048,42.77347477974343
2021-02-26,vroom,204,18,15,564195,3240.0,474195,134.780375,mixed,204,10,9,356273,2050.0,306273,70123.870774,36.85286115616055
2021-03-21,vroom,16,3,3,99279,540.0,84279,31.151738,mixed,16,2,2,44763,350.0,34763,3842.427403,54.91191490647569
2021-03-07,vroom,23,4,3,105146,670.0,85146,38.827891,mixed,23,3,2,71412,540.0,56412,4432.415074,32.08300838833622
2021-03-14,vroom,25,4,4,100004,640.0,80004,50.514007,mixed,25,2,2,72765,380.0,62765,4722.807581,27.237910483580656
2021-03-02,vroom,158,16,14,515024,2830.0,435024,178.663483,mixed,158,8,8,300993,1640.0,260993,16253.045461,41.55748081642797
2021-03-25,vroom,148,16,14,419833,2680.0,339833,206.001906,mixed,148,8,8,275778,1580.0,235778,16300.490787,34.31245280861676
2021-03-16,vroom,167,16,14,491402,2740.0,411402,237.982099,mixed,167,9,8,320442,1860.0,275442,17176.144112,34.790253193922695
2021-03-09,vroom,172,16,14,505084,2800.0,425084,225.336056,mixed,172,9,9,332970,1800.0,287970,17701.276845,34.07631205898425
2021-03-11,vroom,168,18,13,537838,3270.0,447838,223.713913,mixed,168,10,8,347685,2080.0,297685,17983.514846,35.355069742190025
2021-03-18,vroom,172,17,14,516147,2930.0,431147,203.210535,mixed,172,9,8,328225,1800.0,283225,18286.072893,36.408620024915386
2021-03-04,vroom,177,17,14,557734,3020.0,472734,221.539602,mixed,177,10,9,340293,2020.0,290293,19043.992275,38.98650611223271
2021-03-23,vroom,196,19,13,592368,3430.0,497368,297.850481,mixed,196,11,9,369537,2180.0,314537,19621.607119,37.616988088485535
2021-03-03,vroom,174,17,13,514265,2990.0,429265,228.660684,mixed,174,8,7,308978,1730.0,268978,19844.07245,39.918524496125535
2021-03-01,vroom,169,16,12,495220,2830.0,415220,223.908025,mixed,169,8,8,304212,1670.0,264212,19964.076387,38.570332377529176
2021-03-10,vroom,201,18,14,552228,3150.0,462228,255.880377,mixed,201,10,8,361599,2140.0,311599,22406.906742,34.51998087746366
2021-03-24,vroom,209,21,15,649844,3630.0,544844,164.722821,mixed,209,11,10,396968,2330.0,341968,22736.70334,38.91333920140834
2021-03-08,vroom,202,16,12,526074,2890.0,446074,296.334,mixed,202,10,10,372317,1990.0,322317,23157.678737,29.227257001866658
2021-03-15,vroom,210,17,13,538822,2990.0,453822,268.817162,mixed,210,10,10,379647,2080.0,329647,24095.264214,29.541295641232168
2021-03-17,vroom,232,21,16,633148,3630.0,528148,332.046576,mixed,232,11,11,415083,2240.0,360083,25010.725251,34.44139442910662
2021-03-22,vroom,232,19,14,585428,3280.0,490428,313.603158,mixed,232,12,11,436730,2400.0,376730,25740.166502,25.399878379578702
2021-03-06,vroom,38,7,6,206091,1150.0,171091,42.702007,mixed,38,3,2,87478,600.0,72478,31701.621679,57.55370200542479
2021-03-27,vroom,40,8,6,245177,1370.0,205177,59.864495,mixed,40,4,3,108509,730.0,88509,33163.303564,55.742585968504386
2021-03-20,vroom,48,6,4,189936,1140.0,159936,65.674668,mixed,48,4,3,120900,790.0,100900,39290.986186,36.34698003538034
2021-03-13,vroom,54,7,5,225765,1270.0,190765,84.351549,mixed,54,3,3,115540,630.0,100540,43251.934822,48.822891059287315
2021-03-12,vroom,197,20,12,554585,3290.0,454585,237.915537,mixed,197,10,8,342762,2080.0,292762,67721.207741,38.1948664316561
2021-03-05,vroom,203,21,15,630798,3690.0,525798,292.115377,mixed,203,9,8,341509,1920.0,296509,69586.312872,45.860798544066405
2021-03-19,vroom,208,20,16,584783,3350.0,484783,331.368844,mixed,208,9,8,344045,1920.0,299045,71324.222018,41.16706539006777
2021-03-26,vroom,224,20,15,624364,3440.0,524364,247.737471,mixed,224,10,10,393909,2170.0,343909,76862.120466,36.910359982318006
2021-04-18,vroom,16,4,4,110743,670.0,90743,41.454581,mixed,16,2,2,41675,350.0,31675,3770.159653,62.36782460290944
2021-04-25,vroom,17,3,3,95758,480.0,80758,42.887559,mixed,17,2,2,44712,380.0,34712,3959.437702,53.3072954740074
2021-04-11,vroom,17,3,3,95772,510.0,80772,47.595647,mixed,17,2,2,44613,350.0,34613,4021.883177,53.41749154241323
2021-04-20,vroom,169,17,12,499471,2930.0,414471,220.437857,mixed,169,9,9,342845,1860.0,297845,17147.653527,31.358377163038494
2021-04-27,vroom,167,18,13,499080,3120.0,409080,201.096238,mixed,167,10,8,316563,1900.0,266563,17606.265092,36.5706900697283
2021-04-06,vroom,170,19,16,565289,3250.0,470289,68.552388,mixed,170,9,8,318067,1770.0,273067,17613.836173,43.73373619511436
2021-04-13,vroom,187,19,13,533132,3190.0,438132,447.782073,mixed,187,11,9,362933,2240.0,307933,19000.13477,31.92436394739014
2021-04-08,vroom,181,19,13,533052,3310.0,438052,270.774419,mixed,181,10,9,361562,2020.0,311562,19130.487344,32.171345384690426
2021-04-01,vroom,180,21,16,600962,3660.0,495962,447.629251,mixed,180,10,9,351302,1990.0,301302,19148.124853,41.54339209467487
2021-04-15,vroom,187,20,15,611722,3500.0,511722,250.351694,mixed,187,11,10,368401,2180.0,313401,19552.027284,39.7764016988109
2021-04-22,vroom,212,24,16,648390,4050.0,528390,474.09649,mixed,212,12,11,417006,2370.0,357006,22301.645465,35.68592976449359
2021-04-19,vroom,195,19,14,570157,3400.0,475157,456.124308,mixed,195,10,9,356863,2110.0,306863,22393.915469,37.40969592585902
2021-04-07,vroom,212,22,16,643034,3760.0,533034,498.495267,mixed,212,11,10,404582,2270.0,349582,23652.388277,37.082331571892
2021-04-05,vroom,204,18,14,562569,3270.0,472569,71.696029,mixed,204,11,10,379341,2180.0,324341,23777.94664,32.569871429104694
2021-04-21,vroom,215,18,13,548134,3210.0,458134,285.482897,mixed,215,11,10,389096,2240.0,334096,23865.916318,29.014438075361134
2021-04-12,vroom,212,20,16,629565,3530.0,529565,463.463594,mixed,212,11,10,393602,2270.0,338602,24573.911768,37.48032371558139
2021-04-26,vroom,217,23,18,659952,3860.0,544952,314.59524,mixed,217,11,10,390833,2240.0,335833,24960.789127,40.77857177491696
2021-04-14,vroom,234,21,16,596446,3540.0,491446,329.728537,mixed,234,13,11,434964,2590.0,369964,25610.991351,27.0740352018456
2021-04-17,vroom,41,7,6,239260,1300.0,204260,76.215041,mixed,41,4,3,105812,760.0,85812,33937.162,55.77530719719134
2021-04-03,vroom,43,8,6,237348,1370.0,197348,63.61422,mixed,43,4,3,102446,700.0,82446,35513.854555,56.837217924734986
2021-04-24,vroom,51,8,6,247624,1400.0,207624,78.388919,mixed,51,4,3,131425,790.0,111425,41164.924356,46.925580719154844
2021-04-10,vroom,51,8,7,241329,1400.0,201329,72.262111,mixed,51,4,3,119892,790.0,99892,41315.84763,50.32010243277849
2021-04-02,vroom,200,18,14,535120,3120.0,445120,283.282471,mixed,200,10,9,354648,2050.0,304648,68676.427044,33.725519509642695
2021-04-23,vroom,203,17,13,536963,2990.0,451963,278.381436,mixed,203,10,9,361530,2110.0,311530,69695.737689,32.6713386210968
2021-04-09,vroom,205,19,14,564245,3220.0,469245,268.876895,mixed,205,11,9,359160,2210.0,304160,70333.281601,36.34679970580156
2021-04-16,vroom,217,21,14,609872,3630.0,504872,508.24105,mixed,217,11,10,385595,2240.0,330595,74427.285714,36.774437914841144
2021-05-16,vroom,14,3,3,108657,600.0,93657,28.863549,mixed,14,1,1,38755,220.0,33755,3467.688792,64.33271671406352
2021-05-02,vroom,15,3,3,76807,480.0,61807,39.61491,mixed,15,2,2,41063,350.0,31063,3635.002042,46.537424974286196
2021-05-23,vroom,15,4,4,116283,670.0,96283,39.800203,mixed,15,2,2,39270,320.0,29270,3646.144898,66.22894146177859
2021-05-09,vroom,24,4,4,114711,640.0,94711,37.306092,mixed,24,2,2,73615,380.0,63615,4512.283615,35.8256836746258
2021-05-27,vroom,141,16,11,462489,2770.0,382489,27.575854,mixed,141,8,7,288436,1670.0,248436,14404.30435,37.63397615943298
2021-05-11,vroom,166,15,12,490425,2700.0,415425,284.977204,mixed,166,9,8,329209,1770.0,284209,16458.290641,32.87271244328898
2021-05-18,vroom,167,19,14,532949,3190.0,437949,294.797631,mixed,167,9,9,324784,1800.0,279784,16525.092554,39.05908445273375
2021-05-04,vroom,170,19,13,543104,3250.0,448104,191.382388,mixed,170,9,9,327117,1860.0,282117,16838.998897,39.76899452038652
2021-05-25,vroom,167,17,12,527155,3050.0,442155,220.654749,mixed,167,10,8,320475,2020.0,270475,16969.005792,39.2066849408618
2021-05-06,vroom,175,22,16,624863,3790.0,514863,275.826356,mixed,175,10,10,377803,2080.0,327803,18218.507238,39.538266788079945
2021-05-13,vroom,190,18,16,587139,3300.0,497139,222.50796,mixed,190,10,9,352598,2020.0,302598,19693.968052,39.94641813948656
2021-05-20,vroom,195,22,15,611293,3700.0,501293,325.893911,mixed,195,11,10,377066,2210.0,322066,20434.784929,38.31665011704698
2021-05-26,vroom,196,15,12,477045,2610.0,402045,112.494598,mixed,196,10,9,358875,2110.0,308875,21821.76494,24.771247995472127
2021-05-05,vroom,212,18,14,582463,3240.0,492463,248.711625,mixed,212,11,9,392931,2300.0,337931,23629.52794,32.5397493059645
2021-05-19,vroom,215,21,16,673060,3780.0,568060,246.13825,mixed,215,11,10,393164,2300.0,338164,23786.897155,41.58559415208154
2021-05-12,vroom,218,22,16,657715,3760.0,547715,241.585778,mixed,218,10,10,389857,2110.0,339857,24118.753077,40.725542218133995
2021-05-24,vroom,215,19,15,591350,3460.0,496350,350.18974,mixed,215,11,10,399389,2300.0,344389,24635.89994,32.461486429356555
2021-05-03,vroom,217,19,15,616458,3400.0,521458,262.850684,mixed,217,11,10,399555,2300.0,344555,24975.075133,35.185365426355084
2021-05-10,vroom,217,22,14,621809,3670.0,511809,233.900622,mixed,217,11,10,399936,2300.0,344936,25122.168768,35.6818572905828
2021-05-17,vroom,220,20,14,607844,3380.0,507844,257.606098,mixed,220,11,10,398839,2300.0,343839,25432.030857,34.3846447443752
2021-05-22,vroom,43,7,6,236439,1270.0,201439,60.741794,mixed,43,3,2,104763,600.0,89763,35525.061922,55.691319959905094
2021-05-08,vroom,44,8,5,214299,1310.0,174299,51.864302,mixed,44,4,3,116095,760.0,96095,36278.135116,45.82569214042063
2021-05-15,vroom,47,7,5,235213,1300.0,200213,80.259588,mixed,47,4,3,109246,730.0,89246,38605.613712,53.554437892463426
2021-05-01,vroom,47,8,7,271012,1490.0,231012,66.435096,mixed,47,3,3,117774,660.0,102774,38630.810808,56.54288370994642
2021-05-21,vroom,188,16,12,522982,2860.0,442982,104.400101,mixed,188,10,9,348724,2080.0,298724,64685.483704,33.32007602556111
2021-05-14,vroom,192,16,12,516286,2890.0,436286,316.181903,mixed,192,9,9,355008,1950.0,310008,65939.95801,31.2381122091244
2021-05-07,vroom,193,19,14,575115,3160.0,480115,222.733224,mixed,193,10,8,339704,1960.0,289704,66323.879977,40.93285690687949
2021-06-13,vroom,19,4,3,110602,730.0,90602,21.748895,mixed,19,2,2,52331,380.0,42331,4459.681927,52.685304063217664
2021-06-27,vroom,20,3,3,101245,540.0,86245,38.132565,mixed,20,2,2,48098,380.0,38098,4530.029881,52.493456466986025
2021-06-06,vroom,23,4,4,134884,700.0,114884,50.140364,mixed,23,2,2,53235,380.0,43235,4775.987551,60.532754070163996
2021-06-20,vroom,25,4,4,133111,700.0,113111,34.803741,mixed,25,2,2,59074,380.0,49074,4956.025971,55.62049717904606
2021-06-01,vroom,155,18,12,503979,3060.0,413979,195.019333,mixed,155,9,8,342633,1920.0,297633,16420.600142,32.0144291726441
2021-06-08,vroom,162,20,13,577586,3500.0,477586,160.564992,mixed,162,9,8,322720,1890.0,277720,17386.015328,44.12606953769655
2021-06-03,vroom,156,19,15,533528,3280.0,438528,205.037727,mixed,156,9,8,316507,1830.0,271507,17441.945981,40.67659054445127
2021-06-22,vroom,165,20,12,567772,3320.0,467772,113.659053,mixed,165,10,9,341232,2020.0,291232,17724.205092,39.89981894140606
2021-06-15,vroom,174,18,14,520558,3060.0,430558,212.368257,mixed,174,10,9,335961,1990.0,285961,18980.112898,35.461370298794755
2021-06-17,vroom,172,21,16,590432,3600.0,485432,197.297313,mixed,172,9,9,348061,1920.0,303061,19235.324902,41.04977372500135
2021-06-10,vroom,174,19,15,583583,3250.0,488583,180.726684,mixed,174,10,9,344788,2020.0,294788,19751.492052,40.91877247966442
2021-06-24,vroom,176,18,15,569137,3060.0,479137,117.067803,mixed,176,10,9,363136,1960.0,313136,20014.062877,36.19532731135034
2021-06-02,vroom,179,19,15,568391,3190.0,473391,211.423409,mixed,179,9,8,335882,1830.0,290882,21830.884833,40.90652385417785
2021-06-09,vroom,195,17,15,547537,2930.0,462537,235.2634,mixed,195,10,9,358480,1990.0,308480,23135.284715,34.528625462754114
2021-06-16,vroom,206,22,16,672568,3850.0,562568,240.125782,mixed,206,11,10,387361,2300.0,332361,23646.026783,42.40567496520798
2021-06-23,vroom,202,22,14,596675,3670.0,486675,220.556732,mixed,202,10,9,370153,2080.0,320153,23811.293236,37.96405078141367
2021-06-21,vroom,200,20,15,589421,3440.0,489421,214.913772,mixed,200,10,9,361440,2020.0,311440,24309.114044,38.67880513249443
2021-06-14,vroom,207,22,14,617657,3670.0,507657,261.81251,mixed,207,11,11,420195,2300.0,365195,24714.103302,31.96952353814496
2021-06-07,vroom,211,19,15,548270,3250.0,453270,272.044059,mixed,211,11,10,393949,2180.0,338949,25036.558749,28.146898425958014
2021-06-19,vroom,37,7,5,201600,1240.0,166600,55.528141,mixed,37,3,2,90391,540.0,75391,31167.25037,55.16319444444444
2021-06-05,vroom,40,8,6,241209,1430.0,201209,56.416845,mixed,40,3,3,112982,630.0,97982,33362.710007,53.16012254932444
2021-06-12,vroom,48,7,5,225268,1240.0,190268,56.057723,mixed,48,4,3,115597,760.0,95597,39476.555914,48.684677805991086
2021-06-26,vroom,49,8,6,250142,1550.0,210142,55.763658,mixed,49,4,3,114051,760.0,94051,40135.09959,54.40549767731928
2021-06-25,vroom,176,19,12,523021,3160.0,428021,200.860801,mixed,176,9,8,313154,1860.0,268154,60485.838982,40.12592228610323
2021-06-04,vroom,181,18,13,544513,3090.0,454513,214.577281,mixed,181,9,8,316972,1860.0,271972,62180.542832,41.78798302336216
2021-06-18,vroom,187,18,14,581260,3150.0,491260,182.978183,mixed,187,10,8,345035,1990.0,295035,64338.067907,40.640161029487665
2021-06-11,vroom,203,18,14,554125,3090.0,464125,261.914697,mixed,203,10,10,371287,2050.0,321287,69601.412533,32.9958041958042


==> data/rq2_support_add/routing/summary_120.csv <==
date,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time
2021-02-14,agent_with_anytime_routing,22,5,5,157815,980.0,132815,14.561573
2021-02-13,agent_with_anytime_routing,41,9,8,293953,1680.0,248953,36.875688
2021-02-16,agent_with_anytime_routing,125,21,17,666309,3780.0,561309,743.599849
2021-02-11,agent_with_anytime_routing,159,27,23,804295,4710.0,669295,1686.566303
2021-02-18,agent_with_anytime_routing,168,29,26,845663,5180.0,700663,1969.386809
2021-02-19,agent_with_anytime_routing,182,33,24,912363,5700.0,747363,2136.231877
2021-02-15,agent_with_anytime_routing,182,31,23,917933,5560.0,762933,2327.36305
2021-02-10,agent_with_anytime_routing,185,31,25,953742,5620.0,798742,2347.080985
2021-02-17,agent_with_anytime_routing,186,32,24,926673,5690.0,766673,2364.494496
2021-02-12,agent_with_anytime_routing,192,33,25,969240,5820.0,804240,2868.647161
2021-02-28,agent_with_anytime_routing,14,4,4,103862,640.0,83862,9.33826
2021-02-21,agent_with_anytime_routing,20,6,5,126897,960.0,96897,11.033107
2021-02-27,agent_with_anytime_routing,29,6,5,211385,1140.0,181385,16.468868
2021-02-20,agent_with_anytime_routing,36,8,6,270673,1490.0,230673,24.163944
2021-03-07,agent_with_anytime_routing,23,5,5,150888,920.0,125888,15.235195
2021-03-06,agent_with_anytime_routing,38,7,7,232697,1300.0,197697,38.614482
2021-02-23,agent_with_anytime_routing,163,32,26,940614,5600.0,780614,1225.968149
2021-02-25,agent_with_anytime_routing,167,33,27,956721,5790.0,791721,1264.213396
2021-03-01,agent_with_anytime_routing,170,29,24,844935,5210.0,699935,1536.205556
2021-03-02,agent_with_anytime_routing,159,26,21,760567,4640.0,630567,1574.181385
2021-02-22,agent_with_anytime_routing,181,32,22,938017,5660.0,778017,1734.339396
2021-03-11,agent_with_anytime_routing,169,30,26,906765,5280.0,756765,1811.999022
2021-03-09,agent_with_anytime_routing,173,29,23,839943,5030.0,694943,2002.197618
2021-03-03,agent_with_anytime_routing,175,29,20,824008,5180.0,679008,2356.468981
2021-03-04,agent_with_anytime_routing,178,30,24,899389,5400.0,749389,2387.922385
2021-02-24,agent_with_anytime_routing,197,33,24,926033,5820.0,761033,2525.61816
2021-02-26,agent_with_anytime_routing,205,36,27,1044567,6450.0,864567,2592.546708
2021-03-08,agent_with_anytime_routing,203,35,25,995058,6140.0,820058,3051.323306
2021-03-05,agent_with_anytime_routing,204,37,28,1021333,6310.0,836333,3154.898616
2021-03-10,agent_with_anytime_routing,202,33,23,917860,5790.0,752860,3594.064867
2021-03-21,agent_with_anytime_routing,16,5,4,100890,860.0,75890,15.177059
2021-03-14,agent_with_anytime_routing,25,7,7,209176,1300.0,174176,16.133976
2021-03-20,agent_with_anytime_routing,48,10,9,325036,1870.0,275036,52.411668
2021-03-13,agent_with_anytime_routing,54,10,8,353704,1930.0,303704,69.372615
2021-03-16,agent_with_anytime_routing,168,31,24,819077,5320.0,664077,1734.909423
2021-03-18,agent_with_anytime_routing,174,30,26,883885,5220.0,733885,1778.47812
2021-03-12,agent_with_anytime_routing,197,32,24,960923,5750.0,800923,3188.797856
2021-03-19,agent_with_anytime_routing,209,37,26,1038678,6550.0,853678,3287.167365
2021-03-15,agent_with_anytime_routing,210,37,29,1118731,6550.0,933731,3570.838607
2021-03-17,agent_with_anytime_routing,233,41,31,1142186,7160.0,937186,4323.799463
2021-01-31,agent_with_anytime_routing,17,4,4,129934,820.0,109934,12.2938
2021-02-07,agent_with_anytime_routing,28,8,7,224472,1400.0,184472,17.733443
2021-02-06,agent_with_anytime_routing,35,8,6,225944,1370.0,185944,27.940205
2021-02-04,agent_with_anytime_routing,159,27,19,732117,4620.0,597117,1588.596938
2021-02-02,agent_with_anytime_routing,153,26,19,734491,4550.0,604491,1591.804627
2021-02-09,agent_with_anytime_routing,163,28,21,802872,5020.0,662872,1623.949722
2021-02-03,agent_with_anytime_routing,188,33,27,943408,5730.0,778408,2331.63419
2021-02-01,agent_with_anytime_routing,175,29,22,927422,5390.0,782422,2334.614032
2021-02-05,agent_with_anytime_routing,200,36,27,1013083,6240.0,833083,2965.322597
2021-02-08,agent_with_anytime_routing,199,34,27,1009592,5890.0,839592,3078.821669
2021-06-27,agent_with_anytime_routing,20,6,5,157008,1080.0,127008,11.311978
2021-06-20,agent_with_anytime_routing,25,5,4,149178,950.0,124178,13.903202
2021-06-26,agent_with_anytime_routing,49,8,6,277276,1550.0,237276,56.706555
2021-06-22,agent_with_anytime_routing,165,28,22,828042,5050.0,688042,1420.350235
2021-06-29,agent_with_anytime_routing,165,27,24,851343,4890.0,716343,1489.391895
2021-06-24,agent_with_anytime_routing,176,32,26,952876,5600.0,792876,1714.320594
2021-06-25,agent_with_anytime_routing,176,29,23,872729,5150.0,727729,1858.409997
2021-06-21,agent_with_anytime_routing,200,32,26,998263,5810.0,838263,2506.881725
2021-06-23,agent_with_anytime_routing,202,34,26,992353,5950.0,822353,2589.17634
2021-06-28,agent_with_anytime_routing,201,33,24,959043,5760.0,794043,2687.639499
2021-06-30,agent_with_anytime_routing,200,34,28,959301,5890.0,789301,2820.1076
2021-01-03,agent_with_anytime_routing,7,3,2,47636,480.0,32636,10.292312
2021-01-10,agent_with_anytime_routing,9,3,3,88409,510.0,73409,10.623577
2021-01-09,agent_with_anytime_routing,27,5,5,176241,920.0,151241,19.654802
2021-01-02,agent_with_anytime_routing,28,5,5,181973,980.0,156973,20.55481
2021-01-01,agent_with_anytime_routing,79,14,12,427379,2420.0,357379,188.407642
2021-01-07,agent_with_anytime_routing,139,23,19,664540,4010.0,549540,970.726998
2021-01-05,agent_with_anytime_routing,155,31,21,752378,5200.0,597378,1227.454481
2021-01-08,agent_with_anytime_routing,156,25,19,747368,4330.0,622368,1645.683804
2021-01-04,agent_with_anytime_routing,174,31,23,948682,5590.0,793682,2098.223385
2021-01-06,agent_with_anytime_routing,193,35,22,947679,6110.0,772679,2344.330298
2021-04-18,agent_with_anytime_routing,16,5,5,128700,830.0,103700,11.46405
2021-04-11,agent_with_anytime_routing,17,5,4,115659,800.0,90659,11.983538
2021-04-17,agent_with_anytime_routing,41,7,6,240477,1330.0,205477,42.497772
2021-04-25,agent_with_anytime_routing,17,5,5,143535,890.0,118535,11.361704
2021-04-24,agent_with_anytime_routing,51,9,7,300166,1590.0,255166,77.437272
2021-04-20,agent_with_anytime_routing,170,30,24,869578,5280.0,719578,1842.800154
2021-04-27,agent_with_anytime_routing,167,30,21,826260,5220.0,676260,1808.568174
2021-04-15,agent_with_anytime_routing,188,33,27,919204,5580.0,754204,2533.657419
2021-04-13,agent_with_anytime_routing,188,34,29,986851,6040.0,816851,2611.395792
2021-04-29,agent_with_anytime_routing,190,31,28,967816,5650.0,812816,2895.940319
2021-04-19,agent_with_anytime_routing,196,34,25,1009794,6010.0,839794,3144.605142
2021-04-23,agent_with_anytime_routing,204,35,27,1006736,6290.0,831736,3470.878989
2021-04-28,agent_with_anytime_routing,208,36,26,1095545,6360.0,915545,3974.539909
2021-04-12,agent_with_anytime_routing,213,36,28,1114108,6660.0,934108,4092.092387
2021-04-16,agent_with_anytime_routing,218,37,28,1061173,6490.0,876173,4105.657872
2021-04-21,agent_with_anytime_routing,216,38,30,1174275,6950.0,984275,4275.112847
2021-04-22,agent_with_anytime_routing,213,36,30,1029765,6300.0,849765,4376.713284
2021-04-14,agent_with_anytime_routing,235,42,32,1259995,7410.0,1049995,4582.614795
2021-04-30,agent_with_anytime_routing,217,35,25,1006458,6410.0,831458,4704.257492
2021-04-26,agent_with_anytime_routing,218,37,27,1055428,6640.0,870428,4755.719785
2021-01-17,agent_with_anytime_routing,12,4,4,117470,730.0,97470,11.465223
2021-01-16,agent_with_anytime_routing,36,7,5,229209,1270.0,194209,30.335767
2021-01-12,agent_with_anytime_routing,118,21,18,629444,3780.0,524444,764.561465
2021-01-19,agent_with_anytime_routing,151,27,18,726855,4710.0,591855,1372.044418
2021-01-14,agent_with_anytime_routing,154,27,24,790388,4710.0,655388,1451.733304
2021-01-15,agent_with_anytime_routing,165,27,18,725712,4620.0,590712,1846.32449
2021-01-18,agent_with_anytime_routing,159,26,21,803633,4700.0,673633,2065.711789
2021-01-20,agent_with_anytime_routing,179,30,22,947242,5250.0,797242,2389.586776
2021-01-11,agent_with_anytime_routing,180,29,21,850723,5090.0,705723,2611.737111
2021-01-13,agent_with_anytime_routing,186,31,24,956146,5560.0,801146,2890.719986
2021-06-06,agent_with_anytime_routing,23,5,5,160091,890.0,135091,16.193304
2021-06-05,agent_with_anytime_routing,40,6,6,232317,1260.0,202317,41.139959
2021-06-13,agent_with_anytime_routing,19,5,4,142212,890.0,117212,13.028859
2021-06-19,agent_with_anytime_routing,37,6,5,208554,1170.0,178554,32.183378
2021-06-12,agent_with_anytime_routing,48,8,8,306725,1670.0,266725,62.780211
2021-05-31,agent_with_anytime_routing,92,14,12,433519,2420.0,363519,307.210474
2021-06-01,agent_with_anytime_routing,155,28,22,816726,5050.0,676726,1496.607494
2021-06-03,agent_with_anytime_routing,156,26,23,803696,4670.0,673696,1632.622977
2021-06-08,agent_with_anytime_routing,164,28,24,849086,4960.0,709086,1766.016232
2021-06-17,agent_with_anytime_routing,172,28,23,818736,5110.0,678736,1941.371808
2021-06-10,agent_with_anytime_routing,174,30,20,846192,5400.0,696192,2180.246175
2021-06-15,agent_with_anytime_routing,176,29,22,837636,5060.0,692636,2347.11877
2021-06-04,agent_with_anytime_routing,181,29,24,943496,5300.0,798496,2429.724831
2021-06-09,agent_with_anytime_routing,195,34,24,923698,5980.0,753698,2790.091614
2021-06-02,agent_with_anytime_routing,179,27,23,868408,4920.0,733408,2901.348865
2021-06-18,agent_with_anytime_routing,189,31,25,909489,5440.0,754489,2977.679018
2021-06-16,agent_with_anytime_routing,206,36,25,1074293,6480.0,894293,3135.543584
2021-06-11,agent_with_anytime_routing,205,35,29,1075871,6530.0,900871,3398.583593
2021-06-07,agent_with_anytime_routing,211,35,31,1145809,6440.0,970809,3970.136309
2021-06-14,agent_with_anytime_routing,207,33,26,976605,5910.0,811605,3956.885059
2021-05-02,agent_with_anytime_routing,15,4,3,101615,700.0,81615,9.66513
2021-05-09,agent_with_anytime_routing,24,5,5,156993,920.0,131993,14.832002
2021-05-16,agent_with_anytime_routing,14,4,3,109175,700.0,89175,10.761263
2021-05-08,agent_with_anytime_routing,44,7,6,239731,1330.0,204731,40.075271
2021-05-01,agent_with_anytime_routing,47,8,7,277429,1580.0,237429,45.349675
2021-05-30,agent_with_anytime_routing,11,3,3,99059,510.0,84059,9.650984
2021-05-23,agent_with_anytime_routing,15,4,3,99612,700.0,79612,14.883165
2021-05-15,agent_with_anytime_routing,47,9,7,273090,1620.0,228090,56.274448
2021-05-22,agent_with_anytime_routing,43,9,8,314673,1770.0,269673,39.819082
2021-05-29,agent_with_anytime_routing,40,7,6,244374,1420.0,209374,40.934849
2021-05-27,agent_with_anytime_routing,141,25,17,668470,4300.0,543470,1032.208158
2021-05-04,agent_with_anytime_routing,171,29,23,858036,5180.0,713036,1537.899031
2021-05-06,agent_with_anytime_routing,176,31,24,880814,5440.0,725814,1634.613516
2021-05-18,agent_with_anytime_routing,168,28,23,831336,4930.0,691336,1783.574927
2021-05-25,agent_with_anytime_routing,167,27,21,843284,5010.0,708284,1907.232988
2021-05-11,agent_with_anytime_routing,167,27,21,796395,4740.0,661395,1967.629467
2021-05-21,agent_with_anytime_routing,188,31,23,958686,5680.0,803686,2551.392962
2021-05-07,agent_with_anytime_routing,194,31,24,919521,5530.0,764521,2681.373475
2021-05-13,agent_with_anytime_routing,191,31,29,971683,5500.0,816683,2865.741432
2021-05-20,agent_with_anytime_routing,197,32,24,882775,5600.0,722775,2940.527766
2021-05-26,agent_with_anytime_routing,196,33,26,1005319,6090.0,840319,2949.559022
2021-05-14,agent_with_anytime_routing,193,31,24,1042929,5890.0,887929,3138.736735
2021-05-05,agent_with_anytime_routing,213,37,25,1010191,6370.0,825191,3185.360643
2021-05-28,agent_with_anytime_routing,202,33,24,964082,5730.0,799082,3409.021727
2021-05-10,agent_with_anytime_routing,218,34,26,1061092,6070.0,891092,3603.720255
2021-05-24,agent_with_anytime_routing,215,37,32,1175657,6730.0,990657,3683.035189
2021-05-03,agent_with_anytime_routing,218,35,23,1002726,6200.0,827726,3775.18816
2021-05-12,agent_with_anytime_routing,218,36,25,1056648,6420.0,876648,4188.047341
2021-05-19,agent_with_anytime_routing,217,34,28,1087771,6340.0,917771,4386.690116
2021-05-17,agent_with_anytime_routing,221,35,25,1037858,6200.0,862858,4652.898447
2021-01-24,agent_with_anytime_routing,11,3,3,76493,540.0,61493,9.313899
2021-01-23,agent_with_anytime_routing,27,4,4,148266,790.0,128266,19.996507
2021-01-30,agent_with_anytime_routing,36,7,6,210893,1240.0,175893,29.028101
2021-01-26,agent_with_anytime_routing,127,21,18,666811,3870.0,561811,781.376127
2021-01-28,agent_with_anytime_routing,159,26,23,814902,4730.0,684902,1542.970102
2021-01-21,agent_with_anytime_routing,165,29,24,842865,5240.0,697865,1611.696091
2021-01-22,agent_with_anytime_routing,160,27,20,818968,4710.0,683968,1622.551381
2021-01-25,agent_with_anytime_routing,175,30,23,887855,5340.0,737855,2191.459246
2021-01-27,agent_with_anytime_routing,182,32,25,965763,5690.0,805763,2396.247616
2021-01-29,agent_with_anytime_routing,180,29,23,837334,4970.0,692334,2786.729788
2021-03-28,agent_with_anytime_routing,19,5,4,124869,860.0,99869,12.745035
2021-03-27,agent_with_anytime_routing,40,7,6,247044,1330.0,212044,39.043341
2021-04-03,agent_with_anytime_routing,43,9,8,302474,1590.0,257474,40.1811
2021-04-10,agent_with_anytime_routing,51,10,10,323777,1960.0,273777,57.425287
2021-03-25,agent_with_anytime_routing,149,26,23,649169,4280.0,519169,1198.667432
2021-04-06,agent_with_anytime_routing,170,30,23,846946,5280.0,696946,1823.212218
2021-04-01,agent_with_anytime_routing,181,32,28,934314,5720.0,774314,2376.686737
2021-03-30,agent_with_anytime_routing,184,34,29,1053129,6040.0,883129,2415.963642
2021-03-23,agent_with_anytime_routing,197,35,27,1037327,6230.0,862327,2707.03526
2021-04-08,agent_with_anytime_routing,181,29,24,903173,5240.0,758173,2716.842643
2021-04-02,agent_with_anytime_routing,200,37,24,1046840,6520.0,861840,3029.798018
2021-03-31,agent_with_anytime_routing,209,34,28,1053757,6160.0,883757,3610.41099
2021-04-09,agent_with_anytime_routing,205,35,27,1036525,6230.0,861525,3683.34495
2021-04-07,agent_with_anytime_routing,212,36,26,1068422,6390.0,888422,3692.418367
2021-03-24,agent_with_anytime_routing,210,37,26,1045034,6310.0,860034,3900.781628
2021-04-05,agent_with_anytime_routing,204,35,29,1120747,6500.0,945747,4056.016939
2021-03-29,agent_with_anytime_routing,221,38,28,1105438,6650.0,915438,4126.454575
2021-03-26,agent_with_anytime_routing,225,43,30,1222807,7570.0,1007807,4443.406544
2021-03-22,agent_with_anytime_routing,233,39,29,1158755,7020.0,963755,5186.817979


==> data/rq2_support_add/routing/summary_180.csv <==
date,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time
2021-04-03,agent_with_anytime_routing,43,9,8,311288,1650.0,266288,35.611967
2021-04-10,agent_with_anytime_routing,51,10,9,329363,1840.0,279363,45.936852
2021-04-06,agent_with_anytime_routing,170,30,23,818630,5190.0,668630,1547.141035
2021-04-01,agent_with_anytime_routing,181,32,26,985473,5780.0,825473,2096.242476
2021-04-08,agent_with_anytime_routing,181,29,25,882551,5240.0,737551,2128.663839
2021-04-02,agent_with_anytime_routing,200,37,28,1120079,6640.0,935079,2394.551839
2021-04-09,agent_with_anytime_routing,205,35,26,1020172,6200.0,845172,2870.085038
2021-04-05,agent_with_anytime_routing,204,35,27,1088888,6470.0,913888,3004.300948
2021-04-07,agent_with_anytime_routing,212,36,27,1091402,6450.0,911402,3078.931771
2021-04-18,agent_with_anytime_routing,16,5,5,120084,830.0,95084,13.785639
2021-04-11,agent_with_anytime_routing,17,5,4,101633,860.0,76633,14.067273
2021-04-17,agent_with_anytime_routing,41,8,6,234897,1400.0,194897,37.627994
2021-04-20,agent_with_anytime_routing,170,30,24,804272,5220.0,654272,1594.099523
2021-04-13,agent_with_anytime_routing,188,34,24,919193,5860.0,749193,2097.034965
2021-04-15,agent_with_anytime_routing,188,33,29,983134,5820.0,818134,2420.286403
2021-04-19,agent_with_anytime_routing,196,34,26,989717,6010.0,819717,2907.701108
2021-04-16,agent_with_anytime_routing,218,37,29,1121013,6610.0,936013,3088.224524
2021-04-12,agent_with_anytime_routing,213,36,28,1153115,6600.0,973115,3569.147481
2021-04-14,agent_with_anytime_routing,235,42,33,1245963,7530.0,1035963,4041.003211
2021-04-25,agent_with_anytime_routing,17,5,4,130623,860.0,105623,14.814927
2021-04-24,agent_with_anytime_routing,51,9,7,321843,1740.0,276843,76.780705
2021-04-27,agent_with_anytime_routing,167,30,24,847427,5250.0,697427,1780.280196
2021-04-29,agent_with_anytime_routing,190,31,26,973496,5590.0,818496,2553.002625
2021-04-23,agent_with_anytime_routing,204,35,27,1029451,6350.0,854451,3461.20318
2021-04-28,agent_with_anytime_routing,208,36,25,1078745,6480.0,898745,3857.257473
2021-04-21,agent_with_anytime_routing,216,38,24,1077499,6590.0,887499,4034.781911
2021-04-30,agent_with_anytime_routing,217,35,26,1087892,6230.0,912892,4469.540144
2021-04-26,agent_with_anytime_routing,218,37,30,1136146,6790.0,951146,4481.506504
2021-04-22,agent_with_anytime_routing,213,36,27,1006411,6210.0,826411,4701.828507
2021-03-21,agent_with_anytime_routing,16,5,5,126313,860.0,101313,9.996033
2021-03-14,agent_with_anytime_routing,25,7,6,208661,1270.0,173661,14.050851
2021-03-20,agent_with_anytime_routing,48,10,10,356935,1990.0,306935,40.858403
2021-03-28,agent_with_anytime_routing,19,5,4,124277,890.0,99277,11.199912
2021-03-13,agent_with_anytime_routing,54,10,8,348148,1960.0,298148,57.79187
2021-03-27,agent_with_anytime_routing,40,7,5,230891,1270.0,195891,32.639548
2021-03-25,agent_with_anytime_routing,149,26,23,663587,4310.0,533587,947.08418
2021-03-18,agent_with_anytime_routing,174,30,21,799958,5250.0,649958,1464.213564
2021-03-16,agent_with_anytime_routing,168,31,26,884180,5470.0,729180,1513.091557
2021-03-30,agent_with_anytime_routing,184,34,23,909348,5860.0,739348,1927.017467
2021-03-23,agent_with_anytime_routing,197,35,26,1044646,6260.0,869646,2456.734136
2021-03-12,agent_with_anytime_routing,197,32,21,978234,5720.0,818234,2612.665935
2021-03-19,agent_with_anytime_routing,209,37,27,1119675,6550.0,934675,2768.148955
2021-03-15,agent_with_anytime_routing,210,37,27,1081734,6580.0,896734,2897.752276
2021-03-24,agent_with_anytime_routing,210,36,26,1093641,6480.0,913641,2912.559207
2021-03-31,agent_with_anytime_routing,209,34,26,1014229,6010.0,844229,3080.891912
2021-03-29,agent_with_anytime_routing,221,38,29,1122395,6620.0,932395,3625.415465
2021-03-17,agent_with_anytime_routing,233,41,30,1225589,7310.0,1020589,3675.599883
2021-03-26,agent_with_anytime_routing,225,43,31,1145713,7450.0,930713,3837.161767
2021-03-22,agent_with_anytime_routing,233,39,33,1144735,6870.0,949735,4212.881922
2021-06-30,agent_with_anytime_routing,200,34,30,1046457,6040.0,876457,2271.464586
2021-06-13,agent_with_anytime_routing,19,5,4,121650,800.0,96650,11.076215
2021-06-19,agent_with_anytime_routing,37,6,6,219138,1200.0,189138,29.159473
2021-06-12,agent_with_anytime_routing,48,8,7,263323,1460.0,223323,52.217469
2021-06-27,agent_with_anytime_routing,20,6,5,133649,1020.0,103649,11.564084
2021-06-20,agent_with_anytime_routing,25,5,5,129715,860.0,104715,14.55679
2021-06-26,agent_with_anytime_routing,49,8,7,264813,1400.0,224813,61.833459
2021-06-29,agent_with_anytime_routing,165,27,22,795354,4770.0,660354,1421.500121
2021-06-22,agent_with_anytime_routing,165,28,24,866268,5080.0,726268,1423.333174
2021-06-17,agent_with_anytime_routing,172,28,23,844469,5080.0,704469,1652.527929
2021-06-15,agent_with_anytime_routing,176,29,26,844539,5120.0,699539,1704.835619
2021-06-10,agent_with_anytime_routing,174,30,24,926042,5280.0,776042,1755.655423
2021-06-25,agent_with_anytime_routing,176,29,22,874921,5300.0,729921,1833.689879
2021-06-24,agent_with_anytime_routing,176,32,23,892196,5630.0,732196,1863.485389
2021-06-18,agent_with_anytime_routing,189,31,23,929864,5620.0,774864,2162.759702
2021-06-16,agent_with_anytime_routing,206,36,27,1071198,6390.0,891198,2476.776659
2021-06-21,agent_with_anytime_routing,200,32,26,951287,5720.0,791287,2541.660348
2021-06-11,agent_with_anytime_routing,205,35,28,1065680,6260.0,890680,2668.558563
2021-06-23,agent_with_anytime_routing,202,34,24,973441,5890.0,803441,2694.627777
2021-06-14,agent_with_anytime_routing,207,33,26,996944,5910.0,831944,2827.359738
2021-06-28,agent_with_anytime_routing,201,33,27,994330,5970.0,829330,2833.517347
2021-06-06,agent_with_anytime_routing,23,5,5,148064,920.0,123064,13.432518
2021-06-05,agent_with_anytime_routing,40,6,6,218468,1170.0,188468,35.416132
2021-05-31,agent_with_anytime_routing,92,14,12,462958,2660.0,392958,253.560551
2021-06-01,agent_with_anytime_routing,155,28,20,754468,4780.0,614468,1235.447947
2021-06-03,agent_with_anytime_routing,156,26,18,715243,4490.0,585243,1380.186795
2021-06-08,agent_with_anytime_routing,164,28,22,818086,5050.0,678086,1688.79257
2021-06-04,agent_with_anytime_routing,181,29,24,903359,5240.0,758359,1913.707868
2021-06-02,agent_with_anytime_routing,179,27,21,864109,5040.0,729109,1956.654497
2021-06-09,agent_with_anytime_routing,195,34,27,985358,6280.0,815358,2121.971018
2021-06-07,agent_with_anytime_routing,211,35,29,1034759,6110.0,859759,3250.848396
2021-05-16,agent_with_anytime_routing,14,4,3,113288,700.0,93288,13.367165
2021-05-15,agent_with_anytime_routing,47,9,9,349528,1890.0,304528,60.934292
2021-05-18,agent_with_anytime_routing,168,28,21,807161,4840.0,667161,1939.949912
2021-05-11,agent_with_anytime_routing,167,27,23,794938,4950.0,659938,2147.731626
2021-05-13,agent_with_anytime_routing,191,31,30,971479,5620.0,816479,2951.800655
2021-05-14,agent_with_anytime_routing,193,31,26,977828,5650.0,822828,3215.820305
2021-05-20,agent_with_anytime_routing,197,32,29,1028675,5900.0,868675,3453.863097
2021-05-19,agent_with_anytime_routing,217,34,26,1059993,6220.0,889993,4325.087944
2021-05-12,agent_with_anytime_routing,218,36,27,1130045,6540.0,950045,4404.330239
2021-05-17,agent_with_anytime_routing,221,35,29,1116000,6290.0,941000,4714.701309
2021-01-17,agent_with_anytime_routing,12,4,4,110270,670.0,90270,10.58919
2021-01-24,agent_with_anytime_routing,11,3,2,69682,480.0,54682,10.657403
2021-01-31,agent_with_anytime_routing,17,4,4,129751,790.0,109751,12.434575
2021-01-23,agent_with_anytime_routing,27,5,4,163444,890.0,138444,17.746769
2021-01-16,agent_with_anytime_routing,36,8,6,246243,1430.0,206243,25.744472
2021-02-07,agent_with_anytime_routing,28,8,8,223808,1400.0,183808,16.96519
2021-02-14,agent_with_anytime_routing,22,5,5,147649,920.0,122649,15.167459
2021-02-28,agent_with_anytime_routing,14,4,4,106087,640.0,86087,11.400877
2021-01-30,agent_with_anytime_routing,36,7,7,257002,1420.0,222002,27.21396
2021-02-21,agent_with_anytime_routing,20,6,5,128323,990.0,98323,13.232143
2021-02-06,agent_with_anytime_routing,35,8,6,231708,1400.0,191708,26.11557
2021-02-27,agent_with_anytime_routing,29,6,5,211408,1140.0,181408,18.292274
2021-02-13,agent_with_anytime_routing,41,9,7,282892,1650.0,237892,31.499119
2021-02-20,agent_with_anytime_routing,36,8,7,254608,1370.0,214608,26.994057
2021-01-12,agent_with_anytime_routing,118,21,16,643302,3780.0,538302,471.175442
2021-02-16,agent_with_anytime_routing,125,21,20,689456,4020.0,584456,588.953306
2021-01-26,agent_with_anytime_routing,127,22,20,705231,4000.0,595231,676.381902
2021-01-19,agent_with_anytime_routing,151,27,21,739350,4650.0,604350,1063.296995
2021-01-14,agent_with_anytime_routing,154,27,25,856546,4860.0,721546,1112.601518
2021-02-11,agent_with_anytime_routing,159,27,22,808891,4890.0,673891,1153.113581
2021-01-28,agent_with_anytime_routing,159,26,22,824040,4760.0,694040,1176.01659
2021-02-09,agent_with_anytime_routing,163,28,22,782990,4840.0,642990,1221.805117
2021-02-23,agent_with_anytime_routing,163,32,27,917385,5630.0,757385,1238.370709
2021-02-25,agent_with_anytime_routing,167,33,23,882892,5790.0,717892,1241.135121
2021-02-02,agent_with_anytime_routing,153,26,21,771546,4580.0,641546,1268.816435
2021-02-04,agent_with_anytime_routing,159,27,22,783094,4920.0,648094,1297.096847
2021-01-22,agent_with_anytime_routing,160,27,19,790700,4800.0,655700,1327.026262
2021-01-21,agent_with_anytime_routing,165,29,24,888749,5360.0,743749,1450.81664
2021-03-01,agent_with_anytime_routing,170,29,22,887650,5300.0,742650,1514.293911
2021-02-18,agent_with_anytime_routing,168,29,24,799953,5240.0,654953,1519.943158
2021-01-15,agent_with_anytime_routing,165,27,21,808652,4800.0,673652,1551.927412
2021-01-18,agent_with_anytime_routing,159,26,19,800612,4610.0,670612,1600.001133
2021-01-25,agent_with_anytime_routing,175,30,25,901586,5220.0,751586,1677.419861
2021-01-20,agent_with_anytime_routing,179,30,23,920357,5310.0,770357,1698.929706
2021-02-22,agent_with_anytime_routing,181,32,24,950322,5840.0,790322,1781.335328
2021-01-11,agent_with_anytime_routing,180,29,24,918779,5270.0,773779,1806.709661
2021-02-15,agent_with_anytime_routing,182,31,25,939708,5710.0,784708,1839.295528
2021-02-19,agent_with_anytime_routing,182,33,26,1014728,6090.0,849728,1847.437657
2021-01-27,agent_with_anytime_routing,182,32,27,933181,5690.0,773181,1885.281288
2021-02-10,agent_with_anytime_routing,185,31,23,902863,5410.0,747863,1928.055962
2021-02-01,agent_with_anytime_routing,175,29,22,880185,5270.0,735185,1981.255026
2021-02-03,agent_with_anytime_routing,188,33,25,952044,5820.0,787044,1981.616824
2021-02-17,agent_with_anytime_routing,186,32,25,942151,5750.0,782151,2066.35441
2021-02-12,agent_with_anytime_routing,192,33,24,992679,5850.0,827679,2179.258814
2021-01-29,agent_with_anytime_routing,180,29,21,857747,5210.0,712747,2263.761265
2021-01-13,agent_with_anytime_routing,186,31,21,864592,5230.0,709592,2300.416434
2021-02-05,agent_with_anytime_routing,200,36,26,932225,6060.0,752225,2322.557534
2021-02-08,agent_with_anytime_routing,199,34,28,1011106,6130.0,841106,2465.900626
2021-02-26,agent_with_anytime_routing,205,36,26,1056894,6330.0,876894,2537.679699
2021-02-24,agent_with_anytime_routing,197,33,24,1019654,5700.0,854654,2549.083893
2021-03-07,agent_with_anytime_routing,23,5,5,148358,860.0,123358,13.860539
2021-03-06,agent_with_anytime_routing,38,7,6,222070,1270.0,187070,28.967372
2021-03-02,agent_with_anytime_routing,159,26,21,787996,4700.0,657996,1179.751933
2021-03-11,agent_with_anytime_routing,169,30,25,848779,5190.0,698779,1561.254761
2021-03-04,agent_with_anytime_routing,178,30,23,857754,5400.0,707754,1673.243317
2021-03-03,agent_with_anytime_routing,175,29,24,913867,5150.0,768867,1731.297418
2021-03-09,agent_with_anytime_routing,173,29,22,848004,5120.0,703004,1748.329744
2021-03-08,agent_with_anytime_routing,203,35,28,1125209,6560.0,950209,2454.01161
2021-03-05,agent_with_anytime_routing,204,37,29,1111471,6670.0,926471,2460.93779
2021-03-10,agent_with_anytime_routing,202,33,25,1032593,6090.0,867593,2919.94694
2021-05-02,agent_with_anytime_routing,15,4,3,105303,700.0,85303,11.253026
2021-05-09,agent_with_anytime_routing,24,5,3,121511,860.0,96511,16.520931
2021-05-08,agent_with_anytime_routing,44,8,7,301133,1670.0,261133,55.589729
2021-05-01,agent_with_anytime_routing,47,8,7,300847,1610.0,260847,55.791364
2021-05-04,agent_with_anytime_routing,171,29,23,790232,5060.0,645232,2041.949027
2021-05-06,agent_with_anytime_routing,176,31,22,903959,5620.0,748959,2135.299855
2021-05-07,agent_with_anytime_routing,194,31,22,948862,5440.0,793862,3523.065056
2021-05-05,agent_with_anytime_routing,213,37,25,1080036,6580.0,895036,3854.563499
2021-05-03,agent_with_anytime_routing,218,35,27,1060355,6230.0,885355,4654.731849
2021-05-10,agent_with_anytime_routing,218,34,25,1024931,6130.0,854931,4744.049518
2021-05-30,agent_with_anytime_routing,11,3,3,104092,600.0,89092,9.135317
2021-05-23,agent_with_anytime_routing,15,4,4,120044,700.0,100044,10.16888
2021-05-29,agent_with_anytime_routing,40,7,5,231418,1300.0,196418,31.109909
2021-05-22,agent_with_anytime_routing,43,9,8,284256,1650.0,239256,35.743349
2021-05-27,agent_with_anytime_routing,141,25,21,781049,4600.0,656049,795.609238
2021-05-25,agent_with_anytime_routing,167,27,22,880594,5010.0,745594,1374.690581
2021-05-21,agent_with_anytime_routing,188,31,26,992512,5560.0,837512,2149.56952
2021-05-26,agent_with_anytime_routing,196,33,26,960132,5790.0,795132,2470.751156
2021-05-28,agent_with_anytime_routing,202,33,27,1033225,5940.0,868225,2628.144891
2021-05-24,agent_with_anytime_routing,215,37,29,1113558,6670.0,928558,3209.684164
2021-01-03,agent_with_anytime_routing,7,3,2,47382,480.0,32382,8.456226
2021-01-10,agent_with_anytime_routing,9,3,3,77691,510.0,62691,8.911409
2021-01-02,agent_with_anytime_routing,28,5,5,192211,1070.0,167211,19.357487
2021-01-09,agent_with_anytime_routing,27,5,4,169017,950.0,144017,20.51476
2021-01-01,agent_with_anytime_routing,79,14,12,452133,2510.0,382133,198.177851
2021-01-07,agent_with_anytime_routing,139,23,20,763181,4250.0,648181,1228.865156
2021-01-05,agent_with_anytime_routing,155,31,24,764928,5200.0,609928,1345.841105
2021-01-08,agent_with_anytime_routing,156,25,19,794807,4660.0,669807,1707.646026
2021-01-04,agent_with_anytime_routing,174,31,22,836094,5590.0,681094,2156.569581
2021-01-06,agent_with_anytime_routing,193,35,22,1004176,6200.0,829176,2538.155169


==> data/rq2_support_add/routing/summary_240.csv <==
date,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time
2021-04-25,agent_with_anytime_routing,17,5,5,147134,860.0,122134,13.810146
2021-05-02,agent_with_anytime_routing,15,4,4,113714,640.0,93714,9.935058
2021-05-09,agent_with_anytime_routing,24,5,5,145717,890.0,120717,14.52097
2021-05-16,agent_with_anytime_routing,14,4,3,115579,730.0,95579,11.327367
2021-05-08,agent_with_anytime_routing,44,7,5,251605,1420.0,216605,42.357851
2021-05-01,agent_with_anytime_routing,47,8,7,287149,1550.0,247149,48.112482
2021-05-15,agent_with_anytime_routing,47,9,8,323895,1710.0,278895,44.994639
2021-04-24,agent_with_anytime_routing,51,9,7,326111,1710.0,281111,79.009682
2021-05-04,agent_with_anytime_routing,171,29,22,841169,5180.0,696169,1413.060782
2021-05-18,agent_with_anytime_routing,168,28,22,794885,4840.0,654885,1512.355417
2021-05-11,agent_with_anytime_routing,167,27,23,850764,5010.0,715764,1549.027685
2021-05-06,agent_with_anytime_routing,176,31,26,973861,5650.0,818861,1741.262616
2021-04-27,agent_with_anytime_routing,167,30,23,867816,5130.0,717816,1857.168768
2021-05-13,agent_with_anytime_routing,191,31,28,930066,5650.0,775066,2429.350875
2021-05-20,agent_with_anytime_routing,197,32,27,902171,5360.0,742171,2486.772844
2021-05-14,agent_with_anytime_routing,193,31,25,962616,5530.0,807616,2749.234454
2021-04-29,agent_with_anytime_routing,190,31,25,931949,5560.0,776949,2931.591395
2021-05-07,agent_with_anytime_routing,194,31,25,924720,5320.0,769720,2956.082395
2021-05-05,agent_with_anytime_routing,213,37,27,1048322,6370.0,863322,3234.743669
2021-04-23,agent_with_anytime_routing,204,35,27,1053815,6320.0,878815,3523.476702
2021-05-19,agent_with_anytime_routing,217,34,25,990580,6040.0,820580,3601.279597
2021-05-12,agent_with_anytime_routing,218,36,29,1097431,6450.0,917431,3672.660004
2021-05-03,agent_with_anytime_routing,218,35,30,1162377,6650.0,987377,3721.281082
2021-05-17,agent_with_anytime_routing,221,35,28,1092821,6320.0,917821,3769.62581
2021-05-10,agent_with_anytime_routing,218,35,28,1131057,6440.0,956057,3836.917445
2021-04-21,agent_with_anytime_routing,216,38,30,1163631,6800.0,973631,4195.445977
2021-04-28,agent_with_anytime_routing,208,36,28,1179031,6630.0,999031,4233.664543
2021-04-26,agent_with_anytime_routing,218,37,28,1075459,6580.0,890459,4315.446582
2021-04-30,agent_with_anytime_routing,217,35,24,982688,5900.0,807688,4607.992169
2021-04-22,agent_with_anytime_routing,213,37,26,953779,6250.0,768779,4902.769426
2021-03-28,agent_with_anytime_routing,19,5,4,149926,920.0,124926,11.463072
2021-03-27,agent_with_anytime_routing,40,7,7,264453,1420.0,229453,32.117718
2021-04-03,agent_with_anytime_routing,43,9,8,287929,1650.0,242929,34.541104
2021-04-10,agent_with_anytime_routing,51,10,9,322493,1900.0,272493,50.672954
2021-03-25,agent_with_anytime_routing,149,26,24,665059,4340.0,535059,970.742599
2021-04-06,agent_with_anytime_routing,170,30,24,851527,5280.0,701527,1594.787563
2021-04-01,agent_with_anytime_routing,181,32,27,938576,5780.0,778576,1702.547962
2021-03-30,agent_with_anytime_routing,184,34,25,893974,5920.0,723974,1853.495227
2021-04-08,agent_with_anytime_routing,181,29,24,881500,5210.0,736500,2199.119368
2021-03-23,agent_with_anytime_routing,197,35,30,1068123,6320.0,893123,2456.116631
2021-04-02,agent_with_anytime_routing,200,37,24,1010206,6370.0,825206,2622.519812
2021-04-09,agent_with_anytime_routing,205,35,27,1040568,6170.0,865568,2816.244945
2021-04-07,agent_with_anytime_routing,212,36,28,1072169,6480.0,892169,2903.746642
2021-03-24,agent_with_anytime_routing,210,36,30,1191820,6630.0,1011820,3118.955952
2021-03-31,agent_with_anytime_routing,209,34,25,1062390,6190.0,892390,3341.032786
2021-04-05,agent_with_anytime_routing,204,35,27,1101263,6260.0,926263,3419.93148
2021-03-26,agent_with_anytime_routing,225,43,27,1185023,7630.0,970023,3490.285388
2021-03-29,agent_with_anytime_routing,221,38,31,1191081,6590.0,1001081,3590.132457
2021-03-22,agent_with_anytime_routing,233,39,30,1149463,7020.0,954463,3882.15285
2021-01-24,agent_with_anytime_routing,11,3,2,72875,480.0,57875,9.067909
2021-01-23,agent_with_anytime_routing,27,4,4,152398,820.0,132398,18.17917
2021-01-30,agent_with_anytime_routing,36,7,6,229505,1270.0,194505,25.364337
2021-01-26,agent_with_anytime_routing,127,21,18,685892,3900.0,580892,601.043675
2021-01-28,agent_with_anytime_routing,159,26,23,764591,4520.0,634591,1296.806509
2021-01-22,agent_with_anytime_routing,160,27,19,823553,4800.0,688553,1351.530403
2021-01-21,agent_with_anytime_routing,165,29,23,823326,5240.0,678326,1419.74991
2021-01-25,agent_with_anytime_routing,175,30,21,865422,5190.0,715422,1572.874245
2021-01-29,agent_with_anytime_routing,180,29,24,941373,5360.0,796373,2068.411873
2021-01-27,agent_with_anytime_routing,182,32,23,936212,5690.0,776212,2229.183441
2021-01-17,agent_with_anytime_routing,12,4,4,108734,670.0,88734,10.5207
2021-01-16,agent_with_anytime_routing,36,7,6,231943,1330.0,196943,25.121938
2021-01-12,agent_with_anytime_routing,118,21,16,622394,3750.0,517394,592.168974
2021-01-19,agent_with_anytime_routing,151,27,21,817064,4980.0,682064,1024.380448
2021-01-14,agent_with_anytime_routing,154,27,23,822113,4920.0,687113,1075.896452
2021-01-15,agent_with_anytime_routing,165,27,23,812111,4890.0,677111,1298.214028
2021-01-18,agent_with_anytime_routing,159,26,21,795727,4580.0,665727,1489.975644
2021-01-20,agent_with_anytime_routing,179,30,21,908905,5370.0,758905,1772.823125
2021-01-11,agent_with_anytime_routing,180,29,26,888268,5210.0,743268,2026.573526
2021-01-13,agent_with_anytime_routing,186,31,24,943186,5740.0,788186,2348.595363
2021-04-18,agent_with_anytime_routing,16,5,4,113991,890.0,88991,11.143704
2021-04-11,agent_with_anytime_routing,17,5,4,104931,860.0,79931,11.458247
2021-04-17,agent_with_anytime_routing,41,8,8,264696,1610.0,224696,44.318046
2021-04-20,agent_with_anytime_routing,170,30,24,900927,5520.0,750927,1847.415816
2021-04-13,agent_with_anytime_routing,188,34,24,893604,5890.0,723604,2547.375836
2021-04-15,agent_with_anytime_routing,188,33,25,907679,5670.0,742679,3025.383261
2021-04-19,agent_with_anytime_routing,196,34,26,971036,5980.0,801036,3134.265435
2021-04-16,agent_with_anytime_routing,218,37,30,1069769,6340.0,884769,4455.325342
2021-04-14,agent_with_anytime_routing,235,42,30,1261788,7500.0,1051788,4803.817623
2021-04-12,agent_with_anytime_routing,213,36,29,1104982,6450.0,924982,4833.415355
2021-05-30,agent_with_anytime_routing,11,3,3,90663,540.0,75663,9.957082
2021-05-23,agent_with_anytime_routing,15,4,4,117651,640.0,97651,11.071489
2021-06-06,agent_with_anytime_routing,23,5,5,165647,980.0,140647,18.069323
2021-05-29,agent_with_anytime_routing,40,7,6,260421,1450.0,225421,40.104199
2021-05-22,agent_with_anytime_routing,43,8,6,282249,1580.0,242249,43.788417
2021-06-05,agent_with_anytime_routing,40,6,6,228355,1230.0,198355,44.378259
2021-05-31,agent_with_anytime_routing,92,14,13,468288,2570.0,398288,408.625864
2021-05-27,agent_with_anytime_routing,141,25,21,819010,4600.0,694010,1023.125294
2021-06-01,agent_with_anytime_routing,155,28,23,801652,4930.0,661652,1453.146995
2021-06-03,agent_with_anytime_routing,156,26,24,815404,4550.0,685404,1757.603746
2021-05-25,agent_with_anytime_routing,167,27,21,849610,4860.0,714610,1905.800677
2021-06-08,agent_with_anytime_routing,164,28,23,857721,4960.0,717721,1971.039676
2021-05-21,agent_with_anytime_routing,188,31,28,1017251,5770.0,862251,2653.476284
2021-06-04,agent_with_anytime_routing,181,29,22,901447,5210.0,756447,2726.86704
2021-05-26,agent_with_anytime_routing,196,33,22,930591,5790.0,765591,3082.87101
2021-06-09,agent_with_anytime_routing,195,34,24,1006896,6100.0,836896,3106.122325
2021-06-02,agent_with_anytime_routing,179,27,22,856103,4800.0,721103,3169.709413
2021-05-28,agent_with_anytime_routing,202,33,24,1001205,5820.0,836205,3235.271475
2021-05-24,agent_with_anytime_routing,215,37,28,1130084,6790.0,945084,3821.201848
2021-06-07,agent_with_anytime_routing,211,35,26,1021010,6410.0,846010,3995.211451
2021-06-27,agent_with_anytime_routing,20,6,4,137127,1080.0,107127,13.404384
2021-06-20,agent_with_anytime_routing,25,5,5,168013,920.0,143013,16.817521
2021-06-26,agent_with_anytime_routing,49,8,7,302899,1610.0,262899,67.13982
2021-06-29,agent_with_anytime_routing,165,27,21,806009,4800.0,671009,1804.901283
2021-06-22,agent_with_anytime_routing,165,28,21,809879,4870.0,669879,1859.007773
2021-06-24,agent_with_anytime_routing,176,32,22,911620,5690.0,751620,2202.453065
2021-06-25,agent_with_anytime_routing,176,29,23,866353,5030.0,721353,2273.024336
2021-06-30,agent_with_anytime_routing,200,34,27,944002,5980.0,774002,2976.865683
2021-06-23,agent_with_anytime_routing,202,34,26,1037356,6010.0,867356,3200.449916
2021-06-28,agent_with_anytime_routing,201,33,25,940026,5970.0,775026,3303.60038
2021-06-21,agent_with_anytime_routing,200,32,27,1056686,6020.0,896686,3890.528628
2021-06-13,agent_with_anytime_routing,19,5,5,135620,860.0,110620,11.53535
2021-06-19,agent_with_anytime_routing,37,7,7,256633,1420.0,221633,29.889808
2021-06-12,agent_with_anytime_routing,48,8,7,273560,1550.0,233560,53.772545
2021-06-10,agent_with_anytime_routing,174,30,24,870581,5250.0,720581,1642.005984
2021-06-17,agent_with_anytime_routing,172,28,22,828286,4930.0,688286,1658.428841
2021-06-15,agent_with_anytime_routing,176,29,25,878478,5120.0,733478,1873.787927
2021-06-18,agent_with_anytime_routing,189,31,22,886017,5500.0,731017,2258.367269
2021-06-16,agent_with_anytime_routing,206,36,25,976481,6150.0,796481,2665.479942
2021-06-11,agent_with_anytime_routing,205,35,31,1096100,6320.0,921100,2701.915997
2021-06-14,agent_with_anytime_routing,207,33,26,954365,5850.0,789365,3315.346839
2021-01-31,agent_with_anytime_routing,17,4,4,130983,760.0,110983,12.116192
2021-02-07,agent_with_anytime_routing,28,8,6,219506,1340.0,179506,18.407771
2021-02-06,agent_with_anytime_routing,35,8,7,289482,1550.0,249482,29.771619
2021-02-02,agent_with_anytime_routing,153,26,22,768549,4550.0,638549,1348.60506
2021-02-09,agent_with_anytime_routing,163,28,22,789361,4810.0,649361,1564.421736
2021-02-04,agent_with_anytime_routing,159,27,22,805484,4890.0,670484,1668.48298
2021-02-01,agent_with_anytime_routing,175,29,23,918942,5330.0,773942,2085.764027
2021-02-03,agent_with_anytime_routing,188,33,24,933932,5640.0,768932,2330.727591
2021-02-08,agent_with_anytime_routing,199,34,26,1005553,5950.0,835553,2763.497404
2021-02-05,agent_with_anytime_routing,200,36,27,1047210,6450.0,867210,2936.881777
2021-03-07,agent_with_anytime_routing,23,6,5,144922,990.0,114922,15.743454
2021-03-21,agent_with_anytime_routing,16,5,4,96830,860.0,71830,11.441143
2021-03-14,agent_with_anytime_routing,25,7,6,190722,1240.0,155722,16.722434
2021-03-06,agent_with_anytime_routing,38,7,6,217668,1300.0,182668,34.768772
2021-03-20,agent_with_anytime_routing,48,10,9,321077,1840.0,271077,54.532513
2021-03-13,agent_with_anytime_routing,54,10,8,331946,1810.0,281946,76.34146
2021-03-02,agent_with_anytime_routing,159,26,22,728477,4640.0,598477,1583.598521
2021-03-16,agent_with_anytime_routing,168,31,27,899948,5530.0,744948,1776.227875
2021-03-18,agent_with_anytime_routing,174,30,25,912009,5400.0,762009,1870.122601
2021-03-11,agent_with_anytime_routing,169,30,23,932910,5490.0,782910,1885.163502
2021-03-09,agent_with_anytime_routing,173,29,21,834730,5090.0,689730,2355.522188
2021-03-03,agent_with_anytime_routing,175,29,22,838114,5180.0,693114,2441.66812
2021-03-04,agent_with_anytime_routing,178,30,27,860381,5220.0,710381,2534.614468
2021-03-08,agent_with_anytime_routing,203,35,26,1068627,6380.0,893627,3085.966063
2021-03-12,agent_with_anytime_routing,197,32,26,966812,5810.0,806812,3234.761678
2021-03-10,agent_with_anytime_routing,202,33,26,1044393,5970.0,879393,3485.413076
2021-03-15,agent_with_anytime_routing,210,37,25,975040,6220.0,790040,3511.082103
2021-03-19,agent_with_anytime_routing,209,37,28,1183696,6820.0,998696,3695.279707
2021-03-05,agent_with_anytime_routing,204,37,23,1003243,6430.0,818243,3711.703268
2021-03-17,agent_with_anytime_routing,233,41,30,1204212,7250.0,999212,4423.832544
2021-02-28,agent_with_anytime_routing,14,4,4,115257,640.0,95257,9.528303
2021-02-21,agent_with_anytime_routing,20,6,5,157638,1020.0,127638,11.295604
2021-02-27,agent_with_anytime_routing,29,6,5,207389,1170.0,177389,16.488263
2021-02-20,agent_with_anytime_routing,36,8,6,253755,1370.0,213755,23.099317
2021-02-23,agent_with_anytime_routing,163,32,26,889433,5600.0,729433,1236.840256
2021-02-25,agent_with_anytime_routing,167,33,24,877469,5550.0,712469,1307.275722
2021-03-01,agent_with_anytime_routing,170,29,23,899593,5300.0,754593,1593.326613
2021-02-22,agent_with_anytime_routing,181,32,24,884010,5660.0,724010,1830.755859
2021-02-26,agent_with_anytime_routing,205,36,25,1033552,6450.0,853552,2398.829236
2021-02-24,agent_with_anytime_routing,197,33,26,1056001,6030.0,891001,2670.333422
2021-02-14,agent_with_anytime_routing,22,5,5,146404,890.0,121404,14.893422
2021-02-13,agent_with_anytime_routing,41,9,7,298345,1650.0,253345,38.92402
2021-02-16,agent_with_anytime_routing,125,21,17,619899,3810.0,514899,857.843282
2021-02-11,agent_with_anytime_routing,159,27,21,817630,5100.0,682630,1823.876444
2021-02-18,agent_with_anytime_routing,168,29,25,840545,5060.0,695545,2015.163773
2021-02-19,agent_with_anytime_routing,182,33,21,887753,5670.0,722753,2226.587766
2021-02-15,agent_with_anytime_routing,182,31,24,893577,5500.0,738577,2368.641242
2021-02-10,agent_with_anytime_routing,185,31,25,907457,5620.0,752457,2507.401747
2021-02-17,agent_with_anytime_routing,186,32,27,996735,5900.0,836735,2773.2323
2021-02-12,agent_with_anytime_routing,192,33,24,1019245,6000.0,854245,2810.928263
2021-01-03,agent_with_anytime_routing,7,3,2,61307,480.0,46307,8.594286
2021-01-10,agent_with_anytime_routing,9,3,3,77752,510.0,62752,9.002549
2021-01-02,agent_with_anytime_routing,28,5,5,188938,1040.0,163938,19.359014
2021-01-09,agent_with_anytime_routing,27,5,4,180100,950.0,155100,20.11629
2021-01-01,agent_with_anytime_routing,79,14,11,437621,2510.0,367621,189.717419
2021-01-07,agent_with_anytime_routing,139,24,20,792459,4560.0,672459,1130.879519
2021-01-05,agent_with_anytime_routing,155,31,24,814545,5320.0,659545,1358.823904
2021-01-08,agent_with_anytime_routing,156,25,18,796108,4570.0,671108,1686.929555
2021-01-04,agent_with_anytime_routing,174,31,22,867836,5410.0,712836,2136.293769
2021-01-06,agent_with_anytime_routing,193,35,27,1080933,6410.0,905933,2758.752466


==> data/rq2_support_add/vroom/summary_120.csv <==
date,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time
2021-01-24,agent_with_anytime_vroom,11,2,2,45529,320.0,35529,209.711938
2021-01-17,agent_with_anytime_vroom,12,3,3,84858,540.0,69858,234.222106
2021-05-30,agent_with_anytime_vroom,11,4,4,122988,670.0,102988,207.809332
2021-02-28,agent_with_anytime_vroom,14,2,2,58936,320.0,48936,261.676129
2021-05-16,agent_with_anytime_vroom,14,3,3,101791,570.0,86791,258.910172
2021-05-02,agent_with_anytime_vroom,15,3,2,74967,480.0,59967,265.423469
2021-01-31,agent_with_anytime_vroom,17,3,3,103015,570.0,88015,333.41119
2021-04-18,agent_with_anytime_vroom,16,4,4,101495,640.0,81495,305.350929
2021-03-21,agent_with_anytime_vroom,16,3,3,101334,510.0,86334,326.706967
2021-05-23,agent_with_anytime_vroom,15,3,3,82511,480.0,67511,297.604777
2021-04-25,agent_with_anytime_vroom,17,4,4,120874,700.0,100874,312.362528
2021-04-11,agent_with_anytime_vroom,17,3,3,89211,510.0,74211,332.314342
2021-03-28,agent_with_anytime_vroom,19,5,4,101278,800.0,76278,359.987749
2021-02-21,agent_with_anytime_vroom,20,4,4,100750,640.0,80750,389.688428
2021-06-13,agent_with_anytime_vroom,19,4,3,113317,670.0,93317,380.801338
2021-02-14,agent_with_anytime_vroom,22,4,4,133131,700.0,113131,455.622836
2021-06-27,agent_with_anytime_vroom,20,5,5,153987,920.0,128987,400.025662
2021-03-07,agent_with_anytime_vroom,23,5,5,165665,890.0,140665,457.055337
2021-05-09,agent_with_anytime_vroom,24,4,4,126330,730.0,106330,475.877843
2021-06-06,agent_with_anytime_vroom,23,3,3,104026,540.0,89026,478.652683
2021-01-23,agent_with_anytime_vroom,27,5,5,172299,950.0,147299,550.571551
2021-03-14,agent_with_anytime_vroom,25,4,4,120598,700.0,100598,542.647779
2021-06-20,agent_with_anytime_vroom,25,5,4,122206,800.0,97206,501.498921
2021-02-07,agent_with_anytime_vroom,28,4,4,126510,700.0,106510,584.956439
2021-02-27,agent_with_anytime_vroom,29,6,4,157164,990.0,127164,581.670472
2021-02-06,agent_with_anytime_vroom,35,6,6,214152,1170.0,184152,729.063223
2021-02-20,agent_with_anytime_vroom,36,7,6,219251,1270.0,184251,721.821108
2021-01-16,agent_with_anytime_vroom,36,5,4,150648,920.0,125648,769.881256
2021-01-30,agent_with_anytime_vroom,36,5,4,169389,980.0,144389,774.160346
2021-03-06,agent_with_anytime_vroom,38,6,6,197538,1110.0,167538,815.272499
2021-05-29,agent_with_anytime_vroom,40,9,7,249781,1590.0,204781,809.157341
2021-04-17,agent_with_anytime_vroom,41,8,7,267003,1430.0,227003,844.326451
2021-06-19,agent_with_anytime_vroom,37,6,5,188943,1050.0,158943,815.352255
2021-03-27,agent_with_anytime_vroom,40,5,4,169483,950.0,144483,866.294504
2021-02-13,agent_with_anytime_vroom,41,9,6,260830,1560.0,215830,890.126068
2021-05-22,agent_with_anytime_vroom,43,7,5,221322,1270.0,186322,901.841733
2021-04-03,agent_with_anytime_vroom,43,7,5,215866,1210.0,180866,956.795114
2021-05-08,agent_with_anytime_vroom,44,9,8,268935,1560.0,223935,954.104112
2021-06-05,agent_with_anytime_vroom,40,7,5,215939,1270.0,180939,947.067021
2021-05-01,agent_with_anytime_vroom,47,9,6,257421,1560.0,212421,1020.054551
2021-03-20,agent_with_anytime_vroom,48,6,5,207440,1110.0,177440,1054.568598
2021-05-15,agent_with_anytime_vroom,47,7,7,256773,1420.0,221773,1066.566759
2021-06-12,agent_with_anytime_vroom,48,8,7,262191,1460.0,222191,1144.119224
2021-06-26,agent_with_anytime_vroom,49,8,5,247891,1520.0,207891,1159.033486
2021-04-24,agent_with_anytime_vroom,51,9,6,264211,1530.0,219211,1207.33917
2021-04-10,agent_with_anytime_vroom,51,7,7,237111,1330.0,202111,1231.284533
2021-03-13,agent_with_anytime_vroom,54,7,6,231816,1300.0,196816,1250.13399
2021-06-30,agent_with_anytime_vroom,200,16,14,507695,2800.0,427695,2013.555185
2021-05-31,agent_with_anytime_vroom,92,9,8,286522,1560.0,241522,2729.693376
2021-01-12,agent_with_anytime_vroom,118,12,9,379180,2130.0,319180,4110.035
2021-01-26,agent_with_anytime_vroom,127,12,11,408850,2160.0,348850,4260.362224
2021-05-27,agent_with_anytime_vroom,141,14,12,471269,2660.0,401269,4454.80248
2021-02-16,agent_with_anytime_vroom,125,15,12,440524,2700.0,365524,4668.588383
2021-03-25,agent_with_anytime_vroom,149,12,12,381964,2070.0,321964,5760.581183
2021-05-25,agent_with_anytime_vroom,167,19,14,543374,3220.0,448374,5756.828649
2021-02-02,agent_with_anytime_vroom,153,13,11,451065,2410.0,386065,5817.560221
2021-02-23,agent_with_anytime_vroom,163,13,12,446745,2440.0,381745,5859.011548
2021-03-16,agent_with_anytime_vroom,168,16,15,475594,2680.0,395594,6017.359892
2021-01-19,agent_with_anytime_vroom,151,14,11,455062,2570.0,385062,6052.118354
2021-01-28,agent_with_anytime_vroom,159,16,12,491058,2890.0,411058,6090.723566
2021-02-25,agent_with_anytime_vroom,167,19,14,526808,3280.0,431808,6111.964779
2021-01-14,agent_with_anytime_vroom,154,14,12,468026,2540.0,398026,6214.761263
2021-03-01,agent_with_anytime_vroom,170,16,12,514809,2830.0,434809,6201.44765
2021-01-22,agent_with_anytime_vroom,160,15,10,475818,2640.0,400818,6265.115963
2021-02-04,agent_with_anytime_vroom,159,15,13,510660,2790.0,435660,6305.589778
2021-06-03,agent_with_anytime_vroom,156,18,13,512920,3120.0,422920,6305.909338
2021-05-04,agent_with_anytime_vroom,171,15,13,474872,2700.0,399872,6415.900719
2021-01-21,agent_with_anytime_vroom,165,19,15,570410,3400.0,475410,6504.70779
2021-02-09,agent_with_anytime_vroom,163,15,12,454452,2730.0,379452,6520.655858
2021-06-01,agent_with_anytime_vroom,155,14,13,454988,2480.0,384988,6481.528757
2021-01-18,agent_with_anytime_vroom,159,17,12,475563,2780.0,390563,6607.218725
2021-06-08,agent_with_anytime_vroom,164,19,14,567875,3310.0,472875,6607.269301
2021-06-22,agent_with_anytime_vroom,165,18,13,523807,3150.0,433807,6608.652555
2021-02-22,agent_with_anytime_vroom,181,19,14,577770,3460.0,482770,6695.596574
2021-04-20,agent_with_anytime_vroom,170,16,14,509232,2890.0,429232,6719.209126
2021-06-29,agent_with_anytime_vroom,165,19,14,544633,3190.0,449633,6707.582726
2021-03-18,agent_with_anytime_vroom,174,18,13,510327,3210.0,420327,6762.853528
2021-02-11,agent_with_anytime_vroom,159,14,12,478283,2660.0,408283,6816.442751
2021-04-06,agent_with_anytime_vroom,170,18,15,565241,3180.0,475241,6831.093906
2021-03-02,agent_with_anytime_vroom,159,18,12,493576,3000.0,403576,6857.417232
2021-01-25,agent_with_anytime_vroom,175,16,14,506057,2800.0,426057,6934.22811
2021-01-15,agent_with_anytime_vroom,165,14,11,462183,2510.0,392183,6968.679712
2021-05-06,agent_with_anytime_vroom,176,20,16,598103,3530.0,498103,6944.030816
2021-01-29,agent_with_anytime_vroom,180,15,13,460363,2640.0,385363,7074.677796
2021-02-24,agent_with_anytime_vroom,197,19,15,578655,3370.0,483655,7128.543484
2021-05-21,agent_with_anytime_vroom,188,16,13,506731,2890.0,426731,7121.519791
2021-01-27,agent_with_anytime_vroom,182,17,14,567822,3170.0,482822,7185.95671
2021-04-27,agent_with_anytime_vroom,167,17,13,549071,3050.0,464071,7233.278872
2021-02-18,agent_with_anytime_vroom,168,14,12,435183,2510.0,365183,7309.768327
2021-02-26,agent_with_anytime_vroom,205,19,15,603339,3430.0,508339,7309.964783
2021-05-26,agent_with_anytime_vroom,196,18,15,610008,3360.0,520008,7290.733347
2021-02-01,agent_with_anytime_vroom,175,15,12,502344,2850.0,427344,7425.85439
2021-06-17,agent_with_anytime_vroom,172,17,13,516192,2990.0,431192,7433.70088
2021-05-28,agent_with_anytime_vroom,202,17,12,530842,2960.0,445842,7470.677221
2021-05-11,agent_with_anytime_vroom,167,15,11,438123,2670.0,363123,7478.291842
2021-05-18,agent_with_anytime_vroom,168,17,14,501663,2840.0,416663,7506.338396
2021-06-25,agent_with_anytime_vroom,176,16,13,532300,2980.0,452300,7534.74719
2021-06-10,agent_with_anytime_vroom,174,21,14,582204,3510.0,477204,7551.426273
2021-03-11,agent_with_anytime_vroom,169,13,12,437721,2470.0,372721,7603.357777
2021-01-20,agent_with_anytime_vroom,179,14,12,491743,2630.0,421743,7693.987283
2021-06-24,agent_with_anytime_vroom,176,19,15,579953,3280.0,484953,7619.311141
2021-01-11,agent_with_anytime_vroom,180,18,12,528205,3150.0,438205,7722.948929
2021-03-12,agent_with_anytime_vroom,197,19,15,567069,3280.0,472069,7695.855707
2021-06-02,agent_with_anytime_vroom,179,17,14,532399,2990.0,447399,7661.026357
2021-01-13,agent_with_anytime_vroom,186,18,13,548778,3180.0,458778,7737.588627
2021-05-07,agent_with_anytime_vroom,194,17,15,551702,3140.0,466702,7685.122429
2021-05-24,agent_with_anytime_vroom,215,19,14,602909,3490.0,507909,7685.182986
2021-04-08,agent_with_anytime_vroom,181,18,14,563619,3330.0,473619,7758.599842
2021-02-03,agent_with_anytime_vroom,188,18,14,556148,3090.0,466148,7864.648457
2021-06-04,agent_with_anytime_vroom,181,18,14,551367,3240.0,461367,7822.700679
2021-06-15,agent_with_anytime_vroom,176,20,17,591586,3530.0,491586,7948.157225
2021-06-09,agent_with_anytime_vroom,195,20,14,590907,3440.0,490907,7954.446246
2021-04-01,agent_with_anytime_vroom,181,17,14,527625,3140.0,442625,8196.611879
2021-02-08,agent_with_anytime_vroom,199,15,14,521424,2790.0,446424,8228.406846
2021-02-05,agent_with_anytime_vroom,200,20,16,625979,3590.0,525979,8233.488941
2021-05-05,agent_with_anytime_vroom,213,20,16,643662,3500.0,543662,8203.48448
2021-03-09,agent_with_anytime_vroom,173,16,14,520678,2920.0,440678,8319.867544
2021-03-19,agent_with_anytime_vroom,209,19,14,577042,3250.0,482042,8331.642484
2021-05-10,agent_with_anytime_vroom,218,19,15,546224,3250.0,451224,8344.845188
2021-06-07,agent_with_anytime_vroom,211,19,16,554792,3220.0,459792,8343.039375
2021-06-18,agent_with_anytime_vroom,189,19,14,573180,3340.0,478180,8353.212696
2021-02-15,agent_with_anytime_vroom,182,19,15,572577,3250.0,477577,8447.680481
2021-02-19,agent_with_anytime_vroom,182,16,13,490221,2770.0,410221,8495.833522
2021-03-15,agent_with_anytime_vroom,210,20,16,583994,3410.0,483994,8480.997846
2021-06-23,agent_with_anytime_vroom,202,20,13,565101,3320.0,465101,8432.077015
2021-05-03,agent_with_anytime_vroom,218,19,15,599780,3370.0,504780,8494.880873
2021-06-21,agent_with_anytime_vroom,200,18,16,575644,3270.0,485644,8480.775138
2021-06-28,agent_with_anytime_vroom,201,18,14,542009,3150.0,452009,8554.415189
2021-02-10,agent_with_anytime_vroom,185,18,16,589111,3300.0,499111,8671.36313
2021-02-17,agent_with_anytime_vroom,186,18,15,549476,3120.0,459476,8693.532545
2021-04-15,agent_with_anytime_vroom,188,16,14,526156,2950.0,446156,8730.337843
2021-02-12,agent_with_anytime_vroom,192,15,11,487071,2730.0,412071,8761.112173
2021-03-04,agent_with_anytime_vroom,178,17,15,550006,3140.0,465006,8777.801124
2021-04-13,agent_with_anytime_vroom,188,20,16,618732,3560.0,518732,8765.024353
2021-03-03,agent_with_anytime_vroom,175,15,13,494569,2820.0,419569,8844.101688
2021-03-17,agent_with_anytime_vroom,233,20,17,613243,3440.0,513243,8876.338605
2021-04-02,agent_with_anytime_vroom,200,18,15,579069,3330.0,489069,8924.700501
2021-06-14,agent_with_anytime_vroom,207,19,14,574881,3340.0,479881,9003.90458
2021-06-11,agent_with_anytime_vroom,205,21,15,582738,3540.0,477738,9010.911483
2021-06-16,agent_with_anytime_vroom,206,19,15,590742,3370.0,495742,9019.022895
2021-04-09,agent_with_anytime_vroom,205,19,14,587222,3340.0,492222,9095.182497
2021-04-19,agent_with_anytime_vroom,196,16,13,528511,2920.0,448511,9143.616341
2021-03-30,agent_with_anytime_vroom,184,18,14,520871,3120.0,430871,9155.955602
2021-04-05,agent_with_anytime_vroom,204,15,13,512515,2850.0,437515,9186.181417
2021-04-07,agent_with_anytime_vroom,212,18,15,565214,3210.0,475214,9338.665454
2021-03-08,agent_with_anytime_vroom,203,17,13,529832,2930.0,444832,9582.772295
2021-05-14,agent_with_anytime_vroom,193,17,13,516555,3050.0,431555,9674.492545
2021-03-10,agent_with_anytime_vroom,202,21,15,622511,3720.0,517511,9746.582886
2021-03-05,agent_with_anytime_vroom,204,18,13,552500,3060.0,462500,9753.194215
2021-04-12,agent_with_anytime_vroom,213,21,15,582709,3480.0,477709,9741.887043
2021-04-29,agent_with_anytime_vroom,190,17,14,540531,3140.0,455531,9752.594563
2021-05-20,agent_with_anytime_vroom,197,19,16,609620,3370.0,514620,9747.356652
2021-04-16,agent_with_anytime_vroom,218,21,15,602366,3600.0,497366,9861.557234
2021-05-13,agent_with_anytime_vroom,191,17,13,531461,2960.0,446461,9972.005837
2021-03-23,agent_with_anytime_vroom,197,19,14,571360,3280.0,476360,10210.139896
2021-04-14,agent_with_anytime_vroom,235,20,16,624295,3530.0,524295,10219.4153
2021-05-12,agent_with_anytime_vroom,218,22,17,675582,3820.0,565582,10721.668927
2021-05-19,agent_with_anytime_vroom,217,21,17,664681,3720.0,559681,10784.888441
2021-03-24,agent_with_anytime_vroom,210,20,16,649879,3500.0,549879,10930.481542
2021-05-17,agent_with_anytime_vroom,221,18,15,610375,3330.0,520375,10934.523835
2021-04-23,agent_with_anytime_vroom,204,17,14,555431,3080.0,470431,11167.039246
2021-03-31,agent_with_anytime_vroom,209,19,16,589869,3250.0,494869,11302.497973
2021-03-29,agent_with_anytime_vroom,221,19,16,609112,3310.0,514112,11339.035523
2021-04-28,agent_with_anytime_vroom,208,22,16,639726,3940.0,529726,11610.414953
2021-03-26,agent_with_anytime_vroom,225,22,16,640813,3820.0,530813,11733.084246
2021-04-30,agent_with_anytime_vroom,217,21,14,611381,3570.0,506381,11727.909202
2021-04-22,agent_with_anytime_vroom,213,20,16,589729,3500.0,489729,11731.560577
2021-03-22,agent_with_anytime_vroom,233,19,15,614383,3340.0,519383,11843.870305
2021-04-21,agent_with_anytime_vroom,216,18,15,584768,3360.0,494768,11874.641062
2021-04-26,agent_with_anytime_vroom,218,22,16,636193,3760.0,526193,11966.952031
2021-01-03,agent_with_anytime_vroom,7,2,2,35103,320.0,25103,131.104773
2021-01-10,agent_with_anytime_vroom,9,4,3,87397,640.0,67397,186.769564
2021-01-09,agent_with_anytime_vroom,27,4,3,124193,640.0,104193,501.039854
2021-01-02,agent_with_anytime_vroom,28,6,4,162520,1080.0,132520,556.595116
2021-01-01,agent_with_anytime_vroom,79,8,8,260319,1460.0,220319,1937.583855
2021-01-07,agent_with_anytime_vroom,139,18,13,508191,3120.0,418191,4009.946514
2021-01-05,agent_with_anytime_vroom,155,17,13,480336,3020.0,395336,4481.467189
2021-01-08,agent_with_anytime_vroom,156,16,13,489937,3010.0,409937,4658.966207
2021-01-04,agent_with_anytime_vroom,174,15,11,480681,2790.0,405681,5334.828116
2021-01-06,agent_with_anytime_vroom,193,17,14,587096,3200.0,502096,5697.786945


==> data/rq2_support_add/vroom/summary_180.csv <==
date,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time
2021-01-24,agent_with_anytime_vroom,11,4,3,88206,640.0,68206,218.099211
2021-05-30,agent_with_anytime_vroom,11,2,2,69310,380.0,59310,171.665561
2021-01-17,agent_with_anytime_vroom,12,2,2,67178,380.0,57178,241.419894
2021-02-28,agent_with_anytime_vroom,14,2,2,49573,320.0,39573,233.784129
2021-05-16,agent_with_anytime_vroom,14,3,3,93084,600.0,78084,222.867256
2021-03-21,agent_with_anytime_vroom,16,3,3,101996,510.0,86996,258.163285
2021-05-02,agent_with_anytime_vroom,15,4,4,110598,700.0,90598,249.731083
2021-04-18,agent_with_anytime_vroom,16,4,4,94067,670.0,74067,264.621663
2021-04-11,agent_with_anytime_vroom,17,3,3,88240,480.0,73240,273.072292
2021-05-23,agent_with_anytime_vroom,15,3,3,95013,480.0,80013,258.798488
2021-04-25,agent_with_anytime_vroom,17,3,3,84118,480.0,69118,277.575362
2021-01-31,agent_with_anytime_vroom,17,3,3,98856,540.0,83856,343.628244
2021-03-28,agent_with_anytime_vroom,19,4,4,139013,730.0,119013,325.401239
2021-02-21,agent_with_anytime_vroom,20,3,3,90882,480.0,75882,360.871852
2021-02-14,agent_with_anytime_vroom,22,4,4,119317,640.0,99317,399.152773
2021-03-07,agent_with_anytime_vroom,23,5,5,154917,860.0,129917,388.640526
2021-06-13,agent_with_anytime_vroom,19,4,4,127090,700.0,107090,342.249556
2021-06-27,agent_with_anytime_vroom,20,3,3,109370,570.0,94370,356.659005
2021-03-14,agent_with_anytime_vroom,25,4,4,127790,730.0,107790,421.447107
2021-05-09,agent_with_anytime_vroom,24,4,3,113411,670.0,93411,397.990648
2021-06-06,agent_with_anytime_vroom,23,4,4,125589,700.0,105589,407.78298
2021-02-27,agent_with_anytime_vroom,29,6,5,178028,1050.0,148028,476.210811
2021-01-23,agent_with_anytime_vroom,27,5,5,162358,860.0,137358,550.406622
2021-06-20,agent_with_anytime_vroom,25,4,4,135164,730.0,115164,480.073031
2021-02-07,agent_with_anytime_vroom,28,5,5,148377,920.0,123377,581.086184
2021-02-20,agent_with_anytime_vroom,36,6,5,172807,1020.0,142807,600.943013
2021-04-17,agent_with_anytime_vroom,41,6,5,190653,1050.0,160653,672.514052
2021-03-06,agent_with_anytime_vroom,38,5,5,177692,920.0,152692,709.634841
2021-06-19,agent_with_anytime_vroom,37,6,5,179869,1080.0,149869,660.622478
2021-02-06,agent_with_anytime_vroom,35,6,5,203593,1200.0,173593,755.092736
2021-03-27,agent_with_anytime_vroom,40,5,4,174168,980.0,149168,734.525272
2021-05-29,agent_with_anytime_vroom,40,7,4,188727,1240.0,153727,707.856398
2021-01-16,agent_with_anytime_vroom,36,5,4,162195,950.0,137195,775.784226
2021-01-30,agent_with_anytime_vroom,36,6,5,184483,1080.0,154483,771.936206
2021-05-22,agent_with_anytime_vroom,43,8,5,232030,1310.0,192030,741.511471
2021-02-13,agent_with_anytime_vroom,41,7,6,234055,1240.0,199055,815.032223
2021-04-03,agent_with_anytime_vroom,43,8,5,209356,1340.0,169356,801.951323
2021-05-08,agent_with_anytime_vroom,44,9,7,244492,1530.0,199492,791.735472
2021-06-05,agent_with_anytime_vroom,40,9,8,284171,1650.0,239171,785.852573
2021-03-20,agent_with_anytime_vroom,48,7,7,258110,1420.0,223110,865.587476
2021-05-01,agent_with_anytime_vroom,47,8,6,256884,1460.0,216884,851.65771
2021-05-15,agent_with_anytime_vroom,47,8,6,234489,1400.0,194489,887.558963
2021-04-10,agent_with_anytime_vroom,51,7,7,236996,1240.0,201996,919.02328
2021-06-12,agent_with_anytime_vroom,48,8,6,268615,1520.0,228615,912.296793
2021-06-26,agent_with_anytime_vroom,49,7,6,244396,1330.0,209396,967.870943
2021-03-13,agent_with_anytime_vroom,54,7,6,233988,1210.0,198988,1023.049488
2021-04-24,agent_with_anytime_vroom,51,8,7,270807,1430.0,230807,1030.081227
2021-06-30,agent_with_anytime_vroom,200,18,15,507328,3030.0,417328,1700.302236
2021-05-31,agent_with_anytime_vroom,92,10,8,303187,1720.0,253187,2402.661777
2021-05-27,agent_with_anytime_vroom,141,15,11,446842,2550.0,371842,3677.934341
2021-02-16,agent_with_anytime_vroom,125,13,10,417561,2410.0,352561,3778.543346
2021-01-26,agent_with_anytime_vroom,127,14,10,403005,2480.0,333005,4258.655851
2021-03-25,agent_with_anytime_vroom,149,14,13,383474,2270.0,313474,4264.18673
2021-01-12,agent_with_anytime_vroom,118,13,11,426047,2410.0,361047,4383.681972
2021-05-25,agent_with_anytime_vroom,167,19,14,564770,3280.0,469770,4584.7306
2021-02-23,agent_with_anytime_vroom,163,18,14,496862,3090.0,406862,4769.670446
2021-02-25,agent_with_anytime_vroom,167,19,13,547540,3250.0,452540,4988.39257
2021-03-16,agent_with_anytime_vroom,168,14,13,452653,2480.0,382653,4994.137033
2021-03-01,agent_with_anytime_vroom,170,15,13,441520,2550.0,366520,5048.649881
2021-06-01,agent_with_anytime_vroom,155,15,12,468528,2670.0,393528,5129.035584
2021-05-04,agent_with_anytime_vroom,171,17,15,517452,2990.0,432452,5154.068319
2021-06-03,agent_with_anytime_vroom,156,16,12,467582,2830.0,387582,5237.700275
2021-06-22,agent_with_anytime_vroom,165,19,14,576590,3310.0,481590,5376.346635
2021-05-06,agent_with_anytime_vroom,176,20,14,588679,3350.0,488679,5403.945653
2021-06-29,agent_with_anytime_vroom,165,19,15,575905,3250.0,480905,5397.824765
2021-06-08,agent_with_anytime_vroom,164,18,14,540927,3270.0,450927,5408.065775
2021-03-02,agent_with_anytime_vroom,159,18,13,494492,2970.0,404492,5462.925892
2021-04-06,agent_with_anytime_vroom,170,17,14,526105,2990.0,441105,5457.509745
2021-03-18,agent_with_anytime_vroom,174,15,14,499159,2790.0,424159,5498.833106
2021-02-02,agent_with_anytime_vroom,153,14,12,470592,2660.0,400592,5585.279567
2021-04-20,agent_with_anytime_vroom,170,18,13,512693,3060.0,422693,5572.636986
2021-02-11,agent_with_anytime_vroom,159,15,14,533047,2940.0,458047,5653.826251
2021-02-22,agent_with_anytime_vroom,181,17,15,547811,3050.0,462811,5680.1383
2021-05-21,agent_with_anytime_vroom,188,17,14,545252,3080.0,460252,5783.70101
2021-04-27,agent_with_anytime_vroom,167,17,14,527322,3020.0,442322,5869.149712
2021-01-19,agent_with_anytime_vroom,151,16,11,464426,2740.0,384426,5973.109739
2021-05-11,agent_with_anytime_vroom,167,18,15,531467,3090.0,441467,5929.555987
2021-05-26,agent_with_anytime_vroom,196,16,14,543490,2980.0,463490,5935.22372
2021-02-04,agent_with_anytime_vroom,159,18,14,536121,3000.0,446121,6015.241583
2021-02-24,agent_with_anytime_vroom,197,20,14,565523,3500.0,465523,6043.548334
2021-05-28,agent_with_anytime_vroom,202,19,15,583349,3280.0,488349,6045.346754
2021-06-17,agent_with_anytime_vroom,172,16,15,527952,2920.0,447952,6083.300023
2021-05-18,agent_with_anytime_vroom,168,15,12,499523,2670.0,424523,6120.783057
2021-02-26,agent_with_anytime_vroom,205,18,13,531397,3090.0,441397,6189.009991
2021-05-07,agent_with_anytime_vroom,194,16,13,499970,2920.0,419970,6187.886333
2021-03-11,agent_with_anytime_vroom,169,15,12,464085,2700.0,389085,6235.537191
2021-06-02,agent_with_anytime_vroom,179,19,13,576637,3370.0,481637,6201.92256
2021-02-18,agent_with_anytime_vroom,168,17,15,516193,2870.0,431193,6268.967291
2021-06-24,agent_with_anytime_vroom,176,18,14,579350,3300.0,489350,6229.64167
2021-01-28,agent_with_anytime_vroom,159,15,13,448666,2670.0,373666,6306.531048
2021-05-24,agent_with_anytime_vroom,215,20,14,572849,3440.0,472849,6257.530069
2021-01-14,agent_with_anytime_vroom,154,16,13,514582,2950.0,434582,6325.980481
2021-01-22,agent_with_anytime_vroom,160,15,13,484449,2640.0,409449,6334.509529
2021-06-15,agent_with_anytime_vroom,176,17,14,479107,2870.0,394107,6304.197063
2021-06-25,agent_with_anytime_vroom,176,17,14,516313,2990.0,431313,6367.167988
2021-06-04,agent_with_anytime_vroom,181,20,13,566886,3500.0,466886,6392.037686
2021-03-12,agent_with_anytime_vroom,197,19,16,581341,3310.0,486341,6456.404781
2021-01-18,agent_with_anytime_vroom,159,17,12,474959,2840.0,389959,6498.143771
2021-01-21,agent_with_anytime_vroom,165,14,13,484555,2690.0,414555,6517.172461
2021-04-08,agent_with_anytime_vroom,181,17,14,543158,2990.0,458158,6540.565706
2021-02-09,agent_with_anytime_vroom,163,15,12,478299,2700.0,403299,6592.706914
2021-06-10,agent_with_anytime_vroom,174,15,13,486331,2730.0,411331,6567.347397
2021-03-09,agent_with_anytime_vroom,173,17,13,531818,3020.0,446818,6691.156536
2021-06-09,agent_with_anytime_vroom,195,18,14,534023,3120.0,444023,6657.186927
2021-05-05,agent_with_anytime_vroom,213,18,14,573981,3120.0,483981,6758.501797
2021-04-01,agent_with_anytime_vroom,181,14,13,493748,2690.0,423748,6819.829213
2021-05-10,agent_with_anytime_vroom,218,19,16,567047,3310.0,472047,6831.199905
2021-03-15,agent_with_anytime_vroom,210,20,14,553582,3410.0,453582,6864.111514
2021-01-15,agent_with_anytime_vroom,165,14,13,464711,2600.0,394711,6906.393528
2021-03-19,agent_with_anytime_vroom,209,19,15,617055,3580.0,522055,6882.781983
2021-04-15,agent_with_anytime_vroom,188,15,14,519280,2850.0,444280,6884.029552
2021-06-07,agent_with_anytime_vroom,211,21,16,579272,3480.0,474272,6856.551405
2021-06-18,agent_with_anytime_vroom,189,16,13,521112,2950.0,441112,6880.629071
2021-06-23,agent_with_anytime_vroom,202,20,16,612586,3530.0,512586,6926.133987
2021-05-03,agent_with_anytime_vroom,218,21,16,600485,3660.0,495485,6964.22196
2021-04-13,agent_with_anytime_vroom,188,19,16,560708,3250.0,465708,7020.782796
2021-01-25,agent_with_anytime_vroom,175,17,12,477540,2900.0,392540,7066.840078
2021-06-21,agent_with_anytime_vroom,200,17,15,546528,3080.0,461528,7001.37657
2021-03-03,agent_with_anytime_vroom,175,15,13,484600,2730.0,409600,7077.387198
2021-06-28,agent_with_anytime_vroom,201,18,13,532464,3090.0,442464,7022.295275
2021-01-29,agent_with_anytime_vroom,180,15,12,475365,2730.0,400365,7139.057184
2021-01-27,agent_with_anytime_vroom,182,17,13,540612,3080.0,455612,7202.587141
2021-02-15,agent_with_anytime_vroom,182,16,13,513268,2860.0,433268,7228.857855
2021-03-04,agent_with_anytime_vroom,178,18,14,545837,3240.0,455837,7257.807943
2021-03-17,agent_with_anytime_vroom,233,18,16,575806,3180.0,485806,7252.838114
2021-02-19,agent_with_anytime_vroom,182,17,14,547327,3110.0,462327,7287.884567
2021-02-10,agent_with_anytime_vroom,185,19,15,552262,3280.0,457262,7313.137694
2021-02-01,agent_with_anytime_vroom,175,17,13,545889,3110.0,460889,7356.555241
2021-02-17,agent_with_anytime_vroom,186,17,16,559160,3080.0,474160,7362.170599
2021-06-11,agent_with_anytime_vroom,205,20,16,592023,3470.0,492023,7347.674601
2021-06-16,agent_with_anytime_vroom,206,21,15,604947,3570.0,499947,7370.147139
2021-04-19,agent_with_anytime_vroom,196,19,16,579950,3250.0,484950,7410.374183
2021-04-05,agent_with_anytime_vroom,204,19,15,562967,3310.0,467967,7414.615906
2021-06-14,agent_with_anytime_vroom,207,19,15,590763,3430.0,495763,7385.209447
2021-02-12,agent_with_anytime_vroom,192,18,11,487852,3060.0,397852,7453.688244
2021-04-02,agent_with_anytime_vroom,200,18,15,584591,3210.0,494591,7492.593322
2021-04-09,agent_with_anytime_vroom,205,18,16,561095,3240.0,471095,7495.121583
2021-01-20,agent_with_anytime_vroom,179,14,11,465616,2630.0,395616,7583.626916
2021-01-13,agent_with_anytime_vroom,186,19,15,584009,3250.0,489009,7653.08173
2021-04-07,agent_with_anytime_vroom,212,19,14,536655,3190.0,441655,7619.469382
2021-01-11,agent_with_anytime_vroom,180,18,13,536831,3150.0,446831,7660.360639
2021-02-03,agent_with_anytime_vroom,188,17,14,535146,3200.0,450146,7782.465913
2021-03-10,agent_with_anytime_vroom,202,19,14,568170,3400.0,473170,7797.53236
2021-03-08,agent_with_anytime_vroom,203,16,12,507431,2920.0,427431,7890.013724
2021-03-30,agent_with_anytime_vroom,184,18,15,573493,3240.0,483493,7946.496556
2021-05-13,agent_with_anytime_vroom,191,19,15,595040,3250.0,500040,7937.123709
2021-03-05,agent_with_anytime_vroom,204,18,14,536261,3060.0,446261,7984.471254
2021-05-14,agent_with_anytime_vroom,193,17,13,531619,3020.0,446619,7970.76541
2021-04-12,agent_with_anytime_vroom,213,19,16,576532,3250.0,481532,7999.403731
2021-04-16,agent_with_anytime_vroom,218,19,16,599301,3400.0,504301,8044.574823
2021-04-29,agent_with_anytime_vroom,190,17,14,561250,3260.0,476250,8039.956866
2021-05-20,agent_with_anytime_vroom,197,21,14,610059,3600.0,505059,8050.310918
2021-02-08,agent_with_anytime_vroom,199,15,13,500616,2730.0,425616,8167.664285
2021-02-05,agent_with_anytime_vroom,200,18,15,543433,3180.0,453433,8169.934271
2021-04-14,agent_with_anytime_vroom,235,20,15,580107,3530.0,480107,8437.200128
2021-05-12,agent_with_anytime_vroom,218,21,15,595284,3570.0,490284,8720.163901
2021-05-19,agent_with_anytime_vroom,217,20,16,615341,3470.0,515341,8765.026076
2021-04-23,agent_with_anytime_vroom,204,16,15,531139,2950.0,451139,8828.180516
2021-05-17,agent_with_anytime_vroom,221,21,17,676632,3960.0,571632,8838.502975
2021-03-23,agent_with_anytime_vroom,197,21,15,614696,3600.0,509696,8947.628066
2021-03-31,agent_with_anytime_vroom,209,18,15,554144,3120.0,464144,9230.216135
2021-03-24,agent_with_anytime_vroom,210,20,16,606526,3530.0,506526,9240.565192
2021-04-28,agent_with_anytime_vroom,208,19,15,623163,3550.0,528163,9257.037758
2021-03-29,agent_with_anytime_vroom,221,21,17,663170,3720.0,558170,9514.062296
2021-04-22,agent_with_anytime_vroom,213,21,14,552544,3420.0,447544,9514.14554
2021-04-21,agent_with_anytime_vroom,216,19,16,613330,3430.0,518330,9648.360818
2021-04-30,agent_with_anytime_vroom,217,21,16,646742,3750.0,541742,9653.284944
2021-04-26,agent_with_anytime_vroom,218,19,14,580952,3340.0,485952,9695.046754
2021-03-26,agent_with_anytime_vroom,225,20,15,613194,3500.0,513194,9733.10453
2021-03-22,agent_with_anytime_vroom,233,21,17,634337,3690.0,529337,9822.027473
2021-01-03,agent_with_anytime_vroom,7,2,2,52761,320.0,42761,133.875155
2021-01-10,agent_with_anytime_vroom,9,4,3,77998,640.0,57998,169.900696
2021-01-09,agent_with_anytime_vroom,27,4,4,149191,820.0,129191,516.244568
2021-01-02,agent_with_anytime_vroom,28,5,4,154569,830.0,129569,529.398337
2021-01-01,agent_with_anytime_vroom,79,7,6,226436,1300.0,191436,1881.942602
2021-01-07,agent_with_anytime_vroom,139,14,11,426275,2420.0,356275,3939.523023
2021-01-05,agent_with_anytime_vroom,155,16,14,470649,2800.0,390649,4642.576511
2021-01-08,agent_with_anytime_vroom,156,14,13,471924,2570.0,401924,4675.641691
2021-01-04,agent_with_anytime_vroom,174,18,14,563210,3150.0,473210,5136.520665
2021-01-06,agent_with_anytime_vroom,193,17,14,559519,3080.0,474519,5520.263014


==> data/rq2_support_add/vroom/summary_240.csv <==
date,algo,no_of_requests,no_of_runs,no_of_vehicles,objective,operational_cost,total_travel_time,computation_time
2021-01-24,agent_with_anytime_vroom,11,4,3,86406,640.0,66406,225.818632
2021-01-17,agent_with_anytime_vroom,12,3,2,51039,480.0,36039,261.956339
2021-05-30,agent_with_anytime_vroom,11,3,3,91410,480.0,76410,217.798741
2021-02-28,agent_with_anytime_vroom,14,3,3,75830,480.0,60830,291.007174
2021-05-02,agent_with_anytime_vroom,15,4,4,120942,670.0,100942,269.408308
2021-05-16,agent_with_anytime_vroom,14,3,3,97595,540.0,82595,267.090519
2021-01-31,agent_with_anytime_vroom,17,4,4,88241,670.0,68241,321.320393
2021-03-21,agent_with_anytime_vroom,16,3,2,71691,480.0,56691,300.790652
2021-04-18,agent_with_anytime_vroom,16,3,3,96877,540.0,81877,291.088121
2021-05-23,agent_with_anytime_vroom,15,4,4,112485,640.0,92485,294.56163
2021-04-11,agent_with_anytime_vroom,17,3,3,88387,510.0,73387,326.649551
2021-04-25,agent_with_anytime_vroom,17,4,4,120726,670.0,100726,334.472889
2021-03-28,agent_with_anytime_vroom,19,4,3,112167,700.0,92167,363.173351
2021-06-13,agent_with_anytime_vroom,19,4,3,106991,670.0,86991,354.946161
2021-02-14,agent_with_anytime_vroom,22,4,4,112480,670.0,92480,445.629417
2021-03-14,agent_with_anytime_vroom,25,4,4,119029,760.0,99029,443.274866
2021-02-21,agent_with_anytime_vroom,20,4,4,103642,640.0,83642,464.777929
2021-03-07,agent_with_anytime_vroom,23,5,5,144273,920.0,119273,471.479101
2021-06-27,agent_with_anytime_vroom,20,5,4,133635,860.0,108635,425.521277
2021-06-06,agent_with_anytime_vroom,23,4,4,119089,640.0,99089,448.596921
2021-05-09,agent_with_anytime_vroom,24,5,5,145828,860.0,120828,474.353018
2021-06-20,agent_with_anytime_vroom,25,4,4,132470,700.0,112470,507.899067
2021-02-07,agent_with_anytime_vroom,28,5,5,149580,890.0,124580,583.699011
2021-02-27,agent_with_anytime_vroom,29,5,5,160141,860.0,135141,583.411117
2021-01-23,agent_with_anytime_vroom,27,7,6,179641,1180.0,144641,615.834748
2021-02-06,agent_with_anytime_vroom,35,6,5,180511,1110.0,150511,723.137585
2021-02-20,agent_with_anytime_vroom,36,6,5,206665,1170.0,176665,743.323346
2021-01-30,agent_with_anytime_vroom,36,5,5,186764,980.0,161764,805.827565
2021-03-27,agent_with_anytime_vroom,40,7,5,214901,1270.0,179901,815.19338
2021-03-06,agent_with_anytime_vroom,38,6,6,198905,1110.0,168905,839.257134
2021-04-17,agent_with_anytime_vroom,41,8,6,231068,1400.0,191068,821.272397
2021-05-29,agent_with_anytime_vroom,40,7,5,211568,1210.0,176568,826.32076
2021-01-16,agent_with_anytime_vroom,36,5,5,175450,950.0,150450,917.311989
2021-06-19,agent_with_anytime_vroom,37,6,5,194331,1170.0,164331,847.458004
2021-02-13,agent_with_anytime_vroom,41,7,6,217248,1210.0,182248,910.609547
2021-06-05,agent_with_anytime_vroom,40,8,7,262903,1460.0,222903,865.931039
2021-05-22,agent_with_anytime_vroom,43,7,6,243625,1330.0,208625,872.457356
2021-04-03,agent_with_anytime_vroom,43,6,4,177996,990.0,147996,961.6672
2021-05-01,agent_with_anytime_vroom,47,9,7,272190,1650.0,227190,976.022119
2021-05-08,agent_with_anytime_vroom,44,8,6,269250,1490.0,229250,1001.117281
2021-03-20,agent_with_anytime_vroom,48,6,5,207895,1110.0,177895,1068.985495
2021-05-15,agent_with_anytime_vroom,47,7,6,238553,1300.0,203553,1088.760205
2021-06-26,agent_with_anytime_vroom,49,9,6,267873,1560.0,222873,1090.722029
2021-04-24,agent_with_anytime_vroom,51,9,7,262657,1560.0,217657,1139.197318
2021-06-12,agent_with_anytime_vroom,48,8,7,256032,1430.0,216032,1150.749767
2021-04-10,agent_with_anytime_vroom,51,9,9,291818,1680.0,246818,1252.506037
2021-03-13,agent_with_anytime_vroom,54,7,6,218964,1240.0,183964,1288.067662
2021-06-30,agent_with_anytime_vroom,200,14,13,441824,2570.0,371824,2072.330862
2021-05-31,agent_with_anytime_vroom,92,9,8,278035,1620.0,233035,2685.582819
2021-01-12,agent_with_anytime_vroom,118,14,13,448247,2420.0,378247,4335.370046
2021-01-26,agent_with_anytime_vroom,127,12,10,365213,2190.0,305213,4380.07265
2021-05-27,agent_with_anytime_vroom,141,15,11,454307,2670.0,379307,4480.933571
2021-02-16,agent_with_anytime_vroom,125,13,11,367722,2200.0,302722,4686.524977
2021-03-01,agent_with_anytime_vroom,170,16,12,466494,2710.0,386494,5390.122562
2021-02-23,agent_with_anytime_vroom,163,18,15,536782,3210.0,446782,5486.321236
2021-04-27,agent_with_anytime_vroom,167,14,13,460939,2570.0,390939,5535.120588
2021-02-25,agent_with_anytime_vroom,167,17,14,518975,2930.0,433975,5587.33127
2021-03-25,agent_with_anytime_vroom,149,13,13,382571,2200.0,317571,5600.066841
2021-05-25,agent_with_anytime_vroom,167,20,14,586655,3410.0,486655,5666.644399
2021-02-02,agent_with_anytime_vroom,153,18,15,500430,3150.0,410430,5729.446316
2021-01-28,agent_with_anytime_vroom,159,15,12,438261,2520.0,363261,5925.484713
2021-01-22,agent_with_anytime_vroom,160,16,11,451411,2740.0,371411,5982.138375
2021-03-16,agent_with_anytime_vroom,168,17,16,530580,2960.0,445580,6060.775094
2021-02-04,agent_with_anytime_vroom,159,15,13,466621,2700.0,391621,6202.482857
2021-05-04,agent_with_anytime_vroom,171,17,14,520105,3020.0,435105,6200.768852
2021-06-01,agent_with_anytime_vroom,155,15,12,448456,2550.0,373456,6203.638241
2021-01-21,agent_with_anytime_vroom,165,15,12,455255,2670.0,380255,6319.332962
2021-02-09,agent_with_anytime_vroom,163,18,14,536371,3060.0,446371,6347.192958
2021-06-03,agent_with_anytime_vroom,156,15,11,449443,2670.0,374443,6287.580181
2021-06-22,agent_with_anytime_vroom,165,18,14,555821,3150.0,465821,6340.756775
2021-01-19,agent_with_anytime_vroom,151,14,13,497172,2660.0,427172,6430.715046
2021-06-08,agent_with_anytime_vroom,164,20,14,569804,3410.0,469804,6505.425009
2021-01-18,agent_with_anytime_vroom,159,15,12,447617,2580.0,372617,6593.561549
2021-03-18,agent_with_anytime_vroom,174,15,13,466646,2730.0,391646,6580.388953
2021-05-06,agent_with_anytime_vroom,176,17,13,516912,3080.0,431912,6592.785084
2021-06-29,agent_with_anytime_vroom,165,18,15,544246,3240.0,454246,6601.914475
2021-04-20,agent_with_anytime_vroom,170,15,13,486881,2610.0,411881,6644.971058
2021-02-11,agent_with_anytime_vroom,159,17,14,509480,2990.0,424480,6688.971951
2021-05-11,agent_with_anytime_vroom,167,17,13,503506,2900.0,418506,6761.558337
2021-04-06,agent_with_anytime_vroom,170,17,14,491713,2990.0,406713,6789.63797
2021-05-21,agent_with_anytime_vroom,188,20,15,582616,3470.0,482616,6910.602542
2021-01-14,agent_with_anytime_vroom,154,14,12,434522,2450.0,364522,7012.381284
2021-06-17,agent_with_anytime_vroom,172,16,13,508143,2950.0,428143,6965.055275
2021-01-15,agent_with_anytime_vroom,165,16,12,488259,2800.0,408259,7046.956745
2021-02-22,agent_with_anytime_vroom,181,18,14,531630,3150.0,441630,7042.541931
2021-01-25,agent_with_anytime_vroom,175,16,13,505081,2890.0,425081,7123.488273
2021-05-26,agent_with_anytime_vroom,196,18,16,575329,3270.0,485329,7127.412482
2021-05-18,agent_with_anytime_vroom,168,15,13,460072,2700.0,385072,7172.558121
2021-05-28,agent_with_anytime_vroom,202,20,13,528816,3380.0,428816,7220.124207
2021-03-02,agent_with_anytime_vroom,159,14,12,444646,2510.0,374646,7260.928707
2021-01-27,agent_with_anytime_vroom,182,15,14,498319,2730.0,423319,7308.13453
2021-01-29,agent_with_anytime_vroom,180,18,14,521243,3180.0,431243,7330.28521
2021-02-18,agent_with_anytime_vroom,168,15,13,477122,2730.0,402122,7383.267099
2021-06-02,agent_with_anytime_vroom,179,16,15,515233,2980.0,435233,7336.884294
2021-02-01,agent_with_anytime_vroom,175,16,15,522052,2920.0,442052,7479.896443
2021-05-07,agent_with_anytime_vroom,194,18,14,550228,3210.0,460228,7448.932127
2021-03-11,agent_with_anytime_vroom,169,15,14,495350,2700.0,420350,7493.44556
2021-06-24,agent_with_anytime_vroom,176,17,15,540375,2960.0,455375,7467.288972
2021-02-24,agent_with_anytime_vroom,197,19,15,573217,3310.0,478217,7531.899606
2021-05-24,agent_with_anytime_vroom,215,18,15,592477,3300.0,502477,7527.509413
2021-02-26,agent_with_anytime_vroom,205,19,15,572313,3190.0,477313,7643.306188
2021-06-04,agent_with_anytime_vroom,181,20,14,542826,3410.0,442826,7644.774808
2021-06-25,agent_with_anytime_vroom,176,16,12,476862,2830.0,396862,7639.996098
2021-06-10,agent_with_anytime_vroom,174,18,14,530936,3060.0,440936,7716.415333
2021-02-03,agent_with_anytime_vroom,188,18,14,535912,3090.0,445912,7868.958356
2021-06-15,agent_with_anytime_vroom,176,15,15,494265,2760.0,419265,7871.186261
2021-03-12,agent_with_anytime_vroom,197,18,14,556497,3090.0,466497,7970.315165
2021-06-09,agent_with_anytime_vroom,195,18,13,501703,3060.0,411703,7931.704212
2021-02-08,agent_with_anytime_vroom,199,16,14,523232,2860.0,443232,8179.541015
2021-02-05,agent_with_anytime_vroom,200,18,15,536286,3210.0,446286,8231.294002
2021-01-20,agent_with_anytime_vroom,179,16,12,508339,2890.0,428339,8252.767677
2021-06-07,agent_with_anytime_vroom,211,18,16,575908,3270.0,485908,8198.303577
2021-01-13,agent_with_anytime_vroom,186,16,14,533408,2980.0,453408,8310.992503
2021-05-05,agent_with_anytime_vroom,213,18,16,594491,3300.0,504491,8271.263956
2021-01-11,agent_with_anytime_vroom,180,17,13,526002,3110.0,441002,8328.973285
2021-06-18,agent_with_anytime_vroom,189,17,12,486175,2900.0,401175,8260.900414
2021-03-19,agent_with_anytime_vroom,209,17,14,556426,3050.0,471426,8340.344939
2021-03-15,agent_with_anytime_vroom,210,15,14,537560,2910.0,462560,8360.605738
2021-04-08,agent_with_anytime_vroom,181,20,15,587119,3590.0,487119,8392.636565
2021-05-10,agent_with_anytime_vroom,218,22,17,654080,3700.0,544080,8380.790611
2021-06-23,agent_with_anytime_vroom,202,16,13,501326,2800.0,421326,8404.27141
2021-05-03,agent_with_anytime_vroom,218,19,15,562981,3250.0,467981,8438.975747
2021-04-01,agent_with_anytime_vroom,181,16,14,525319,2830.0,445319,8510.379393
2021-03-09,agent_with_anytime_vroom,173,19,15,583534,3490.0,488534,8526.219707
2021-06-21,agent_with_anytime_vroom,200,19,15,569343,3280.0,474343,8473.047624
2021-02-19,agent_with_anytime_vroom,182,16,15,519235,2950.0,439235,8552.918138
2021-06-28,agent_with_anytime_vroom,201,17,14,543024,3050.0,458024,8521.775413
2021-03-03,agent_with_anytime_vroom,175,14,13,462222,2630.0,392222,8614.608028
2021-02-15,agent_with_anytime_vroom,182,16,13,491884,2830.0,411884,8655.399134
2021-04-15,agent_with_anytime_vroom,188,18,15,559716,3240.0,469716,8723.062736
2021-04-13,agent_with_anytime_vroom,188,19,14,542758,3280.0,447758,8728.828065
2021-02-10,agent_with_anytime_vroom,185,19,14,545108,3400.0,450108,8789.034744
2021-03-17,agent_with_anytime_vroom,233,19,16,586031,3370.0,491031,8784.167802
2021-02-17,agent_with_anytime_vroom,186,13,12,429892,2350.0,364892,8826.549194
2021-03-04,agent_with_anytime_vroom,178,18,16,554302,3240.0,464302,8880.967436
2021-02-12,agent_with_anytime_vroom,192,18,15,566014,3150.0,476014,8918.749599
2021-03-30,agent_with_anytime_vroom,184,18,14,548732,3210.0,458732,8925.960549
2021-06-14,agent_with_anytime_vroom,207,18,14,560099,3180.0,470099,8904.415466
2021-06-11,agent_with_anytime_vroom,205,22,16,639714,3880.0,529714,8960.906624
2021-06-16,agent_with_anytime_vroom,206,18,14,534855,3150.0,444855,8976.531253
2021-04-02,agent_with_anytime_vroom,200,17,15,529683,2960.0,444683,9296.86425
2021-04-19,agent_with_anytime_vroom,196,15,12,501168,2880.0,426168,9347.805109
2021-04-09,agent_with_anytime_vroom,205,21,15,634658,3630.0,529658,9376.846922
2021-04-05,agent_with_anytime_vroom,204,20,15,555643,3410.0,455643,9509.186642
2021-03-08,agent_with_anytime_vroom,203,19,15,582173,3430.0,487173,9548.772198
2021-04-07,agent_with_anytime_vroom,212,17,13,530809,3080.0,445809,9586.765855
2021-05-20,agent_with_anytime_vroom,197,21,19,657545,3810.0,552545,9649.703856
2021-03-10,agent_with_anytime_vroom,202,17,14,543989,3050.0,458989,9737.486412
2021-05-13,agent_with_anytime_vroom,191,21,16,619311,3570.0,514311,9732.249665
2021-03-05,agent_with_anytime_vroom,204,20,13,560092,3470.0,460092,9778.451117
2021-05-14,agent_with_anytime_vroom,193,18,14,523057,3090.0,433057,9777.089316
2021-04-16,agent_with_anytime_vroom,218,20,13,591387,3500.0,491387,9870.181308
2021-04-12,agent_with_anytime_vroom,213,19,16,626197,3490.0,531197,9957.707443
2021-03-23,agent_with_anytime_vroom,197,20,14,577913,3440.0,477913,9968.272844
2021-04-29,agent_with_anytime_vroom,190,18,14,572830,3150.0,482830,9984.794647
2021-04-14,agent_with_anytime_vroom,235,20,17,619472,3590.0,519472,10378.639606
2021-05-12,agent_with_anytime_vroom,218,17,15,551659,3230.0,466659,10607.24955
2021-05-19,agent_with_anytime_vroom,217,20,18,621327,3500.0,521327,10673.321748
2021-03-24,agent_with_anytime_vroom,210,18,17,549608,3150.0,459608,10783.493405
2021-05-17,agent_with_anytime_vroom,221,20,16,606258,3590.0,506258,10766.100096
2021-04-23,agent_with_anytime_vroom,204,15,13,507531,2820.0,432531,10802.022618
2021-03-31,agent_with_anytime_vroom,209,16,14,517919,2920.0,437919,11047.180341
2021-04-30,agent_with_anytime_vroom,217,20,14,596664,3530.0,496664,11169.857087
2021-03-29,agent_with_anytime_vroom,221,21,15,632686,3690.0,527686,11322.047396
2021-04-28,agent_with_anytime_vroom,208,20,16,624899,3500.0,524899,11343.91365
2021-03-26,agent_with_anytime_vroom,225,20,15,585620,3470.0,485620,11586.605942
2021-03-22,agent_with_anytime_vroom,233,21,16,642273,3720.0,537273,11599.442201
2021-04-21,agent_with_anytime_vroom,216,21,17,635961,3750.0,530961,11677.607043
2021-04-26,agent_with_anytime_vroom,218,19,13,547420,3280.0,452420,11731.381021
2021-04-22,agent_with_anytime_vroom,213,21,15,594696,3600.0,489696,11771.117695
2021-01-03,agent_with_anytime_vroom,7,2,2,47506,320.0,37506,152.026954
2021-01-10,agent_with_anytime_vroom,9,4,3,83398,640.0,63398,209.657467
2021-01-09,agent_with_anytime_vroom,27,4,4,144764,790.0,124764,576.355721
2021-01-02,agent_with_anytime_vroom,28,6,5,181151,1110.0,151151,586.151399
2021-01-01,agent_with_anytime_vroom,79,7,7,228573,1300.0,193573,2025.362704
2021-01-07,agent_with_anytime_vroom,139,15,13,499593,2790.0,424593,4322.70087
2021-01-05,agent_with_anytime_vroom,155,12,11,402485,2190.0,342485,4962.869275
2021-01-08,agent_with_anytime_vroom,156,15,13,486808,2730.0,411808,4986.946212
2021-01-04,agent_with_anytime_vroom,174,16,15,516822,2890.0,436822,5690.435914
2021-01-06,agent_with_anytime_vroom,193,17,13,521506,3050.0,436506,6136.628747


==> data_analysis/early_morning.csv <==
hour,morning_count,afternoon_count,evening_count
4,176,196,33
5,447,311,38
6,315,166,66
7,531,464,387
8,672,739,657
9,1188,951,961


==> data_analysis/late_evening.csv <==
hour,morning_count,afternoon_count,evening_count
17,225,159,106
18,18,154,109
19,49,29,105
20,15,63,100
21,9,35,215
22,107,17,18
23,54,21,31


==> data_analysis/middle_day.csv <==
hour,morning_count,afternoon_count,evening_count
10,901,1055,1204
11,374,436,734
12,321,653,1032
13,651,709,1019
14,774,1120,853
15,1088,845,632
16,636,428,441


==> data_analysis/spatial_full.csv <==
index,pickup_zip,morning_count,afternoon_count,evening_count,sum
1,37411,1423,1489,1155,4067
2,37404,1536,1288,1001,3825
3,37421,851,1008,1580,3439
4,37406,927,649,664,2240
5,37343,497,718,551,1766
6,37403,388,288,843,1519
7,37402,464,444,562,1470
8,37416,248,581,563,1392
9,37405,381,351,392,1124
10,37412,155,466,334,955
11,37415,395,208,240,843
12,37410,353,241,194,788
13,37407,325,167,229,721
14,37409,396,197,106,699
15,37408,87,300,149,536
16,37419,0,33,53,86
17,37351,4,28,33,65
18,37363,0,2,7,9
19,37341,0,3,2,5
20,30741,0,1,1,2
21,30707,0,0,1,1
22,37377,0,0,1,1

==> data_analysis/temporal_full.csv <==
hour,count_afternoon,count_evening,morning_count,afternoon_count,evening_count
4,196,33,176,196,33
5,311,38,447,311,38
6,166,66,315,166,66
7,464,387,531,464,387
8,739,657,672,739,657
9,951,961,1188,951,961
10,1055,1204,901,1055,1204
11,436,734,374,436,734
12,653,1032,321,653,1032
13,709,1019,651,709,1019
14,1120,853,774,1120,853
15,845,632,1088,845,632
16,428,441,636,428,441
17,159,106,225,159,106
18,154,109,18,154,109
19,29,105,49,29,105
20,63,100,15,63,100
21,35,215,9,35,215
22,17,18,107,17,18
23,21,31,54,21,31

